Conditional Korhunen-Lo\'{e}ve regression model with Basis Adaptation for high-dimensional problems: uncertainty quantification and inverse modeling

We propose a methodology for improving the accuracy of surrogate models of the observable response of physical systems as a function of the systems' spatially heterogeneous parameter fields with applications to uncertainty quantification and parameter estimation in high-dimensional problems. Practitioners often formulate finite-dimensional representations of spatially heterogeneous parameter fields using truncated unconditional Karhunen-Lo\'{e}ve expansions (KLEs) for a certain choice of unconditional covariance kernel and construct surrogate models of the observable response with respect to the random variables in the KLE. When direct measurements of the parameter fields are available, we propose improving the accuracy of these surrogate models by representing the parameter fields via conditional Karhunen-Lo\'{e}ve expansions (CKLEs). CKLEs are constructed by conditioning the covariance kernel of the unconditional expansion on the direct measurements via Gaussian process regression and then truncating the corresponding KLE. We apply the proposed methodology to constructing surrogate models via the Basis Adaptation (BA) method of the stationary hydraulic head response, measured at spatially discrete observation locations, of a groundwater flow model of the Hanford Site, as a function of the 1,000-dimensional representation of the model's log-transmissivity field. We find that BA surrogate models of the hydraulic head based on CKLEs are more accurate than BA surrogate models based on unconditional expansions for forward uncertainty quantification tasks. Furthermore, we find that inverse estimates of the hydraulic transmissivity field computed using CKLE-based BA surrogate models are more accurate than those computed using unconditional BA surrogate models.

==> figures/hanford_boundary.txt <==
0.7625365000000011 0.5553211666666665
0.7664468333333343 0.5467218333333332
0.768099000000001 0.5376673333333335
0.7702551666666676 0.5230065
0.7707656666666677 0.5114334999999999
0.7710771666666667 0.5011798333333333
0.7740218333333343 0.4872621666666666
0.7756751666666668 0.475619
0.7777408333333325 0.46256616666666667
0.7756751666666668 0.4495223333333333
0.7739916666666666 0.4369961666666665
0.7701531666666677 0.4233278333333333
0.7699531666666677 0.4123378333333332
0.7697833333333334 0.39887316666666667
0.7703833333333333 0.3889426666666666
0.7712053333333325 0.3760611666666666
0.7734218333333343 0.36236433333333334
0.7734708333333333 0.3504593333333333
0.7712166666666667 0.3378195
0.7693813333333334 0.3249683333333332
0.7673876666666668 0.31355749999999993
0.7682699999999992 0.2994868333333332
0.7707053333333325 0.286838
0.7733313333333334 0.2750234999999998
0.7751698333333343 0.2666398333333333
0.777286500000001 0.25826733333333324
0.7778918333333334 0.24965333333333328
0.7795668333333335 0.2358243333333332
0.782274000000001 0.22350733333333314
0.7846206666666665 0.21021299999999998
0.7868210000000001 0.2000799999999998
0.7873188333333334 0.1870771666666665
0.7855226666666665 0.17729833333333322
0.7833405000000009 0.1655368333333332
0.7820768333333331 0.1554646666666665
0.7784656666666677 0.14724233333333323
0.7758593333333342 0.13926799999999978
0.7729501666666668 0.1259315
0.7739313333333334 0.11420933333333329
0.7783636666666658 0.10249216666666665
0.7855010000000009 0.0969368333333332
0.7946644999999999 0.09427866666666669
0.802696166666667 0.08941699999999983
0.8161996666666663 0.08079016666666648
0.8133678333333325 0.07193183333333315
0.8107646666666667 0.06262833333333329
0.7984781666666677 0.0720649999999999
0.7881043333333335 0.06723666666666661
0.7749428333333325 0.06320999999999985
0.7626583333333333 0.06398499999999985
0.7564511666666658 0.06870666666666657
0.7523126666666669 0.07620666666666658
0.7464928333333325 0.08357833333333328
0.7375 0.0875
0.7280011666666658 0.08875
0.7217948333333344 0.0974149999999999
0.7162333333333334 0.10517333333333323
0.7140344999999991 0.11390333333333329
0.7069210000000001 0.12544166666666667
0.7012 0.1318783333333333
0.7060281666666677 0.14225
0.6915448333333344 0.1529799999999998
0.6974813333333334 0.15767666666666652
0.698875 0.1717549999999998
0.6838543333333335 0.17944499999999994
0.6861793333333335 0.18659666666666647
0.6856428333333324 0.19786333333333314
0.677825 0.19530833333333333
0.6722083333333333 0.2032933333333332
0.6691281666666676 0.21304833333333323
0.664336500000001 0.2224616666666666
0.6568043333333334 0.2299049999999998
0.6545793333333335 0.23675166666666653
0.649275 0.2417149999999999
0.646025 0.25095666666666655
0.641575 0.2632783333333333
0.6376376666666668 0.2738033333333333
0.63045 0.2785949999999999
0.625 0.2875
0.620525 0.2928
0.6184761666666658 0.29956999999999995
0.6179594999999991 0.31196666666666667
0.6179594999999991 0.32513833333333314
0.6161531666666676 0.337275
0.6086626666666668 0.3429566666666666
0.6 0.35
0.5880011666666658 0.35173833333333315
0.5748293333333335 0.3522549999999998
0.5624333333333333 0.3512216666666665
0.5492626666666668 0.3499299999999998
0.5435813333333334 0.35328833333333315
0.5399166666666667 0.36065666666666657
0.5335083333333334 0.36645833333333333
0.528861500000001 0.37627333333333324
0.5198210000000002 0.3804049999999998
0.5141396666666668 0.3897033333333333
0.507425 0.3951266666666665
0.5022594999999992 0.4018399999999999
0.493736500000001 0.40597333333333324
0.48831266666666684 0.4132049999999998
0.4815980000000001 0.4165616666666666
0.4754 0.4237933333333332
0.4624781666666677 0.42943166666666654
0.45586150000000103 0.43425999999999987
0.449961500000001 0.44141333333333316
0.4367281666666677 0.44668833333333313
0.434225 0.4502649999999999
0.4247460000000002 0.4520533333333333
0.41616266666666685 0.45402
0.4122293333333335 0.46000999999999986
0.3997126666666668 0.46439166666666665
0.387375 0.4699349999999999
0.387375 0.47825
0.3875 0.4875
0.387375 0.4961316666666666
0.4 0.5
0.40006983333333435 0.5104366666666666
0.387375 0.5166949999999999
0.38147300000000006 0.516875
0.3748563333333334 0.5217033333333333
0.3623396666666667 0.5249216666666665
0.34982100000000016 0.5270666666666667
0.34070316666666767 0.5293016666666666
0.33748333333333336 0.5328783333333332
0.3249666666666667 0.5373483333333332
0.31245 0.5394949999999997
0.29993133333333344 0.5418199999999997
0.28741466666666676 0.5416399999999999
0.27489600000000014 0.5416399999999999
0.2622011666666658 0.5415516666666668
0.24825316666666766 0.5374384999999999
0.23734600000000017 0.5374384999999999
0.23037100000000016 0.5376164999999998
0.2237543333333335 0.5417301666666666
0.2191063333333334 0.5499566666666665
0.21248966666666674 0.5626516666666668
0.2062313333333334 0.5695366666666664
0.20372816666666768 0.5766899999999999
0.19818449999999915 0.584378333333333
0.19103133333333341 0.5920664999999998
0.18799166666666667 0.6008301666666667
0.18530316666666768 0.6128350000000001
0.17583333333333334 0.6214831666666665
0.17118333333333333 0.6275634999999999
0.15902300000000008 0.6323914999999999
0.15902300000000008 0.6425831666666665
0.15902300000000008 0.6527766666666668
0.167786500000001 0.6565316666666666
0.17118333333333333 0.6654718333333333
0.164925 0.6692283333333331
0.16331466666666675 0.6740551666666666
0.1665126666666668 0.6812933333333334
0.17332816666666767 0.6862149999999999
0.18173333333333333 0.6967649999999999
0.1874543333333335 0.7001634999999999
0.1915678333333325 0.7065998333333332
0.19997100000000015 0.7092831666666665
0.21266983333333433 0.7131266666666668
0.21989600000000015 0.7284998333333331
0.20205833333333334 0.735578333333333
0.19058766666666682 0.7345885
0.18294483333333433 0.7318983333333332
0.17133449999999914 0.7347301666666666
0.16206266666666683 0.7380733333333332
0.14990316666666767 0.7391449999999997
0.15008333333333335 0.7464766666666668
0.15015316666666767 0.7544600000000001
0.15035316666666768 0.7630801666666667
0.16273233333333434 0.7690539999999998
0.17438616666666737 0.7763118333333332
0.1798793333333335 0.7802466666666664
0.18840866666666697 0.7847076666666666
0.1991849999999996 0.7878013333333331
0.2129554999999993 0.7900148333333331
0.22406100000000054 0.7896796666666667
0.23812083333333334 0.7869996666666663
0.24493449999999914 0.7843644999999999
0.2516813333333334 0.7810448333333334
0.26333699999999954 0.7759908333333331
0.27520816666666653 0.7736611666666664
0.28693116666666657 0.7764401666666667
0.2982136666666658 0.7795664999999998
0.3048718333333343 0.7820559999999998
0.31489083333333256 0.7857103333333333
0.3238193333333339 0.7905111666666664
0.3286808333333329 0.7951211666666665
0.33818316666666653 0.8006161666666667
0.3442945000000007 0.8065233333333333
0.3499998333333332 0.8120215000000002
0.35601383333333264 0.8190179999999998
0.36233533333333323 0.8245253333333331
0.3680643333333331 0.8306493333333332
0.3749621666666664 0.8383881666666668
0.3799691666666671 0.8452054999999998
0.3862980000000001 0.8529866666666663
0.3902156666666677 0.8586186666666666
0.39564466666666753 0.8669196666666665
0.4007144999999999 0.8732948333333334
0.4068045000000003 0.8803738333333332
0.4129876666666668 0.8860708333333334
0.42179216666666713 0.8935304999999998
0.4288804999999993 0.9007003333333332
0.431261500000001 0.9090358333333333
0.4333143333333331 0.9175735
0.43731883333333343 0.9244863333333332
0.4510113333333342 0.9283480000000001
0.45926833333333295 0.9260871666666664
0.4693409999999994 0.9231779999999998
0.47778000000000076 0.9181928333333335
0.4854938333333334 0.9120258333333331
0.49288233333333437 0.9062115000000001
0.49793350000000014 0.8994861666666664
0.5035678333333324 0.8931005
0.5057938333333334 0.8875878333333331
0.5112811666666666 0.8766198333333334
0.5156079999999997 0.8684141666666667
0.5158241666666659 0.8641485000000001
0.5175243333333327 0.8560508333333331
0.525 0.8374998333333332
0.5321138333333326 0.8313908333333331
0.5390426666666676 0.8255836666666665
0.5477081666666666 0.8195026666666667
0.5542166666666667 0.8140365
0.5667958333333334 0.8085133333333331
0.5652908333333325 0.7946284999999998
0.5675628333333337 0.7862063333333335
0.5744138333333326 0.7791615000000001
0.5759141666666663 0.7740709999999996
0.5788208333333333 0.7647321666666665
0.5817460000000002 0.7581403333333331
0.5833740000000011 0.7516303333333334
0.5880436666666666 0.7368353333333333
0.5921858333333337 0.7293711666666665
0.5965343333333343 0.7225776666666667
0.6019329999999997 0.7124394999999999
0.6082768333333332 0.7054886666666668
0.6131581666666666 0.6985181666666667
0.6180448333333344 0.6937158333333331
0.6234676666666676 0.6872541666666667
0.6309144999999999 0.681589333333333
0.6382853333333333 0.6747581666666665
0.643145166666666 0.6702911666666667
0.6506828333333329 0.6651456666666665
0.6586625 0.6591723333333332
0.6651416666666666 0.653928333333333
0.674134666666666 0.6492023333333331
0.6827538333333331 0.6441610000000001
0.6896181666666661 0.6394613333333332
0.6970690000000003 0.6341198333333333
0.7019844999999991 0.6258448333333334
0.7076188333333334 0.6194765
0.7124093333333342 0.6126809999999998
0.7154980000000001 0.6061279999999999
0.7180023333333335 0.599503833333333
0.7277053333333324 0.5925356666666665
0.7361949999999993 0.5860096666666664
0.7434793333333335 0.5819106666666665
0.7513001666666668 0.5756051666666666
0.7558218333333343 0.5690128333333332
0.7584656666666677 0.5628789999999998
0.7625365000000011 0.5553211666666665

0.27489600000000014 0.7111600000000001
0.28749600000000014 0.7104233333333332
0.2964333333333333 0.7080899999999999
0.30112933333333347 0.7031116666666664
0.31020949999999914 0.7010301666666666
0.3160626666666668 0.695865
0.32503766666666684 0.6948135
0.33728966666666677 0.6944183333333335
0.349125 0.6900100000000001
0.3566166666666667 0.6836218333333333
0.37426466666666675 0.6822616666666663
0.37391983333333434 0.6982748333333332
0.3651376666666668 0.7120498333333332
0.3549793333333335 0.7208316666666665
0.3489480000000001 0.7274164999999998
0.33768449999999917 0.7307748333333332
0.3301761666666658 0.7323566666666665
0.3246448333333343 0.736703333333333
0.31259166666666666 0.7388766666666667
0.30014283333333247 0.7412468333333333
0.28789166666666666 0.7431248333333331
0.27489600000000014 0.7428116666666664
0.2572730000000001 0.74379
0.2417 0.7385516666666667
0.2479293333333335 0.7269414999999998
0.26237933333333346 0.7202801666666666
0.27489600000000014 0.7111600000000001

0.43762100000000015 0.6876449999999997
0.44993966666666674 0.6889301666666666
0.45571666666666666 0.6840566666666665
0.4669480000000001 0.6820134999999999
0.4820583333333333 0.6668498333333331
0.4806793333333335 0.6508366666666664
0.4661543333333335 0.6445801666666666
0.44955316666666767 0.6394468333333333
0.4367178333333325 0.6411581666666665
0.42521783333333246 0.6510468333333332
0.42284600000000017 0.6638899999999999
0.420475 0.6787100000000001
0.43762100000000015 0.6876449999999997

0.49993766666666684 0.6864933333333334
0.5123928333333325 0.6843283333333331
0.5230960000000001 0.6837116666666664
0.5275678333333325 0.6817449999999997
0.5373313333333334 0.679678333333333
0.5445626666666669 0.6782998333333332
0.5499011666666658 0.6734801666666667
0.5619543333333334 0.6695183333333334
0.5721126666666668 0.667453333333333
0.577625 0.6628033333333331
0.5883 0.6570350000000001
0.5919948333333344 0.6554654999999999
0.5963738333333342 0.6514995
0.6054428333333325 0.6475051666666666
0.6171543333333335 0.6377551666666667
0.6324281666666677 0.6347801666666666
0.6259293333333334 0.6465116666666664
0.6118389999999995 0.6579138333333331
0.6083051666666676 0.6615676666666667
0.6067726666666664 0.6645804999999998
0.6035043333333335 0.667438
0.600782666666666 0.6704681666666666
0.5864511666666659 0.6811801666666666
0.5777583333333334 0.6896766666666667
0.5726198333333343 0.6967899999999999
0.5637281666666677 0.7011366666666664
0.5542448333333343 0.7086449999999997
0.5500948333333343 0.7131899999999999
0.5376460000000002 0.7188199999999997
0.525198 0.7215866666666664
0.51275 0.7261316666666666
0.5003031666666676 0.7281081666666666
0.4918043333333335 0.7277116666666664
0.4870626666666668 0.7308733333333333
0.47501150000000103 0.7318616666666664
0.46216666666666667 0.73206
0.4499166666666667 0.7306766666666668
0.43726983333333436 0.7328498333333332
0.42482100000000017 0.7326516666666668
0.412375 0.7318616666666664
0.39940433333333347 0.7235016666666667
0.4021 0.7138816666666665
0.412375 0.7097316666666665
0.42368449999999913 0.7047316666666665
0.43745949999999917 0.7026664999999999
0.449686500000001 0.7002551666666667
0.46208333333333335 0.6976733333333333
0.47120949999999917 0.695778333333333
0.47499483333333437 0.6930998333333331
0.4871230000000001 0.68866
0.49993766666666684 0.6864933333333334

0.19979166666666667 0.7500199999999997
0.20120833333333332 0.7405331666666665
0.2169230000000001 0.7371366666666663
0.21904600000000016 0.7425164999999998
0.22482100000000016 0.7437051666666666
0.23713133333333342 0.7486718333333333
0.23626783333333248 0.7588218333333333
0.22482100000000016 0.7592551666666666
0.21510433333333348 0.7594699999999998
0.20927300000000007 0.7549350000000001
0.19979166666666667 0.7500199999999997

0.516325 0.6771816666666666
0.527 0.6749433333333335
0.529411500000001 0.6701218333333333
0.5362626666666668 0.6643850000000001
0.5361261666666658 0.6499748333333332
0.5259666666666667 0.6396433333333335
0.5161511666666658 0.6504914999999999
0.5118511666666659 0.6592385
0.4981333333333333 0.6660968333333332
0.4959678333333325 0.6769266666666668
0.516325 0.6771816666666666


==> figures/u_ba_mc_minmax_NY=100_Nu=323_NYxi=1000_Nens=5000_deg=3_n_gauss=5_sigma=1e-12_testing_RF1_1x.txt <==
124_min 124_max 321_min 321_max 423_min 423_max 555_min 555_max 942_min 942_max
1.0423e+02 1.1952e+02 1.0644e+02 1.2155e+02 1.1018e+02 1.3166e+02 1.0431e+02 1.1974e+02 1.0756e+02 1.2189e+02
1.0449e+02 1.1907e+02 1.1049e+02 1.1875e+02 1.1821e+02 1.3035e+02 1.0575e+02 1.1990e+02 1.1150e+02 1.1796e+02

==> figures/u_ba_mc_minmax_NY=100_Nu=323_NYxi=1000_Nens=5000_deg=3_n_gauss=5_sigma=1e-12_training_RF1_1x.txt <==
124_min 124_max 321_min 321_max 423_min 423_max 555_min 555_max 942_min 942_max
1.0412e+02 1.1992e+02 1.0712e+02 1.2111e+02 1.1085e+02 1.3330e+02 1.0392e+02 1.2158e+02 1.0772e+02 1.2006e+02
1.0447e+02 1.1851e+02 1.1048e+02 1.1848e+02 1.1826e+02 1.2768e+02 1.0565e+02 1.1803e+02 1.1233e+02 1.1806e+02

==> figures/u_ba_mc_minmax_NY=200_Nu=323_NYxi=1000_Nens=10000_1d_dim=2_deg=3_n_gauss=5_sigma=1e-12_testing_RF1_1x.txt <==
124_min 124_max 321_min 321_max 423_min 423_max 555_min 555_max 942_min 942_max
1.0447e+02 1.1951e+02 1.0719e+02 1.2021e+02 1.1090e+02 1.2650e+02 1.0433e+02 1.2185e+02 1.0814e+02 1.1987e+02
1.0797e+02 1.1665e+02 1.1470e+02 1.1784e+02 1.1941e+02 1.2719e+02 1.0694e+02 1.1239e+02 1.1521e+02 1.1764e+02

==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=1500_ba_1d_dim=2_deg=3_n_gauss=5_conditional=False_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0529e+02 5.5730e-03 1.3907e-03 4.5673e-03 1.0776e+02 5.0119e-03 3.0672e-06 7.0833e-04 1.1187e+02 1.6846e-03 4.7883e-20 1.5812e-09 1.0515e+02 3.9656e-02 1.0198e-02 3.6459e-02 1.0868e+02 9.0321e-03 8.3750e-05 1.6321e-03
1.0531e+02 5.8437e-03 1.4786e-03 4.6958e-03 1.0778e+02 5.3471e-03 3.8911e-06 7.8235e-04 1.1190e+02 1.7629e-03 1.3061e-19 2.7191e-09 1.0518e+02 4.1984e-02 1.1290e-02 3.7968e-02 1.0870e+02 9.6187e-03 1.0187e-04 1.7707e-03
1.0534e+02 6.1218e-03 1.5704e-03 4.8252e-03 1.0781e+02 5.6990e-03 4.9188e-06 8.6254e-04 1.1193e+02 1.8400e-03 3.5144e-19 4.6235e-09 1.0520e+02 4.4391e-02 1.2467e-02 3.9512e-02 1.0872e+02 1.0231e-02 1.2345e-04 1.9178e-03
1.0536e+02 6.4070e-03 1.6663e-03 4.9554e-03 1.0783e+02 6.0680e-03 6.1961e-06 9.4927e-04 1.1196e+02 1.9155e-03 9.3296e-19 7.7736e-09 1.0523e+02 4.6874e-02 1.3734e-02 4.1088e-02 1.0874e+02 1.0869e-02 1.4902e-04 2.0737e-03
1.0539e+02 6.6993e-03 1.7664e-03 5.0867e-03 1.0785e+02 6.4545e-03 7.7776e-06 1.0429e-03 1.1199e+02 1.9895e-03 2.4433e-18 1.2923e-08 1.0526e+02 4.9433e-02 1.5093e-02 4.2696e-02 1.0876e+02 1.1532e-02 1.7920e-04 2.2388e-03
1.0542e+02 6.9983e-03 1.8708e-03 5.2190e-03 1.0787e+02 6.8587e-03 9.7287e-06 1.1439e-03 1.1201e+02 2.0617e-03 6.3128e-18 2.1244e-08 1.0528e+02 5.2065e-02 1.6547e-02 4.4334e-02 1.0878e+02 1.2221e-02 2.1469e-04 2.4137e-03
1.0544e+02 7.3039e-03 1.9796e-03 5.3526e-03 1.0790e+02 7.2811e-03 1.2127e-05 1.2526e-03 1.1204e+02 2.1320e-03 1.6091e-17 3.4531e-08 1.0531e+02 5.4768e-02 1.8097e-02 4.5999e-02 1.0881e+02 1.2936e-02 2.5623e-04 2.5989e-03
1.0547e+02 7.6159e-03 2.0929e-03 5.4875e-03 1.0792e+02 7.7220e-03 1.5064e-05 1.3694e-03 1.1207e+02 2.2006e-03 4.0462e-17 5.5498e-08 1.0533e+02 5.7539e-02 1.9746e-02 4.7691e-02 1.0883e+02 1.3677e-02 3.0466e-04 2.7949e-03
1.0549e+02 7.9340e-03 2.2108e-03 5.6239e-03 1.0794e+02 8.1815e-03 1.8647e-05 1.4948e-03 1.1210e+02 2.2675e-03 1.0038e-16 8.8198e-08 1.0536e+02 6.0377e-02 2.1495e-02 4.9408e-02 1.0885e+02 1.4443e-02 3.6089e-04 3.0023e-03
1.0552e+02 8.2580e-03 2.3334e-03 5.7620e-03 1.0796e+02 8.6600e-03 2.3003e-05 1.6292e-03 1.1213e+02 2.3328e-03 2.4566e-16 1.3859e-07 1.0538e+02 6.3277e-02 2.3343e-02 5.1146e-02 1.0887e+02 1.5234e-02 4.2589e-04 3.2219e-03
1.0554e+02 8.5877e-03 2.4609e-03 5.9021e-03 1.0799e+02 9.1577e-03 2.8280e-05 1.7731e-03 1.1216e+02 2.3968e-03 5.9315e-16 2.1535e-07 1.0541e+02 6.6237e-02 2.5293e-02 5.2905e-02 1.0889e+02 1.6050e-02 5.0074e-04 3.4543e-03
1.0557e+02 8.9226e-03 2.5933e-03 6.0442e-03 1.0801e+02 9.6748e-03 3.4648e-05 1.9269e-03 1.1219e+02 2.4599e-03 1.4129e-15 3.3085e-07 1.0543e+02 6.9253e-02 2.7342e-02 5.4681e-02 1.0891e+02 1.6891e-02 5.8656e-04 3.7003e-03
1.0559e+02 9.2626e-03 2.7308e-03 6.1887e-03 1.0803e+02 1.0211e-02 4.2307e-05 2.0911e-03 1.1222e+02 2.5225e-03 3.3203e-15 5.0262e-07 1.0546e+02 7.2321e-02 2.9491e-02 5.6472e-02 1.0894e+02 1.7755e-02 6.8455e-04 3.9607e-03
1.0562e+02 9.6073e-03 2.8735e-03 6.3358e-03 1.0805e+02 1.0768e-02 5.1485e-05 2.2661e-03 1.1225e+02 2.5850e-03 7.6976e-15 7.5501e-07 1.0548e+02 7.5436e-02 3.1738e-02 5.8276e-02 1.0896e+02 1.8643e-02 7.9597e-04 4.2363e-03
1.0564e+02 9.9564e-03 3.0216e-03 6.4858e-03 1.0808e+02 1.1344e-02 6.2443e-05 2.4525e-03 1.1228e+02 2.6481e-03 1.7606e-14 1.1214e-06 1.0551e+02 7.8596e-02 3.4080e-02 6.0090e-02 1.0898e+02 1.9554e-02 9.2214e-04 4.5280e-03
1.0567e+02 1.0310e-02 3.1751e-03 6.6390e-03 1.0810e+02 1.1940e-02 7.5481e-05 2.6506e-03 1.1231e+02 2.7124e-03 3.9728e-14 1.6470e-06 1.0554e+02 8.1795e-02 3.6515e-02 6.1912e-02 1.0900e+02 2.0488e-02 1.0644e-03 4.8366e-03
1.0570e+02 1.0667e-02 3.3342e-03 6.7956e-03 1.0812e+02 1.2555e-02 9.0939e-05 2.8609e-03 1.1234e+02 2.7785e-03 8.8441e-14 2.3918e-06 1.0556e+02 8.5028e-02 3.9039e-02 6.3738e-02 1.0902e+02 2.1443e-02 1.2242e-03 5.1632e-03
1.0572e+02 1.1027e-02 3.4990e-03 6.9560e-03 1.0814e+02 1.3191e-02 1.0920e-04 3.0838e-03 1.1237e+02 2.8474e-03 1.9424e-13 3.4345e-06 1.0559e+02 8.8292e-02 4.1649e-02 6.5567e-02 1.0904e+02 2.2419e-02 1.4029e-03 5.5086e-03
1.0575e+02 1.1391e-02 3.6696e-03 7.1206e-03 1.0817e+02 1.3847e-02 1.3070e-04 3.3199e-03 1.1240e+02 2.9196e-03 4.2087e-13 4.8765e-06 1.0561e+02 9.1580e-02 4.4339e-02 6.7395e-02 1.0907e+02 2.3416e-02 1.6019e-03 5.8737e-03
1.0577e+02 1.1757e-02 3.8462e-03 7.2895e-03 1.0819e+02 1.4523e-02 1.5593e-04 3.5694e-03 1.1243e+02 2.9961e-03 8.9967e-13 6.8464e-06 1.0564e+02 9.4887e-02 4.7106e-02 6.9220e-02 1.0909e+02 2.4431e-02 1.8226e-03 6.2594e-03
1.0580e+02 1.2126e-02 4.0289e-03 7.4633e-03 1.0821e+02 1.5218e-02 1.8542e-04 3.8329e-03 1.1246e+02 3.0777e-03 1.8974e-12 9.5043e-06 1.0566e+02 9.8209e-02 4.9942e-02 7.1040e-02 1.0911e+02 2.5466e-02 2.0664e-03 6.6665e-03
1.0582e+02 1.2497e-02 4.2178e-03 7.6423e-03 1.0823e+02 1.5934e-02 2.1978e-04 4.1105e-03 1.1249e+02 3.1651e-03 3.9479e-12 1.3046e-05 1.0569e+02 1.0154e-01 5.2843e-02 7.2850e-02 1.0913e+02 2.6518e-02 2.3345e-03 7.0958e-03
1.0585e+02 1.2870e-02 4.4131e-03 7.8267e-03 1.0826e+02 1.6669e-02 2.5968e-04 4.4027e-03 1.1252e+02 3.2591e-03 8.1042e-12 1.7707e-05 1.0571e+02 1.0487e-01 5.5801e-02 7.4651e-02 1.0915e+02 2.7587e-02 2.6283e-03 7.5481e-03
1.0587e+02 1.3245e-02 4.6149e-03 8.0170e-03 1.0828e+02 1.7424e-02 3.0586e-04 4.7097e-03 1.1255e+02 3.3604e-03 1.6413e-11 2.3765e-05 1.0574e+02 1.0821e-01 5.8810e-02 7.6437e-02 1.0917e+02 2.8673e-02 2.9487e-03 8.0240e-03
1.0590e+02 1.3620e-02 4.8232e-03 8.2135e-03 1.0830e+02 1.8199e-02 3.5912e-04 5.0318e-03 1.1258e+02 3.4697e-03 3.2796e-11 3.1536e-05 1.0576e+02 1.1153e-01 6.1862e-02 7.8208e-02 1.0919e+02 2.9773e-02 3.2969e-03 8.5241e-03
1.0593e+02 1.3997e-02 5.0383e-03 8.4165e-03 1.0832e+02 1.8992e-02 4.2034e-04 5.3691e-03 1.1260e+02 3.5876e-03 6.4655e-11 4.1381e-05 1.0579e+02 1.1484e-01 6.4950e-02 7.9961e-02 1.0922e+02 3.0888e-02 3.6737e-03 9.0488e-03
1.0595e+02 1.4374e-02 5.2603e-03 8.6265e-03 1.0835e+02 1.9805e-02 4.9048e-04 5.7217e-03 1.1263e+02 3.7145e-03 1.2576e-10 5.3691e-05 1.0581e+02 1.1814e-01 6.8066e-02 8.1694e-02 1.0924e+02 3.2017e-02 4.0797e-03 9.5985e-03
1.0598e+02 1.4752e-02 5.4891e-03 8.8437e-03 1.0837e+02 2.0637e-02 5.7057e-04 6.0898e-03 1.1266e+02 3.8510e-03 2.4133e-10 6.8881e-05 1.0584e+02 1.2141e-01 7.1203e-02 8.3405e-02 1.0926e+02 3.3158e-02 4.5156e-03 1.0174e-02
1.0600e+02 1.5130e-02 5.7251e-03 9.0686e-03 1.0839e+02 2.1488e-02 6.6173e-04 6.4734e-03 1.1269e+02 3.9972e-03 4.5694e-10 8.7380e-05 1.0587e+02 1.2465e-01 7.4352e-02 8.5092e-02 1.0928e+02 3.4311e-02 4.9815e-03 1.0774e-02
1.0603e+02 1.5508e-02 5.9682e-03 9.3014e-03 1.0841e+02 2.2358e-02 7.6515e-04 6.8724e-03 1.1272e+02 4.1534e-03 8.5365e-10 1.0960e-04 1.0589e+02 1.2785e-01 7.7506e-02 8.6754e-02 1.0930e+02 3.5475e-02 5.4777e-03 1.1400e-02
1.0605e+02 1.5886e-02 6.2186e-03 9.5424e-03 1.0844e+02 2.3245e-02 8.8210e-04 7.2867e-03 1.1275e+02 4.3197e-03 1.5735e-09 1.3594e-04 1.0592e+02 1.3102e-01 8.0656e-02 8.8388e-02 1.0932e+02 3.6649e-02 6.0039e-03 1.2051e-02
1.0608e+02 1.6263e-02 6.4764e-03 9.7919e-03 1.0846e+02 2.4151e-02 1.0139e-03 7.7162e-03 1.1278e+02 4.4961e-03 2.8618e-09 1.6672e-04 1.0594e+02 1.3415e-01 8.3796e-02 8.9994e-02 1.0935e+02 3.7833e-02 6.5600e-03 1.2727e-02
1.0610e+02 1.6640e-02 6.7416e-03 1.0050e-02 1.0848e+02 2.5074e-02 1.1621e-03 8.1606e-03 1.1281e+02 4.6824e-03 5.1356e-09 2.0217e-04 1.0597e+02 1.3722e-01 8.6918e-02 9.1570e-02 1.0937e+02 3.9025e-02 7.1453e-03 1.3428e-02
1.0613e+02 1.7016e-02 7.0143e-03 1.0318e-02 1.0850e+02 2.6015e-02 1.3280e-03 8.6196e-03 1.1284e+02 4.8785e-03 9.0939e-09 2.4242e-04 1.0599e+02 1.4025e-01 9.0014e-02 9.3116e-02 1.0939e+02 4.0226e-02 7.7590e-03 1.4154e-02
1.0615e+02 1.7391e-02 7.2946e-03 1.0594e-02 1.0853e+02 2.6973e-02 1.5133e-03 9.0930e-03 1.1287e+02 5.0842e-03 1.5890e-08 2.8742e-04 1.0602e+02 1.4321e-01 9.3077e-02 9.4629e-02 1.0941e+02 4.1434e-02 8.4001e-03 1.4903e-02
1.0618e+02 1.7765e-02 7.5825e-03 1.0881e-02 1.0855e+02 2.7947e-02 1.7195e-03 9.5804e-03 1.1290e+02 5.2991e-03 2.7397e-08 3.3697e-04 1.0604e+02 1.4612e-01 9.6102e-02 9.6111e-02 1.0943e+02 4.2649e-02 9.0676e-03 1.5676e-02
1.0621e+02 1.8138e-02 7.8782e-03 1.1177e-02 1.0857e+02 2.8938e-02 1.9484e-03 1.0081e-02 1.1293e+02 5.5230e-03 4.6614e-08 3.9063e-04 1.0607e+02 1.4896e-01 9.9082e-02 9.7560e-02 1.0945e+02 4.3870e-02 9.7600e-03 1.6471e-02
1.0623e+02 1.8510e-02 8.1816e-03 1.1483e-02 1.0859e+02 2.9945e-02 2.2017e-03 1.0595e-02 1.1296e+02 5.7555e-03 7.8266e-08 4.4777e-04 1.0609e+02 1.5173e-01 1.0201e-01 9.8976e-02 1.0948e+02 4.5096e-02 1.0476e-02 1.7288e-02
1.0626e+02 1.8881e-02 8.4927e-03 1.1799e-02 1.0862e+02 3.0967e-02 2.4810e-03 1.1122e-02 1.1299e+02 5.9963e-03 1.2969e-07 5.0753e-04 1.0612e+02 1.5443e-01 1.0488e-01 1.0036e-01 1.0950e+02 4.6328e-02 1.1214e-02 1.8127e-02
1.0628e+02 1.9250e-02 8.8117e-03 1.2125e-02 1.0864e+02 3.2004e-02 2.7883e-03 1.1661e-02 1.1302e+02 6.2452e-03 2.1208e-07 5.6885e-04 1.0615e+02 1.5706e-01 1.0770e-01 1.0171e-01 1.0952e+02 4.7565e-02 1.1972e-02 1.8987e-02
1.0631e+02 1.9618e-02 9.1385e-03 1.2461e-02 1.0866e+02 3.3056e-02 3.1252e-03 1.2212e-02 1.1305e+02 6.5020e-03 3.4229e-07 6.3046e-04 1.0617e+02 1.5961e-01 1.1045e-01 1.0302e-01 1.0954e+02 4.8805e-02 1.2748e-02 1.9867e-02
1.0633e+02 1.9986e-02 9.4731e-03 1.2808e-02 1.0868e+02 3.4121e-02 3.4935e-03 1.2774e-02 1.1308e+02 6.7666e-03 5.4527e-07 6.9097e-04 1.0620e+02 1.6208e-01 1.1313e-01 1.0431e-01 1.0956e+02 5.0050e-02 1.3542e-02 2.0766e-02
1.0636e+02 2.0351e-02 9.8155e-03 1.3165e-02 1.0871e+02 3.5201e-02 3.8950e-03 1.3347e-02 1.1311e+02 7.0390e-03 8.5737e-07 7.4888e-04 1.0622e+02 1.6448e-01 1.1574e-01 1.0556e-01 1.0958e+02 5.1298e-02 1.4350e-02 2.1685e-02
1.0638e+02 2.0716e-02 1.0166e-02 1.3532e-02 1.0873e+02 3.6293e-02 4.3314e-03 1.3931e-02 1.1314e+02 7.3193e-03 1.3307e-06 8.0269e-04 1.0625e+02 1.6679e-01 1.1827e-01 1.0679e-01 1.0961e+02 5.2549e-02 1.5172e-02 2.2622e-02
1.0641e+02 2.1080e-02 1.0524e-02 1.3910e-02 1.0875e+02 3.7398e-02 4.8045e-03 1.4526e-02 1.1317e+02 7.6078e-03 2.0390e-06 8.5093e-04 1.0627e+02 1.6902e-01 1.2073e-01 1.0798e-01 1.0963e+02 5.3802e-02 1.6007e-02 2.3578e-02
1.0644e+02 2.1443e-02 1.0890e-02 1.4297e-02 1.0877e+02 3.8514e-02 5.3157e-03 1.5131e-02 1.1319e+02 7.9049e-03 3.0844e-06 8.9227e-04 1.0630e+02 1.7117e-01 1.2312e-01 1.0914e-01 1.0965e+02 5.5058e-02 1.6852e-02 2.4553e-02
1.0646e+02 2.1805e-02 1.1263e-02 1.4695e-02 1.0880e+02 3.9642e-02 5.8667e-03 1.5746e-02 1.1322e+02 8.2110e-03 4.6066e-06 9.2559e-04 1.0632e+02 1.7324e-01 1.2542e-01 1.1028e-01 1.0967e+02 5.6317e-02 1.7707e-02 2.5546e-02
1.0649e+02 2.2167e-02 1.1644e-02 1.5103e-02 1.0882e+02 4.0781e-02 6.4588e-03 1.6371e-02 1.1325e+02 8.5269e-03 6.7936e-06 9.5010e-04 1.0635e+02 1.7522e-01 1.2765e-01 1.1139e-01 1.0969e+02 5.7577e-02 1.8572e-02 2.6558e-02
1.0651e+02 2.2528e-02 1.2033e-02 1.5520e-02 1.0884e+02 4.1930e-02 7.0934e-03 1.7007e-02 1.1328e+02 8.8533e-03 9.8938e-06 9.6533e-04 1.0637e+02 1.7712e-01 1.2980e-01 1.1248e-01 1.0971e+02 5.8839e-02 1.9445e-02 2.7589e-02
1.0654e+02 2.2888e-02 1.2429e-02 1.5947e-02 1.0886e+02 4.3088e-02 7.7717e-03 1.7655e-02 1.1331e+02 9.1909e-03 1.4230e-05 9.7129e-04 1.0640e+02 1.7894e-01 1.3188e-01 1.1354e-01 1.0974e+02 6.0103e-02 2.0327e-02 2.8641e-02
1.0656e+02 2.3249e-02 1.2833e-02 1.6384e-02 1.0889e+02 4.4256e-02 8.4946e-03 1.8313e-02 1.1334e+02 9.5409e-03 2.0217e-05 9.6846e-04 1.0643e+02 1.8068e-01 1.3387e-01 1.1458e-01 1.0976e+02 6.1368e-02 2.1218e-02 2.9712e-02
1.0659e+02 2.3609e-02 1.3244e-02 1.6829e-02 1.0891e+02 4.5432e-02 9.2630e-03 1.8983e-02 1.1337e+02 9.9040e-03 2.8374e-05 9.5783e-04 1.0645e+02 1.8233e-01 1.3580e-01 1.1561e-01 1.0978e+02 6.2634e-02 2.2118e-02 3.0805e-02
1.0661e+02 2.3970e-02 1.3662e-02 1.7283e-02 1.0893e+02 4.6616e-02 1.0078e-02 1.9667e-02 1.1340e+02 1.0281e-02 3.9345e-05 9.4094e-04 1.0648e+02 1.8391e-01 1.3764e-01 1.1662e-01 1.0980e+02 6.3902e-02 2.3029e-02 3.1920e-02
1.0664e+02 2.4331e-02 1.4087e-02 1.7745e-02 1.0895e+02 4.7807e-02 1.0939e-02 2.0364e-02 1.1343e+02 1.0674e-02 5.3912e-05 9.1983e-04 1.0650e+02 1.8541e-01 1.3942e-01 1.1761e-01 1.0982e+02 6.5171e-02 2.3950e-02 3.3058e-02
1.0666e+02 2.4692e-02 1.4519e-02 1.8215e-02 1.0898e+02 4.9005e-02 1.1847e-02 2.1077e-02 1.1346e+02 1.1083e-02 7.3009e-05 8.9712e-04 1.0653e+02 1.8684e-01 1.4113e-01 1.1859e-01 1.0984e+02 6.6442e-02 2.4885e-02 3.4221e-02
1.0669e+02 2.5054e-02 1.4959e-02 1.8693e-02 1.0900e+02 5.0209e-02 1.2802e-02 2.1805e-02 1.1349e+02 1.1509e-02 9.7735e-05 8.7588e-04 1.0655e+02 1.8819e-01 1.4277e-01 1.1956e-01 1.0987e+02 6.7714e-02 2.5835e-02 3.5409e-02
1.0672e+02 2.5417e-02 1.5405e-02 1.9178e-02 1.0902e+02 5.1419e-02 1.3804e-02 2.2552e-02 1.1352e+02 1.1953e-02 1.2936e-04 8.5969e-04 1.0658e+02 1.8947e-01 1.4435e-01 1.2053e-01 1.0989e+02 6.8987e-02 2.6801e-02 3.6624e-02
1.0674e+02 2.5781e-02 1.5857e-02 1.9669e-02 1.0904e+02 5.2635e-02 1.4852e-02 2.3318e-02 1.1355e+02 1.2416e-02 1.6931e-04 8.5254e-04 1.0660e+02 1.9067e-01 1.4586e-01 1.2149e-01 1.0991e+02 7.0263e-02 2.7786e-02 3.7867e-02
1.0677e+02 2.6147e-02 1.6316e-02 2.0166e-02 1.0907e+02 5.3855e-02 1.5946e-02 2.4106e-02 1.1358e+02 1.2899e-02 2.1918e-04 8.5879e-04 1.0663e+02 1.9182e-01 1.4732e-01 1.2244e-01 1.0993e+02 7.1540e-02 2.8794e-02 3.9138e-02
1.0679e+02 2.6514e-02 1.6781e-02 2.0669e-02 1.0909e+02 5.5081e-02 1.7084e-02 2.4916e-02 1.1361e+02 1.3401e-02 2.8073e-04 8.8317e-04 1.0665e+02 1.9289e-01 1.4872e-01 1.2340e-01 1.0995e+02 7.2819e-02 2.9825e-02 4.0439e-02
1.0682e+02 2.6883e-02 1.7253e-02 2.1177e-02 1.0911e+02 5.6311e-02 1.8266e-02 2.5752e-02 1.1364e+02 1.3923e-02 3.5580e-04 9.3064e-04 1.0668e+02 1.9391e-01 1.5006e-01 1.2436e-01 1.0997e+02 7.4101e-02 3.0883e-02 4.1771e-02
1.0684e+02 2.7254e-02 1.7730e-02 2.1690e-02 1.0913e+02 5.7545e-02 1.9490e-02 2.6614e-02 1.1367e+02 1.4466e-02 4.4637e-04 1.0064e-03 1.0671e+02 1.9486e-01 1.5136e-01 1.2532e-01 1.0999e+02 7.5385e-02 3.1972e-02 4.3135e-02
1.0687e+02 2.7627e-02 1.8213e-02 2.2206e-02 1.0916e+02 5.8783e-02 2.0755e-02 2.7506e-02 1.1370e+02 1.5029e-02 5.5443e-04 1.1157e-03 1.0673e+02 1.9575e-01 1.5261e-01 1.2628e-01 1.1002e+02 7.6673e-02 3.3092e-02 4.4530e-02
1.0689e+02 2.8002e-02 1.8702e-02 2.2725e-02 1.0918e+02 6.0026e-02 2.2058e-02 2.8429e-02 1.1373e+02 1.5612e-02 6.8200e-04 1.2639e-03 1.0676e+02 1.9659e-01 1.5381e-01 1.2726e-01 1.1004e+02 7.7965e-02 3.4248e-02 4.5957e-02
1.0692e+02 2.8380e-02 1.9195e-02 2.3247e-02 1.0920e+02 6.1273e-02 2.3398e-02 2.9386e-02 1.1376e+02 1.6214e-02 8.3104e-04 1.4561e-03 1.0678e+02 1.9737e-01 1.5497e-01 1.2824e-01 1.1006e+02 7.9261e-02 3.5441e-02 4.7416e-02
1.0695e+02 2.8760e-02 1.9695e-02 2.3771e-02 1.0922e+02 6.2524e-02 2.4772e-02 3.0378e-02 1.1378e+02 1.6836e-02 1.0034e-03 1.6974e-03 1.0681e+02 1.9809e-01 1.5609e-01 1.2924e-01 1.1008e+02 8.0563e-02 3.6674e-02 4.8908e-02
1.0697e+02 2.9144e-02 2.0199e-02 2.4296e-02 1.0925e+02 6.3779e-02 2.6179e-02 3.1407e-02 1.1381e+02 1.7477e-02 1.2008e-03 1.9924e-03 1.0683e+02 1.9877e-01 1.5718e-01 1.3025e-01 1.1010e+02 8.1870e-02 3.7949e-02 5.0430e-02
1.0700e+02 2.9530e-02 2.0708e-02 2.4822e-02 1.0927e+02 6.5038e-02 2.7615e-02 3.2475e-02 1.1384e+02 1.8136e-02 1.4248e-03 2.3451e-03 1.0686e+02 1.9940e-01 1.5823e-01 1.3128e-01 1.1012e+02 8.3183e-02 3.9267e-02 5.1983e-02
1.0702e+02 2.9919e-02 2.1221e-02 2.5348e-02 1.0929e+02 6.6303e-02 2.9078e-02 3.3584e-02 1.1387e+02 1.8812e-02 1.6764e-03 2.7588e-03 1.0688e+02 1.9997e-01 1.5925e-01 1.3232e-01 1.1015e+02 8.4503e-02 4.0630e-02 5.3566e-02
1.0705e+02 3.0312e-02 2.1739e-02 2.5873e-02 1.0931e+02 6.7572e-02 3.0565e-02 3.4736e-02 1.1390e+02 1.9504e-02 1.9566e-03 3.2359e-03 1.0691e+02 2.0050e-01 1.6024e-01 1.3338e-01 1.1017e+02 8.5831e-02 4.2039e-02 5.5178e-02
1.0707e+02 3.0708e-02 2.2260e-02 2.6398e-02 1.0934e+02 6.8848e-02 3.2073e-02 3.5931e-02 1.1393e+02 2.0212e-02 2.2660e-03 3.7778e-03 1.0693e+02 2.0099e-01 1.6121e-01 1.3445e-01 1.1019e+02 8.7168e-02 4.3495e-02 5.6816e-02
1.0710e+02 3.1107e-02 2.2786e-02 2.6920e-02 1.0936e+02 7.0129e-02 3.3599e-02 3.7171e-02 1.1396e+02 2.0935e-02 2.6046e-03 4.3846e-03 1.0696e+02 2.0142e-01 1.6215e-01 1.3555e-01 1.1021e+02 8.8514e-02 4.4997e-02 5.8480e-02
1.0712e+02 3.1510e-02 2.3315e-02 2.7440e-02 1.0938e+02 7.1417e-02 3.5142e-02 3.8457e-02 1.1399e+02 2.1672e-02 2.9721e-03 5.0549e-03 1.0699e+02 2.0182e-01 1.6306e-01 1.3666e-01 1.1023e+02 8.9871e-02 4.6547e-02 6.0168e-02
1.0715e+02 3.1916e-02 2.3848e-02 2.7957e-02 1.0940e+02 7.2712e-02 3.6696e-02 3.9789e-02 1.1402e+02 2.2421e-02 3.3679e-03 5.7862e-03 1.0701e+02 2.0217e-01 1.6396e-01 1.3780e-01 1.1025e+02 9.1239e-02 4.8143e-02 6.1877e-02
1.0717e+02 3.2327e-02 2.4384e-02 2.8470e-02 1.0943e+02 7.4015e-02 3.8261e-02 4.1168e-02 1.1405e+02 2.3183e-02 3.7909e-03 6.5744e-03 1.0704e+02 2.0248e-01 1.6484e-01 1.3895e-01 1.1028e+02 9.2619e-02 4.9784e-02 6.3607e-02
1.0720e+02 3.2740e-02 2.4923e-02 2.8979e-02 1.0945e+02 7.5326e-02 3.9833e-02 4.2592e-02 1.1408e+02 2.3956e-02 4.2397e-03 7.4140e-03 1.0706e+02 2.0274e-01 1.6570e-01 1.4012e-01 1.1030e+02 9.4011e-02 5.1470e-02 6.5355e-02
1.0723e+02 3.3158e-02 2.5465e-02 2.9484e-02 1.0947e+02 7.6646e-02 4.1410e-02 4.4063e-02 1.1411e+02 2.4740e-02 4.7128e-03 8.2985e-03 1.0709e+02 2.0296e-01 1.6655e-01 1.4130e-01 1.1032e+02 9.5417e-02 5.3200e-02 6.7118e-02
1.0725e+02 3.3579e-02 2.6010e-02 2.9984e-02 1.0949e+02 7.7976e-02 4.2988e-02 4.5579e-02 1.1414e+02 2.5533e-02 5.2084e-03 9.2201e-03 1.0711e+02 2.0314e-01 1.6738e-01 1.4251e-01 1.1034e+02 9.6838e-02 5.4971e-02 6.8897e-02
1.0728e+02 3.4004e-02 2.6557e-02 3.0478e-02 1.0952e+02 7.9317e-02 4.4566e-02 4.7140e-02 1.1417e+02 2.6336e-02 5.7249e-03 1.0171e-02 1.0714e+02 2.0328e-01 1.6820e-01 1.4373e-01 1.1036e+02 9.8273e-02 5.6781e-02 7.0687e-02
1.0730e+02 3.4432e-02 2.7106e-02 3.0966e-02 1.0954e+02 8.0669e-02 4.6141e-02 4.8743e-02 1.1420e+02 2.7147e-02 6.2609e-03 1.1141e-02 1.0716e+02 2.0337e-01 1.6901e-01 1.4496e-01 1.1038e+02 9.9723e-02 5.8630e-02 7.2489e-02
1.0733e+02 3.4865e-02 2.7657e-02 3.1448e-02 1.0956e+02 8.2033e-02 4.7712e-02 5.0387e-02 1.1423e+02 2.7967e-02 6.8153e-03 1.2123e-02 1.0719e+02 2.0342e-01 1.6981e-01 1.4621e-01 1.1041e+02 1.0119e-01 6.0514e-02 7.4301e-02
1.0735e+02 3.5300e-02 2.8210e-02 3.1924e-02 1.0958e+02 8.3409e-02 4.9276e-02 5.2071e-02 1.1426e+02 2.8793e-02 7.3873e-03 1.3108e-02 1.0721e+02 2.0343e-01 1.7060e-01 1.4747e-01 1.1043e+02 1.0267e-01 6.2431e-02 7.6121e-02
1.0738e+02 3.5740e-02 2.8765e-02 3.2393e-02 1.0961e+02 8.4799e-02 5.0832e-02 5.3791e-02 1.1429e+02 2.9626e-02 7.9772e-03 1.4089e-02 1.0724e+02 2.0339e-01 1.7139e-01 1.4874e-01 1.1045e+02 1.0417e-01 6.4380e-02 7.7950e-02
1.0740e+02 3.6183e-02 2.9322e-02 3.2856e-02 1.0963e+02 8.6203e-02 5.2378e-02 5.5546e-02 1.1432e+02 3.0465e-02 8.5857e-03 1.5061e-02 1.0726e+02 2.0331e-01 1.7217e-01 1.5001e-01 1.1047e+02 1.0569e-01 6.6358e-02 7.9785e-02
1.0743e+02 3.6630e-02 2.9880e-02 3.3312e-02 1.0965e+02 8.7620e-02 5.3914e-02 5.7332e-02 1.1435e+02 3.1309e-02 9.2143e-03 1.6018e-02 1.0729e+02 2.0318e-01 1.7294e-01 1.5129e-01 1.1049e+02 1.0722e-01 6.8363e-02 8.1627e-02
1.0746e+02 3.7080e-02 3.0440e-02 3.3760e-02 1.0967e+02 8.9052e-02 5.5438e-02 5.9146e-02 1.1438e+02 3.2158e-02 9.8656e-03 1.6960e-02 1.0732e+02 2.0301e-01 1.7371e-01 1.5257e-01 1.1051e+02 1.0877e-01 7.0393e-02 8.3476e-02
1.0748e+02 3.7533e-02 3.1001e-02 3.4202e-02 1.0970e+02 9.0500e-02 5.6950e-02 6.0986e-02 1.1440e+02 3.3011e-02 1.0542e-02 1.7886e-02 1.0734e+02 2.0279e-01 1.7448e-01 1.5385e-01 1.1054e+02 1.1033e-01 7.2447e-02 8.5332e-02
1.0751e+02 3.7990e-02 3.1563e-02 3.4638e-02 1.0972e+02 9.1962e-02 5.8450e-02 6.2848e-02 1.1443e+02 3.3867e-02 1.1249e-02 1.8800e-02 1.0737e+02 2.0253e-01 1.7525e-01 1.5512e-01 1.1056e+02 1.1191e-01 7.4522e-02 8.7195e-02
1.0753e+02 3.8450e-02 3.2127e-02 3.5066e-02 1.0974e+02 9.3440e-02 5.9936e-02 6.4729e-02 1.1446e+02 3.4726e-02 1.1989e-02 1.9707e-02 1.0739e+02 2.0223e-01 1.7601e-01 1.5639e-01 1.1058e+02 1.1350e-01 7.6618e-02 8.9065e-02
1.0756e+02 3.8913e-02 3.2692e-02 3.5489e-02 1.0977e+02 9.4933e-02 6.1411e-02 6.6624e-02 1.1449e+02 3.5587e-02 1.2766e-02 2.0616e-02 1.0742e+02 2.0188e-01 1.7677e-01 1.5766e-01 1.1060e+02 1.1511e-01 7.8733e-02 9.0945e-02
1.0758e+02 3.9379e-02 3.3258e-02 3.5905e-02 1.0979e+02 9.6441e-02 6.2873e-02 6.8531e-02 1.1452e+02 3.6448e-02 1.3585e-02 2.1538e-02 1.0744e+02 2.0148e-01 1.7753e-01 1.5891e-01 1.1062e+02 1.1673e-01 8.0867e-02 9.2834e-02
1.0761e+02 3.9849e-02 3.3826e-02 3.6317e-02 1.0981e+02 9.7965e-02 6.4323e-02 7.0446e-02 1.1455e+02 3.7310e-02 1.4448e-02 2.2485e-02 1.0747e+02 2.0104e-01 1.7829e-01 1.6014e-01 1.1064e+02 1.1836e-01 8.3018e-02 9.4734e-02
1.0763e+02 4.0321e-02 3.4395e-02 3.6723e-02 1.0983e+02 9.9503e-02 6.5763e-02 7.2366e-02 1.1458e+02 3.8171e-02 1.5360e-02 2.3472e-02 1.0749e+02 2.0055e-01 1.7905e-01 1.6136e-01 1.1067e+02 1.2001e-01 8.5186e-02 9.6645e-02
1.0766e+02 4.0796e-02 3.4965e-02 3.7124e-02 1.0986e+02 1.0105e-01 6.7193e-02 7.4286e-02 1.1461e+02 3.9032e-02 1.6321e-02 2.4516e-02 1.0752e+02 2.0002e-01 1.7981e-01 1.6256e-01 1.1069e+02 1.2166e-01 8.7371e-02 9.8569e-02
1.0768e+02 4.1274e-02 3.5537e-02 3.7522e-02 1.0988e+02 1.0262e-01 6.8614e-02 7.6205e-02 1.1464e+02 3.9891e-02 1.7334e-02 2.5632e-02 1.0754e+02 1.9944e-01 1.8057e-01 1.6373e-01 1.1071e+02 1.2332e-01 8.9572e-02 1.0051e-01
1.0771e+02 4.1755e-02 3.6110e-02 3.7916e-02 1.0990e+02 1.0420e-01 7.0029e-02 7.8118e-02 1.1467e+02 4.0748e-02 1.8397e-02 2.6838e-02 1.0757e+02 1.9882e-01 1.8132e-01 1.6489e-01 1.1073e+02 1.2498e-01 9.1791e-02 1.0246e-01
1.0774e+02 4.2239e-02 3.6686e-02 3.8308e-02 1.0992e+02 1.0579e-01 7.1439e-02 8.0024e-02 1.1470e+02 4.1604e-02 1.9510e-02 2.8151e-02 1.0760e+02 1.9816e-01 1.8207e-01 1.6601e-01 1.1075e+02 1.2665e-01 9.4026e-02 1.0443e-01
1.0776e+02 4.2726e-02 3.7263e-02 3.8698e-02 1.0995e+02 1.0739e-01 7.2846e-02 8.1918e-02 1.1473e+02 4.2457e-02 2.0673e-02 2.9585e-02 1.0762e+02 1.9746e-01 1.8282e-01 1.6710e-01 1.1077e+02 1.2832e-01 9.6277e-02 1.0641e-01
1.0779e+02 4.3215e-02 3.7842e-02 3.9088e-02 1.0997e+02 1.0900e-01 7.4252e-02 8.3800e-02 1.1476e+02 4.3309e-02 2.1885e-02 3.1156e-02 1.0765e+02 1.9672e-01 1.8356e-01 1.6817e-01 1.1080e+02 1.3000e-01 9.8547e-02 1.0841e-01
1.0781e+02 4.3708e-02 3.8424e-02 3.9477e-02 1.0999e+02 1.1062e-01 7.5659e-02 8.5666e-02 1.1479e+02 4.4158e-02 2.3143e-02 3.2876e-02 1.0767e+02 1.9594e-01 1.8430e-01 1.6920e-01 1.1082e+02 1.3167e-01 1.0083e-01 1.1043e-01
1.0784e+02 4.4203e-02 3.9008e-02 3.9868e-02 1.1001e+02 1.1224e-01 7.7071e-02 8.7515e-02 1.1482e+02 4.5007e-02 2.4449e-02 3.4754e-02 1.0770e+02 1.9513e-01 1.8503e-01 1.7019e-01 1.1084e+02 1.3333e-01 1.0314e-01 1.1246e-01
1.0786e+02 4.4701e-02 3.9596e-02 4.0260e-02 1.1004e+02 1.1387e-01 7.8488e-02 8.9346e-02 1.1485e+02 4.5856e-02 2.5805e-02 3.6798e-02 1.0772e+02 1.9428e-01 1.8575e-01 1.7114e-01 1.1086e+02 1.3499e-01 1.0546e-01 1.1451e-01
1.0789e+02 4.5201e-02 4.0186e-02 4.0656e-02 1.1006e+02 1.1550e-01 7.9915e-02 9.1156e-02 1.1488e+02 4.6705e-02 2.7213e-02 3.9012e-02 1.0775e+02 1.9339e-01 1.8646e-01 1.7206e-01 1.1088e+02 1.3664e-01 1.0780e-01 1.1658e-01
1.0791e+02 4.5705e-02 4.0779e-02 4.1056e-02 1.1008e+02 1.1713e-01 8.1354e-02 9.2946e-02 1.1491e+02 4.7556e-02 2.8681e-02 4.1398e-02 1.0777e+02 1.9248e-01 1.8715e-01 1.7294e-01 1.1090e+02 1.3828e-01 1.1016e-01 1.1866e-01
1.0794e+02 4.6212e-02 4.1376e-02 4.1461e-02 1.1010e+02 1.1876e-01 8.2807e-02 9.4714e-02 1.1494e+02 4.8411e-02 3.0215e-02 4.3953e-02 1.0780e+02 1.9153e-01 1.8783e-01 1.7377e-01 1.1092e+02 1.3991e-01 1.1254e-01 1.2076e-01
1.0797e+02 4.6721e-02 4.1977e-02 4.1872e-02 1.1013e+02 1.2039e-01 8.4278e-02 9.6460e-02 1.1497e+02 4.9271e-02 3.1827e-02 4.6673e-02 1.0782e+02 1.9056e-01 1.8850e-01 1.7457e-01 1.1095e+02 1.4153e-01 1.1494e-01 1.2287e-01
1.0799e+02 4.7234e-02 4.2582e-02 4.2290e-02 1.1015e+02 1.2202e-01 8.5770e-02 9.8184e-02 1.1499e+02 5.0138e-02 3.3532e-02 4.9550e-02 1.0785e+02 1.8957e-01 1.8914e-01 1.7532e-01 1.1097e+02 1.4312e-01 1.1736e-01 1.2499e-01
1.0802e+02 4.7750e-02 4.3192e-02 4.2717e-02 1.1017e+02 1.2363e-01 8.7285e-02 9.9887e-02 1.1502e+02 5.1014e-02 3.5343e-02 5.2571e-02 1.0788e+02 1.8855e-01 1.8976e-01 1.7602e-01 1.1099e+02 1.4470e-01 1.1979e-01 1.2712e-01
1.0804e+02 4.8269e-02 4.3806e-02 4.3154e-02 1.1019e+02 1.2524e-01 8.8828e-02 1.0157e-01 1.1505e+02 5.1902e-02 3.7279e-02 5.5722e-02 1.0790e+02 1.8751e-01 1.9036e-01 1.7669e-01 1.1101e+02 1.4626e-01 1.2224e-01 1.2926e-01
1.0807e+02 4.8792e-02 4.4425e-02 4.3601e-02 1.1022e+02 1.2684e-01 9.0399e-02 1.0323e-01 1.1508e+02 5.2803e-02 3.9359e-02 5.8987e-02 1.0793e+02 1.8645e-01 1.9094e-01 1.7731e-01 1.1103e+02 1.4780e-01 1.2471e-01 1.3141e-01
1.0809e+02 4.9318e-02 4.5049e-02 4.4060e-02 1.1024e+02 1.2842e-01 9.2003e-02 1.0487e-01 1.1511e+02 5.3720e-02 4.1599e-02 6.2346e-02 1.0795e+02 1.8538e-01 1.9148e-01 1.7789e-01 1.1105e+02 1.4931e-01 1.2720e-01 1.3356e-01
1.0812e+02 4.9847e-02 4.5679e-02 4.4532e-02 1.1026e+02 1.2999e-01 9.3642e-02 1.0650e-01 1.1514e+02 5.4656e-02 4.4017e-02 6.5776e-02 1.0798e+02 1.8429e-01 1.9199e-01 1.7842e-01 1.1108e+02 1.5080e-01 1.2970e-01 1.3572e-01
1.0814e+02 5.0381e-02 4.6315e-02 4.5017e-02 1.1028e+02 1.3153e-01 9.5319e-02 1.0811e-01 1.1517e+02 5.5613e-02 4.6628e-02 6.9256e-02 1.0800e+02 1.8319e-01 1.9247e-01 1.7891e-01 1.1110e+02 1.5227e-01 1.3221e-01 1.3788e-01
1.0817e+02 5.0917e-02 4.6957e-02 4.5518e-02 1.1031e+02 1.3306e-01 9.7036e-02 1.0970e-01 1.1520e+02 5.6593e-02 4.9443e-02 7.2761e-02 1.0803e+02 1.8208e-01 1.9292e-01 1.7936e-01 1.1112e+02 1.5370e-01 1.3475e-01 1.4004e-01
1.0820e+02 5.1458e-02 4.7605e-02 4.6033e-02 1.1033e+02 1.3457e-01 9.8796e-02 1.1128e-01 1.1523e+02 5.7599e-02 5.2469e-02 7.6268e-02 1.0805e+02 1.8097e-01 1.9333e-01 1.7977e-01 1.1114e+02 1.5511e-01 1.3729e-01 1.4220e-01
1.0822e+02 5.2003e-02 4.8259e-02 4.6565e-02 1.1035e+02 1.3605e-01 1.0060e-01 1.1285e-01 1.1526e+02 5.8632e-02 5.5707e-02 7.9754e-02 1.0808e+02 1.7985e-01 1.9370e-01 1.8013e-01 1.1116e+02 1.5649e-01 1.3984e-01 1.4435e-01
1.0825e+02 5.2551e-02 4.8921e-02 4.7115e-02 1.1037e+02 1.3751e-01 1.0245e-01 1.1442e-01 1.1529e+02 5.9693e-02 5.9154e-02 8.3198e-02 1.0810e+02 1.7873e-01 1.9403e-01 1.8046e-01 1.1118e+02 1.5784e-01 1.4241e-01 1.4651e-01
1.0827e+02 5.3103e-02 4.9589e-02 4.7682e-02 1.1040e+02 1.3893e-01 1.0435e-01 1.1598e-01 1.1532e+02 6.0786e-02 6.2797e-02 8.6580e-02 1.0813e+02 1.7761e-01 1.9432e-01 1.8075e-01 1.1121e+02 1.5916e-01 1.4498e-01 1.4866e-01
1.0830e+02 5.3660e-02 5.0264e-02 4.8267e-02 1.1042e+02 1.4033e-01 1.0630e-01 1.1753e-01 1.1535e+02 6.1909e-02 6.6621e-02 8.9885e-02 1.0816e+02 1.7649e-01 1.9457e-01 1.8099e-01 1.1123e+02 1.6045e-01 1.4757e-01 1.5080e-01
1.0832e+02 5.4220e-02 5.0946e-02 4.8872e-02 1.1044e+02 1.4170e-01 1.0829e-01 1.1909e-01 1.1538e+02 6.3066e-02 7.0602e-02 9.3101e-02 1.0818e+02 1.7537e-01 1.9478e-01 1.8121e-01 1.1125e+02 1.6172e-01 1.5016e-01 1.5294e-01
1.0835e+02 5.4785e-02 5.1636e-02 4.9496e-02 1.1046e+02 1.4303e-01 1.1034e-01 1.2065e-01 1.1541e+02 6.4254e-02 7.4712e-02 9.6222e-02 1.0821e+02 1.7425e-01 1.9494e-01 1.8138e-01 1.1127e+02 1.6295e-01 1.5275e-01 1.5507e-01
1.0837e+02 5.5353e-02 5.2333e-02 5.0140e-02 1.1049e+02 1.4433e-01 1.1244e-01 1.2221e-01 1.1544e+02 6.5476e-02 7.8919e-02 9.9244e-02 1.0823e+02 1.7315e-01 1.9505e-01 1.8153e-01 1.1129e+02 1.6415e-01 1.5535e-01 1.5720e-01
1.0840e+02 5.5926e-02 5.3038e-02 5.0804e-02 1.1051e+02 1.4560e-01 1.1459e-01 1.2379e-01 1.1547e+02 6.6729e-02 8.3187e-02 1.0217e-01 1.0826e+02 1.7204e-01 1.9512e-01 1.8164e-01 1.1131e+02 1.6532e-01 1.5795e-01 1.5932e-01
1.0842e+02 5.6502e-02 5.3750e-02 5.1488e-02 1.1053e+02 1.4683e-01 1.1680e-01 1.2537e-01 1.1550e+02 6.8014e-02 8.7483e-02 1.0501e-01 1.0828e+02 1.7095e-01 1.9515e-01 1.8171e-01 1.1134e+02 1.6646e-01 1.6055e-01 1.6143e-01
1.0845e+02 5.7083e-02 5.4469e-02 5.2192e-02 1.1055e+02 1.4803e-01 1.1905e-01 1.2697e-01 1.1553e+02 6.9330e-02 9.1772e-02 1.0776e-01 1.0831e+02 1.6987e-01 1.9513e-01 1.8176e-01 1.1136e+02 1.6757e-01 1.6316e-01 1.6354e-01
1.0848e+02 5.7667e-02 5.5196e-02 5.2916e-02 1.1058e+02 1.4919e-01 1.2135e-01 1.2858e-01 1.1556e+02 7.0673e-02 9.6025e-02 1.1045e-01 1.0833e+02 1.6879e-01 1.9508e-01 1.8178e-01 1.1138e+02 1.6866e-01 1.6576e-01 1.6564e-01
1.0850e+02 5.8254e-02 5.5930e-02 5.3661e-02 1.1060e+02 1.5031e-01 1.2370e-01 1.3022e-01 1.1558e+02 7.2044e-02 1.0022e-01 1.1310e-01 1.0836e+02 1.6773e-01 1.9497e-01 1.8177e-01 1.1140e+02 1.6972e-01 1.6836e-01 1.6773e-01
1.0853e+02 5.8845e-02 5.6672e-02 5.4425e-02 1.1062e+02 1.5140e-01 1.2610e-01 1.3187e-01 1.1561e+02 7.3440e-02 1.0433e-01 1.1571e-01 1.0838e+02 1.6668e-01 1.9483e-01 1.8174e-01 1.1142e+02 1.7075e-01 1.7096e-01 1.6982e-01
1.0855e+02 5.9440e-02 5.7421e-02 5.5209e-02 1.1064e+02 1.5245e-01 1.2854e-01 1.3355e-01 1.1564e+02 7.4859e-02 1.0835e-01 1.1832e-01 1.0841e+02 1.6564e-01 1.9465e-01 1.8167e-01 1.1144e+02 1.7175e-01 1.7355e-01 1.7190e-01
1.0858e+02 6.0037e-02 5.8177e-02 5.6011e-02 1.1067e+02 1.5346e-01 1.3102e-01 1.3526e-01 1.1567e+02 7.6298e-02 1.1229e-01 1.2092e-01 1.0844e+02 1.6461e-01 1.9443e-01 1.8159e-01 1.1147e+02 1.7273e-01 1.7614e-01 1.7398e-01
1.0860e+02 6.0637e-02 5.8940e-02 5.6832e-02 1.1069e+02 1.5444e-01 1.3354e-01 1.3700e-01 1.1570e+02 7.7755e-02 1.1614e-01 1.2356e-01 1.0846e+02 1.6359e-01 1.9417e-01 1.8148e-01 1.1149e+02 1.7368e-01 1.7872e-01 1.7605e-01
1.0863e+02 6.1240e-02 5.9709e-02 5.7671e-02 1.1071e+02 1.5539e-01 1.3610e-01 1.3876e-01 1.1573e+02 7.9229e-02 1.1993e-01 1.2623e-01 1.0849e+02 1.6259e-01 1.9388e-01 1.8135e-01 1.1151e+02 1.7461e-01 1.8130e-01 1.7812e-01
1.0865e+02 6.1845e-02 6.0485e-02 5.8527e-02 1.1073e+02 1.5630e-01 1.3869e-01 1.4056e-01 1.1576e+02 8.0717e-02 1.2368e-01 1.2897e-01 1.0851e+02 1.6160e-01 1.9355e-01 1.8120e-01 1.1153e+02 1.7552e-01 1.8386e-01 1.8018e-01
1.0868e+02 6.2452e-02 6.1267e-02 5.9399e-02 1.1076e+02 1.5718e-01 1.4131e-01 1.4240e-01 1.1579e+02 8.2218e-02 1.2742e-01 1.3176e-01 1.0854e+02 1.6062e-01 1.9320e-01 1.8103e-01 1.1155e+02 1.7641e-01 1.8642e-01 1.8224e-01
1.0871e+02 6.3061e-02 6.2056e-02 6.0286e-02 1.1078e+02 1.5803e-01 1.4395e-01 1.4427e-01 1.1582e+02 8.3731e-02 1.3119e-01 1.3464e-01 1.0856e+02 1.5965e-01 1.9282e-01 1.8084e-01 1.1157e+02 1.7727e-01 1.8897e-01 1.8429e-01
1.0873e+02 6.3670e-02 6.2849e-02 6.1187e-02 1.1080e+02 1.5886e-01 1.4662e-01 1.4617e-01 1.1585e+02 8.5254e-02 1.3501e-01 1.3762e-01 1.0859e+02 1.5869e-01 1.9241e-01 1.8063e-01 1.1160e+02 1.7812e-01 1.9151e-01 1.8633e-01
1.0876e+02 6.4281e-02 6.3649e-02 6.2102e-02 1.1082e+02 1.5965e-01 1.4930e-01 1.4812e-01 1.1588e+02 8.6788e-02 1.3892e-01 1.4069e-01 1.0861e+02 1.5775e-01 1.9198e-01 1.8041e-01 1.1162e+02 1.7894e-01 1.9404e-01 1.8836e-01
1.0878e+02 6.4892e-02 6.4453e-02 6.3028e-02 1.1085e+02 1.6042e-01 1.5200e-01 1.5009e-01 1.1591e+02 8.8332e-02 1.4294e-01 1.4387e-01 1.0864e+02 1.5681e-01 1.9153e-01 1.8016e-01 1.1164e+02 1.7974e-01 1.9656e-01 1.9039e-01
1.0881e+02 6.5504e-02 6.5263e-02 6.3966e-02 1.1087e+02 1.6117e-01 1.5471e-01 1.5211e-01 1.1594e+02 8.9886e-02 1.4711e-01 1.4718e-01 1.0866e+02 1.5588e-01 1.9106e-01 1.7990e-01 1.1166e+02 1.8052e-01 1.9907e-01 1.9241e-01
1.0883e+02 6.6115e-02 6.6076e-02 6.4913e-02 1.1089e+02 1.6189e-01 1.5742e-01 1.5416e-01 1.1597e+02 9.1453e-02 1.5142e-01 1.5062e-01 1.0869e+02 1.5496e-01 1.9058e-01 1.7963e-01 1.1168e+02 1.8129e-01 2.0156e-01 1.9441e-01
1.0886e+02 6.6725e-02 6.6894e-02 6.5868e-02 1.1091e+02 1.6260e-01 1.6013e-01 1.5624e-01 1.1600e+02 9.3033e-02 1.5588e-01 1.5422e-01 1.0872e+02 1.5405e-01 1.9008e-01 1.7933e-01 1.1170e+02 1.8203e-01 2.0405e-01 1.9640e-01
1.0888e+02 6.7334e-02 6.7716e-02 6.6831e-02 1.1094e+02 1.6329e-01 1.6284e-01 1.5835e-01 1.1603e+02 9.4628e-02 1.6048e-01 1.5797e-01 1.0874e+02 1.5314e-01 1.8958e-01 1.7902e-01 1.1173e+02 1.8276e-01 2.0652e-01 1.9838e-01
1.0891e+02 6.7942e-02 6.8541e-02 6.7799e-02 1.1096e+02 1.6397e-01 1.6554e-01 1.6050e-01 1.1606e+02 9.6241e-02 1.6520e-01 1.6190e-01 1.0877e+02 1.5224e-01 1.8906e-01 1.7870e-01 1.1175e+02 1.8346e-01 2.0899e-01 2.0033e-01
1.0893e+02 6.8548e-02 6.9369e-02 6.8772e-02 1.1098e+02 1.6463e-01 1.6823e-01 1.6267e-01 1.1609e+02 9.7874e-02 1.7000e-01 1.6602e-01 1.0879e+02 1.5134e-01 1.8854e-01 1.7836e-01 1.1177e+02 1.8415e-01 2.1144e-01 2.0227e-01
1.0896e+02 6.9151e-02 7.0200e-02 6.9747e-02 1.1100e+02 1.6528e-01 1.7091e-01 1.6486e-01 1.1612e+02 9.9530e-02 1.7486e-01 1.7034e-01 1.0882e+02 1.5044e-01 1.8801e-01 1.7800e-01 1.1179e+02 1.8482e-01 2.1388e-01 2.0419e-01
1.0899e+02 6.9752e-02 7.1034e-02 7.0725e-02 1.1103e+02 1.6593e-01 1.7356e-01 1.6707e-01 1.1615e+02 1.0121e-01 1.7973e-01 1.7487e-01 1.0884e+02 1.4955e-01 1.8748e-01 1.7762e-01 1.1181e+02 1.8546e-01 2.1630e-01 2.0608e-01
1.0901e+02 7.0349e-02 7.1870e-02 7.1702e-02 1.1105e+02 1.6657e-01 1.7620e-01 1.6930e-01 1.1617e+02 1.0292e-01 1.8456e-01 1.7961e-01 1.0887e+02 1.4866e-01 1.8695e-01 1.7723e-01 1.1183e+02 1.8609e-01 2.1871e-01 2.0794e-01
1.0904e+02 7.0943e-02 7.2708e-02 7.2679e-02 1.1107e+02 1.6720e-01 1.7880e-01 1.7154e-01 1.1620e+02 1.0466e-01 1.8930e-01 1.8457e-01 1.0889e+02 1.4777e-01 1.8641e-01 1.7682e-01 1.1185e+02 1.8669e-01 2.2111e-01 2.0977e-01
1.0906e+02 7.1533e-02 7.3547e-02 7.3653e-02 1.1109e+02 1.6783e-01 1.8138e-01 1.7378e-01 1.1623e+02 1.0644e-01 1.9391e-01 1.8973e-01 1.0892e+02 1.4688e-01 1.8588e-01 1.7639e-01 1.1188e+02 1.8728e-01 2.2349e-01 2.1158e-01
1.0909e+02 7.2119e-02 7.4388e-02 7.4624e-02 1.1112e+02 1.6846e-01 1.8392e-01 1.7602e-01 1.1626e+02 1.0824e-01 1.9837e-01 1.9508e-01 1.0894e+02 1.4598e-01 1.8534e-01 1.7594e-01 1.1190e+02 1.8784e-01 2.2586e-01 2.1334e-01
1.0911e+02 7.2701e-02 7.5230e-02 7.5590e-02 1.1114e+02 1.6910e-01 1.8643e-01 1.7826e-01 1.1629e+02 1.1009e-01 2.0263e-01 2.0060e-01 1.0897e+02 1.4508e-01 1.8480e-01 1.7548e-01 1.1192e+02 1.8838e-01 2.2821e-01 2.1508e-01
1.0914e+02 7.3277e-02 7.6074e-02 7.6551e-02 1.1116e+02 1.6973e-01 1.8890e-01 1.8048e-01 1.1632e+02 1.1197e-01 2.0670e-01 2.0625e-01 1.0899e+02 1.4418e-01 1.8427e-01 1.7499e-01 1.1194e+02 1.8889e-01 2.3053e-01 2.1677e-01
1.0916e+02 7.3849e-02 7.6918e-02 7.7504e-02 1.1118e+02 1.7037e-01 1.9133e-01 1.8269e-01 1.1635e+02 1.1388e-01 2.1056e-01 2.1199e-01 1.0902e+02 1.4327e-01 1.8373e-01 1.7448e-01 1.1196e+02 1.8938e-01 2.3284e-01 2.1842e-01
1.0919e+02 7.4415e-02 7.7762e-02 7.8450e-02 1.1121e+02 1.7101e-01 1.9371e-01 1.8487e-01 1.1638e+02 1.1583e-01 2.1424e-01 2.1779e-01 1.0905e+02 1.4236e-01 1.8320e-01 1.7396e-01 1.1198e+02 1.8984e-01 2.3512e-01 2.2004e-01
1.0922e+02 7.4976e-02 7.8607e-02 7.9387e-02 1.1123e+02 1.7166e-01 1.9606e-01 1.8702e-01 1.1641e+02 1.1782e-01 2.1775e-01 2.2358e-01 1.0907e+02 1.4144e-01 1.8266e-01 1.7341e-01 1.1201e+02 1.9028e-01 2.3737e-01 2.2161e-01
1.0924e+02 7.5531e-02 7.9453e-02 8.0314e-02 1.1125e+02 1.7231e-01 1.9835e-01 1.8913e-01 1.1644e+02 1.1983e-01 2.2112e-01 2.2931e-01 1.0910e+02 1.4051e-01 1.8212e-01 1.7284e-01 1.1203e+02 1.9068e-01 2.3958e-01 2.2313e-01
1.0927e+02 7.6080e-02 8.0298e-02 8.1230e-02 1.1127e+02 1.7297e-01 2.0060e-01 1.9121e-01 1.1647e+02 1.2188e-01 2.2440e-01 2.3493e-01 1.0912e+02 1.3957e-01 1.8158e-01 1.7225e-01 1.1205e+02 1.9106e-01 2.4177e-01 2.2462e-01
1.0929e+02 7.6623e-02 8.1144e-02 8.2136e-02 1.1130e+02 1.7363e-01 2.0280e-01 1.9323e-01 1.1650e+02 1.2394e-01 2.2764e-01 2.4038e-01 1.0915e+02 1.3863e-01 1.8103e-01 1.7164e-01 1.1207e+02 1.9141e-01 2.4391e-01 2.2606e-01
1.0932e+02 7.7159e-02 8.1990e-02 8.3030e-02 1.1132e+02 1.7430e-01 2.0495e-01 1.9521e-01 1.1653e+02 1.2603e-01 2.3086e-01 2.4560e-01 1.0917e+02 1.3767e-01 1.8047e-01 1.7101e-01 1.1209e+02 1.9173e-01 2.4600e-01 2.2745e-01
1.0934e+02 7.7690e-02 8.2836e-02 8.3911e-02 1.1134e+02 1.7497e-01 2.0704e-01 1.9712e-01 1.1656e+02 1.2814e-01 2.3413e-01 2.5055e-01 1.0920e+02 1.3671e-01 1.7991e-01 1.7035e-01 1.1211e+02 1.9202e-01 2.4805e-01 2.2880e-01
1.0937e+02 7.8215e-02 8.3683e-02 8.4780e-02 1.1136e+02 1.7565e-01 2.0909e-01 1.9897e-01 1.1659e+02 1.3025e-01 2.3747e-01 2.5518e-01 1.0922e+02 1.3573e-01 1.7934e-01 1.6967e-01 1.1214e+02 1.9228e-01 2.5003e-01 2.3011e-01
1.0939e+02 7.8733e-02 8.4529e-02 8.5635e-02 1.1139e+02 1.7633e-01 2.1108e-01 2.0076e-01 1.1662e+02 1.3238e-01 2.4091e-01 2.5947e-01 1.0925e+02 1.3475e-01 1.7875e-01 1.6897e-01 1.1216e+02 1.9251e-01 2.5196e-01 2.3137e-01
1.0942e+02 7.9245e-02 8.5376e-02 8.6478e-02 1.1141e+02 1.7701e-01 2.1303e-01 2.0247e-01 1.1665e+02 1.3450e-01 2.4448e-01 2.6338e-01 1.0927e+02 1.3375e-01 1.7816e-01 1.6825e-01 1.1218e+02 1.9270e-01 2.5383e-01 2.3259e-01
1.0944e+02 7.9750e-02 8.6222e-02 8.7307e-02 1.1143e+02 1.7769e-01 2.1492e-01 2.0411e-01 1.1668e+02 1.3663e-01 2.4819e-01 2.6690e-01 1.0930e+02 1.3274e-01 1.7754e-01 1.6750e-01 1.1220e+02 1.9287e-01 2.5562e-01 2.3378e-01
1.0947e+02 8.0250e-02 8.7069e-02 8.8123e-02 1.1145e+02 1.7837e-01 2.1675e-01 2.0568e-01 1.1671e+02 1.3874e-01 2.5204e-01 2.7004e-01 1.0933e+02 1.3173e-01 1.7692e-01 1.6674e-01 1.1222e+02 1.9300e-01 2.5734e-01 2.3492e-01
1.0950e+02 8.0743e-02 8.7915e-02 8.8926e-02 1.1148e+02 1.7905e-01 2.1853e-01 2.0717e-01 1.1674e+02 1.4085e-01 2.5602e-01 2.7279e-01 1.0935e+02 1.3070e-01 1.7627e-01 1.6595e-01 1.1224e+02 1.9309e-01 2.5897e-01 2.3602e-01
1.0952e+02 8.1230e-02 8.8762e-02 8.9715e-02 1.1150e+02 1.7971e-01 2.2027e-01 2.0858e-01 1.1676e+02 1.4294e-01 2.6012e-01 2.7518e-01 1.0938e+02 1.2966e-01 1.7560e-01 1.6514e-01 1.1227e+02 1.9316e-01 2.6052e-01 2.3709e-01
1.0955e+02 8.1711e-02 8.9609e-02 9.0492e-02 1.1152e+02 1.8037e-01 2.2194e-01 2.0991e-01 1.1679e+02 1.4502e-01 2.6433e-01 2.7724e-01 1.0940e+02 1.2861e-01 1.7491e-01 1.6432e-01 1.1229e+02 1.9319e-01 2.6198e-01 2.3813e-01
1.0957e+02 8.2187e-02 9.0456e-02 9.1256e-02 1.1154e+02 1.8102e-01 2.2357e-01 2.1116e-01 1.1682e+02 1.4708e-01 2.6861e-01 2.7899e-01 1.0943e+02 1.2756e-01 1.7420e-01 1.6347e-01 1.1231e+02 1.9319e-01 2.6334e-01 2.3913e-01
1.0960e+02 8.2657e-02 9.1303e-02 9.2008e-02 1.1157e+02 1.8165e-01 2.2515e-01 2.1233e-01 1.1685e+02 1.4912e-01 2.7294e-01 2.8049e-01 1.0945e+02 1.2649e-01 1.7346e-01 1.6261e-01 1.1233e+02 1.9315e-01 2.6461e-01 2.4010e-01
1.0962e+02 8.3121e-02 9.2150e-02 9.2748e-02 1.1159e+02 1.8227e-01 2.2667e-01 2.1343e-01 1.1688e+02 1.5114e-01 2.7731e-01 2.8177e-01 1.0948e+02 1.2542e-01 1.7270e-01 1.6173e-01 1.1235e+02 1.9309e-01 2.6578e-01 2.4104e-01
1.0965e+02 8.3579e-02 9.2997e-02 9.3477e-02 1.1161e+02 1.8286e-01 2.2814e-01 2.1444e-01 1.1691e+02 1.5314e-01 2.8168e-01 2.8289e-01 1.0950e+02 1.2435e-01 1.7191e-01 1.6084e-01 1.1237e+02 1.9299e-01 2.6684e-01 2.4195e-01
1.0967e+02 8.4032e-02 9.3843e-02 9.4196e-02 1.1163e+02 1.8343e-01 2.2957e-01 2.1539e-01 1.1694e+02 1.5512e-01 2.8604e-01 2.8388e-01 1.0953e+02 1.2326e-01 1.7109e-01 1.5993e-01 1.1240e+02 1.9287e-01 2.6780e-01 2.4284e-01
1.0970e+02 8.4480e-02 9.4690e-02 9.4904e-02 1.1166e+02 1.8398e-01 2.3094e-01 2.1626e-01 1.1697e+02 1.5709e-01 2.9037e-01 2.8480e-01 1.0955e+02 1.2217e-01 1.7025e-01 1.5901e-01 1.1242e+02 1.9271e-01 2.6865e-01 2.4369e-01
1.0973e+02 8.4923e-02 9.5536e-02 9.5603e-02 1.1168e+02 1.8450e-01 2.3227e-01 2.1706e-01 1.1700e+02 1.5904e-01 2.9465e-01 2.8569e-01 1.0958e+02 1.2108e-01 1.6938e-01 1.5808e-01 1.1244e+02 1.9253e-01 2.6939e-01 2.4453e-01
1.0975e+02 8.5360e-02 9.6381e-02 9.6294e-02 1.1170e+02 1.8498e-01 2.3355e-01 2.1780e-01 1.1703e+02 1.6098e-01 2.9887e-01 2.8657e-01 1.0961e+02 1.1999e-01 1.6848e-01 1.5715e-01 1.1246e+02 1.9232e-01 2.7003e-01 2.4533e-01
1.0978e+02 8.5793e-02 9.7225e-02 9.6976e-02 1.1172e+02 1.8543e-01 2.3478e-01 2.1848e-01 1.1706e+02 1.6291e-01 3.0301e-01 2.8749e-01 1.0963e+02 1.1890e-01 1.6755e-01 1.5620e-01 1.1248e+02 1.9209e-01 2.7056e-01 2.4611e-01
1.0980e+02 8.6221e-02 9.8068e-02 9.7651e-02 1.1175e+02 1.8584e-01 2.3596e-01 2.1909e-01 1.1709e+02 1.6483e-01 3.0706e-01 2.8845e-01 1.0966e+02 1.1780e-01 1.6659e-01 1.5525e-01 1.1250e+02 1.9183e-01 2.7099e-01 2.4687e-01
1.0983e+02 8.6644e-02 9.8909e-02 9.8319e-02 1.1177e+02 1.8621e-01 2.3710e-01 2.1965e-01 1.1712e+02 1.6675e-01 3.1098e-01 2.8948e-01 1.0968e+02 1.1671e-01 1.6561e-01 1.5430e-01 1.1253e+02 1.9154e-01 2.7131e-01 2.4759e-01
1.0985e+02 8.7063e-02 9.9749e-02 9.8982e-02 1.1179e+02 1.8654e-01 2.3819e-01 2.2016e-01 1.1715e+02 1.6867e-01 3.1476e-01 2.9058e-01 1.0971e+02 1.1562e-01 1.6460e-01 1.5334e-01 1.1255e+02 1.9124e-01 2.7153e-01 2.4829e-01
1.0988e+02 8.7477e-02 1.0059e-01 9.9639e-02 1.1181e+02 1.8682e-01 2.3923e-01 2.2061e-01 1.1718e+02 1.7058e-01 3.1838e-01 2.9173e-01 1.0973e+02 1.1453e-01 1.6356e-01 1.5238e-01 1.1257e+02 1.9091e-01 2.7165e-01 2.4896e-01
1.0990e+02 8.7886e-02 1.0142e-01 1.0029e-01 1.1184e+02 1.8705e-01 2.4023e-01 2.2102e-01 1.1721e+02 1.7250e-01 3.2179e-01 2.9294e-01 1.0976e+02 1.1345e-01 1.6249e-01 1.5143e-01 1.1259e+02 1.9056e-01 2.7168e-01 2.4959e-01
1.0993e+02 8.8291e-02 1.0225e-01 1.0094e-01 1.1186e+02 1.8724e-01 2.4118e-01 2.2139e-01 1.1724e+02 1.7441e-01 3.2498e-01 2.9419e-01 1.0978e+02 1.1238e-01 1.6140e-01 1.5047e-01 1.1261e+02 1.9019e-01 2.7161e-01 2.5019e-01
1.0995e+02 8.8692e-02 1.0308e-01 1.0159e-01 1.1188e+02 1.8737e-01 2.4208e-01 2.2171e-01 1.1727e+02 1.7633e-01 3.2791e-01 2.9545e-01 1.0981e+02 1.1132e-01 1.6029e-01 1.4952e-01 1.1263e+02 1.8981e-01 2.7147e-01 2.5075e-01
1.0998e+02 8.9088e-02 1.0390e-01 1.0223e-01 1.1191e+02 1.8745e-01 2.4294e-01 2.2200e-01 1.1730e+02 1.7825e-01 3.3055e-01 2.9670e-01 1.0983e+02 1.1026e-01 1.5915e-01 1.4857e-01 1.1266e+02 1.8941e-01 2.7124e-01 2.5127e-01
1.1001e+02 8.9480e-02 1.0472e-01 1.0287e-01 1.1193e+02 1.8747e-01 2.4374e-01 2.2225e-01 1.1733e+02 1.8017e-01 3.3287e-01 2.9792e-01 1.0986e+02 1.0921e-01 1.5799e-01 1.4763e-01 1.1268e+02 1.8899e-01 2.7093e-01 2.5175e-01
1.1003e+02 8.9867e-02 1.0553e-01 1.0350e-01 1.1195e+02 1.8744e-01 2.4450e-01 2.2247e-01 1.1736e+02 1.8209e-01 3.3486e-01 2.9907e-01 1.0989e+02 1.0818e-01 1.5680e-01 1.4669e-01 1.1270e+02 1.8856e-01 2.7055e-01 2.5219e-01
1.1006e+02 9.0249e-02 1.0633e-01 1.0414e-01 1.1197e+02 1.8735e-01 2.4520e-01 2.2266e-01 1.1738e+02 1.8400e-01 3.3649e-01 3.0014e-01 1.0991e+02 1.0716e-01 1.5560e-01 1.4576e-01 1.1272e+02 1.8811e-01 2.7011e-01 2.5257e-01
1.1008e+02 9.0628e-02 1.0713e-01 1.0477e-01 1.1200e+02 1.8721e-01 2.4585e-01 2.2281e-01 1.1741e+02 1.8592e-01 3.3777e-01 3.0111e-01 1.0994e+02 1.0615e-01 1.5437e-01 1.4484e-01 1.1274e+02 1.8766e-01 2.6961e-01 2.5290e-01
1.1011e+02 9.1002e-02 1.0792e-01 1.0541e-01 1.1202e+02 1.8701e-01 2.4644e-01 2.2294e-01 1.1744e+02 1.8782e-01 3.3869e-01 3.0196e-01 1.0996e+02 1.0515e-01 1.5313e-01 1.4392e-01 1.1276e+02 1.8719e-01 2.6906e-01 2.5317e-01
1.1013e+02 9.1371e-02 1.0870e-01 1.0604e-01 1.1204e+02 1.8675e-01 2.4698e-01 2.2304e-01 1.1747e+02 1.8971e-01 3.3929e-01 3.0267e-01 1.0999e+02 1.0417e-01 1.5186e-01 1.4301e-01 1.1278e+02 1.8671e-01 2.6846e-01 2.5338e-01
1.1016e+02 9.1736e-02 1.0948e-01 1.0667e-01 1.1206e+02 1.8644e-01 2.4746e-01 2.2311e-01 1.1750e+02 1.9160e-01 3.3958e-01 3.0324e-01 1.1001e+02 1.0321e-01 1.5058e-01 1.4211e-01 1.1281e+02 1.8622e-01 2.6782e-01 2.5353e-01
1.1018e+02 9.2096e-02 1.1024e-01 1.0730e-01 1.1209e+02 1.8607e-01 2.4787e-01 2.2315e-01 1.1753e+02 1.9346e-01 3.3960e-01 3.0366e-01 1.1004e+02 1.0226e-01 1.4928e-01 1.4121e-01 1.1283e+02 1.8572e-01 2.6715e-01 2.5361e-01
1.1021e+02 9.2452e-02 1.1099e-01 1.0792e-01 1.1211e+02 1.8564e-01 2.4822e-01 2.2318e-01 1.1756e+02 1.9531e-01 3.3938e-01 3.0394e-01 1.1006e+02 1.0132e-01 1.4796e-01 1.4032e-01 1.1285e+02 1.8521e-01 2.6644e-01 2.5362e-01
1.1024e+02 9.2803e-02 1.1173e-01 1.0855e-01 1.1213e+02 1.8516e-01 2.4850e-01 2.2317e-01 1.1759e+02 1.9713e-01 3.3897e-01 3.0406e-01 1.1009e+02 1.0041e-01 1.4663e-01 1.3944e-01 1.1287e+02 1.8470e-01 2.6572e-01 2.5355e-01
1.1026e+02 9.3149e-02 1.1246e-01 1.0917e-01 1.1215e+02 1.8463e-01 2.4871e-01 2.2314e-01 1.1762e+02 1.9893e-01 3.3842e-01 3.0404e-01 1.1011e+02 9.9507e-02 1.4528e-01 1.3856e-01 1.1289e+02 1.8417e-01 2.6497e-01 2.5342e-01
1.1029e+02 9.3491e-02 1.1317e-01 1.0979e-01 1.1218e+02 1.8405e-01 2.4885e-01 2.2309e-01 1.1765e+02 2.0071e-01 3.3775e-01 3.0389e-01 1.1014e+02 9.8624e-02 1.4391e-01 1.3768e-01 1.1291e+02 1.8364e-01 2.6421e-01 2.5320e-01
1.1031e+02 9.3828e-02 1.1387e-01 1.1041e-01 1.1220e+02 1.8342e-01 2.4892e-01 2.2301e-01 1.1768e+02 2.0246e-01 3.3702e-01 3.0361e-01 1.1017e+02 9.7757e-02 1.4253e-01 1.3681e-01 1.1294e+02 1.8311e-01 2.6344e-01 2.5291e-01
1.1034e+02 9.4161e-02 1.1456e-01 1.1102e-01 1.1222e+02 1.8275e-01 2.4890e-01 2.2291e-01 1.1771e+02 2.0419e-01 3.3625e-01 3.0321e-01 1.1019e+02 9.6906e-02 1.4113e-01 1.3594e-01 1.1296e+02 1.8257e-01 2.6267e-01 2.5253e-01
1.1036e+02 9.4489e-02 1.1523e-01 1.1163e-01 1.1224e+02 1.8203e-01 2.4881e-01 2.2279e-01 1.1774e+02 2.0588e-01 3.3545e-01 3.0270e-01 1.1022e+02 9.6071e-02 1.3972e-01 1.3507e-01 1.1298e+02 1.8202e-01 2.6190e-01 2.5208e-01
1.1039e+02 9.4813e-02 1.1589e-01 1.1224e-01 1.1227e+02 1.8126e-01 2.4863e-01 2.2265e-01 1.1777e+02 2.0756e-01 3.3466e-01 3.0208e-01 1.1024e+02 9.5251e-02 1.3830e-01 1.3419e-01 1.1300e+02 1.8147e-01 2.6112e-01 2.5155e-01
1.1041e+02 9.5133e-02 1.1653e-01 1.1284e-01 1.1229e+02 1.8046e-01 2.4837e-01 2.2248e-01 1.1780e+02 2.0920e-01 3.3386e-01 3.0136e-01 1.1027e+02 9.4446e-02 1.3686e-01 1.3332e-01 1.1302e+02 1.8091e-01 2.6035e-01 2.5094e-01
1.1044e+02 9.5448e-02 1.1715e-01 1.1344e-01 1.1231e+02 1.7963e-01 2.4803e-01 2.2229e-01 1.1783e+02 2.1082e-01 3.3306e-01 3.0055e-01 1.1029e+02 9.3655e-02 1.3541e-01 1.3244e-01 1.1304e+02 1.8035e-01 2.5958e-01 2.5026e-01
1.1046e+02 9.5760e-02 1.1776e-01 1.1402e-01 1.1233e+02 1.7876e-01 2.4760e-01 2.2208e-01 1.1786e+02 2.1242e-01 3.3224e-01 2.9963e-01 1.1032e+02 9.2876e-02 1.3394e-01 1.3156e-01 1.1307e+02 1.7979e-01 2.5881e-01 2.4949e-01
1.1049e+02 9.6068e-02 1.1835e-01 1.1460e-01 1.1236e+02 1.7787e-01 2.4709e-01 2.2185e-01 1.1789e+02 2.1399e-01 3.3139e-01 2.9862e-01 1.1034e+02 9.2110e-02 1.3247e-01 1.3067e-01 1.1309e+02 1.7922e-01 2.5804e-01 2.4866e-01
1.1052e+02 9.6372e-02 1.1892e-01 1.1517e-01 1.1238e+02 1.7694e-01 2.4650e-01 2.2160e-01 1.1792e+02 2.1555e-01 3.3048e-01 2.9750e-01 1.1037e+02 9.1356e-02 1.3098e-01 1.2977e-01 1.1311e+02 1.7865e-01 2.5728e-01 2.4776e-01
1.1054e+02 9.6672e-02 1.1947e-01 1.1573e-01 1.1240e+02 1.7600e-01 2.4582e-01 2.2133e-01 1.1795e+02 2.1709e-01 3.2947e-01 2.9627e-01 1.1039e+02 9.0611e-02 1.2948e-01 1.2886e-01 1.1313e+02 1.7808e-01 2.5652e-01 2.4679e-01
1.1057e+02 9.6970e-02 1.2001e-01 1.1629e-01 1.1242e+02 1.7503e-01 2.4506e-01 2.2104e-01 1.1797e+02 2.1861e-01 3.2835e-01 2.9493e-01 1.1042e+02 8.9876e-02 1.2797e-01 1.2794e-01 1.1315e+02 1.7750e-01 2.5576e-01 2.4576e-01
1.1059e+02 9.7265e-02 1.2053e-01 1.1683e-01 1.1245e+02 1.7405e-01 2.4422e-01 2.2074e-01 1.1800e+02 2.2011e-01 3.2706e-01 2.9346e-01 1.1044e+02 8.9149e-02 1.2645e-01 1.2701e-01 1.1317e+02 1.7693e-01 2.5499e-01 2.4467e-01
1.1062e+02 9.7557e-02 1.2102e-01 1.1735e-01 1.1247e+02 1.7306e-01 2.4331e-01 2.2041e-01 1.1803e+02 2.2159e-01 3.2558e-01 2.9185e-01 1.1047e+02 8.8428e-02 1.2492e-01 1.2606e-01 1.1320e+02 1.7635e-01 2.5421e-01 2.4353e-01
1.1064e+02 9.7847e-02 1.2150e-01 1.1787e-01 1.1249e+02 1.7206e-01 2.4232e-01 2.2007e-01 1.1806e+02 2.2306e-01 3.2388e-01 2.9010e-01 1.1050e+02 8.7714e-02 1.2339e-01 1.2510e-01 1.1322e+02 1.7577e-01 2.5342e-01 2.4234e-01
1.1067e+02 9.8135e-02 1.2197e-01 1.1837e-01 1.1251e+02 1.7105e-01 2.4127e-01 2.1971e-01 1.1809e+02 2.2452e-01 3.2190e-01 2.8819e-01 1.1052e+02 8.7004e-02 1.2185e-01 1.2412e-01 1.1324e+02 1.7519e-01 2.5261e-01 2.4111e-01
1.1069e+02 9.8422e-02 1.2241e-01 1.1886e-01 1.1254e+02 1.7004e-01 2.4015e-01 2.1934e-01 1.1812e+02 2.2595e-01 3.1962e-01 2.8612e-01 1.1055e+02 8.6298e-02 1.2030e-01 1.2313e-01 1.1326e+02 1.7461e-01 2.5178e-01 2.3984e-01
1.1072e+02 9.8708e-02 1.2283e-01 1.1933e-01 1.1256e+02 1.6903e-01 2.3898e-01 2.1895e-01 1.1815e+02 2.2736e-01 3.1701e-01 2.8388e-01 1.1057e+02 8.5594e-02 1.1875e-01 1.2212e-01 1.1328e+02 1.7403e-01 2.5092e-01 2.3853e-01
1.1075e+02 9.8993e-02 1.2324e-01 1.1979e-01 1.1258e+02 1.6803e-01 2.3775e-01 2.1855e-01 1.1818e+02 2.2875e-01 3.1404e-01 2.8146e-01 1.1060e+02 8.4892e-02 1.1720e-01 1.2109e-01 1.1330e+02 1.7345e-01 2.5003e-01 2.3720e-01
1.1077e+02 9.9279e-02 1.2363e-01 1.2023e-01 1.1260e+02 1.6703e-01 2.3648e-01 2.1813e-01 1.1821e+02 2.3011e-01 3.1070e-01 2.7886e-01 1.1062e+02 8.4190e-02 1.1565e-01 1.2005e-01 1.1333e+02 1.7287e-01 2.4911e-01 2.3584e-01
1.1080e+02 9.9564e-02 1.2400e-01 1.2066e-01 1.1263e+02 1.6604e-01 2.3517e-01 2.1770e-01 1.1824e+02 2.3144e-01 3.0697e-01 2.7608e-01 1.1065e+02 8.3487e-02 1.1409e-01 1.1898e-01 1.1335e+02 1.7229e-01 2.4814e-01 2.3446e-01
1.1082e+02 9.9851e-02 1.2436e-01 1.2107e-01 1.1265e+02 1.6506e-01 2.3382e-01 2.1725e-01 1.1827e+02 2.3272e-01 3.0285e-01 2.7312e-01 1.1067e+02 8.2784e-02 1.1254e-01 1.1790e-01 1.1337e+02 1.7171e-01 2.4712e-01 2.3306e-01
1.1085e+02 1.0014e-01 1.2469e-01 1.2146e-01 1.1267e+02 1.6410e-01 2.3245e-01 2.1678e-01 1.1830e+02 2.3397e-01 2.9835e-01 2.6997e-01 1.1070e+02 8.2078e-02 1.1099e-01 1.1681e-01 1.1339e+02 1.7114e-01 2.4606e-01 2.3166e-01
1.1087e+02 1.0043e-01 1.2502e-01 1.2184e-01 1.1269e+02 1.6316e-01 2.3106e-01 2.1630e-01 1.1833e+02 2.3516e-01 2.9347e-01 2.6665e-01 1.1072e+02 8.1370e-02 1.0945e-01 1.1569e-01 1.1341e+02 1.7056e-01 2.4494e-01 2.3024e-01
1.1090e+02 1.0072e-01 1.2533e-01 1.2219e-01 1.1272e+02 1.6224e-01 2.2965e-01 2.1580e-01 1.1836e+02 2.3629e-01 2.8824e-01 2.6315e-01 1.1075e+02 8.0658e-02 1.0791e-01 1.1456e-01 1.1343e+02 1.6999e-01 2.4376e-01 2.2882e-01
1.1092e+02 1.0102e-01 1.2562e-01 1.2253e-01 1.1274e+02 1.6134e-01 2.2824e-01 2.1529e-01 1.1839e+02 2.3735e-01 2.8270e-01 2.5948e-01 1.1078e+02 7.9942e-02 1.0638e-01 1.1341e-01 1.1346e+02 1.6942e-01 2.4253e-01 2.2739e-01
1.1095e+02 1.0131e-01 1.2590e-01 1.2286e-01 1.1276e+02 1.6047e-01 2.2682e-01 2.1476e-01 1.1842e+02 2.3834e-01 2.7689e-01 2.5565e-01 1.1080e+02 7.9223e-02 1.0486e-01 1.1225e-01 1.1348e+02 1.6885e-01 2.4123e-01 2.2597e-01
1.1098e+02 1.0161e-01 1.2616e-01 1.2316e-01 1.1278e+02 1.5962e-01 2.2542e-01 2.1420e-01 1.1845e+02 2.3924e-01 2.7083e-01 2.5167e-01 1.1083e+02 7.8499e-02 1.0335e-01 1.1108e-01 1.1350e+02 1.6828e-01 2.3987e-01 2.2454e-01
1.1100e+02 1.0192e-01 1.2642e-01 1.2345e-01 1.1281e+02 1.5880e-01 2.2402e-01 2.1363e-01 1.1848e+02 2.4006e-01 2.6459e-01 2.4753e-01 1.1085e+02 7.7771e-02 1.0186e-01 1.0989e-01 1.1352e+02 1.6771e-01 2.3844e-01 2.2312e-01
1.1103e+02 1.0223e-01 1.2666e-01 1.2373e-01 1.1283e+02 1.5800e-01 2.2263e-01 2.1304e-01 1.1851e+02 2.4077e-01 2.5821e-01 2.4325e-01 1.1088e+02 7.7038e-02 1.0037e-01 1.0870e-01 1.1354e+02 1.6714e-01 2.3695e-01 2.2170e-01
1.1105e+02 1.0255e-01 1.2689e-01 1.2398e-01 1.1285e+02 1.5724e-01 2.2127e-01 2.1242e-01 1.1854e+02 2.4139e-01 2.5174e-01 2.3882e-01 1.1090e+02 7.6301e-02 9.8900e-02 1.0749e-01 1.1356e+02 1.6657e-01 2.3539e-01 2.2028e-01
1.1108e+02 1.0287e-01 1.2711e-01 1.2422e-01 1.1287e+02 1.5650e-01 2.1992e-01 2.1178e-01 1.1856e+02 2.4189e-01 2.4521e-01 2.3426e-01 1.1093e+02 7.5560e-02 9.7444e-02 1.0628e-01 1.1359e+02 1.6600e-01 2.3377e-01 2.1886e-01
1.1110e+02 1.0319e-01 1.2732e-01 1.2445e-01 1.1290e+02 1.5580e-01 2.1861e-01 2.1112e-01 1.1859e+02 2.4227e-01 2.3866e-01 2.2957e-01 1.1095e+02 7.4815e-02 9.6005e-02 1.0506e-01 1.1361e+02 1.6543e-01 2.3209e-01 2.1744e-01
1.1113e+02 1.0352e-01 1.2753e-01 1.2466e-01 1.1292e+02 1.5513e-01 2.1732e-01 2.1043e-01 1.1862e+02 2.4253e-01 2.3213e-01 2.2476e-01 1.1098e+02 7.4068e-02 9.4584e-02 1.0383e-01 1.1363e+02 1.6486e-01 2.3035e-01 2.1603e-01
1.1115e+02 1.0386e-01 1.2772e-01 1.2486e-01 1.1294e+02 1.5448e-01 2.1605e-01 2.0972e-01 1.1865e+02 2.4267e-01 2.2564e-01 2.1983e-01 1.1100e+02 7.3317e-02 9.3180e-02 1.0260e-01 1.1365e+02 1.6429e-01 2.2856e-01 2.1462e-01
1.1118e+02 1.0421e-01 1.2791e-01 1.2505e-01 1.1296e+02 1.5387e-01 2.1482e-01 2.0898e-01 1.1868e+02 2.4268e-01 2.1921e-01 2.1479e-01 1.1103e+02 7.2564e-02 9.1796e-02 1.0137e-01 1.1367e+02 1.6371e-01 2.2670e-01 2.1320e-01
1.1120e+02 1.0456e-01 1.2810e-01 1.2523e-01 1.1299e+02 1.5329e-01 2.1362e-01 2.0821e-01 1.1871e+02 2.4255e-01 2.1285e-01 2.0965e-01 1.1106e+02 7.1810e-02 9.0432e-02 1.0014e-01 1.1369e+02 1.6314e-01 2.2480e-01 2.1179e-01
1.1123e+02 1.0491e-01 1.2827e-01 1.2539e-01 1.1301e+02 1.5274e-01 2.1244e-01 2.0741e-01 1.1874e+02 2.4229e-01 2.0656e-01 2.0442e-01 1.1108e+02 7.1056e-02 8.9088e-02 9.8909e-02 1.1371e+02 1.6255e-01 2.2284e-01 2.1037e-01
1.1126e+02 1.0527e-01 1.2845e-01 1.2555e-01 1.1303e+02 1.5222e-01 2.1130e-01 2.0658e-01 1.1877e+02 2.4189e-01 2.0036e-01 1.9912e-01 1.1111e+02 7.0302e-02 8.7765e-02 9.7683e-02 1.1374e+02 1.6196e-01 2.2084e-01 2.0895e-01
1.1128e+02 1.0564e-01 1.2862e-01 1.2570e-01 1.1305e+02 1.5172e-01 2.1018e-01 2.0572e-01 1.1880e+02 2.4136e-01 1.9423e-01 1.9377e-01 1.1113e+02 6.9549e-02 8.6465e-02 9.6461e-02 1.1376e+02 1.6137e-01 2.1879e-01 2.0752e-01
1.1131e+02 1.0602e-01 1.2879e-01 1.2584e-01 1.1308e+02 1.5125e-01 2.0908e-01 2.0484e-01 1.1883e+02 2.4070e-01 1.8819e-01 1.8839e-01 1.1116e+02 6.8798e-02 8.5186e-02 9.5246e-02 1.1378e+02 1.6077e-01 2.1670e-01 2.0609e-01
1.1133e+02 1.0640e-01 1.2896e-01 1.2598e-01 1.1310e+02 1.5080e-01 2.0800e-01 2.0393e-01 1.1886e+02 2.3990e-01 1.8222e-01 1.8301e-01 1.1118e+02 6.8049e-02 8.3931e-02 9.4038e-02 1.1380e+02 1.6016e-01 2.1458e-01 2.0465e-01
1.1136e+02 1.0679e-01 1.2913e-01 1.2612e-01 1.1312e+02 1.5038e-01 2.0694e-01 2.0298e-01 1.1889e+02 2.3898e-01 1.7633e-01 1.7764e-01 1.1121e+02 6.7305e-02 8.2698e-02 9.2838e-02 1.1382e+02 1.5954e-01 2.1242e-01 2.0320e-01
1.1138e+02 1.0718e-01 1.2930e-01 1.2625e-01 1.1314e+02 1.4997e-01 2.0589e-01 2.0201e-01 1.1892e+02 2.3793e-01 1.7052e-01 1.7231e-01 1.1123e+02 6.6566e-02 8.1489e-02 9.1649e-02 1.1384e+02 1.5892e-01 2.1022e-01 2.0173e-01
1.1141e+02 1.0758e-01 1.2946e-01 1.2638e-01 1.1317e+02 1.4959e-01 2.0485e-01 2.0102e-01 1.1895e+02 2.3675e-01 1.6479e-01 1.6705e-01 1.1126e+02 6.5832e-02 8.0304e-02 9.0470e-02 1.1387e+02 1.5829e-01 2.0800e-01 2.0026e-01
1.1143e+02 1.0798e-01 1.2963e-01 1.2650e-01 1.1319e+02 1.4922e-01 2.0381e-01 1.9999e-01 1.1898e+02 2.3546e-01 1.5915e-01 1.6189e-01 1.1128e+02 6.5105e-02 7.9143e-02 8.9303e-02 1.1389e+02 1.5764e-01 2.0575e-01 1.9877e-01
1.1146e+02 1.0838e-01 1.2981e-01 1.2663e-01 1.1321e+02 1.4886e-01 2.0278e-01 1.9894e-01 1.1901e+02 2.3405e-01 1.5361e-01 1.5684e-01 1.1131e+02 6.4385e-02 7.8006e-02 8.8149e-02 1.1391e+02 1.5699e-01 2.0347e-01 1.9727e-01
1.1149e+02 1.0879e-01 1.2998e-01 1.2677e-01 1.1323e+02 1.4852e-01 2.0174e-01 1.9787e-01 1.1904e+02 2.3254e-01 1.4820e-01 1.5192e-01 1.1134e+02 6.3674e-02 7.6894e-02 8.7008e-02 1.1393e+02 1.5632e-01 2.0117e-01 1.9576e-01
1.1151e+02 1.0921e-01 1.3016e-01 1.2690e-01 1.1326e+02 1.4818e-01 2.0069e-01 1.9678e-01 1.1907e+02 2.3091e-01 1.4291e-01 1.4716e-01 1.1136e+02 6.2971e-02 7.5807e-02 8.5881e-02 1.1395e+02 1.5565e-01 1.9885e-01 1.9423e-01
1.1154e+02 1.0962e-01 1.3034e-01 1.2704e-01 1.1328e+02 1.4785e-01 1.9963e-01 1.9566e-01 1.1910e+02 2.2918e-01 1.3776e-01 1.4255e-01 1.1139e+02 6.2278e-02 7.4744e-02 8.4768e-02 1.1397e+02 1.5496e-01 1.9652e-01 1.9268e-01
1.1156e+02 1.1004e-01 1.3052e-01 1.2719e-01 1.1330e+02 1.4752e-01 1.9855e-01 1.9453e-01 1.1913e+02 2.2736e-01 1.3278e-01 1.3810e-01 1.1141e+02 6.1594e-02 7.3706e-02 8.3669e-02 1.1400e+02 1.5426e-01 1.9416e-01 1.9112e-01
1.1159e+02 1.1046e-01 1.3071e-01 1.2734e-01 1.1332e+02 1.4720e-01 1.9745e-01 1.9338e-01 1.1915e+02 2.2544e-01 1.2796e-01 1.3380e-01 1.1144e+02 6.0921e-02 7.2692e-02 8.2585e-02 1.1402e+02 1.5356e-01 1.9180e-01 1.8954e-01
1.1161e+02 1.1088e-01 1.3091e-01 1.2750e-01 1.1335e+02 1.4687e-01 1.9633e-01 1.9221e-01 1.1918e+02 2.2343e-01 1.2332e-01 1.2966e-01 1.1146e+02 6.0258e-02 7.1704e-02 8.1515e-02 1.1404e+02 1.5284e-01 1.8942e-01 1.8795e-01
1.1164e+02 1.1129e-01 1.3110e-01 1.2767e-01 1.1337e+02 1.4654e-01 1.9518e-01 1.9103e-01 1.1921e+02 2.2133e-01 1.1885e-01 1.2566e-01 1.1149e+02 5.9607e-02 7.0740e-02 8.0460e-02 1.1406e+02 1.5211e-01 1.8703e-01 1.8633e-01
1.1166e+02 1.1171e-01 1.3131e-01 1.2785e-01 1.1339e+02 1.4620e-01 1.9399e-01 1.8984e-01 1.1924e+02 2.1915e-01 1.1455e-01 1.2177e-01 1.1151e+02 5.8966e-02 6.9801e-02 7.9419e-02 1.1408e+02 1.5137e-01 1.8464e-01 1.8470e-01
1.1169e+02 1.1213e-01 1.3151e-01 1.2804e-01 1.1341e+02 1.4585e-01 1.9278e-01 1.8864e-01 1.1927e+02 2.1689e-01 1.1041e-01 1.1799e-01 1.1154e+02 5.8336e-02 6.8886e-02 7.8391e-02 1.1410e+02 1.5063e-01 1.8225e-01 1.8306e-01
1.1171e+02 1.1254e-01 1.3173e-01 1.2823e-01 1.1344e+02 1.4549e-01 1.9152e-01 1.8743e-01 1.1930e+02 2.1456e-01 1.0641e-01 1.1429e-01 1.1156e+02 5.7718e-02 6.7996e-02 7.7377e-02 1.1413e+02 1.4987e-01 1.7986e-01 1.8139e-01
1.1174e+02 1.1295e-01 1.3194e-01 1.2844e-01 1.1346e+02 1.4511e-01 1.9023e-01 1.8621e-01 1.1933e+02 2.1214e-01 1.0252e-01 1.1066e-01 1.1159e+02 5.7109e-02 6.7129e-02 7.6375e-02 1.1415e+02 1.4912e-01 1.7747e-01 1.7971e-01
1.1177e+02 1.1335e-01 1.3217e-01 1.2867e-01 1.1348e+02 1.4472e-01 1.8890e-01 1.8499e-01 1.1936e+02 2.0966e-01 9.8734e-02 1.0706e-01 1.1162e+02 5.6511e-02 6.6286e-02 7.5385e-02 1.1417e+02 1.4835e-01 1.7509e-01 1.7800e-01
1.1179e+02 1.1375e-01 1.3239e-01 1.2890e-01 1.1350e+02 1.4431e-01 1.8753e-01 1.8376e-01 1.1939e+02 2.0710e-01 9.5007e-02 1.0349e-01 1.1164e+02 5.5924e-02 6.5466e-02 7.4407e-02 1.1419e+02 1.4758e-01 1.7272e-01 1.7628e-01
1.1182e+02 1.1414e-01 1.3262e-01 1.2914e-01 1.1353e+02 1.4388e-01 1.8612e-01 1.8253e-01 1.1942e+02 2.0448e-01 9.1315e-02 9.9925e-02 1.1167e+02 5.5345e-02 6.4668e-02 7.3439e-02 1.1421e+02 1.4681e-01 1.7036e-01 1.7454e-01
1.1184e+02 1.1453e-01 1.3286e-01 1.2940e-01 1.1355e+02 1.4343e-01 1.8467e-01 1.8129e-01 1.1945e+02 2.0179e-01 8.7629e-02 9.6360e-02 1.1169e+02 5.4775e-02 6.3892e-02 7.2482e-02 1.1423e+02 1.4603e-01 1.6801e-01 1.7278e-01
1.1187e+02 1.1491e-01 1.3310e-01 1.2967e-01 1.1357e+02 1.4296e-01 1.8318e-01 1.8006e-01 1.1948e+02 1.9903e-01 8.3925e-02 9.2785e-02 1.1172e+02 5.4214e-02 6.3137e-02 7.1533e-02 1.1426e+02 1.4525e-01 1.6569e-01 1.7100e-01
1.1189e+02 1.1528e-01 1.3335e-01 1.2995e-01 1.1359e+02 1.4246e-01 1.8164e-01 1.7882e-01 1.1951e+02 1.9621e-01 8.0183e-02 8.9198e-02 1.1174e+02 5.3660e-02 6.2403e-02 7.0592e-02 1.1428e+02 1.4448e-01 1.6339e-01 1.6921e-01
1.1192e+02 1.1564e-01 1.3359e-01 1.3024e-01 1.1362e+02 1.4193e-01 1.8007e-01 1.7758e-01 1.1954e+02 1.9332e-01 7.6388e-02 8.5599e-02 1.1177e+02 5.3113e-02 6.1689e-02 6.9659e-02 1.1430e+02 1.4370e-01 1.6111e-01 1.6739e-01
1.1194e+02 1.1599e-01 1.3385e-01 1.3054e-01 1.1364e+02 1.4138e-01 1.7847e-01 1.7634e-01 1.1957e+02 1.9037e-01 7.2534e-02 8.1993e-02 1.1179e+02 5.2572e-02 6.0994e-02 6.8733e-02 1.1432e+02 1.4293e-01 1.5886e-01 1.6556e-01
1.1197e+02 1.1633e-01 1.3410e-01 1.3085e-01 1.1366e+02 1.4080e-01 1.7682e-01 1.7509e-01 1.1960e+02 1.8737e-01 6.8620e-02 7.8387e-02 1.1182e+02 5.2035e-02 6.0316e-02 6.7812e-02 1.1434e+02 1.4216e-01 1.5664e-01 1.6371e-01
1.1200e+02 1.1665e-01 1.3436e-01 1.3117e-01 1.1368e+02 1.4020e-01 1.7515e-01 1.7384e-01 1.1963e+02 1.8430e-01 6.4655e-02 7.4790e-02 1.1184e+02 5.1503e-02 5.9656e-02 6.6896e-02 1.1436e+02 1.4140e-01 1.5446e-01 1.6184e-01
1.1202e+02 1.1697e-01 1.3461e-01 1.3150e-01 1.1371e+02 1.3957e-01 1.7344e-01 1.7259e-01 1.1966e+02 1.8118e-01 6.0652e-02 7.1216e-02 1.1187e+02 5.0975e-02 5.9012e-02 6.5985e-02 1.1439e+02 1.4064e-01 1.5230e-01 1.5996e-01
1.1205e+02 1.1727e-01 1.3488e-01 1.3184e-01 1.1373e+02 1.3891e-01 1.7171e-01 1.7134e-01 1.1969e+02 1.7800e-01 5.6632e-02 6.7678e-02 1.1190e+02 5.0449e-02 5.8382e-02 6.5078e-02 1.1441e+02 1.3989e-01 1.5019e-01 1.5806e-01
1.1207e+02 1.1756e-01 1.3514e-01 1.3218e-01 1.1375e+02 1.3822e-01 1.6996e-01 1.7008e-01 1.1972e+02 1.7476e-01 5.2618e-02 6.4188e-02 1.1192e+02 4.9924e-02 5.7767e-02 6.4175e-02 1.1443e+02 1.3915e-01 1.4811e-01 1.5615e-01
1.1210e+02 1.1784e-01 1.3540e-01 1.3252e-01 1.1377e+02 1.3751e-01 1.6819e-01 1.6881e-01 1.1975e+02 1.7148e-01 4.8639e-02 6.0761e-02 1.1195e+02 4.9401e-02 5.7164e-02 6.3274e-02 1.1445e+02 1.3842e-01 1.4606e-01 1.5423e-01
1.1212e+02 1.1811e-01 1.3566e-01 1.3287e-01 1.1380e+02 1.3678e-01 1.6640e-01 1.6753e-01 1.1977e+02 1.6815e-01 4.4725e-02 5.7410e-02 1.1197e+02 4.8878e-02 5.6572e-02 6.2376e-02 1.1447e+02 1.3770e-01 1.4406e-01 1.5229e-01
1.1215e+02 1.1835e-01 1.3592e-01 1.3322e-01 1.1382e+02 1.3602e-01 1.6461e-01 1.6624e-01 1.1980e+02 1.6477e-01 4.0904e-02 5.4146e-02 1.1200e+02 4.8354e-02 5.5991e-02 6.1480e-02 1.1449e+02 1.3698e-01 1.4209e-01 1.5035e-01
1.1217e+02 1.1859e-01 1.3618e-01 1.3357e-01 1.1384e+02 1.3524e-01 1.6280e-01 1.6494e-01 1.1983e+02 1.6135e-01 3.7207e-02 5.0981e-02 1.1202e+02 4.7829e-02 5.5419e-02 6.0587e-02 1.1452e+02 1.3628e-01 1.4016e-01 1.4840e-01
1.1220e+02 1.1881e-01 1.3644e-01 1.3391e-01 1.1386e+02 1.3444e-01 1.6100e-01 1.6363e-01 1.1986e+02 1.5789e-01 3.3659e-02 4.7924e-02 1.1205e+02 4.7303e-02 5.4854e-02 5.9696e-02 1.1454e+02 1.3559e-01 1.3827e-01 1.4645e-01
1.1222e+02 1.1902e-01 1.3670e-01 1.3426e-01 1.1389e+02 1.3362e-01 1.5919e-01 1.6230e-01 1.1989e+02 1.5440e-01 3.0284e-02 4.4983e-02 1.1207e+02 4.6774e-02 5.4297e-02 5.8807e-02 1.1456e+02 1.3491e-01 1.3642e-01 1.4449e-01
1.1225e+02 1.1921e-01 1.3695e-01 1.3459e-01 1.1391e+02 1.3278e-01 1.5739e-01 1.6096e-01 1.1992e+02 1.5088e-01 2.7101e-02 4.2163e-02 1.1210e+02 4.6242e-02 5.3745e-02 5.7921e-02 1.1458e+02 1.3424e-01 1.3460e-01 1.4253e-01
1.1228e+02 1.1939e-01 1.3720e-01 1.3492e-01 1.1393e+02 1.3193e-01 1.5560e-01 1.5959e-01 1.1995e+02 1.4733e-01 2.4124e-02 3.9470e-02 1.1212e+02 4.5708e-02 5.3197e-02 5.7037e-02 1.1460e+02 1.3358e-01 1.3282e-01 1.4058e-01
1.1230e+02 1.1955e-01 1.3745e-01 1.3525e-01 1.1396e+02 1.3107e-01 1.5383e-01 1.5821e-01 1.1998e+02 1.4376e-01 2.1362e-02 3.6907e-02 1.1215e+02 4.5171e-02 5.2653e-02 5.6157e-02 1.1462e+02 1.3293e-01 1.3107e-01 1.3862e-01
1.1233e+02 1.1970e-01 1.3769e-01 1.3555e-01 1.1398e+02 1.3019e-01 1.5207e-01 1.5680e-01 1.2001e+02 1.4017e-01 1.8821e-02 3.4473e-02 1.1217e+02 4.4630e-02 5.2110e-02 5.5280e-02 1.1464e+02 1.3229e-01 1.2936e-01 1.3667e-01
1.1235e+02 1.1983e-01 1.3793e-01 1.3585e-01 1.1400e+02 1.2930e-01 1.5034e-01 1.5537e-01 1.2004e+02 1.3658e-01 1.6502e-02 3.2171e-02 1.1220e+02 4.4087e-02 5.1569e-02 5.4408e-02 1.1467e+02 1.3166e-01 1.2768e-01 1.3473e-01
1.1238e+02 1.1995e-01 1.3816e-01 1.3613e-01 1.1402e+02 1.2840e-01 1.4863e-01 1.5391e-01 1.2007e+02 1.3298e-01 1.4399e-02 2.9997e-02 1.1223e+02 4.3540e-02 5.1028e-02 5.3540e-02 1.1469e+02 1.3104e-01 1.2602e-01 1.3280e-01
1.1240e+02 1.2006e-01 1.3838e-01 1.3640e-01 1.1405e+02 1.2750e-01 1.4694e-01 1.5243e-01 1.2010e+02 1.2939e-01 1.2506e-02 2.7950e-02 1.1225e+02 4.2990e-02 5.0485e-02 5.2678e-02 1.1471e+02 1.3042e-01 1.2440e-01 1.3088e-01
1.1243e+02 1.2016e-01 1.3860e-01 1.3664e-01 1.1407e+02 1.2660e-01 1.4529e-01 1.5093e-01 1.2013e+02 1.2580e-01 1.0814e-02 2.6026e-02 1.1228e+02 4.2437e-02 4.9941e-02 5.1823e-02 1.1473e+02 1.2981e-01 1.2280e-01 1.2897e-01
1.1245e+02 1.2024e-01 1.3881e-01 1.3687e-01 1.1409e+02 1.2569e-01 1.4366e-01 1.4939e-01 1.2016e+02 1.2222e-01 9.3093e-03 2.4221e-02 1.1230e+02 4.1882e-02 4.9395e-02 5.0974e-02 1.1475e+02 1.2920e-01 1.2122e-01 1.2707e-01
1.1248e+02 1.2031e-01 1.3901e-01 1.3707e-01 1.1411e+02 1.2478e-01 1.4207e-01 1.4784e-01 1.2019e+02 1.1867e-01 7.9795e-03 2.2528e-02 1.1233e+02 4.1325e-02 4.8845e-02 5.0134e-02 1.1477e+02 1.2859e-01 1.1966e-01 1.2519e-01
1.1251e+02 1.2037e-01 1.3920e-01 1.3725e-01 1.1414e+02 1.2388e-01 1.4052e-01 1.4625e-01 1.2022e+02 1.1514e-01 6.8100e-03 2.0943e-02 1.1235e+02 4.0767e-02 4.8291e-02 4.9303e-02 1.1480e+02 1.2798e-01 1.1812e-01 1.2332e-01
1.1253e+02 1.2042e-01 1.3938e-01 1.3740e-01 1.1416e+02 1.2298e-01 1.3899e-01 1.4465e-01 1.2025e+02 1.1164e-01 5.7865e-03 1.9459e-02 1.1238e+02 4.0208e-02 4.7732e-02 4.8481e-02 1.1482e+02 1.2737e-01 1.1659e-01 1.2147e-01
1.1256e+02 1.2045e-01 1.3955e-01 1.3753e-01 1.1418e+02 1.2208e-01 1.3751e-01 1.4301e-01 1.2028e+02 1.0818e-01 4.8946e-03 1.8070e-02 1.1240e+02 3.9648e-02 4.7168e-02 4.7670e-02 1.1484e+02 1.2676e-01 1.1508e-01 1.1963e-01
1.1258e+02 1.2048e-01 1.3970e-01 1.3763e-01 1.1420e+02 1.2119e-01 1.3605e-01 1.4136e-01 1.2031e+02 1.0475e-01 4.1208e-03 1.6770e-02 1.1243e+02 3.9090e-02 4.6599e-02 4.6871e-02 1.1486e+02 1.2614e-01 1.1358e-01 1.1781e-01
1.1261e+02 1.2050e-01 1.3985e-01 1.3769e-01 1.1423e+02 1.2031e-01 1.3463e-01 1.3968e-01 1.2034e+02 1.0137e-01 3.4521e-03 1.5552e-02 1.1245e+02 3.8532e-02 4.6024e-02 4.6085e-02 1.1488e+02 1.2552e-01 1.1209e-01 1.1600e-01
1.1263e+02 1.2051e-01 1.3998e-01 1.3773e-01 1.1425e+02 1.1943e-01 1.3324e-01 1.3799e-01 1.2036e+02 9.8045e-02 2.8767e-03 1.4410e-02 1.1248e+02 3.7977e-02 4.5442e-02 4.5312e-02 1.1490e+02 1.2489e-01 1.1060e-01 1.1421e-01
1.1266e+02 1.2052e-01 1.4010e-01 1.3774e-01 1.1427e+02 1.1857e-01 1.3188e-01 1.3628e-01 1.2039e+02 9.4767e-02 2.3837e-03 1.3340e-02 1.1251e+02 3.7424e-02 4.4855e-02 4.4553e-02 1.1493e+02 1.2424e-01 1.0911e-01 1.1242e-01
1.1268e+02 1.2051e-01 1.4020e-01 1.3771e-01 1.1429e+02 1.1772e-01 1.3054e-01 1.3455e-01 1.2042e+02 9.1544e-02 1.9632e-03 1.2336e-02 1.1253e+02 3.6875e-02 4.4261e-02 4.3809e-02 1.1495e+02 1.2359e-01 1.0763e-01 1.1066e-01
1.1271e+02 1.2050e-01 1.4029e-01 1.3765e-01 1.1432e+02 1.1687e-01 1.2923e-01 1.3281e-01 1.2045e+02 8.8379e-02 1.6064e-03 1.1394e-02 1.1256e+02 3.6331e-02 4.3661e-02 4.3080e-02 1.1497e+02 1.2292e-01 1.0614e-01 1.0890e-01
1.1273e+02 1.2049e-01 1.4037e-01 1.3756e-01 1.1434e+02 1.1604e-01 1.2794e-01 1.3106e-01 1.2048e+02 8.5274e-02 1.3053e-03 1.0510e-02 1.1258e+02 3.5792e-02 4.3054e-02 4.2368e-02 1.1499e+02 1.2223e-01 1.0465e-01 1.0716e-01
1.1276e+02 1.2047e-01 1.4042e-01 1.3743e-01 1.1436e+02 1.1522e-01 1.2667e-01 1.2930e-01 1.2051e+02 8.2232e-02 1.0527e-03 9.6800e-03 1.1261e+02 3.5259e-02 4.2442e-02 4.1673e-02 1.1501e+02 1.2152e-01 1.0316e-01 1.0542e-01
1.1279e+02 1.2044e-01 1.4046e-01 1.3727e-01 1.1438e+02 1.1441e-01 1.2541e-01 1.2754e-01 1.2054e+02 7.9254e-02 8.4234e-04 8.9017e-03 1.1263e+02 3.4733e-02 4.1824e-02 4.0995e-02 1.1503e+02 1.2080e-01 1.0166e-01 1.0370e-01
1.1281e+02 1.2042e-01 1.4049e-01 1.3708e-01 1.1441e+02 1.1361e-01 1.2416e-01 1.2578e-01 1.2057e+02 7.6340e-02 6.6836e-04 8.1719e-03 1.1266e+02 3.4215e-02 4.1200e-02 4.0334e-02 1.1506e+02 1.2005e-01 1.0015e-01 1.0199e-01
1.1284e+02 1.2039e-01 1.4049e-01 1.3685e-01 1.1443e+02 1.1282e-01 1.2292e-01 1.2402e-01 1.2060e+02 7.3494e-02 5.2565e-04 7.4882e-03 1.1268e+02 3.3706e-02 4.0571e-02 3.9691e-02 1.1508e+02 1.1928e-01 9.8638e-02 1.0028e-01
1.1286e+02 1.2036e-01 1.4048e-01 1.3659e-01 1.1445e+02 1.1204e-01 1.2168e-01 1.2227e-01 1.2063e+02 7.0714e-02 4.0959e-04 6.8484e-03 1.1271e+02 3.3206e-02 3.9938e-02 3.9067e-02 1.1510e+02 1.1848e-01 9.7117e-02 9.8582e-02
1.1289e+02 1.2033e-01 1.4045e-01 1.3630e-01 1.1447e+02 1.1128e-01 1.2043e-01 1.2052e-01 1.2066e+02 6.8003e-02 3.1609e-04 6.2502e-03 1.1273e+02 3.2716e-02 3.9300e-02 3.8461e-02 1.1512e+02 1.1767e-01 9.5588e-02 9.6894e-02
1.1291e+02 1.2030e-01 1.4040e-01 1.3597e-01 1.1450e+02 1.1052e-01 1.1918e-01 1.1879e-01 1.2069e+02 6.5360e-02 2.4149e-04 5.6915e-03 1.1276e+02 3.2236e-02 3.8659e-02 3.7872e-02 1.1514e+02 1.1682e-01 9.4052e-02 9.5214e-02
1.1294e+02 1.2026e-01 1.4034e-01 1.3562e-01 1.1452e+02 1.0977e-01 1.1792e-01 1.1707e-01 1.2072e+02 6.2787e-02 1.8259e-04 5.1704e-03 1.1279e+02 3.1768e-02 3.8015e-02 3.7303e-02 1.1516e+02 1.1595e-01 9.2511e-02 9.3543e-02
1.1296e+02 1.2023e-01 1.4025e-01 1.3523e-01 1.1454e+02 1.0903e-01 1.1664e-01 1.1536e-01 1.2075e+02 6.0284e-02 1.3659e-04 4.6848e-03 1.1281e+02 3.1311e-02 3.7369e-02 3.6751e-02 1.1519e+02 1.1504e-01 9.0965e-02 9.1883e-02
1.1299e+02 1.2020e-01 1.4014e-01 1.3482e-01 1.1456e+02 1.0829e-01 1.1535e-01 1.1367e-01 1.2078e+02 5.7852e-02 1.0107e-04 4.2329e-03 1.1284e+02 3.0867e-02 3.6722e-02 3.6217e-02 1.1521e+02 1.1411e-01 8.9417e-02 9.0233e-02
1.1302e+02 1.2018e-01 1.4002e-01 1.3438e-01 1.1459e+02 1.0757e-01 1.1403e-01 1.1201e-01 1.2081e+02 5.5490e-02 7.3944e-05 3.8129e-03 1.1286e+02 3.0435e-02 3.6073e-02 3.5700e-02 1.1523e+02 1.1315e-01 8.7867e-02 8.8595e-02
1.1304e+02 1.2015e-01 1.3988e-01 1.3391e-01 1.1461e+02 1.0685e-01 1.1269e-01 1.1036e-01 1.2084e+02 5.3200e-02 5.3483e-05 3.4229e-03 1.1289e+02 3.0015e-02 3.5425e-02 3.5201e-02 1.1525e+02 1.1217e-01 8.6320e-02 8.6970e-02
1.1307e+02 1.2013e-01 1.3971e-01 1.3343e-01 1.1463e+02 1.0613e-01 1.1133e-01 1.0874e-01 1.2087e+02 5.0983e-02 3.8235e-05 3.0616e-03 1.1291e+02 2.9609e-02 3.4777e-02 3.4718e-02 1.1527e+02 1.1115e-01 8.4776e-02 8.5361e-02
1.1309e+02 1.2012e-01 1.3953e-01 1.3292e-01 1.1465e+02 1.0542e-01 1.0993e-01 1.0714e-01 1.2090e+02 4.8838e-02 2.7012e-05 2.7273e-03 1.1294e+02 2.9217e-02 3.4131e-02 3.4252e-02 1.1529e+02 1.1010e-01 8.3238e-02 8.3769e-02
1.1312e+02 1.2010e-01 1.3933e-01 1.3239e-01 1.1468e+02 1.0471e-01 1.0851e-01 1.0557e-01 1.2093e+02 4.6767e-02 1.8855e-05 2.4188e-03 1.1296e+02 2.8837e-02 3.3487e-02 3.3801e-02 1.1532e+02 1.0903e-01 8.1709e-02 8.2195e-02
1.1314e+02 1.2009e-01 1.3911e-01 1.3184e-01 1.1470e+02 1.0400e-01 1.0706e-01 1.0402e-01 1.2095e+02 4.4769e-02 1.3002e-05 2.1348e-03 1.1299e+02 2.8471e-02 3.2846e-02 3.3366e-02 1.1534e+02 1.0792e-01 8.0191e-02 8.0642e-02
1.1317e+02 1.2009e-01 1.3887e-01 1.3128e-01 1.1472e+02 1.0329e-01 1.0557e-01 1.0250e-01 1.2098e+02 4.2845e-02 8.8563e-06 1.8744e-03 1.1301e+02 2.8119e-02 3.2210e-02 3.2945e-02 1.1536e+02 1.0679e-01 7.8687e-02 7.9112e-02
1.1319e+02 1.2009e-01 1.3862e-01 1.3070e-01 1.1474e+02 1.0258e-01 1.0405e-01 1.0101e-01 1.2101e+02 4.0996e-02 5.9580e-06 1.6365e-03 1.1304e+02 2.7780e-02 3.1579e-02 3.2538e-02 1.1538e+02 1.0563e-01 7.7199e-02 7.7607e-02
1.1322e+02 1.2009e-01 1.3835e-01 1.3011e-01 1.1477e+02 1.0187e-01 1.0250e-01 9.9539e-02 1.2104e+02 3.9222e-02 3.9583e-06 1.4202e-03 1.1307e+02 2.7455e-02 3.0953e-02 3.2144e-02 1.1540e+02 1.0445e-01 7.5728e-02 7.6128e-02
1.1324e+02 1.2011e-01 1.3806e-01 1.2951e-01 1.1479e+02 1.0116e-01 1.0093e-01 9.8097e-02 1.2107e+02 3.7522e-02 2.5967e-06 1.2245e-03 1.1309e+02 2.7143e-02 3.0334e-02 3.1763e-02 1.1542e+02 1.0324e-01 7.4278e-02 7.4678e-02
1.1327e+02 1.2012e-01 1.3775e-01 1.2891e-01 1.1481e+02 1.0045e-01 9.9320e-02 9.6680e-02 1.2110e+02 3.5897e-02 1.6820e-06 1.0487e-03 1.1312e+02 2.6844e-02 2.9723e-02 3.1394e-02 1.1545e+02 1.0201e-01 7.2848e-02 7.3258e-02
1.1330e+02 1.2014e-01 1.3743e-01 1.2830e-01 1.1483e+02 9.9736e-02 9.7687e-02 9.5287e-02 1.2113e+02 3.4345e-02 1.0757e-06 8.9160e-04 1.1314e+02 2.6557e-02 2.9120e-02 3.1036e-02 1.1547e+02 1.0075e-01 7.1441e-02 7.1869e-02
1.1332e+02 1.2017e-01 1.3710e-01 1.2768e-01 1.1486e+02 9.9018e-02 9.6029e-02 9.3917e-02 1.2116e+02 3.2868e-02 6.7917e-07 7.5235e-04 1.1317e+02 2.6283e-02 2.8527e-02 3.0688e-02 1.1549e+02 9.9479e-02 7.0057e-02 7.0513e-02
1.1335e+02 1.2020e-01 1.3675e-01 1.2707e-01 1.1488e+02 9.8295e-02 9.4349e-02 9.2569e-02 1.2119e+02 3.1463e-02 4.2331e-07 6.2988e-04 1.1319e+02 2.6021e-02 2.7944e-02 3.0351e-02 1.1551e+02 9.8187e-02 6.8696e-02 6.9190e-02
1.1337e+02 1.2024e-01 1.3638e-01 1.2646e-01 1.1490e+02 9.7569e-02 9.2650e-02 9.1243e-02 1.2122e+02 3.0129e-02 2.6044e-07 5.2304e-04 1.1322e+02 2.5772e-02 2.7371e-02 3.0023e-02 1.1553e+02 9.6877e-02 6.7359e-02 6.7902e-02
1.1340e+02 1.2028e-01 1.3601e-01 1.2585e-01 1.1492e+02 9.6838e-02 9.0935e-02 8.9935e-02 1.2125e+02 2.8866e-02 1.5817e-07 4.3066e-04 1.1324e+02 2.5533e-02 2.6811e-02 2.9703e-02 1.1555e+02 9.5553e-02 6.6046e-02 6.6647e-02
1.1342e+02 1.2033e-01 1.3562e-01 1.2524e-01 1.1495e+02 9.6101e-02 8.9208e-02 8.8646e-02 1.2128e+02 2.7673e-02 9.4811e-08 3.5153e-04 1.1327e+02 2.5306e-02 2.6263e-02 2.9392e-02 1.1557e+02 9.4216e-02 6.4754e-02 6.5427e-02
1.1345e+02 1.2039e-01 1.3522e-01 1.2464e-01 1.1497e+02 9.5360e-02 8.7472e-02 8.7374e-02 1.2131e+02 2.6546e-02 5.6094e-08 2.8437e-04 1.1329e+02 2.5089e-02 2.5728e-02 2.9088e-02 1.1560e+02 9.2869e-02 6.3485e-02 6.4240e-02
1.1347e+02 1.2044e-01 1.3481e-01 1.2406e-01 1.1499e+02 9.4613e-02 8.5731e-02 8.6118e-02 1.2134e+02 2.5485e-02 3.2756e-08 2.2795e-04 1.1332e+02 2.4882e-02 2.5207e-02 2.8792e-02 1.1562e+02 9.1512e-02 6.2235e-02 6.3086e-02
1.1350e+02 1.2051e-01 1.3439e-01 1.2348e-01 1.1501e+02 9.3860e-02 8.3989e-02 8.4876e-02 1.2137e+02 2.4487e-02 1.8877e-08 1.8102e-04 1.1335e+02 2.4685e-02 2.4701e-02 2.8502e-02 1.1564e+02 9.0149e-02 6.1005e-02 6.1963e-02
1.1353e+02 1.2057e-01 1.3396e-01 1.2291e-01 1.1504e+02 9.3101e-02 8.2249e-02 8.3647e-02 1.2140e+02 2.3551e-02 1.0737e-08 1.4238e-04 1.1337e+02 2.4497e-02 2.4210e-02 2.8218e-02 1.1566e+02 8.8782e-02 5.9791e-02 6.0870e-02
1.1355e+02 1.2064e-01 1.3352e-01 1.2236e-01 1.1506e+02 9.2336e-02 8.0516e-02 8.2431e-02 1.2143e+02 2.2673e-02 6.0268e-09 1.1092e-04 1.1340e+02 2.4318e-02 2.3735e-02 2.7940e-02 1.1568e+02 8.7413e-02 5.8593e-02 5.9806e-02
1.1358e+02 1.2072e-01 1.3307e-01 1.2182e-01 1.1508e+02 9.1565e-02 7.8793e-02 8.1226e-02 1.2146e+02 2.1853e-02 3.3385e-09 8.5559e-05 1.1342e+02 2.4147e-02 2.3277e-02 2.7667e-02 1.1570e+02 8.6043e-02 5.7409e-02 5.8768e-02
1.1360e+02 1.2079e-01 1.3262e-01 1.2130e-01 1.1510e+02 9.0788e-02 7.7083e-02 8.0032e-02 1.2149e+02 2.1087e-02 1.8250e-09 6.5344e-05 1.1345e+02 2.3984e-02 2.2835e-02 2.7399e-02 1.1573e+02 8.4676e-02 5.6236e-02 5.7754e-02
1.1363e+02 1.2087e-01 1.3216e-01 1.2080e-01 1.1513e+02 9.0006e-02 7.5392e-02 7.8848e-02 1.2152e+02 2.0373e-02 9.8449e-10 4.9405e-05 1.1347e+02 2.3828e-02 2.2410e-02 2.7136e-02 1.1575e+02 8.3313e-02 5.5072e-02 5.6761e-02
1.1365e+02 1.2095e-01 1.3170e-01 1.2031e-01 1.1515e+02 8.9217e-02 7.3720e-02 7.7673e-02 1.2154e+02 1.9708e-02 5.2408e-10 3.6976e-05 1.1350e+02 2.3679e-02 2.2003e-02 2.6878e-02 1.1577e+02 8.1956e-02 5.3917e-02 5.5787e-02
1.1368e+02 1.2103e-01 1.3123e-01 1.1984e-01 1.1517e+02 8.8422e-02 7.2073e-02 7.6509e-02 1.2157e+02 1.9090e-02 2.7530e-10 2.7391e-05 1.1352e+02 2.3536e-02 2.1614e-02 2.6623e-02 1.1579e+02 8.0607e-02 5.2769e-02 5.4830e-02
1.1370e+02 1.2112e-01 1.3076e-01 1.1939e-01 1.1519e+02 8.7622e-02 7.0453e-02 7.5353e-02 1.2160e+02 1.8518e-02 1.4271e-10 2.0082e-05 1.1355e+02 2.3399e-02 2.1243e-02 2.6373e-02 1.1581e+02 7.9268e-02 5.1625e-02 5.3887e-02
1.1373e+02 1.2120e-01 1.3028e-01 1.1896e-01 1.1522e+02 8.6816e-02 6.8863e-02 7.4208e-02 1.2163e+02 1.7988e-02 7.2994e-11 1.4571e-05 1.1357e+02 2.3267e-02 2.0889e-02 2.6126e-02 1.1583e+02 7.7942e-02 5.0486e-02 5.2955e-02
1.1376e+02 1.2128e-01 1.2980e-01 1.1855e-01 1.1524e+02 8.6004e-02 6.7305e-02 7.3072e-02 1.2166e+02 1.7497e-02 3.6842e-11 1.0461e-05 1.1360e+02 2.3140e-02 2.0554e-02 2.5882e-02 1.1586e+02 7.6628e-02 4.9350e-02 5.2032e-02
1.1378e+02 1.2137e-01 1.2932e-01 1.1816e-01 1.1526e+02 8.5188e-02 6.5781e-02 7.1947e-02 1.2169e+02 1.7045e-02 1.8349e-11 7.4323e-06 1.1363e+02 2.3018e-02 2.0237e-02 2.5643e-02 1.1588e+02 7.5331e-02 4.8216e-02 5.1115e-02
1.1381e+02 1.2145e-01 1.2883e-01 1.1779e-01 1.1528e+02 8.4365e-02 6.4294e-02 7.0832e-02 1.2172e+02 1.6629e-02 9.0170e-12 5.2246e-06 1.1365e+02 2.2900e-02 1.9937e-02 2.5406e-02 1.1590e+02 7.4049e-02 4.7084e-02 5.0202e-02
1.1383e+02 1.2152e-01 1.2835e-01 1.1744e-01 1.1531e+02 8.3538e-02 6.2845e-02 6.9729e-02 1.2175e+02 1.6246e-02 4.3724e-12 3.6337e-06 1.1368e+02 2.2785e-02 1.9654e-02 2.5173e-02 1.1592e+02 7.2786e-02 4.5955e-02 4.9291e-02
1.1386e+02 1.2160e-01 1.2786e-01 1.1710e-01 1.1533e+02 8.2706e-02 6.1437e-02 6.8639e-02 1.2178e+02 1.5895e-02 2.0920e-12 2.5004e-06 1.1370e+02 2.2674e-02 1.9389e-02 2.4942e-02 1.1594e+02 7.1543e-02 4.4827e-02 4.8380e-02
1.1388e+02 1.2167e-01 1.2738e-01 1.1679e-01 1.1535e+02 8.1868e-02 6.0069e-02 6.7561e-02 1.2181e+02 1.5573e-02 9.8764e-13 1.7021e-06 1.1373e+02 2.2565e-02 1.9139e-02 2.4715e-02 1.1596e+02 7.0319e-02 4.3703e-02 4.7467e-02
1.1391e+02 1.2174e-01 1.2690e-01 1.1650e-01 1.1537e+02 8.1027e-02 5.8743e-02 6.6498e-02 1.2184e+02 1.5280e-02 4.6006e-13 1.1463e-06 1.1375e+02 2.2459e-02 1.8906e-02 2.4490e-02 1.1599e+02 6.9117e-02 4.2581e-02 4.6551e-02
1.1393e+02 1.2180e-01 1.2641e-01 1.1622e-01 1.1540e+02 8.0180e-02 5.7461e-02 6.5449e-02 1.2187e+02 1.5011e-02 2.1145e-13 7.6368e-07 1.1378e+02 2.2354e-02 1.8687e-02 2.4269e-02 1.1601e+02 6.7937e-02 4.1465e-02 4.5631e-02
1.1396e+02 1.2186e-01 1.2593e-01 1.1596e-01 1.1542e+02 7.9330e-02 5.6222e-02 6.4416e-02 1.2190e+02 1.4767e-02 9.5894e-14 5.0329e-07 1.1380e+02 2.2251e-02 1.8482e-02 2.4050e-02 1.1603e+02 6.6779e-02 4.0353e-02 4.4707e-02
1.1398e+02 1.2192e-01 1.2545e-01 1.1571e-01 1.1544e+02 7.8475e-02 5.5027e-02 6.3400e-02 1.2193e+02 1.4545e-02 4.2909e-14 3.2810e-07 1.1383e+02 2.2150e-02 1.8291e-02 2.3834e-02 1.1605e+02 6.5645e-02 3.9248e-02 4.3777e-02
1.1401e+02 1.2196e-01 1.2497e-01 1.1548e-01 1.1546e+02 7.7617e-02 5.3876e-02 6.2401e-02 1.2196e+02 1.4343e-02 1.8944e-14 2.1157e-07 1.1385e+02 2.2049e-02 1.8112e-02 2.3620e-02 1.1607e+02 6.4533e-02 3.8152e-02 4.2841e-02
1.1404e+02 1.2200e-01 1.2450e-01 1.1526e-01 1.1549e+02 7.6754e-02 5.2768e-02 6.1420e-02 1.2199e+02 1.4160e-02 8.2521e-15 1.3495e-07 1.1388e+02 2.1950e-02 1.7944e-02 2.3409e-02 1.1609e+02 6.3446e-02 3.7065e-02 4.1899e-02
1.1406e+02 1.2203e-01 1.2403e-01 1.1506e-01 1.1551e+02 7.5889e-02 5.1704e-02 6.0458e-02 1.2202e+02 1.3993e-02 3.5467e-15 8.5138e-08 1.1390e+02 2.1850e-02 1.7785e-02 2.3201e-02 1.1612e+02 6.2382e-02 3.5989e-02 4.0952e-02
1.1409e+02 1.2205e-01 1.2356e-01 1.1487e-01 1.1553e+02 7.5020e-02 5.0683e-02 5.9515e-02 1.2205e+02 1.3842e-02 1.5040e-15 5.3127e-08 1.1393e+02 2.1751e-02 1.7636e-02 2.2995e-02 1.1614e+02 6.1341e-02 3.4925e-02 3.9999e-02
1.1411e+02 1.2206e-01 1.2309e-01 1.1468e-01 1.1555e+02 7.4148e-02 4.9703e-02 5.8591e-02 1.2208e+02 1.3704e-02 6.2928e-16 3.2790e-08 1.1396e+02 2.1651e-02 1.7494e-02 2.2792e-02 1.1616e+02 6.0324e-02 3.3875e-02 3.9043e-02
1.1414e+02 1.2207e-01 1.2263e-01 1.1451e-01 1.1558e+02 7.3274e-02 4.8764e-02 5.7687e-02 1.2211e+02 1.3578e-02 2.5977e-16 2.0017e-08 1.1398e+02 2.1551e-02 1.7358e-02 2.2590e-02 1.1618e+02 5.9329e-02 3.2840e-02 3.8083e-02
1.1416e+02 1.2206e-01 1.2218e-01 1.1434e-01 1.1560e+02 7.2397e-02 4.7865e-02 5.6802e-02 1.2213e+02 1.3463e-02 1.0580e-16 1.2086e-08 1.1401e+02 2.1450e-02 1.7227e-02 2.2391e-02 1.1620e+02 5.8357e-02 3.1821e-02 3.7120e-02
1.1419e+02 1.2204e-01 1.2173e-01 1.1418e-01 1.1562e+02 7.1517e-02 4.7004e-02 5.5937e-02 1.2216e+02 1.3357e-02 4.2518e-17 7.2168e-09 1.1403e+02 2.1349e-02 1.7099e-02 2.2195e-02 1.1622e+02 5.7407e-02 3.0820e-02 3.6156e-02
1.1421e+02 1.2202e-01 1.2128e-01 1.1402e-01 1.1564e+02 7.0636e-02 4.6179e-02 5.5091e-02 1.2219e+02 1.3258e-02 1.6858e-17 4.2621e-09 1.1406e+02 2.1246e-02 1.6974e-02 2.2000e-02 1.1625e+02 5.6477e-02 2.9836e-02 3.5193e-02
1.1424e+02 1.2198e-01 1.2084e-01 1.1386e-01 1.1567e+02 6.9753e-02 4.5389e-02 5.4264e-02 1.2222e+02 1.3166e-02 6.5944e-18 2.4895e-09 1.1408e+02 2.1142e-02 1.6849e-02 2.1807e-02 1.1627e+02 5.5567e-02 2.8871e-02 3.4231e-02
1.1427e+02 1.2192e-01 1.2040e-01 1.1371e-01 1.1569e+02 6.8869e-02 4.4630e-02 5.3454e-02 1.2225e+02 1.3079e-02 2.5451e-18 1.4381e-09 1.1411e+02 2.1036e-02 1.6724e-02 2.1616e-02 1.1629e+02 5.4677e-02 2.7925e-02 3.3271e-02
1.1429e+02 1.2186e-01 1.1997e-01 1.1355e-01 1.1571e+02 6.7984e-02 4.3902e-02 5.2662e-02 1.2228e+02 1.2997e-02 9.6913e-19 8.2157e-10 1.1413e+02 2.0929e-02 1.6597e-02 2.1427e-02 1.1631e+02 5.3805e-02 2.6998e-02 3.2316e-02
1.1432e+02 1.2178e-01 1.1955e-01 1.1339e-01 1.1573e+02 6.7098e-02 4.3202e-02 5.1885e-02 1.2231e+02 1.2917e-02 3.6409e-19 4.6418e-10 1.1416e+02 2.0820e-02 1.6467e-02 2.1240e-02 1.1633e+02 5.2950e-02 2.6091e-02 3.1367e-02
1.1434e+02 1.2169e-01 1.1913e-01 1.1323e-01 1.1576e+02 6.6212e-02 4.2526e-02 5.1124e-02 1.2234e+02 1.2839e-02 1.3496e-19 2.5937e-10 1.1418e+02 2.0709e-02 1.6333e-02 2.1054e-02 1.1635e+02 5.2111e-02 2.5202e-02 3.0424e-02
1.1437e+02 1.2159e-01 1.1872e-01 1.1306e-01 1.1578e+02 6.5326e-02 4.1873e-02 5.0376e-02 1.2237e+02 1.2762e-02 4.9353e-20 1.4332e-10 1.1421e+02 2.0596e-02 1.6194e-02 2.0869e-02 1.1638e+02 5.1288e-02 2.4333e-02 2.9490e-02
1.1439e+02 1.2147e-01 1.1831e-01 1.1289e-01 1.1580e+02 6.4441e-02 4.1240e-02 4.9640e-02 1.2240e+02 1.2686e-02 1.7807e-20 7.8322e-11 1.1424e+02 2.0481e-02 1.6049e-02 2.0685e-02 1.1640e+02 5.0478e-02 2.3482e-02 2.8566e-02
1.1442e+02 1.2134e-01 1.1791e-01 1.1271e-01 1.1582e+02 6.3556e-02 4.0623e-02 4.8916e-02 1.2243e+02 1.2609e-02 6.3387e-21 4.2327e-11 1.1426e+02 2.0363e-02 1.5897e-02 2.0502e-02 1.1642e+02 4.9682e-02 2.2649e-02 2.7653e-02
1.1444e+02 1.2119e-01 1.1752e-01 1.1252e-01 1.1585e+02 6.2672e-02 4.0020e-02 4.8200e-02 1.2246e+02 1.2531e-02 2.2262e-21 2.2621e-11 1.1429e+02 2.0243e-02 1.5738e-02 2.0320e-02 1.1644e+02 4.8897e-02 2.1833e-02 2.6753e-02
1.1447e+02 1.2104e-01 1.1713e-01 1.1232e-01 1.1587e+02 6.1790e-02 3.9428e-02 4.7492e-02 1.2249e+02 1.2452e-02 7.7135e-22 1.1956e-11 1.1431e+02 2.0120e-02 1.5570e-02 2.0139e-02 1.1646e+02 4.8123e-02 2.1034e-02 2.5865e-02
1.1449e+02 1.2086e-01 1.1674e-01 1.1211e-01 1.1589e+02 6.0910e-02 3.8844e-02 4.6790e-02 1.2252e+02 1.2371e-02 2.6369e-22 6.2489e-12 1.1434e+02 1.9994e-02 1.5393e-02 1.9958e-02 1.1648e+02 4.7359e-02 2.0250e-02 2.4992e-02
1.1452e+02 1.2067e-01 1.1636e-01 1.1188e-01 1.1591e+02 6.0032e-02 3.8266e-02 4.6093e-02 1.2255e+02 1.2287e-02 8.8935e-23 3.2298e-12 1.1436e+02 1.9866e-02 1.5207e-02 1.9776e-02 1.1650e+02 4.6604e-02 1.9482e-02 2.4133e-02
1.1455e+02 1.2047e-01 1.1599e-01 1.1165e-01 1.1594e+02 5.9156e-02 3.7690e-02 4.5397e-02 1.2258e+02 1.2200e-02 2.9593e-23 1.6508e-12 1.1439e+02 1.9735e-02 1.5012e-02 1.9595e-02 1.1653e+02 4.5857e-02 1.8727e-02 2.3291e-02
1.1457e+02 1.2025e-01 1.1562e-01 1.1139e-01 1.1596e+02 5.8284e-02 3.7115e-02 4.4703e-02 1.2261e+02 1.2109e-02 9.7150e-24 8.3442e-13 1.1441e+02 1.9601e-02 1.4808e-02 1.9413e-02 1.1655e+02 4.5116e-02 1.7987e-02 2.2464e-02
1.1460e+02 1.2002e-01 1.1525e-01 1.1113e-01 1.1598e+02 5.7415e-02 3.6538e-02 4.4008e-02 1.2264e+02 1.2015e-02 3.1465e-24 4.1707e-13 1.1444e+02 1.9464e-02 1.4593e-02 1.9230e-02 1.1657e+02 4.4382e-02 1.7259e-02 2.1654e-02
1.1462e+02 1.1978e-01 1.1489e-01 1.1084e-01 1.1600e+02 5.6549e-02 3.5956e-02 4.3311e-02 1.2267e+02 1.1916e-02 1.0055e-24 2.0615e-13 1.1446e+02 1.9323e-02 1.4370e-02 1.9046e-02 1.1659e+02 4.3654e-02 1.6544e-02 2.0862e-02
1.1465e+02 1.1952e-01 1.1452e-01 1.1054e-01 1.1603e+02 5.5688e-02 3.5368e-02 4.2610e-02 1.2270e+02 1.1813e-02 3.1697e-25 1.0076e-13 1.1449e+02 1.9180e-02 1.4137e-02 1.8861e-02 1.1661e+02 4.2930e-02 1.5841e-02 2.0087e-02
1.1467e+02 1.1924e-01 1.1416e-01 1.1023e-01 1.1605e+02 5.4832e-02 3.4772e-02 4.1903e-02 1.2273e+02 1.1705e-02 9.8587e-26 4.8702e-14 1.1452e+02 1.9033e-02 1.3895e-02 1.8674e-02 1.1663e+02 4.2211e-02 1.5150e-02 1.9330e-02
1.1470e+02 1.1896e-01 1.1381e-01 1.0989e-01 1.1607e+02 5.3980e-02 3.4167e-02 4.1191e-02 1.2275e+02 1.1591e-02 3.0252e-26 2.3278e-14 1.1454e+02 1.8882e-02 1.3646e-02 1.8485e-02 1.1666e+02 4.1495e-02 1.4471e-02 1.8590e-02
1.1472e+02 1.1865e-01 1.1345e-01 1.0954e-01 1.1610e+02 5.3134e-02 3.3552e-02 4.0471e-02 1.2278e+02 1.1472e-02 9.1582e-27 1.1002e-14 1.1457e+02 1.8728e-02 1.3388e-02 1.8294e-02 1.1668e+02 4.0783e-02 1.3804e-02 1.7869e-02
1.1475e+02 1.1834e-01 1.1309e-01 1.0917e-01 1.1612e+02 5.2293e-02 3.2925e-02 3.9742e-02 1.2281e+02 1.1347e-02 2.7353e-27 5.1421e-15 1.1459e+02 1.8571e-02 1.3123e-02 1.8100e-02 1.1670e+02 4.0074e-02 1.3150e-02 1.7166e-02
1.1478e+02 1.1801e-01 1.1273e-01 1.0878e-01 1.1614e+02 5.1458e-02 3.2286e-02 3.9005e-02 1.2284e+02 1.1216e-02 8.0599e-28 2.3766e-15 1.1462e+02 1.8410e-02 1.2852e-02 1.7903e-02 1.1672e+02 3.9369e-02 1.2508e-02 1.6481e-02
1.1480e+02 1.1767e-01 1.1236e-01 1.0837e-01 1.1616e+02 5.0630e-02 3.1635e-02 3.8257e-02 1.2287e+02 1.1078e-02 2.3431e-28 1.0861e-15 1.1464e+02 1.8245e-02 1.2576e-02 1.7703e-02 1.1674e+02 3.8666e-02 1.1879e-02 1.5814e-02
1.1483e+02 1.1732e-01 1.1199e-01 1.0795e-01 1.1619e+02 4.9809e-02 3.0971e-02 3.7499e-02 1.2290e+02 1.0933e-02 6.7200e-29 4.9085e-16 1.1467e+02 1.8077e-02 1.2295e-02 1.7499e-02 1.1676e+02 3.7966e-02 1.1264e-02 1.5165e-02
1.1485e+02 1.1695e-01 1.1162e-01 1.0750e-01 1.1621e+02 4.8994e-02 3.0295e-02 3.6730e-02 1.2293e+02 1.0781e-02 1.9015e-29 2.1936e-16 1.1469e+02 1.7904e-02 1.2010e-02 1.7291e-02 1.1679e+02 3.7269e-02 1.0664e-02 1.4533e-02
1.1488e+02 1.1657e-01 1.1124e-01 1.0704e-01 1.1623e+02 4.8187e-02 2.9608e-02 3.5950e-02 1.2296e+02 1.0623e-02 5.3080e-30 9.6934e-17 1.1472e+02 1.7728e-02 1.1722e-02 1.7079e-02 1.1681e+02 3.6576e-02 1.0079e-02 1.3920e-02
1.1490e+02 1.1618e-01 1.1086e-01 1.0657e-01 1.1625e+02 4.7388e-02 2.8910e-02 3.5159e-02 1.2299e+02 1.0456e-02 1.4618e-30 4.2357e-17 1.1474e+02 1.7548e-02 1.1433e-02 1.6863e-02 1.1683e+02 3.5885e-02 9.5094e-03 1.3325e-02
1.1493e+02 1.1578e-01 1.1046e-01 1.0607e-01 1.1628e+02 4.6598e-02 2.8201e-02 3.4358e-02 1.2302e+02 1.0283e-02 3.9719e-31 1.8302e-17 1.1477e+02 1.7364e-02 1.1143e-02 1.6642e-02 1.1685e+02 3.5199e-02 8.9569e-03 1.2748e-02
1.1495e+02 1.1537e-01 1.1006e-01 1.0556e-01 1.1630e+02 4.5816e-02 2.7484e-02 3.3546e-02 1.2305e+02 1.0103e-02 1.0647e-31 7.8201e-18 1.1480e+02 1.7176e-02 1.0853e-02 1.6416e-02 1.1687e+02 3.4516e-02 8.4219e-03 1.2189e-02
1.1498e+02 1.1495e-01 1.0964e-01 1.0503e-01 1.1632e+02 4.5043e-02 2.6759e-02 3.2725e-02 1.2308e+02 9.9151e-03 2.8156e-32 3.3040e-18 1.1482e+02 1.6984e-02 1.0564e-02 1.6184e-02 1.1689e+02 3.3838e-02 7.9051e-03 1.1647e-02
1.1500e+02 1.1452e-01 1.0922e-01 1.0449e-01 1.1634e+02 4.4279e-02 2.6027e-02 3.1895e-02 1.2311e+02 9.7209e-03 7.3460e-33 1.3804e-18 1.1485e+02 1.6788e-02 1.0277e-02 1.5948e-02 1.1692e+02 3.3164e-02 7.4072e-03 1.1124e-02
1.1503e+02 1.1408e-01 1.0878e-01 1.0393e-01 1.1637e+02 4.3525e-02 2.5290e-02 3.1057e-02 1.2314e+02 9.5205e-03 1.8908e-33 5.7026e-19 1.1487e+02 1.6588e-02 9.9933e-03 1.5706e-02 1.1694e+02 3.2496e-02 6.9288e-03 1.0618e-02
1.1506e+02 1.1363e-01 1.0833e-01 1.0336e-01 1.1639e+02 4.2781e-02 2.4549e-02 3.0212e-02 1.2317e+02 9.3141e-03 4.8015e-34 2.3296e-19 1.1490e+02 1.6384e-02 9.7132e-03 1.5459e-02 1.1696e+02 3.1834e-02 6.4703e-03 1.0130e-02
1.1508e+02 1.1317e-01 1.0786e-01 1.0278e-01 1.1641e+02 4.2047e-02 2.3806e-02 2.9361e-02 1.2320e+02 9.1026e-03 1.2029e-34 9.4101e-20 1.1492e+02 1.6176e-02 9.4377e-03 1.5207e-02 1.1698e+02 3.1179e-02 6.0322e-03 9.6605e-03
1.1511e+02 1.1270e-01 1.0737e-01 1.0218e-01 1.1643e+02 4.1324e-02 2.3063e-02 2.8505e-02 1.2323e+02 8.8864e-03 2.9730e-35 3.7587e-20 1.1495e+02 1.5965e-02 9.1674e-03 1.4949e-02 1.1700e+02 3.0530e-02 5.6147e-03 9.2089e-03
1.1513e+02 1.1222e-01 1.0687e-01 1.0157e-01 1.1646e+02 4.0612e-02 2.2320e-02 2.7647e-02 1.2326e+02 8.6664e-03 7.2493e-36 1.4845e-20 1.1497e+02 1.5749e-02 8.9031e-03 1.4686e-02 1.1702e+02 2.9888e-02 5.2179e-03 8.7753e-03
1.1516e+02 1.1174e-01 1.0635e-01 1.0095e-01 1.1648e+02 3.9911e-02 2.1579e-02 2.6786e-02 1.2329e+02 8.4433e-03 1.7439e-36 5.7979e-21 1.1500e+02 1.5530e-02 8.6453e-03 1.4417e-02 1.1705e+02 2.9255e-02 4.8418e-03 8.3597e-03
1.1518e+02 1.1125e-01 1.0581e-01 1.0033e-01 1.1650e+02 3.9222e-02 2.0842e-02 2.5925e-02 1.2332e+02 8.2180e-03 4.1387e-37 2.2391e-21 1.1502e+02 1.5308e-02 8.3944e-03 1.4144e-02 1.1707e+02 2.8629e-02 4.4864e-03 7.9623e-03
1.1521e+02 1.1075e-01 1.0525e-01 9.9689e-02 1.1652e+02 3.8545e-02 2.0111e-02 2.5066e-02 1.2334e+02 7.9914e-03 9.6900e-38 8.5503e-22 1.1505e+02 1.5082e-02 8.1510e-03 1.3866e-02 1.1709e+02 2.8013e-02 4.1513e-03 7.5828e-03
1.1523e+02 1.1024e-01 1.0467e-01 9.9044e-02 1.1655e+02 3.7881e-02 1.9385e-02 2.4209e-02 1.2337e+02 7.7644e-03 2.2383e-38 3.2286e-22 1.1508e+02 1.4853e-02 7.9152e-03 1.3584e-02 1.1711e+02 2.7406e-02 3.8362e-03 7.2212e-03
1.1526e+02 1.0973e-01 1.0407e-01 9.8391e-02 1.1657e+02 3.7228e-02 1.8667e-02 2.3357e-02 1.2340e+02 7.5378e-03 5.1005e-39 1.2055e-22 1.1510e+02 1.4621e-02 7.6875e-03 1.3298e-02 1.1713e+02 2.6809e-02 3.5406e-03 6.8773e-03
1.1529e+02 1.0921e-01 1.0345e-01 9.7732e-02 1.1659e+02 3.6589e-02 1.7957e-02 2.2511e-02 1.2343e+02 7.3126e-03 1.1467e-39 4.4506e-23 1.1513e+02 1.4386e-02 7.4678e-03 1.3008e-02 1.1715e+02 2.6222e-02 3.2639e-03 6.5511e-03
1.1531e+02 1.0869e-01 1.0281e-01 9.7067e-02 1.1661e+02 3.5962e-02 1.7257e-02 2.1673e-02 1.2346e+02 7.0895e-03 2.5433e-40 1.6248e-23 1.1515e+02 1.4148e-02 7.2563e-03 1.2715e-02 1.1718e+02 2.5645e-02 3.0054e-03 6.2421e-03
1.1534e+02 1.0816e-01 1.0214e-01 9.6397e-02 1.1664e+02 3.5348e-02 1.6567e-02 2.0844e-02 1.2349e+02 6.8692e-03 5.5650e-41 5.8653e-24 1.1518e+02 1.3908e-02 7.0529e-03 1.2419e-02 1.1720e+02 2.5079e-02 2.7645e-03 5.9502e-03
1.1536e+02 1.0763e-01 1.0145e-01 9.5723e-02 1.1666e+02 3.4748e-02 1.5888e-02 2.0026e-02 1.2352e+02 6.6525e-03 1.2013e-41 2.0936e-24 1.1520e+02 1.3666e-02 6.8576e-03 1.2121e-02 1.1722e+02 2.4524e-02 2.5402e-03 5.6749e-03
1.1539e+02 1.0709e-01 1.0074e-01 9.5045e-02 1.1668e+02 3.4161e-02 1.5222e-02 1.9220e-02 1.2355e+02 6.4399e-03 2.5584e-42 7.3896e-25 1.1523e+02 1.3422e-02 6.6703e-03 1.1821e-02 1.1724e+02 2.3980e-02 2.3319e-03 5.4157e-03
1.1541e+02 1.0655e-01 1.0000e-01 9.4365e-02 1.1670e+02 3.3587e-02 1.4568e-02 1.8428e-02 1.2358e+02 6.2317e-03 5.3751e-43 2.5790e-25 1.1525e+02 1.3177e-02 6.4906e-03 1.1521e-02 1.1726e+02 2.3447e-02 2.1387e-03 5.1723e-03
1.1544e+02 1.0600e-01 9.9242e-02 9.3682e-02 1.1673e+02 3.3027e-02 1.3927e-02 1.7650e-02 1.2361e+02 6.0284e-03 1.1141e-43 8.9002e-26 1.1528e+02 1.2930e-02 6.3184e-03 1.1220e-02 1.1728e+02 2.2925e-02 1.9596e-03 4.9439e-03
1.1546e+02 1.0545e-01 9.8461e-02 9.2997e-02 1.1675e+02 3.2480e-02 1.3300e-02 1.6889e-02 1.2364e+02 5.8302e-03 2.2783e-44 3.0371e-26 1.1530e+02 1.2682e-02 6.1533e-03 1.0919e-02 1.1731e+02 2.2414e-02 1.7938e-03 4.7299e-03
1.1549e+02 1.0489e-01 9.7659e-02 9.2311e-02 1.1677e+02 3.1947e-02 1.2688e-02 1.6144e-02 1.2367e+02 5.6370e-03 4.5961e-45 1.0248e-26 1.1533e+02 1.2433e-02 5.9950e-03 1.0619e-02 1.1733e+02 2.1914e-02 1.6405e-03 4.5298e-03
1.1551e+02 1.0433e-01 9.6834e-02 9.1624e-02 1.1679e+02 3.1428e-02 1.2090e-02 1.5417e-02 1.2370e+02 5.4489e-03 9.1472e-46 3.4192e-27 1.1535e+02 1.2184e-02 5.8430e-03 1.0320e-02 1.1735e+02 2.1424e-02 1.4989e-03 4.3426e-03
1.1554e+02 1.0377e-01 9.5989e-02 9.0936e-02 1.1682e+02 3.0921e-02 1.1507e-02 1.4709e-02 1.2373e+02 5.2657e-03 1.7960e-46 1.1280e-27 1.1538e+02 1.1935e-02 5.6970e-03 1.0024e-02 1.1737e+02 2.0946e-02 1.3681e-03 4.1676e-03
1.1557e+02 1.0320e-01 9.5123e-02 9.0248e-02 1.1684e+02 3.0428e-02 1.0939e-02 1.4020e-02 1.2376e+02 5.0872e-03 3.4790e-47 3.6798e-28 1.1541e+02 1.1686e-02 5.5566e-03 9.7300e-03 1.1739e+02 2.0477e-02 1.2474e-03 4.0040e-03
1.1559e+02 1.0262e-01 9.4237e-02 8.9560e-02 1.1686e+02 2.9947e-02 1.0387e-02 1.3351e-02 1.2379e+02 4.9131e-03 6.6482e-48 1.1870e-28 1.1543e+02 1.1438e-02 5.4212e-03 9.4397e-03 1.1741e+02 2.0019e-02 1.1360e-03 3.8509e-03
1.1562e+02 1.0205e-01 9.3331e-02 8.8872e-02 1.1688e+02 2.9479e-02 9.8517e-03 1.2702e-02 1.2382e+02 4.7429e-03 1.2534e-48 3.7860e-29 1.1546e+02 1.1190e-02 5.2904e-03 9.1535e-03 1.1743e+02 1.9570e-02 1.0333e-03 3.7075e-03
1.1564e+02 1.0147e-01 9.2408e-02 8.8185e-02 1.1691e+02 2.9024e-02 9.3325e-03 1.2074e-02 1.2385e+02 4.5762e-03 2.3312e-49 1.1940e-29 1.1548e+02 1.0943e-02 5.1639e-03 8.8719e-03 1.1746e+02 1.9131e-02 9.3861e-04 3.5729e-03
1.1567e+02 1.0088e-01 9.1466e-02 8.7497e-02 1.1693e+02 2.8581e-02 8.8299e-03 1.1466e-02 1.2388e+02 4.4125e-03 4.2774e-50 3.7237e-30 1.1551e+02 1.0698e-02 5.0412e-03 8.5955e-03 1.1748e+02 1.8700e-02 8.5139e-04 3.4461e-03
1.1569e+02 1.0029e-01 9.0509e-02 8.6810e-02 1.1695e+02 2.8149e-02 8.3442e-03 1.0880e-02 1.2391e+02 4.2515e-03 7.7429e-51 1.1482e-30 1.1553e+02 1.0454e-02 4.9218e-03 8.3247e-03 1.1750e+02 1.8279e-02 7.7108e-04 3.3264e-03
1.1572e+02 9.9696e-02 8.9535e-02 8.6123e-02 1.1697e+02 2.7729e-02 7.8756e-03 1.0314e-02 1.2393e+02 4.0925e-03 1.3828e-51 3.5011e-31 1.1556e+02 1.0212e-02 4.8054e-03 8.0602e-03 1.1752e+02 1.7865e-02 6.9718e-04 3.2129e-03
1.1574e+02 9.9097e-02 8.8547e-02 8.5435e-02 1.1700e+02 2.7319e-02 7.4243e-03 9.7699e-03 1.2396e+02 3.9352e-03 2.4361e-52 1.0556e-31 1.1558e+02 9.9721e-03 4.6916e-03 7.8023e-03 1.1754e+02 1.7459e-02 6.2922e-04 3.1048e-03
1.1577e+02 9.8493e-02 8.7546e-02 8.4748e-02 1.1702e+02 2.6920e-02 6.9906e-03 9.2462e-03 1.2399e+02 3.7792e-03 4.2342e-53 3.1469e-32 1.1561e+02 9.7345e-03 4.5802e-03 7.5514e-03 1.1756e+02 1.7060e-02 5.6679e-04 3.0013e-03
1.1580e+02 9.7885e-02 8.6532e-02 8.4060e-02 1.1704e+02 2.6531e-02 6.5745e-03 8.7430e-03 1.2402e+02 3.6242e-03 7.2605e-54 9.2765e-33 1.1563e+02 9.4993e-03 4.4707e-03 7.3078e-03 1.1759e+02 1.6667e-02 5.0949e-04 2.9017e-03
1.1582e+02 9.7271e-02 8.5506e-02 8.3372e-02 1.1706e+02 2.6151e-02 6.1761e-03 8.2602e-03 1.2405e+02 3.4700e-03 1.2282e-54 2.7039e-33 1.1566e+02 9.2669e-03 4.3630e-03 7.0720e-03 1.1761e+02 1.6281e-02 4.5698e-04 2.8054e-03
1.1585e+02 9.6652e-02 8.4470e-02 8.2682e-02 1.1709e+02 2.5780e-02 5.7956e-03 7.7974e-03 1.2408e+02 3.3163e-03 2.0497e-55 7.7932e-34 1.1569e+02 9.0372e-03 4.2567e-03 6.8441e-03 1.1763e+02 1.5901e-02 4.0892e-04 2.7117e-03
1.1587e+02 9.6027e-02 8.3424e-02 8.1991e-02 1.1711e+02 2.5416e-02 5.4329e-03 7.3544e-03 1.2411e+02 3.1632e-03 3.3746e-56 2.2210e-34 1.1571e+02 8.8106e-03 4.1518e-03 6.6242e-03 1.1765e+02 1.5526e-02 3.6502e-04 2.6202e-03
1.1590e+02 9.5395e-02 8.2370e-02 8.1298e-02 1.1713e+02 2.5061e-02 5.0880e-03 6.9306e-03 1.2414e+02 3.0106e-03 5.4812e-57 6.2587e-35 1.1574e+02 8.5871e-03 4.0481e-03 6.4126e-03 1.1767e+02 1.5156e-02 3.2498e-04 2.5303e-03
1.1592e+02 9.4758e-02 8.1308e-02 8.0603e-02 1.1715e+02 2.4712e-02 4.7610e-03 6.5258e-03 1.2417e+02 2.8587e-03 8.7831e-58 1.7440e-35 1.1576e+02 8.3668e-03 3.9454e-03 6.2094e-03 1.1769e+02 1.4791e-02 2.8855e-04 2.4417e-03
1.1595e+02 9.4114e-02 8.0239e-02 7.9905e-02 1.1718e+02 2.4370e-02 4.4515e-03 6.1395e-03 1.2420e+02 2.7077e-03 1.3884e-58 4.8050e-36 1.1579e+02 8.1499e-03 3.8436e-03 6.0144e-03 1.1772e+02 1.4430e-02 2.5547e-04 2.3540e-03
1.1597e+02 9.3462e-02 7.9165e-02 7.9204e-02 1.1720e+02 2.4034e-02 4.1595e-03 5.7714e-03 1.2423e+02 2.5579e-03 2.1653e-59 1.3091e-36 1.1581e+02 7.9365e-03 3.7427e-03 5.8279e-03 1.1774e+02 1.4073e-02 2.2552e-04 2.2669e-03
1.1600e+02 9.2804e-02 7.8085e-02 7.8499e-02 1.1722e+02 2.3702e-02 3.8847e-03 5.4210e-03 1.2426e+02 2.4095e-03 3.3315e-60 3.5264e-37 1.1584e+02 7.7266e-03 3.6426e-03 5.6495e-03 1.1776e+02 1.3720e-02 1.9847e-04 2.1804e-03
1.1602e+02 9.2137e-02 7.7002e-02 7.7790e-02 1.1724e+02 2.3375e-02 3.6268e-03 5.0879e-03 1.2429e+02 2.2632e-03 5.0567e-61 9.3932e-38 1.1586e+02 7.5202e-03 3.5434e-03 5.4793e-03 1.1778e+02 1.3370e-02 1.7412e-04 2.0942e-03
1.1605e+02 9.1462e-02 7.5914e-02 7.7076e-02 1.1727e+02 2.3052e-02 3.3854e-03 4.7717e-03 1.2432e+02 2.1192e-03 7.5719e-62 2.4740e-38 1.1589e+02 7.3176e-03 3.4451e-03 5.3171e-03 1.1780e+02 1.3023e-02 1.5225e-04 2.0083e-03
1.1608e+02 9.0779e-02 7.4824e-02 7.6357e-02 1.1729e+02 2.2732e-02 3.1601e-03 4.4720e-03 1.2435e+02 1.9781e-03 1.1186e-62 6.4432e-39 1.1591e+02 7.1186e-03 3.3476e-03 5.1626e-03 1.1782e+02 1.2680e-02 1.3269e-04 1.9227e-03
1.1610e+02 9.0087e-02 7.3732e-02 7.5632e-02 1.1731e+02 2.2414e-02 2.9503e-03 4.1885e-03 1.2438e+02 1.8405e-03 1.6302e-63 1.6592e-39 1.1594e+02 6.9234e-03 3.2511e-03 5.0157e-03 1.1785e+02 1.2340e-02 1.1524e-04 1.8373e-03
1.1613e+02 8.9385e-02 7.2638e-02 7.4901e-02 1.1733e+02 2.2099e-02 2.7556e-03 3.9208e-03 1.2441e+02 1.7068e-03 2.3438e-64 4.2250e-40 1.1597e+02 6.7319e-03 3.1557e-03 4.8760e-03 1.1787e+02 1.2002e-02 9.9740e-05 1.7524e-03
1.1615e+02 8.8674e-02 7.1543e-02 7.4162e-02 1.1736e+02 2.1785e-02 2.5752e-03 3.6684e-03 1.2444e+02 1.5775e-03 3.3244e-65 1.0638e-40 1.1599e+02 6.5442e-03 3.0613e-03 4.7433e-03 1.1789e+02 1.1667e-02 8.6014e-05 1.6680e-03
1.1618e+02 8.7952e-02 7.0447e-02 7.3416e-02 1.1738e+02 2.1472e-02 2.4086e-03 3.4311e-03 1.2447e+02 1.4532e-03 4.6518e-66 2.6483e-41 1.1602e+02 6.3604e-03 2.9681e-03 4.6172e-03 1.1791e+02 1.1336e-02 7.3907e-05 1.5842e-03
1.1620e+02 8.7220e-02 6.9351e-02 7.2663e-02 1.1740e+02 2.1159e-02 2.2550e-03 3.2085e-03 1.2450e+02 1.3343e-03 6.4217e-67 6.5195e-42 1.1604e+02 6.1804e-03 2.8762e-03 4.4973e-03 1.1793e+02 1.1007e-02 6.3269e-05 1.5013e-03
1.1623e+02 8.6477e-02 6.8254e-02 7.1901e-02 1.1742e+02 2.0847e-02 2.1138e-03 3.0001e-03 1.2452e+02 1.2213e-03 8.7456e-68 1.5869e-42 1.1607e+02 6.0044e-03 2.7856e-03 4.3833e-03 1.1795e+02 1.0681e-02 5.3958e-05 1.4194e-03
1.1625e+02 8.5723e-02 6.7157e-02 7.1130e-02 1.1745e+02 2.0534e-02 1.9840e-03 2.8058e-03 1.2455e+02 1.1144e-03 1.1750e-68 3.8195e-43 1.1609e+02 5.8322e-03 2.6965e-03 4.2748e-03 1.1798e+02 1.0358e-02 4.5843e-05 1.3388e-03
1.1628e+02 8.4957e-02 6.6061e-02 7.0349e-02 1.1747e+02 2.0220e-02 1.8650e-03 2.6251e-03 1.2458e+02 1.0141e-03 1.5574e-69 9.0902e-44 1.1612e+02 5.6641e-03 2.6090e-03 4.1714e-03 1.1800e+02 1.0038e-02 3.8797e-05 1.2596e-03
1.1631e+02 8.4179e-02 6.4966e-02 6.9559e-02 1.1749e+02 1.9905e-02 1.7560e-03 2.4576e-03 1.2461e+02 9.2053e-04 2.0365e-70 2.1391e-44 1.1614e+02 5.4999e-03 2.5232e-03 4.0727e-03 1.1802e+02 9.7220e-03 3.2706e-05 1.1820e-03
1.1633e+02 8.3388e-02 6.3870e-02 6.8759e-02 1.1751e+02 1.9589e-02 1.6562e-03 2.3030e-03 1.2464e+02 8.3395e-04 2.6272e-71 4.9776e-45 1.1617e+02 5.3398e-03 2.4391e-03 3.9783e-03 1.1804e+02 9.4093e-03 2.7463e-05 1.1064e-03
1.1636e+02 8.2586e-02 6.2776e-02 6.7949e-02 1.1754e+02 1.9271e-02 1.5646e-03 2.1609e-03 1.2467e+02 7.5450e-04 3.3435e-72 1.1452e-45 1.1619e+02 5.1838e-03 2.3568e-03 3.8878e-03 1.1806e+02 9.1003e-03 2.2969e-05 1.0328e-03
1.1638e+02 8.1770e-02 6.1682e-02 6.7127e-02 1.1756e+02 1.8952e-02 1.4807e-03 2.0309e-03 1.2470e+02 6.8224e-04 4.1977e-73 2.6055e-46 1.1622e+02 5.0320e-03 2.2765e-03 3.8008e-03 1.1808e+02 8.7954e-03 1.9133e-05 9.6152e-04
1.1641e+02 8.0941e-02 6.0589e-02 6.6295e-02 1.1758e+02 1.8630e-02 1.4035e-03 1.9126e-03 1.2473e+02 6.1721e-04 5.1994e-74 5.8612e-47 1.1625e+02 4.8844e-03 2.1982e-03 3.7169e-03 1.1811e+02 8.4946e-03 1.5873e-05 8.9266e-04
1.1643e+02 8.0099e-02 5.9497e-02 6.5452e-02 1.1760e+02 1.8307e-02 1.3325e-03 1.8055e-03 1.2476e+02 5.5938e-04 6.3533e-75 1.3037e-47 1.1627e+02 4.7411e-03 2.1220e-03 3.6358e-03 1.1813e+02 8.1982e-03 1.3115e-05 8.2640e-04
1.1646e+02 7.9244e-02 5.8405e-02 6.4597e-02 1.1763e+02 1.7981e-02 1.2668e-03 1.7092e-03 1.2479e+02 5.0868e-04 7.6588e-76 2.8675e-48 1.1630e+02 4.6022e-03 2.0479e-03 3.5570e-03 1.1815e+02 7.9066e-03 1.0792e-05 7.6287e-04
1.1648e+02 7.8374e-02 5.7314e-02 6.3731e-02 1.1765e+02 1.7654e-02 1.2058e-03 1.6233e-03 1.2482e+02 4.6500e-04 9.1082e-77 6.2363e-49 1.1632e+02 4.4678e-03 1.9760e-03 3.4802e-03 1.1817e+02 7.6198e-03 8.8435e-06 7.0218e-04
1.1651e+02 7.7491e-02 5.6224e-02 6.2853e-02 1.1767e+02 1.7324e-02 1.1489e-03 1.5471e-03 1.2485e+02 4.2818e-04 1.0686e-77 1.3411e-49 1.1635e+02 4.3380e-03 1.9064e-03 3.4052e-03 1.1819e+02 7.3383e-03 7.2170e-06 6.4442e-04
1.1654e+02 7.6595e-02 5.5135e-02 6.1964e-02 1.1769e+02 1.6993e-02 1.0955e-03 1.4804e-03 1.2488e+02 3.9803e-04 1.2369e-78 2.8516e-50 1.1637e+02 4.2127e-03 1.8391e-03 3.3315e-03 1.1821e+02 7.0621e-03 5.8652e-06 5.8966e-04
1.1656e+02 7.5684e-02 5.4046e-02 6.1064e-02 1.1772e+02 1.6659e-02 1.0451e-03 1.4224e-03 1.2491e+02 3.7435e-04 1.4123e-79 5.9955e-51 1.1640e+02 4.0923e-03 1.7741e-03 3.2589e-03 1.1824e+02 6.7917e-03 4.7467e-06 5.3792e-04
1.1659e+02 7.4760e-02 5.2957e-02 6.0152e-02 1.1774e+02 1.6325e-02 9.9723e-04 1.3727e-03 1.2494e+02 3.5690e-04 1.5910e-80 1.2464e-51 1.1642e+02 3.9766e-03 1.7115e-03 3.1872e-03 1.1826e+02 6.5271e-03 3.8254e-06 4.8924e-04
1.1661e+02 7.3822e-02 5.1869e-02 5.9229e-02 1.1776e+02 1.5988e-02 9.5152e-04 1.3307e-03 1.2497e+02 3.4542e-04 1.7681e-81 2.5623e-52 1.1645e+02 3.8659e-03 1.6513e-03 3.1162e-03 1.1828e+02 6.2686e-03 3.0699e-06 4.4360e-04
1.1664e+02 7.2870e-02 5.0782e-02 5.8294e-02 1.1778e+02 1.5651e-02 9.0759e-04 1.2958e-03 1.2500e+02 3.3967e-04 1.9384e-82 5.2082e-53 1.1647e+02 3.7601e-03 1.5935e-03 3.0455e-03 1.1830e+02 6.0164e-03 2.4533e-06 4.0097e-04
1.1666e+02 7.1905e-02 4.9696e-02 5.7349e-02 1.1781e+02 1.5313e-02 8.6516e-04 1.2675e-03 1.2503e+02 3.3934e-04 2.0966e-83 1.0468e-53 1.1650e+02 3.6595e-03 1.5381e-03 2.9750e-03 1.1832e+02 5.7707e-03 1.9522e-06 3.6130e-04
1.1669e+02 7.0926e-02 4.8610e-02 5.6394e-02 1.1783e+02 1.4974e-02 8.2398e-04 1.2452e-03 1.2506e+02 3.4416e-04 2.2371e-84 2.0803e-54 1.1653e+02 3.5639e-03 1.4851e-03 2.9046e-03 1.1834e+02 5.5317e-03 1.5469e-06 3.2453e-04
1.1671e+02 6.9935e-02 4.7525e-02 5.5429e-02 1.1785e+02 1.4636e-02 7.8385e-04 1.2283e-03 1.2509e+02 3.5384e-04 2.3549e-85 4.0880e-55 1.1655e+02 3.4735e-03 1.4345e-03 2.8341e-03 1.1836e+02 5.2996e-03 1.2205e-06 2.9058e-04
1.1674e+02 6.8930e-02 4.6441e-02 5.4454e-02 1.1787e+02 1.4297e-02 7.4463e-04 1.2162e-03 1.2512e+02 3.6805e-04 2.4456e-86 7.9433e-56 1.1658e+02 3.3884e-03 1.3863e-03 2.7634e-03 1.1839e+02 5.0743e-03 9.5888e-07 2.5935e-04
1.1676e+02 6.7913e-02 4.5358e-02 5.3469e-02 1.1790e+02 1.3959e-02 7.0621e-04 1.2083e-03 1.2514e+02 3.8651e-04 2.5055e-87 1.5261e-56 1.1660e+02 3.3085e-03 1.3404e-03 2.6924e-03 1.1841e+02 4.8562e-03 7.5013e-07 2.3073e-04
1.1679e+02 6.6884e-02 4.4277e-02 5.2477e-02 1.1792e+02 1.3622e-02 6.6853e-04 1.2041e-03 1.2517e+02 4.0888e-04 2.5323e-88 2.8993e-57 1.1663e+02 3.2339e-03 1.2969e-03 2.6211e-03 1.1843e+02 4.6452e-03 5.8431e-07 2.0460e-04
1.1682e+02 6.5843e-02 4.3197e-02 5.1476e-02 1.1794e+02 1.3286e-02 6.3156e-04 1.2030e-03 1.2520e+02 4.3486e-04 2.5250e-89 5.4464e-58 1.1665e+02 3.1646e-03 1.2557e-03 2.5495e-03 1.1845e+02 4.4415e-03 4.5320e-07 1.8084e-04
1.1684e+02 6.4791e-02 4.2119e-02 5.0467e-02 1.1796e+02 1.2952e-02 5.9530e-04 1.2044e-03 1.2523e+02 4.6410e-04 2.4838e-90 1.0116e-58 1.1668e+02 3.1004e-03 1.2167e-03 2.4775e-03 1.1847e+02 4.2451e-03 3.5001e-07 1.5931e-04
1.1687e+02 6.3729e-02 4.1043e-02 4.9453e-02 1.1799e+02 1.2621e-02 5.5977e-04 1.2078e-03 1.2526e+02 4.9629e-04 2.4103e-91 1.8580e-59 1.1670e+02 3.0415e-03 1.1798e-03 2.4052e-03 1.1849e+02 4.0559e-03 2.6915e-07 1.3989e-04
1.1689e+02 6.2656e-02 3.9970e-02 4.8432e-02 1.1801e+02 1.2292e-02 5.2500e-04 1.2128e-03 1.2529e+02 5.3108e-04 2.3075e-92 3.3742e-60 1.1673e+02 2.9877e-03 1.1450e-03 2.3325e-03 1.1852e+02 3.8741e-03 2.0608e-07 1.2242e-04
1.1692e+02 6.1573e-02 3.8900e-02 4.7405e-02 1.1803e+02 1.1966e-02 4.9107e-04 1.2187e-03 1.2532e+02 5.6812e-04 2.1794e-93 6.0592e-61 1.1675e+02 2.9389e-03 1.1122e-03 2.2596e-03 1.1854e+02 3.6996e-03 1.5711e-07 1.0678e-04
1.1694e+02 6.0482e-02 3.7833e-02 4.6375e-02 1.1805e+02 1.1643e-02 4.5803e-04 1.2251e-03 1.2535e+02 6.0708e-04 2.0307e-94 1.0759e-61 1.1678e+02 2.8950e-03 1.0813e-03 2.1865e-03 1.1856e+02 3.5324e-03 1.1926e-07 9.2817e-05
1.1697e+02 5.9382e-02 3.6771e-02 4.5341e-02 1.1808e+02 1.1324e-02 4.2596e-04 1.2317e-03 1.2538e+02 6.4759e-04 1.8666e-95 1.8889e-62 1.1681e+02 2.8558e-03 1.0522e-03 2.1132e-03 1.1858e+02 3.3724e-03 9.0142e-08 8.0412e-05
1.1699e+02 5.8274e-02 3.5713e-02 4.4304e-02 1.1810e+02 1.1010e-02 3.9493e-04 1.2380e-03 1.2541e+02 6.8932e-04 1.6927e-96 3.2792e-63 1.1683e+02 2.8213e-03 1.0248e-03 2.0400e-03 1.1860e+02 3.2195e-03 6.7838e-08 6.9427e-05
1.1702e+02 5.7160e-02 3.4660e-02 4.3265e-02 1.1812e+02 1.0700e-02 3.6502e-04 1.2435e-03 1.2544e+02 7.3191e-04 1.5143e-97 5.6289e-64 1.1686e+02 2.7911e-03 9.9894e-04 1.9669e-03 1.1862e+02 3.0737e-03 5.0833e-08 5.9739e-05
1.1705e+02 5.6039e-02 3.3613e-02 4.2226e-02 1.1815e+02 1.0394e-02 3.3629e-04 1.2481e-03 1.2547e+02 7.7501e-04 1.3365e-98 9.5542e-65 1.1688e+02 2.7651e-03 9.7452e-04 1.8941e-03 1.1865e+02 2.9348e-03 3.7925e-08 5.1227e-05
1.1707e+02 5.4913e-02 3.2572e-02 4.1186e-02 1.1817e+02 1.0094e-02 3.0880e-04 1.2514e-03 1.2550e+02 8.1829e-04 1.1636e-99 1.6035e-65 1.1691e+02 2.7430e-03 9.5142e-04 1.8216e-03 1.1867e+02 2.8027e-03 2.8173e-08 4.3776e-05
1.1710e+02 5.3782e-02 3.1538e-02 4.0148e-02 1.1819e+02 9.7997e-03 2.8262e-04 1.2530e-03 1.2553e+02 8.6141e-04 9.9952e-101 2.6610e-66 1.1693e+02 2.7247e-03 9.2948e-04 1.7496e-03 1.1869e+02 2.6772e-03 2.0838e-08 3.7280e-05
1.1712e+02 5.2647e-02 3.0512e-02 3.9112e-02 1.1821e+02 9.5108e-03 2.5777e-04 1.2529e-03 1.2556e+02 9.0404e-04 8.4699e-102 4.3666e-67 1.1696e+02 2.7097e-03 9.0859e-04 1.6784e-03 1.1871e+02 2.5583e-03 1.5346e-08 3.1637e-05
1.1715e+02 5.1510e-02 2.9495e-02 3.8079e-02 1.1824e+02 9.2277e-03 2.3430e-04 1.2507e-03 1.2559e+02 9.4589e-04 7.0807e-103 7.0850e-68 1.1698e+02 2.6978e-03 8.8859e-04 1.6079e-03 1.1873e+02 2.4457e-03 1.1253e-08 2.6755e-05
1.1717e+02 5.0370e-02 2.8487e-02 3.7049e-02 1.1826e+02 8.9507e-03 2.1222e-04 1.2463e-03 1.2562e+02 9.8666e-04 5.8396e-104 1.1367e-68 1.1701e+02 2.6887e-03 8.6934e-04 1.5385e-03 1.1875e+02 2.3393e-03 8.2157e-09 2.2548e-05
1.1720e+02 4.9229e-02 2.7489e-02 3.6025e-02 1.1828e+02 8.6800e-03 1.9154e-04 1.2397e-03 1.2565e+02 1.0261e-03 4.7512e-105 1.8032e-69 1.1703e+02 2.6820e-03 8.5072e-04 1.4702e-03 1.1878e+02 2.2388e-03 5.9722e-09 1.8935e-05
1.1722e+02 4.8087e-02 2.6502e-02 3.5007e-02 1.1830e+02 8.4156e-03 1.7226e-04 1.2306e-03 1.2568e+02 1.0639e-03 3.8136e-106 2.8286e-70 1.1706e+02 2.6775e-03 8.3258e-04 1.4033e-03 1.1880e+02 2.1440e-03 4.3226e-09 1.5845e-05
1.1725e+02 4.6947e-02 2.5527e-02 3.3996e-02 1.1833e+02 8.1577e-03 1.5437e-04 1.2191e-03 1.2571e+02 1.0999e-03 3.0198e-107 4.3872e-71 1.1708e+02 2.6747e-03 8.1480e-04 1.3378e-03 1.1882e+02 2.0549e-03 3.1150e-09 1.3213e-05
1.1727e+02 4.5807e-02 2.4564e-02 3.2994e-02 1.1835e+02 7.9062e-03 1.3783e-04 1.2050e-03 1.2573e+02 1.1339e-03 2.3591e-108 6.7285e-72 1.1711e+02 2.6733e-03 7.9725e-04 1.2740e-03 1.1884e+02 1.9710e-03 2.2351e-09 1.0978e-05
1.1730e+02 4.4670e-02 2.3614e-02 3.2000e-02 1.1837e+02 7.6613e-03 1.2262e-04 1.1886e-03 1.2576e+02 1.1656e-03 1.8181e-109 1.0204e-72 1.1714e+02 2.6729e-03 7.7982e-04 1.2119e-03 1.1886e+02 1.8922e-03 1.5968e-09 9.0894e-06
1.1733e+02 4.3536e-02 2.2679e-02 3.1016e-02 1.1839e+02 7.4229e-03 1.0868e-04 1.1696e-03 1.2579e+02 1.1950e-03 1.3823e-110 1.5300e-73 1.1716e+02 2.6732e-03 7.6240e-04 1.1518e-03 1.1888e+02 1.8184e-03 1.1358e-09 7.4987e-06
1.1735e+02 4.2407e-02 2.1758e-02 3.0043e-02 1.1842e+02 7.1909e-03 9.5975e-05 1.1483e-03 1.2582e+02 1.2220e-03 1.0368e-111 2.2685e-74 1.1719e+02 2.6737e-03 7.4491e-04 1.0937e-03 1.1891e+02 1.7491e-03 8.0440e-10 6.1642e-06
1.1738e+02 4.1282e-02 2.0853e-02 2.9082e-02 1.1844e+02 6.9654e-03 8.4440e-05 1.1247e-03 1.2585e+02 1.2463e-03 7.6716e-113 3.3258e-75 1.1721e+02 2.6743e-03 7.2725e-04 1.0379e-03 1.1893e+02 1.6843e-03 5.6722e-10 5.0491e-06
1.1740e+02 4.0163e-02 1.9965e-02 2.8134e-02 1.1846e+02 6.7462e-03 7.4015e-05 1.0989e-03 1.2588e+02 1.2680e-03 5.6001e-114 4.8212e-76 1.1724e+02 2.6744e-03 7.0936e-04 9.8430e-04 1.1895e+02 1.6237e-03 3.9824e-10 4.1208e-06
1.1743e+02 3.9051e-02 1.9094e-02 2.7199e-02 1.1848e+02 6.5333e-03 6.4635e-05 1.0710e-03 1.2591e+02 1.2870e-03 4.0330e-115 6.9108e-77 1.1726e+02 2.6738e-03 6.9118e-04 9.3314e-04 1.1897e+02 1.5669e-03 2.7839e-10 3.3510e-06
1.1745e+02 3.7947e-02 1.8240e-02 2.6278e-02 1.1851e+02 6.3263e-03 5.6233e-05 1.0413e-03 1.2594e+02 1.3033e-03 2.8653e-116 9.7949e-78 1.1729e+02 2.6721e-03 6.7266e-04 8.8450e-04 1.1899e+02 1.5139e-03 1.9376e-10 2.7152e-06
1.1748e+02 3.6851e-02 1.7405e-02 2.5373e-02 1.1853e+02 6.1254e-03 4.8740e-05 1.0098e-03 1.2597e+02 1.3168e-03 2.0082e-117 1.3727e-78 1.1731e+02 2.6690e-03 6.5377e-04 8.3845e-04 1.1901e+02 1.4644e-03 1.3428e-10 2.1920e-06
1.1750e+02 3.5764e-02 1.6589e-02 2.4484e-02 1.1855e+02 5.9301e-03 4.2086e-05 9.7674e-04 1.2600e+02 1.3276e-03 1.3886e-118 1.9023e-79 1.1734e+02 2.6643e-03 6.3451e-04 7.9507e-04 1.1904e+02 1.4181e-03 9.2648e-11 1.7633e-06
1.1753e+02 3.4688e-02 1.5793e-02 2.3611e-02 1.1857e+02 5.7405e-03 3.6203e-05 9.4233e-04 1.2603e+02 1.3357e-03 9.4723e-120 2.6065e-80 1.1736e+02 2.6577e-03 6.1485e-04 7.5442e-04 1.1906e+02 1.3748e-03 6.3648e-11 1.4132e-06
1.1756e+02 3.3622e-02 1.5018e-02 2.2756e-02 1.1860e+02 5.5562e-03 3.1025e-05 9.0677e-04 1.2606e+02 1.3410e-03 6.3744e-121 3.5315e-81 1.1739e+02 2.6488e-03 5.9482e-04 7.1654e-04 1.1908e+02 1.3343e-03 4.3535e-11 1.1285e-06
1.1758e+02 3.2568e-02 1.4263e-02 2.1918e-02 1.1862e+02 5.3770e-03 2.6488e-05 8.7024e-04 1.2609e+02 1.3437e-03 4.2319e-122 4.7312e-82 1.1742e+02 2.6376e-03 5.7443e-04 6.8148e-04 1.1910e+02 1.2963e-03 2.9649e-11 8.9786e-07
1.1761e+02 3.1527e-02 1.3530e-02 2.1099e-02 1.1864e+02 5.2028e-03 2.2528e-05 8.3297e-04 1.2612e+02 1.3438e-03 2.7717e-123 6.2673e-83 1.1744e+02 2.6238e-03 5.5372e-04 6.4926e-04 1.1912e+02 1.2607e-03 2.0104e-11 7.1175e-07
1.1763e+02 3.0498e-02 1.2818e-02 2.0298e-02 1.1866e+02 5.0334e-03 1.9087e-05 7.9515e-04 1.2615e+02 1.3413e-03 1.7909e-124 8.2092e-84 1.1747e+02 2.6072e-03 5.3273e-04 6.1987e-04 1.1914e+02 1.2271e-03 1.3573e-11 5.6214e-07
1.1766e+02 2.9484e-02 1.2129e-02 1.9517e-02 1.1869e+02 4.8684e-03 1.6111e-05 7.5700e-04 1.2618e+02 1.3362e-03 1.1416e-125 1.0632e-84 1.1749e+02 2.5878e-03 5.1151e-04 5.9334e-04 1.1917e+02 1.1956e-03 9.1237e-12 4.4235e-07
1.1768e+02 2.8484e-02 1.1461e-02 1.8756e-02 1.1871e+02 4.7078e-03 1.3547e-05 7.1871e-04 1.2621e+02 1.3286e-03 7.1787e-127 1.3616e-85 1.1752e+02 2.5653e-03 4.9012e-04 5.6962e-04 1.1919e+02 1.1657e-03 6.1063e-12 3.4681e-07
1.1771e+02 2.7499e-02 1.0817e-02 1.8014e-02 1.1873e+02 4.5512e-03 1.1348e-05 6.8048e-04 1.2624e+02 1.3186e-03 4.4535e-128 1.7243e-86 1.1754e+02 2.5398e-03 4.6864e-04 5.4871e-04 1.1921e+02 1.1374e-03 4.0691e-12 2.7090e-07
1.1773e+02 2.6530e-02 1.0195e-02 1.7293e-02 1.1875e+02 4.3986e-03 9.4695e-06 6.4250e-04 1.2627e+02 1.3062e-03 2.7256e-129 2.1590e-87 1.1757e+02 2.5112e-03 4.4713e-04 5.3056e-04 1.1923e+02 1.1104e-03 2.6997e-12 2.1082e-07
1.1776e+02 2.5577e-02 9.5961e-03 1.6592e-02 1.1878e+02 4.2496e-03 7.8719e-06 6.0495e-04 1.2630e+02 1.2914e-03 1.6457e-130 2.6730e-88 1.1759e+02 2.4794e-03 4.2568e-04 5.1512e-04 1.1925e+02 1.0846e-03 1.7834e-12 1.6347e-07
1.1778e+02 2.4641e-02 9.0202e-03 1.5912e-02 1.1880e+02 4.1042e-03 6.5189e-06 5.6800e-04 1.2632e+02 1.2742e-03 9.8026e-132 3.2723e-89 1.1762e+02 2.4445e-03 4.0436e-04 5.0232e-04 1.1927e+02 1.0598e-03 1.1730e-12 1.2628e-07
1.1781e+02 2.3722e-02 8.4672e-03 1.5253e-02 1.1882e+02 3.9620e-03 5.3779e-06 5.3180e-04 1.2635e+02 1.2548e-03 5.7603e-133 3.9612e-90 1.1764e+02 2.4065e-03 3.8326e-04 4.9211e-04 1.1929e+02 1.0359e-03 7.6815e-13 9.7186e-08
1.1784e+02 2.2821e-02 7.9371e-03 1.4615e-02 1.1884e+02 3.8231e-03 4.4196e-06 4.9649e-04 1.2638e+02 1.2332e-03 3.3393e-134 4.7413e-91 1.1767e+02 2.3655e-03 3.6246e-04 4.8440e-04 1.1932e+02 1.0127e-03 5.0085e-13 7.4520e-08
1.1786e+02 2.1939e-02 7.4298e-03 1.3998e-02 1.1887e+02 3.6872e-03 3.6183e-06 4.6219e-04 1.2641e+02 1.2094e-03 1.9098e-135 5.6114e-92 1.1770e+02 2.3216e-03 3.4204e-04 4.7910e-04 1.1934e+02 9.9000e-04 3.2515e-13 5.6928e-08
1.1789e+02 2.1075e-02 6.9450e-03 1.3401e-02 1.1889e+02 3.5541e-03 2.9509e-06 4.2903e-04 1.2644e+02 1.1835e-03 1.0775e-136 6.5669e-93 1.1772e+02 2.2748e-03 3.2209e-04 4.7612e-04 1.1936e+02 9.6779e-04 2.1016e-13 4.3327e-08
1.1791e+02 2.0229e-02 6.4825e-03 1.2826e-02 1.1891e+02 3.4238e-03 2.3975e-06 3.9709e-04 1.2647e+02 1.1556e-03 5.9975e-138 7.5989e-94 1.1775e+02 2.2254e-03 3.0268e-04 4.7534e-04 1.1938e+02 9.4592e-04 1.3525e-13 3.2853e-08
1.1794e+02 1.9404e-02 6.0421e-03 1.2271e-02 1.1893e+02 3.2962e-03 1.9403e-06 3.6646e-04 1.2650e+02 1.1257e-03 3.2933e-139 8.6945e-95 1.1777e+02 2.1735e-03 2.8388e-04 4.7666e-04 1.1940e+02 9.2428e-04 8.6664e-14 2.4818e-08
1.1796e+02 1.8597e-02 5.6233e-03 1.1736e-02 1.1896e+02 3.1712e-03 1.5644e-06 3.3720e-04 1.2653e+02 1.0939e-03 1.7840e-140 9.8367e-96 1.1780e+02 2.1192e-03 2.6578e-04 4.7996e-04 1.1942e+02 9.0277e-04 5.5289e-14 1.8678e-08
1.1799e+02 1.7811e-02 5.2259e-03 1.1222e-02 1.1898e+02 3.0486e-03 1.2565e-06 3.0936e-04 1.2656e+02 1.0604e-03 9.5342e-142 1.1004e-96 1.1782e+02 2.0628e-03 2.4843e-04 4.8512e-04 1.1945e+02 8.8132e-04 3.5120e-14 1.4005e-08
1.1801e+02 1.7044e-02 4.8492e-03 1.0728e-02 1.1900e+02 2.9285e-03 1.0053e-06 2.8298e-04 1.2659e+02 1.0253e-03 5.0266e-143 1.2172e-97 1.1785e+02 2.0045e-03 2.3190e-04 4.9201e-04 1.1947e+02 8.5986e-04 2.2211e-14 1.0462e-08


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=1500_ba_1d_dim=2_deg=3_n_gauss=5_conditional=True_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0613e+02 3.9324e-03 1.8342e-03 2.7490e-03 1.1172e+02 2.8273e-03 1.0989e-04 7.5585e-04 1.1877e+02 2.7246e-03 3.5509e-10 2.1156e-05 1.0654e+02 4.8344e-03 3.8157e-04 7.5526e-04 1.1277e+02 2.2631e-03 2.2007e-11 1.8504e-09
1.0615e+02 4.1104e-03 1.9311e-03 2.8472e-03 1.1173e+02 2.9977e-03 1.2666e-04 8.1515e-04 1.1878e+02 2.9429e-03 6.3063e-10 2.8823e-05 1.0657e+02 5.1295e-03 4.3361e-04 8.4853e-04 1.1278e+02 2.3266e-03 3.5458e-11 2.7725e-09
1.0618e+02 4.2929e-03 2.0316e-03 2.9493e-03 1.1175e+02 3.1780e-03 1.4560e-04 8.7702e-04 1.1880e+02 3.1807e-03 1.1089e-09 3.8978e-05 1.0659e+02 5.4368e-03 4.9169e-04 9.5119e-04 1.1279e+02 2.3892e-03 5.6773e-11 4.1294e-09
1.0620e+02 4.4800e-03 2.1359e-03 3.0556e-03 1.1176e+02 3.3687e-03 1.6693e-04 9.4140e-04 1.1881e+02 3.4400e-03 1.9307e-09 5.2322e-05 1.0661e+02 5.7565e-03 5.5636e-04 1.0639e-03 1.1280e+02 2.4512e-03 9.0334e-11 6.1140e-09
1.0622e+02 4.6714e-03 2.2441e-03 3.1662e-03 1.1177e+02 3.5704e-03 1.9087e-04 1.0082e-03 1.1883e+02 3.7231e-03 3.3283e-09 6.9723e-05 1.0663e+02 6.0886e-03 6.2821e-04 1.1874e-03 1.1281e+02 2.5130e-03 1.4284e-10 8.9987e-09
1.0625e+02 4.8671e-03 2.3564e-03 3.2812e-03 1.1178e+02 3.7834e-03 2.1766e-04 1.0774e-03 1.1884e+02 4.0319e-03 5.6811e-09 9.2239e-05 1.0665e+02 6.4334e-03 7.0787e-04 1.3222e-03 1.1282e+02 2.5754e-03 2.2444e-10 1.3166e-08
1.0627e+02 5.0671e-03 2.4729e-03 3.4008e-03 1.1180e+02 4.0083e-03 2.4757e-04 1.1488e-03 1.1886e+02 4.3686e-03 9.6019e-09 1.2115e-04 1.0667e+02 6.7908e-03 7.9597e-04 1.4692e-03 1.1283e+02 2.6387e-03 3.5046e-10 1.9148e-08
1.0629e+02 5.2712e-03 2.5939e-03 3.5251e-03 1.1181e+02 4.2455e-03 2.8085e-04 1.2223e-03 1.1887e+02 4.7351e-03 1.6070e-08 1.5799e-04 1.0669e+02 7.1610e-03 8.9320e-04 1.6291e-03 1.1284e+02 2.7037e-03 5.4381e-10 2.7683e-08
1.0631e+02 5.4793e-03 2.7196e-03 3.6543e-03 1.1182e+02 4.4956e-03 3.1778e-04 1.2979e-03 1.1888e+02 5.1334e-03 2.6631e-08 2.0459e-04 1.0671e+02 7.5440e-03 1.0003e-03 1.8025e-03 1.1285e+02 2.7708e-03 8.3857e-10 3.9785e-08
1.0634e+02 5.6912e-03 2.8501e-03 3.7885e-03 1.1183e+02 4.7589e-03 3.5865e-04 1.3754e-03 1.1890e+02 5.5654e-03 4.3703e-08 2.6308e-04 1.0673e+02 7.9400e-03 1.1179e-03 1.9901e-03 1.1286e+02 2.8406e-03 1.2850e-09 5.6837e-08
1.0636e+02 5.9069e-03 2.9856e-03 3.9279e-03 1.1185e+02 5.0357e-03 4.0375e-04 1.4548e-03 1.1891e+02 6.0327e-03 7.1022e-08 3.3595e-04 1.0676e+02 8.3491e-03 1.2469e-03 2.1927e-03 1.1287e+02 2.9137e-03 1.9568e-09 8.0717e-08
1.0638e+02 6.1262e-03 3.1266e-03 4.0727e-03 1.1186e+02 5.3265e-03 4.5338e-04 1.5359e-03 1.1893e+02 6.5368e-03 1.1430e-07 4.2609e-04 1.0678e+02 8.7712e-03 1.3880e-03 2.4109e-03 1.1288e+02 2.9905e-03 2.9613e-09 1.1395e-07
1.0641e+02 6.3489e-03 3.2731e-03 4.2229e-03 1.1187e+02 5.6315e-03 5.0785e-04 1.6187e-03 1.1894e+02 7.0791e-03 1.8216e-07 5.3678e-04 1.0680e+02 9.2065e-03 1.5421e-03 2.6454e-03 1.1289e+02 3.0714e-03 4.4532e-09 1.5991e-07
1.0643e+02 6.5748e-03 3.4255e-03 4.3788e-03 1.1188e+02 5.9510e-03 5.6746e-04 1.7032e-03 1.1896e+02 7.6608e-03 2.8752e-07 6.7171e-04 1.0682e+02 9.6550e-03 1.7100e-03 2.8969e-03 1.1290e+02 3.1568e-03 6.6551e-09 2.2307e-07
1.0645e+02 6.8038e-03 3.5840e-03 4.5404e-03 1.1189e+02 6.2852e-03 6.3253e-04 1.7893e-03 1.1897e+02 8.2831e-03 4.4946e-07 8.3502e-04 1.0684e+02 1.0117e-02 1.8925e-03 3.1659e-03 1.1291e+02 3.2468e-03 9.8834e-09 3.0934e-07
1.0648e+02 7.0355e-03 3.7489e-03 4.7080e-03 1.1191e+02 6.6342e-03 7.0338e-04 1.8770e-03 1.1899e+02 8.9468e-03 6.9589e-07 1.0313e-03 1.0686e+02 1.0592e-02 2.0905e-03 3.4530e-03 1.1292e+02 3.3416e-03 1.4586e-08 4.2643e-07
1.0650e+02 7.2698e-03 3.9205e-03 4.8816e-03 1.1192e+02 6.9982e-03 7.8032e-04 1.9663e-03 1.1900e+02 9.6528e-03 1.0672e-06 1.2656e-03 1.0688e+02 1.1081e-02 2.3049e-03 3.7589e-03 1.1293e+02 3.4412e-03 2.1392e-08 5.8434e-07
1.0652e+02 7.5065e-03 4.0990e-03 5.0615e-03 1.1193e+02 7.3771e-03 8.6366e-04 2.0574e-03 1.1902e+02 1.0402e-02 1.6210e-06 1.5433e-03 1.0690e+02 1.1584e-02 2.5365e-03 4.0840e-03 1.1294e+02 3.5455e-03 3.1177e-08 7.9599e-07
1.0654e+02 7.7453e-03 4.2848e-03 5.2477e-03 1.1194e+02 7.7710e-03 9.5370e-04 2.1504e-03 1.1903e+02 1.1195e-02 2.4390e-06 1.8702e-03 1.0692e+02 1.2100e-02 2.7864e-03 4.4288e-03 1.1295e+02 3.6543e-03 4.5153e-08 1.0779e-06
1.0657e+02 7.9859e-03 4.4780e-03 5.4404e-03 1.1196e+02 8.1798e-03 1.0508e-03 2.2455e-03 1.1905e+02 1.2033e-02 3.6354e-06 2.2524e-03 1.0695e+02 1.2630e-02 3.0552e-03 4.7938e-03 1.1296e+02 3.7673e-03 6.4988e-08 1.4509e-06
1.0659e+02 8.2281e-03 4.6791e-03 5.6396e-03 1.1197e+02 8.6033e-03 1.1551e-03 2.3428e-03 1.1906e+02 1.2918e-02 5.3682e-06 2.6963e-03 1.0697e+02 1.3174e-02 3.3441e-03 5.1793e-03 1.1297e+02 3.8841e-03 9.2950e-08 1.9415e-06
1.0661e+02 8.4717e-03 4.8882e-03 5.8455e-03 1.1198e+02 9.0413e-03 1.2671e-03 2.4427e-03 1.1908e+02 1.3849e-02 7.8532e-06 3.2086e-03 1.0699e+02 1.3732e-02 3.6537e-03 5.5857e-03 1.1298e+02 4.0041e-03 1.3211e-07 2.5825e-06
1.0664e+02 8.7162e-03 5.1055e-03 6.0583e-03 1.1199e+02 9.4936e-03 1.3870e-03 2.5455e-03 1.1909e+02 1.4829e-02 1.1383e-05 3.7958e-03 1.0701e+02 1.4305e-02 3.9850e-03 6.0133e-03 1.1299e+02 4.1267e-03 1.8660e-07 3.4149e-06
1.0666e+02 8.9615e-03 5.3314e-03 6.2779e-03 1.1201e+02 9.9599e-03 1.5150e-03 2.6516e-03 1.1911e+02 1.5860e-02 1.6348e-05 4.4645e-03 1.0703e+02 1.4892e-02 4.3388e-03 6.4624e-03 1.1300e+02 4.2512e-03 2.6192e-07 4.4889e-06
1.0668e+02 9.2073e-03 5.5661e-03 6.5045e-03 1.1202e+02 1.0440e-02 1.6515e-03 2.7615e-03 1.1912e+02 1.6944e-02 2.3266e-05 5.2212e-03 1.0705e+02 1.5494e-02 4.7160e-03 6.9332e-03 1.1301e+02 4.3768e-03 3.6535e-07 5.8656e-06
1.0671e+02 9.4533e-03 5.8096e-03 6.7381e-03 1.1203e+02 1.0933e-02 1.7966e-03 2.8757e-03 1.1914e+02 1.8083e-02 3.2815e-05 6.0720e-03 1.0707e+02 1.6110e-02 5.1173e-03 7.4257e-03 1.1302e+02 4.5028e-03 5.0642e-07 7.6193e-06
1.0673e+02 9.6992e-03 6.0622e-03 6.9787e-03 1.1204e+02 1.1438e-02 1.9507e-03 2.9949e-03 1.1915e+02 1.9281e-02 4.5869e-05 7.0225e-03 1.0709e+02 1.6742e-02 5.5434e-03 7.9402e-03 1.1303e+02 4.6281e-03 6.9760e-07 9.8388e-06
1.0675e+02 9.9448e-03 6.3241e-03 7.2266e-03 1.1206e+02 1.1956e-02 2.1139e-03 3.1196e-03 1.1917e+02 2.0541e-02 6.3551e-05 8.0779e-03 1.0711e+02 1.7389e-02 5.9951e-03 8.4767e-03 1.1304e+02 4.7519e-03 9.5494e-07 1.2630e-05
1.0677e+02 1.0190e-02 6.5953e-03 7.4815e-03 1.1207e+02 1.2486e-02 2.2866e-03 3.2507e-03 1.1918e+02 2.1867e-02 8.7282e-05 9.2423e-03 1.0714e+02 1.8052e-02 6.4730e-03 9.0352e-03 1.1305e+02 4.8732e-03 1.2991e-06 1.6117e-05
1.0680e+02 1.0434e-02 6.8760e-03 7.7436e-03 1.1208e+02 1.3026e-02 2.4689e-03 3.3888e-03 1.1920e+02 2.3264e-02 1.1884e-04 1.0519e-02 1.0716e+02 1.8730e-02 6.9778e-03 9.6157e-03 1.1306e+02 4.9911e-03 1.7561e-06 2.0445e-05
1.0682e+02 1.0677e-02 7.1661e-03 8.0128e-03 1.1209e+02 1.3577e-02 2.6610e-03 3.5348e-03 1.1921e+02 2.4738e-02 1.6043e-04 1.1911e-02 1.0718e+02 1.9424e-02 7.5099e-03 1.0218e-02 1.1307e+02 5.1046e-03 2.3592e-06 2.5783e-05
1.0684e+02 1.0919e-02 7.4658e-03 8.2891e-03 1.1211e+02 1.4137e-02 2.8632e-03 3.6896e-03 1.1923e+02 2.6293e-02 2.1475e-04 1.3418e-02 1.0720e+02 2.0134e-02 8.0698e-03 1.0842e-02 1.1308e+02 5.2128e-03 3.1497e-06 3.2324e-05
1.0687e+02 1.1159e-02 7.7749e-03 8.5725e-03 1.1212e+02 1.4707e-02 3.0757e-03 3.8541e-03 1.1924e+02 2.7935e-02 2.8507e-04 1.5041e-02 1.0722e+02 2.0861e-02 8.6581e-03 1.1488e-02 1.1309e+02 5.3147e-03 4.1787e-06 4.0286e-05
1.0689e+02 1.1398e-02 8.0934e-03 8.8628e-03 1.1213e+02 1.5284e-02 3.2987e-03 4.0291e-03 1.1926e+02 2.9672e-02 3.7534e-04 1.6777e-02 1.0724e+02 2.1603e-02 9.2749e-03 1.2156e-02 1.1310e+02 5.4096e-03 5.5094e-06 4.9913e-05
1.0691e+02 1.1635e-02 8.4212e-03 9.1601e-03 1.1214e+02 1.5870e-02 3.5323e-03 4.2157e-03 1.1927e+02 3.1509e-02 4.9021e-04 1.8625e-02 1.0726e+02 2.2362e-02 9.9205e-03 1.2845e-02 1.1311e+02 5.4964e-03 7.2186e-06 6.1480e-05
1.0694e+02 1.1870e-02 8.7581e-03 9.4640e-03 1.1216e+02 1.6462e-02 3.7768e-03 4.4147e-03 1.1929e+02 3.3453e-02 6.3517e-04 2.0580e-02 1.0728e+02 2.3137e-02 1.0595e-02 1.3555e-02 1.1312e+02 5.5746e-03 9.3992e-06 7.5284e-05
1.0696e+02 1.2104e-02 9.1041e-03 9.7747e-03 1.1217e+02 1.7060e-02 4.0324e-03 4.6272e-03 1.1930e+02 3.5512e-02 8.1658e-04 2.2636e-02 1.0730e+02 2.3929e-02 1.1299e-02 1.4287e-02 1.1313e+02 5.6433e-03 1.2162e-05 9.1648e-05
1.0698e+02 1.2335e-02 9.4587e-03 1.0092e-02 1.1218e+02 1.7664e-02 4.2993e-03 4.8541e-03 1.1932e+02 3.7691e-02 1.0418e-03 2.4787e-02 1.0733e+02 2.4737e-02 1.2032e-02 1.5039e-02 1.1314e+02 5.7019e-03 1.5639e-05 1.1092e-04
1.0700e+02 1.2564e-02 9.8219e-03 1.0415e-02 1.1219e+02 1.8272e-02 4.5777e-03 5.0962e-03 1.1933e+02 3.9997e-02 1.3191e-03 2.7025e-02 1.0735e+02 2.5561e-02 1.2793e-02 1.5811e-02 1.1315e+02 5.7499e-03 1.9986e-05 1.3346e-04
1.0703e+02 1.2792e-02 1.0193e-02 1.0745e-02 1.1221e+02 1.8885e-02 4.8677e-03 5.3544e-03 1.1935e+02 4.2437e-02 1.6580e-03 2.9343e-02 1.0737e+02 2.6402e-02 1.3584e-02 1.6605e-02 1.1316e+02 5.7867e-03 2.5382e-05 1.5966e-04
1.0705e+02 1.3017e-02 1.0573e-02 1.1080e-02 1.1222e+02 1.9501e-02 5.1696e-03 5.6296e-03 1.1936e+02 4.5016e-02 2.0690e-03 3.1732e-02 1.0739e+02 2.7259e-02 1.4402e-02 1.7418e-02 1.1317e+02 5.8121e-03 3.2034e-05 1.8990e-04
1.0707e+02 1.3241e-02 1.0959e-02 1.1421e-02 1.1223e+02 2.0120e-02 5.4837e-03 5.9225e-03 1.1938e+02 4.7740e-02 2.5636e-03 3.4184e-02 1.0741e+02 2.8131e-02 1.5249e-02 1.8251e-02 1.1318e+02 5.8257e-03 4.0179e-05 2.2456e-04
1.0710e+02 1.3463e-02 1.1353e-02 1.1768e-02 1.1224e+02 2.0741e-02 5.8099e-03 6.2337e-03 1.1939e+02 5.0615e-02 3.1545e-03 3.6691e-02 1.0743e+02 2.9020e-02 1.6123e-02 1.9104e-02 1.1319e+02 5.8274e-03 5.0082e-05 2.6402e-04
1.0712e+02 1.3683e-02 1.1754e-02 1.2119e-02 1.1226e+02 2.1363e-02 6.1487e-03 6.5638e-03 1.1941e+02 5.3643e-02 3.8553e-03 3.9247e-02 1.0745e+02 2.9923e-02 1.7024e-02 1.9976e-02 1.1320e+02 5.8171e-03 6.2041e-05 3.0866e-04
1.0714e+02 1.3902e-02 1.2160e-02 1.2476e-02 1.1227e+02 2.1987e-02 6.5001e-03 6.9134e-03 1.1942e+02 5.6829e-02 4.6807e-03 4.1847e-02 1.0747e+02 3.0842e-02 1.7952e-02 2.0868e-02 1.1321e+02 5.7949e-03 7.6380e-05 3.5879e-04
1.0716e+02 1.4121e-02 1.2573e-02 1.2837e-02 1.1228e+02 2.2611e-02 6.8642e-03 7.2827e-03 1.1944e+02 6.0176e-02 5.6461e-03 4.4486e-02 1.0749e+02 3.1775e-02 1.8904e-02 2.1778e-02 1.1322e+02 5.7610e-03 9.3452e-05 4.1472e-04
1.0719e+02 1.4338e-02 1.2991e-02 1.3203e-02 1.1229e+02 2.3236e-02 7.2414e-03 7.6721e-03 1.1945e+02 6.3685e-02 6.7676e-03 4.7165e-02 1.0752e+02 3.2723e-02 1.9881e-02 2.2707e-02 1.1323e+02 5.7157e-03 1.1364e-04 4.7668e-04
1.0721e+02 1.4556e-02 1.3413e-02 1.3572e-02 1.1230e+02 2.3861e-02 7.6316e-03 8.0816e-03 1.1947e+02 6.7359e-02 8.0618e-03 4.9883e-02 1.0754e+02 3.3684e-02 2.0881e-02 2.3655e-02 1.1324e+02 5.6594e-03 1.3733e-04 5.4485e-04
1.0723e+02 1.4773e-02 1.3840e-02 1.3945e-02 1.1232e+02 2.4486e-02 8.0351e-03 8.5114e-03 1.1948e+02 7.1198e-02 9.5456e-03 5.2646e-02 1.0756e+02 3.4659e-02 2.1904e-02 2.4621e-02 1.1325e+02 5.5926e-03 1.6495e-04 6.1935e-04
1.0726e+02 1.4991e-02 1.4270e-02 1.4322e-02 1.1233e+02 2.5110e-02 8.4518e-03 8.9612e-03 1.1950e+02 7.5202e-02 1.1236e-02 5.5461e-02 1.0758e+02 3.5647e-02 2.2947e-02 2.5605e-02 1.1326e+02 5.5162e-03 1.9691e-04 7.0020e-04
1.0728e+02 1.5210e-02 1.4704e-02 1.4702e-02 1.1234e+02 2.5734e-02 8.8819e-03 9.4309e-03 1.1951e+02 7.9371e-02 1.3150e-02 5.8339e-02 1.0760e+02 3.6648e-02 2.4011e-02 2.6607e-02 1.1327e+02 5.4308e-03 2.3364e-04 7.8734e-04
1.0730e+02 1.5430e-02 1.5140e-02 1.5084e-02 1.1235e+02 2.6357e-02 9.3254e-03 9.9201e-03 1.1953e+02 8.3703e-02 1.5303e-02 6.1293e-02 1.0762e+02 3.7661e-02 2.5093e-02 2.7627e-02 1.1328e+02 5.3374e-03 2.7553e-04 8.8062e-04
1.0733e+02 1.5652e-02 1.5578e-02 1.5470e-02 1.1237e+02 2.6980e-02 9.7822e-03 1.0428e-02 1.1954e+02 8.8197e-02 1.7712e-02 6.4340e-02 1.0764e+02 3.8685e-02 2.6193e-02 2.8663e-02 1.1329e+02 5.2369e-03 3.2296e-04 9.7980e-04
1.0735e+02 1.5876e-02 1.6018e-02 1.5857e-02 1.1238e+02 2.7602e-02 1.0252e-02 1.0955e-02 1.1955e+02 9.2852e-02 2.0391e-02 6.7501e-02 1.0766e+02 3.9721e-02 2.7309e-02 2.9717e-02 1.1330e+02 5.1306e-03 3.7628e-04 1.0845e-03
1.0737e+02 1.6104e-02 1.6459e-02 1.6246e-02 1.1239e+02 2.8225e-02 1.0736e-02 1.1499e-02 1.1957e+02 9.7665e-02 2.3353e-02 7.0799e-02 1.0768e+02 4.0767e-02 2.8439e-02 3.0787e-02 1.1331e+02 5.0196e-03 4.3578e-04 1.1944e-03
1.0739e+02 1.6334e-02 1.6901e-02 1.6637e-02 1.1240e+02 2.8847e-02 1.1232e-02 1.2061e-02 1.1958e+02 1.0263e-01 2.6611e-02 7.4257e-02 1.0771e+02 4.1825e-02 2.9583e-02 3.1873e-02 1.1332e+02 4.9051e-03 5.0169e-04 1.3089e-03
1.0742e+02 1.6569e-02 1.7343e-02 1.7030e-02 1.1242e+02 2.9470e-02 1.1742e-02 1.2638e-02 1.1960e+02 1.0776e-01 3.0176e-02 7.7904e-02 1.0773e+02 4.2892e-02 3.0739e-02 3.2975e-02 1.1333e+02 4.7885e-03 5.7416e-04 1.4274e-03
1.0744e+02 1.6808e-02 1.7785e-02 1.7424e-02 1.1243e+02 3.0094e-02 1.2264e-02 1.3230e-02 1.1961e+02 1.1303e-01 3.4058e-02 8.1768e-02 1.0775e+02 4.3969e-02 3.1905e-02 3.4093e-02 1.1334e+02 4.6709e-03 6.5325e-04 1.5493e-03
1.0746e+02 1.7052e-02 1.8226e-02 1.7819e-02 1.1244e+02 3.0720e-02 1.2799e-02 1.3837e-02 1.1963e+02 1.1845e-01 3.8264e-02 8.5878e-02 1.0777e+02 4.5056e-02 3.3080e-02 3.5225e-02 1.1335e+02 4.5538e-03 7.3892e-04 1.6740e-03
1.0749e+02 1.7302e-02 1.8667e-02 1.8214e-02 1.1245e+02 3.1347e-02 1.3345e-02 1.4457e-02 1.1964e+02 1.2402e-01 4.2801e-02 9.0263e-02 1.0779e+02 4.6152e-02 3.4264e-02 3.6372e-02 1.1336e+02 4.4385e-03 8.3102e-04 1.8008e-03
1.0751e+02 1.7558e-02 1.9105e-02 1.8611e-02 1.1247e+02 3.1978e-02 1.3904e-02 1.5088e-02 1.1966e+02 1.2973e-01 4.7676e-02 9.4952e-02 1.0781e+02 4.7258e-02 3.5454e-02 3.7532e-02 1.1337e+02 4.3262e-03 9.2931e-04 1.9290e-03
1.0753e+02 1.7820e-02 1.9543e-02 1.9008e-02 1.1248e+02 3.2611e-02 1.4475e-02 1.5731e-02 1.1967e+02 1.3559e-01 5.2894e-02 9.9973e-02 1.0783e+02 4.8372e-02 3.6650e-02 3.8706e-02 1.1338e+02 4.2181e-03 1.0334e-03 2.0580e-03
1.0756e+02 1.8090e-02 1.9978e-02 1.9406e-02 1.1249e+02 3.3249e-02 1.5056e-02 1.6384e-02 1.1969e+02 1.4158e-01 5.8461e-02 1.0535e-01 1.0785e+02 4.9497e-02 3.7851e-02 3.9892e-02 1.1339e+02 4.1155e-03 1.1429e-03 2.1872e-03
1.0758e+02 1.8367e-02 2.0411e-02 1.9804e-02 1.1250e+02 3.3892e-02 1.5649e-02 1.7046e-02 1.1970e+02 1.4771e-01 6.4383e-02 1.1111e-01 1.0787e+02 5.0630e-02 3.9055e-02 4.1090e-02 1.1340e+02 4.0193e-03 1.2571e-03 2.3160e-03
1.0760e+02 1.8652e-02 2.0842e-02 2.0203e-02 1.1252e+02 3.4541e-02 1.6252e-02 1.7716e-02 1.1972e+02 1.5397e-01 7.0665e-02 1.1727e-01 1.0790e+02 5.1773e-02 4.0261e-02 4.2299e-02 1.1341e+02 3.9304e-03 1.3754e-03 2.4440e-03
1.0762e+02 1.8946e-02 2.1270e-02 2.0602e-02 1.1253e+02 3.5196e-02 1.6866e-02 1.8394e-02 1.1973e+02 1.6036e-01 7.7316e-02 1.2384e-01 1.0792e+02 5.2926e-02 4.1470e-02 4.3518e-02 1.1342e+02 3.8498e-03 1.4971e-03 2.5710e-03
1.0765e+02 1.9249e-02 2.1696e-02 2.1002e-02 1.1254e+02 3.5859e-02 1.7489e-02 1.9078e-02 1.1975e+02 1.6688e-01 8.4344e-02 1.3084e-01 1.0794e+02 5.4088e-02 4.2680e-02 4.4747e-02 1.1343e+02 3.7782e-03 1.6214e-03 2.6966e-03
1.0767e+02 1.9561e-02 2.2119e-02 2.1402e-02 1.1255e+02 3.6530e-02 1.8122e-02 1.9768e-02 1.1976e+02 1.7353e-01 9.1760e-02 1.3828e-01 1.0796e+02 5.5261e-02 4.3890e-02 4.5984e-02 1.1344e+02 3.7161e-03 1.7475e-03 2.8207e-03
1.0769e+02 1.9883e-02 2.2539e-02 2.1803e-02 1.1257e+02 3.7210e-02 1.8765e-02 2.0465e-02 1.1978e+02 1.8029e-01 9.9575e-02 1.4615e-01 1.0798e+02 5.6444e-02 4.5101e-02 4.7229e-02 1.1345e+02 3.6639e-03 1.8747e-03 2.9433e-03
1.0772e+02 2.0215e-02 2.2956e-02 2.2204e-02 1.1258e+02 3.7901e-02 1.9417e-02 2.1167e-02 1.1979e+02 1.8716e-01 1.0780e-01 1.5445e-01 1.0800e+02 5.7638e-02 4.6311e-02 4.8480e-02 1.1346e+02 3.6221e-03 2.0021e-03 3.0646e-03
1.0774e+02 2.0557e-02 2.3370e-02 2.2607e-02 1.1259e+02 3.8603e-02 2.0079e-02 2.1874e-02 1.1981e+02 1.9414e-01 1.1646e-01 1.6318e-01 1.0802e+02 5.8844e-02 4.7521e-02 4.9737e-02 1.1347e+02 3.5908e-03 2.1291e-03 3.1846e-03
1.0776e+02 2.0910e-02 2.3782e-02 2.3010e-02 1.1260e+02 3.9316e-02 2.0750e-02 2.2586e-02 1.1982e+02 2.0123e-01 1.2556e-01 1.7231e-01 1.0804e+02 6.0061e-02 4.8731e-02 5.0999e-02 1.1348e+02 3.5701e-03 2.2550e-03 3.3037e-03
1.0778e+02 2.1273e-02 2.4190e-02 2.3415e-02 1.1262e+02 4.0043e-02 2.1431e-02 2.3304e-02 1.1984e+02 2.0841e-01 1.3511e-01 1.8183e-01 1.0806e+02 6.1291e-02 4.9939e-02 5.2265e-02 1.1349e+02 3.5600e-03 2.3794e-03 3.4220e-03
1.0781e+02 2.1647e-02 2.4596e-02 2.3820e-02 1.1263e+02 4.0783e-02 2.2121e-02 2.4029e-02 1.1985e+02 2.1568e-01 1.4513e-01 1.9171e-01 1.0809e+02 6.2533e-02 5.1147e-02 5.3533e-02 1.1350e+02 3.5603e-03 2.5020e-03 3.5400e-03
1.0783e+02 2.2032e-02 2.4999e-02 2.4228e-02 1.1264e+02 4.1537e-02 2.2822e-02 2.4760e-02 1.1987e+02 2.2303e-01 1.5563e-01 2.0191e-01 1.0811e+02 6.3789e-02 5.2355e-02 5.4803e-02 1.1351e+02 3.5710e-03 2.6224e-03 3.6580e-03
1.0785e+02 2.2428e-02 2.5399e-02 2.4637e-02 1.1265e+02 4.2307e-02 2.3533e-02 2.5498e-02 1.1988e+02 2.3045e-01 1.6662e-01 2.1240e-01 1.0813e+02 6.5058e-02 5.3562e-02 5.6074e-02 1.1352e+02 3.5917e-03 2.7408e-03 3.7762e-03
1.0788e+02 2.2835e-02 2.5797e-02 2.5048e-02 1.1266e+02 4.3092e-02 2.4255e-02 2.6245e-02 1.1990e+02 2.3794e-01 1.7809e-01 2.2315e-01 1.0815e+02 6.6342e-02 5.4769e-02 5.7344e-02 1.1353e+02 3.6221e-03 2.8571e-03 3.8949e-03
1.0790e+02 2.3253e-02 2.6193e-02 2.5461e-02 1.1268e+02 4.3894e-02 2.4989e-02 2.7001e-02 1.1991e+02 2.4548e-01 1.9004e-01 2.3409e-01 1.0817e+02 6.7641e-02 5.5976e-02 5.8613e-02 1.1354e+02 3.6621e-03 2.9717e-03 4.0141e-03
1.0792e+02 2.3682e-02 2.6586e-02 2.5877e-02 1.1269e+02 4.4713e-02 2.5736e-02 2.7767e-02 1.1993e+02 2.5306e-01 2.0246e-01 2.4520e-01 1.0819e+02 6.8955e-02 5.7184e-02 5.9880e-02 1.1355e+02 3.7113e-03 3.0849e-03 4.1341e-03
1.0795e+02 2.4122e-02 2.6977e-02 2.6295e-02 1.1270e+02 4.5550e-02 2.6496e-02 2.8546e-02 1.1994e+02 2.6068e-01 2.1534e-01 2.5642e-01 1.0821e+02 7.0284e-02 5.8392e-02 6.1144e-02 1.1356e+02 3.7695e-03 3.1974e-03 4.2547e-03
1.0797e+02 2.4573e-02 2.7365e-02 2.6716e-02 1.1271e+02 4.6405e-02 2.7271e-02 2.9338e-02 1.1996e+02 2.6833e-01 2.2865e-01 2.6769e-01 1.0823e+02 7.1630e-02 5.9601e-02 6.2403e-02 1.1357e+02 3.8364e-03 3.3097e-03 4.3757e-03
1.0799e+02 2.5035e-02 2.7752e-02 2.7140e-02 1.1273e+02 4.7278e-02 2.8062e-02 3.0144e-02 1.1997e+02 2.7599e-01 2.4235e-01 2.7898e-01 1.0825e+02 7.2993e-02 6.0812e-02 6.3658e-02 1.1358e+02 3.9120e-03 3.4225e-03 4.4970e-03
1.0801e+02 2.5508e-02 2.8137e-02 2.7567e-02 1.1274e+02 4.8171e-02 2.8870e-02 3.0968e-02 1.1999e+02 2.8367e-01 2.5640e-01 2.9023e-01 1.0828e+02 7.4373e-02 6.2024e-02 6.4906e-02 1.1359e+02 3.9961e-03 3.5364e-03 4.6180e-03
1.0804e+02 2.5991e-02 2.8520e-02 2.7997e-02 1.1275e+02 4.9084e-02 2.9696e-02 3.1809e-02 1.2000e+02 2.9134e-01 2.7076e-01 3.0140e-01 1.0830e+02 7.5770e-02 6.3237e-02 6.6149e-02 1.1360e+02 4.0888e-03 3.6521e-03 4.7382e-03
1.0806e+02 2.6484e-02 2.8901e-02 2.8431e-02 1.1276e+02 5.0016e-02 3.0541e-02 3.2670e-02 1.2002e+02 2.9900e-01 2.8537e-01 3.1244e-01 1.0832e+02 7.7184e-02 6.4453e-02 6.7384e-02 1.1361e+02 4.1902e-03 3.7702e-03 4.8572e-03
1.0808e+02 2.6988e-02 2.9281e-02 2.8868e-02 1.1278e+02 5.0969e-02 3.1408e-02 3.3552e-02 1.2003e+02 3.0665e-01 3.0019e-01 3.2333e-01 1.0834e+02 7.8617e-02 6.5670e-02 6.8611e-02 1.1362e+02 4.3007e-03 3.8911e-03 4.9741e-03
1.0811e+02 2.7501e-02 2.9659e-02 2.9310e-02 1.1279e+02 5.1943e-02 3.2297e-02 3.4458e-02 1.2005e+02 3.1427e-01 3.1514e-01 3.3401e-01 1.0836e+02 8.0068e-02 6.6889e-02 6.9829e-02 1.1363e+02 4.4205e-03 4.0151e-03 5.0883e-03
1.0813e+02 2.8024e-02 3.0035e-02 2.9755e-02 1.1280e+02 5.2938e-02 3.3210e-02 3.5388e-02 1.2006e+02 3.2187e-01 3.3018e-01 3.4448e-01 1.0838e+02 8.1538e-02 6.8110e-02 7.1039e-02 1.1364e+02 4.5502e-03 4.1422e-03 5.1989e-03
1.0815e+02 2.8556e-02 3.0409e-02 3.0203e-02 1.1281e+02 5.3955e-02 3.4148e-02 3.6344e-02 1.2008e+02 3.2943e-01 3.4524e-01 3.5469e-01 1.0840e+02 8.3026e-02 6.9333e-02 7.2238e-02 1.1365e+02 4.6903e-03 4.2725e-03 5.3053e-03
1.0818e+02 2.9098e-02 3.0783e-02 3.0656e-02 1.1283e+02 5.4993e-02 3.5112e-02 3.7327e-02 1.2009e+02 3.3694e-01 3.6026e-01 3.6465e-01 1.0842e+02 8.4533e-02 7.0557e-02 7.3428e-02 1.1366e+02 4.8417e-03 4.4054e-03 5.4066e-03
1.0820e+02 2.9648e-02 3.1154e-02 3.1112e-02 1.1284e+02 5.6054e-02 3.6104e-02 3.8339e-02 1.2011e+02 3.4441e-01 3.7521e-01 3.7434e-01 1.0844e+02 8.6058e-02 7.1782e-02 7.4607e-02 1.1367e+02 5.0051e-03 4.5404e-03 5.5021e-03
1.0822e+02 3.0207e-02 3.1524e-02 3.1573e-02 1.1285e+02 5.7137e-02 3.7125e-02 3.9380e-02 1.2012e+02 3.5183e-01 3.9003e-01 3.8375e-01 1.0847e+02 8.7603e-02 7.3007e-02 7.5776e-02 1.1368e+02 5.1816e-03 4.6768e-03 5.5911e-03
1.0824e+02 3.0774e-02 3.1892e-02 3.2037e-02 1.1286e+02 5.8243e-02 3.8175e-02 4.0452e-02 1.2014e+02 3.5919e-01 4.0468e-01 3.9290e-01 1.0849e+02 8.9167e-02 7.4233e-02 7.6933e-02 1.1369e+02 5.3720e-03 4.8133e-03 5.6730e-03
1.0827e+02 3.1349e-02 3.2259e-02 3.2504e-02 1.1288e+02 5.9372e-02 3.9257e-02 4.1555e-02 1.2015e+02 3.6650e-01 4.1913e-01 4.0179e-01 1.0851e+02 9.0750e-02 7.5459e-02 7.8079e-02 1.1370e+02 5.5775e-03 4.9487e-03 5.7472e-03
1.0829e+02 3.1932e-02 3.2624e-02 3.2975e-02 1.1289e+02 6.0525e-02 4.0370e-02 4.2689e-02 1.2017e+02 3.7374e-01 4.3335e-01 4.1043e-01 1.0853e+02 9.2351e-02 7.6683e-02 7.9214e-02 1.1371e+02 5.7993e-03 5.0815e-03 5.8131e-03
1.0831e+02 3.2522e-02 3.2988e-02 3.3450e-02 1.1290e+02 6.1702e-02 4.1515e-02 4.3856e-02 1.2018e+02 3.8091e-01 4.4734e-01 4.1884e-01 1.0855e+02 9.3972e-02 7.7907e-02 8.0338e-02 1.1372e+02 6.0385e-03 5.2102e-03 5.8704e-03
1.0834e+02 3.3120e-02 3.3350e-02 3.3927e-02 1.1291e+02 6.2903e-02 4.2693e-02 4.5055e-02 1.2019e+02 3.8801e-01 4.6108e-01 4.2705e-01 1.0857e+02 9.5611e-02 7.9128e-02 8.1450e-02 1.1373e+02 6.2963e-03 5.3329e-03 5.9187e-03
1.0836e+02 3.3724e-02 3.3710e-02 3.4408e-02 1.1293e+02 6.4129e-02 4.3904e-02 4.6287e-02 1.2021e+02 3.9503e-01 4.7456e-01 4.3508e-01 1.0859e+02 9.7270e-02 8.0346e-02 8.2550e-02 1.1374e+02 6.5738e-03 5.4480e-03 5.9575e-03
1.0838e+02 3.4334e-02 3.4068e-02 3.4891e-02 1.1294e+02 6.5380e-02 4.5148e-02 4.7550e-02 1.2022e+02 4.0198e-01 4.8780e-01 4.4296e-01 1.0861e+02 9.8946e-02 8.1561e-02 8.3640e-02 1.1375e+02 6.8721e-03 5.5538e-03 5.9865e-03
1.0840e+02 3.4951e-02 3.4425e-02 3.5377e-02 1.1295e+02 6.6656e-02 4.6426e-02 4.8844e-02 1.2024e+02 4.0883e-01 5.0078e-01 4.5071e-01 1.0863e+02 1.0064e-01 8.2772e-02 8.4719e-02 1.1376e+02 7.1923e-03 5.6484e-03 6.0055e-03
1.0843e+02 3.5574e-02 3.4781e-02 3.5865e-02 1.1296e+02 6.7958e-02 4.7736e-02 5.0170e-02 1.2025e+02 4.1560e-01 5.1352e-01 4.5835e-01 1.0866e+02 1.0235e-01 8.3979e-02 8.5786e-02 1.1377e+02 7.5354e-03 5.7304e-03 6.0141e-03
1.0845e+02 3.6202e-02 3.5134e-02 3.6356e-02 1.1298e+02 6.9285e-02 4.9079e-02 5.1525e-02 1.2027e+02 4.2227e-01 5.2603e-01 4.6592e-01 1.0868e+02 1.0408e-01 8.5180e-02 8.6844e-02 1.1378e+02 7.9021e-03 5.7984e-03 6.0120e-03
1.0847e+02 3.6835e-02 3.5487e-02 3.6848e-02 1.1299e+02 7.0639e-02 5.0455e-02 5.2910e-02 1.2028e+02 4.2883e-01 5.3830e-01 4.7342e-01 1.0870e+02 1.0583e-01 8.6377e-02 8.7892e-02 1.1379e+02 8.2932e-03 5.8511e-03 5.9989e-03
1.0850e+02 3.7473e-02 3.5838e-02 3.7342e-02 1.1300e+02 7.2019e-02 5.1862e-02 5.4323e-02 1.2030e+02 4.3529e-01 5.5035e-01 4.8088e-01 1.0872e+02 1.0760e-01 8.7567e-02 8.8931e-02 1.1380e+02 8.7093e-03 5.8876e-03 5.9745e-03
1.0852e+02 3.8115e-02 3.6188e-02 3.7837e-02 1.1301e+02 7.3425e-02 5.3300e-02 5.5763e-02 1.2031e+02 4.4163e-01 5.6217e-01 4.8831e-01 1.0874e+02 1.0938e-01 8.8752e-02 8.9961e-02 1.1381e+02 9.1507e-03 5.9073e-03 5.9386e-03
1.0854e+02 3.8761e-02 3.6537e-02 3.8333e-02 1.1303e+02 7.4858e-02 5.4768e-02 5.7228e-02 1.2033e+02 4.4784e-01 5.7375e-01 4.9570e-01 1.0876e+02 1.1117e-01 8.9930e-02 9.0984e-02 1.1382e+02 9.6176e-03 5.9097e-03 5.8907e-03
1.0857e+02 3.9411e-02 3.6886e-02 3.8831e-02 1.1304e+02 7.6317e-02 5.6265e-02 5.8718e-02 1.2034e+02 4.5393e-01 5.8507e-01 5.0307e-01 1.0878e+02 1.1298e-01 9.1103e-02 9.1999e-02 1.1383e+02 1.0110e-02 5.8950e-03 5.8305e-03
1.0859e+02 4.0065e-02 3.7234e-02 3.9328e-02 1.1305e+02 7.7803e-02 5.7790e-02 6.0231e-02 1.2036e+02 4.5986e-01 5.9613e-01 5.1040e-01 1.0880e+02 1.1480e-01 9.2270e-02 9.3009e-02 1.1384e+02 1.0628e-02 5.8632e-03 5.7579e-03
1.0861e+02 4.0721e-02 3.7583e-02 3.9827e-02 1.1306e+02 7.9316e-02 5.9343e-02 6.1766e-02 1.2037e+02 4.6565e-01 6.0689e-01 5.1769e-01 1.0882e+02 1.1664e-01 9.3432e-02 9.4014e-02 1.1385e+02 1.1171e-02 5.8150e-03 5.6726e-03
1.0863e+02 4.1379e-02 3.7931e-02 4.0325e-02 1.1307e+02 8.0854e-02 6.0922e-02 6.3322e-02 1.2039e+02 4.7128e-01 6.1733e-01 5.2491e-01 1.0884e+02 1.1848e-01 9.4589e-02 9.5016e-02 1.1386e+02 1.1738e-02 5.7514e-03 5.5745e-03
1.0866e+02 4.2040e-02 3.8281e-02 4.0824e-02 1.1309e+02 8.2419e-02 6.2526e-02 6.4897e-02 1.2040e+02 4.7674e-01 6.2741e-01 5.3206e-01 1.0887e+02 1.2034e-01 9.5742e-02 9.6015e-02 1.1387e+02 1.2328e-02 5.6733e-03 5.4636e-03
1.0868e+02 4.2702e-02 3.8632e-02 4.1323e-02 1.1310e+02 8.4009e-02 6.4155e-02 6.6490e-02 1.2042e+02 4.8202e-01 6.3711e-01 5.3909e-01 1.0889e+02 1.2220e-01 9.6892e-02 9.7014e-02 1.1388e+02 1.2941e-02 5.5822e-03 5.3398e-03
1.0870e+02 4.3365e-02 3.8985e-02 4.1822e-02 1.1311e+02 8.5625e-02 6.5808e-02 6.8101e-02 1.2043e+02 4.8711e-01 6.4637e-01 5.4599e-01 1.0891e+02 1.2408e-01 9.8040e-02 9.8014e-02 1.1389e+02 1.3576e-02 5.4797e-03 5.2036e-03
1.0873e+02 4.4030e-02 3.9341e-02 4.2320e-02 1.1312e+02 8.7265e-02 6.7484e-02 6.9728e-02 1.2045e+02 4.9200e-01 6.5517e-01 5.5273e-01 1.0893e+02 1.2595e-01 9.9187e-02 9.9016e-02 1.1390e+02 1.4230e-02 5.3673e-03 5.0552e-03
1.0875e+02 4.4694e-02 3.9699e-02 4.2819e-02 1.1314e+02 8.8930e-02 6.9182e-02 7.1370e-02 1.2046e+02 4.9669e-01 6.6347e-01 5.5926e-01 1.0895e+02 1.2783e-01 1.0033e-01 1.0002e-01 1.1391e+02 1.4903e-02 5.2470e-03 4.8953e-03
1.0877e+02 4.5358e-02 4.0062e-02 4.3317e-02 1.1315e+02 9.0619e-02 7.0902e-02 7.3028e-02 1.2048e+02 5.0116e-01 6.7123e-01 5.6556e-01 1.0897e+02 1.2971e-01 1.0148e-01 1.0104e-01 1.1392e+02 1.5592e-02 5.1205e-03 4.7247e-03
1.0880e+02 4.6022e-02 4.0429e-02 4.3815e-02 1.1316e+02 9.2332e-02 7.2644e-02 7.4701e-02 1.2049e+02 5.0541e-01 6.7844e-01 5.7159e-01 1.0899e+02 1.3159e-01 1.0264e-01 1.0206e-01 1.1393e+02 1.6295e-02 4.9897e-03 4.5442e-03
1.0882e+02 4.6684e-02 4.0801e-02 4.4313e-02 1.1317e+02 9.4066e-02 7.4407e-02 7.6389e-02 1.2051e+02 5.0944e-01 6.8507e-01 5.7732e-01 1.0901e+02 1.3347e-01 1.0380e-01 1.0309e-01 1.1394e+02 1.7012e-02 4.8562e-03 4.3551e-03
1.0884e+02 4.7345e-02 4.1180e-02 4.4811e-02 1.1319e+02 9.5824e-02 7.6192e-02 7.8091e-02 1.2052e+02 5.1324e-01 6.9110e-01 5.8272e-01 1.0903e+02 1.3534e-01 1.0496e-01 1.0414e-01 1.1395e+02 1.7739e-02 4.7217e-03 4.1587e-03
1.0886e+02 4.8004e-02 4.1565e-02 4.5310e-02 1.1320e+02 9.7602e-02 7.7998e-02 7.9809e-02 1.2054e+02 5.1681e-01 6.9651e-01 5.8774e-01 1.0906e+02 1.3720e-01 1.0614e-01 1.0520e-01 1.1396e+02 1.8475e-02 4.5877e-03 3.9565e-03
1.0889e+02 4.8660e-02 4.1958e-02 4.5808e-02 1.1321e+02 9.9402e-02 7.9827e-02 8.1542e-02 1.2055e+02 5.2014e-01 7.0129e-01 5.9236e-01 1.0908e+02 1.3906e-01 1.0732e-01 1.0627e-01 1.1397e+02 1.9216e-02 4.4555e-03 3.7502e-03
1.0891e+02 4.9313e-02 4.2360e-02 4.6307e-02 1.1322e+02 1.0122e-01 8.1677e-02 8.3292e-02 1.2057e+02 5.2323e-01 7.0544e-01 5.9654e-01 1.0910e+02 1.4090e-01 1.0853e-01 1.0737e-01 1.1398e+02 1.9962e-02 4.3263e-03 3.5416e-03
1.0893e+02 4.9963e-02 4.2771e-02 4.6807e-02 1.1324e+02 1.0306e-01 8.3551e-02 8.5059e-02 1.2058e+02 5.2608e-01 7.0896e-01 6.0026e-01 1.0912e+02 1.4272e-01 1.0974e-01 1.0849e-01 1.1399e+02 2.0710e-02 4.2011e-03 3.3325e-03
1.0896e+02 5.0610e-02 4.3192e-02 4.7308e-02 1.1325e+02 1.0492e-01 8.5448e-02 8.6845e-02 1.2060e+02 5.2870e-01 7.1183e-01 6.0348e-01 1.0914e+02 1.4453e-01 1.1098e-01 1.0963e-01 1.1400e+02 2.1457e-02 4.0805e-03 3.1251e-03
1.0898e+02 5.1252e-02 4.3625e-02 4.7809e-02 1.1326e+02 1.0680e-01 8.7369e-02 8.8650e-02 1.2061e+02 5.3109e-01 7.1405e-01 6.0619e-01 1.0916e+02 1.4631e-01 1.1223e-01 1.1080e-01 1.1401e+02 2.2201e-02 3.9653e-03 2.9214e-03
1.0900e+02 5.1889e-02 4.4069e-02 4.8313e-02 1.1327e+02 1.0870e-01 8.9316e-02 9.0477e-02 1.2063e+02 5.3325e-01 7.1562e-01 6.0835e-01 1.0918e+02 1.4808e-01 1.1350e-01 1.1200e-01 1.1402e+02 2.2941e-02 3.8557e-03 2.7234e-03
1.0903e+02 5.2522e-02 4.4526e-02 4.8818e-02 1.1329e+02 1.1061e-01 9.1289e-02 9.2326e-02 1.2064e+02 5.3518e-01 7.1654e-01 6.0994e-01 1.0920e+02 1.4982e-01 1.1480e-01 1.1323e-01 1.1403e+02 2.3673e-02 3.7523e-03 2.5334e-03
1.0905e+02 5.3149e-02 4.4996e-02 4.9325e-02 1.1330e+02 1.1255e-01 9.3289e-02 9.4200e-02 1.2066e+02 5.3688e-01 7.1679e-01 6.1094e-01 1.0922e+02 1.5153e-01 1.1613e-01 1.1450e-01 1.1404e+02 2.4396e-02 3.6553e-03 2.3535e-03
1.0907e+02 5.3771e-02 4.5480e-02 4.9835e-02 1.1331e+02 1.1450e-01 9.5317e-02 9.6100e-02 1.2067e+02 5.3837e-01 7.1636e-01 6.1135e-01 1.0925e+02 1.5321e-01 1.1748e-01 1.1580e-01 1.1405e+02 2.5108e-02 3.5649e-03 2.1857e-03
1.0909e+02 5.4387e-02 4.5979e-02 5.0348e-02 1.1332e+02 1.1647e-01 9.7374e-02 9.8028e-02 1.2069e+02 5.3965e-01 7.1524e-01 6.1116e-01 1.0927e+02 1.5486e-01 1.1887e-01 1.1713e-01 1.1406e+02 2.5808e-02 3.4816e-03 2.0321e-03
1.0912e+02 5.4997e-02 4.6493e-02 5.0863e-02 1.1334e+02 1.1846e-01 9.9461e-02 9.9986e-02 1.2070e+02 5.4071e-01 7.1344e-01 6.1036e-01 1.0929e+02 1.5648e-01 1.2028e-01 1.1851e-01 1.1407e+02 2.6492e-02 3.4057e-03 1.8950e-03
1.0914e+02 5.5600e-02 4.7023e-02 5.1382e-02 1.1335e+02 1.2047e-01 1.0158e-01 1.0198e-01 1.2072e+02 5.4157e-01 7.1092e-01 6.0896e-01 1.0931e+02 1.5807e-01 1.2173e-01 1.1993e-01 1.1408e+02 2.7161e-02 3.3379e-03 1.7762e-03
1.0916e+02 5.6198e-02 4.7569e-02 5.1905e-02 1.1336e+02 1.2250e-01 1.0373e-01 1.0400e-01 1.2073e+02 5.4222e-01 7.0770e-01 6.0697e-01 1.0933e+02 1.5962e-01 1.2321e-01 1.2138e-01 1.1409e+02 2.7812e-02 3.2789e-03 1.6778e-03
1.0919e+02 5.6789e-02 4.8132e-02 5.2432e-02 1.1337e+02 1.2455e-01 1.0591e-01 1.0606e-01 1.2075e+02 5.4267e-01 7.0377e-01 6.0440e-01 1.0935e+02 1.6113e-01 1.2473e-01 1.2289e-01 1.1410e+02 2.8445e-02 3.2300e-03 1.6018e-03
1.0921e+02 5.7373e-02 4.8712e-02 5.2964e-02 1.1339e+02 1.2662e-01 1.0812e-01 1.0815e-01 1.2076e+02 5.4291e-01 6.9913e-01 6.0130e-01 1.0937e+02 1.6260e-01 1.2628e-01 1.2443e-01 1.1411e+02 2.9058e-02 3.1925e-03 1.5502e-03
1.0923e+02 5.7951e-02 4.9310e-02 5.3500e-02 1.1340e+02 1.2871e-01 1.1037e-01 1.1028e-01 1.2078e+02 5.4295e-01 6.9381e-01 5.9770e-01 1.0939e+02 1.6404e-01 1.2786e-01 1.2602e-01 1.1412e+02 2.9652e-02 3.1682e-03 1.5251e-03
1.0925e+02 5.8522e-02 4.9925e-02 5.4041e-02 1.1341e+02 1.3082e-01 1.1264e-01 1.1245e-01 1.2079e+02 5.4277e-01 6.8781e-01 5.9363e-01 1.0941e+02 1.6544e-01 1.2949e-01 1.2765e-01 1.1413e+02 3.0226e-02 3.1592e-03 1.5284e-03
1.0928e+02 5.9086e-02 5.0557e-02 5.4588e-02 1.1342e+02 1.3296e-01 1.1495e-01 1.1466e-01 1.2081e+02 5.4239e-01 6.8117e-01 5.8916e-01 1.0944e+02 1.6680e-01 1.3115e-01 1.2932e-01 1.1414e+02 3.0780e-02 3.1682e-03 1.5621e-03
1.0930e+02 5.9645e-02 5.1207e-02 5.5140e-02 1.1343e+02 1.3513e-01 1.1729e-01 1.1691e-01 1.2082e+02 5.4179e-01 6.7393e-01 5.8434e-01 1.0946e+02 1.6813e-01 1.3285e-01 1.3104e-01 1.1415e+02 3.1314e-02 3.1981e-03 1.6284e-03
1.0932e+02 6.0197e-02 5.1875e-02 5.5698e-02 1.1345e+02 1.3731e-01 1.1966e-01 1.1921e-01 1.2083e+02 5.4096e-01 6.6614e-01 5.7922e-01 1.0948e+02 1.6941e-01 1.3458e-01 1.3281e-01 1.1416e+02 3.1831e-02 3.2521e-03 1.7294e-03
1.0935e+02 6.0743e-02 5.2560e-02 5.6262e-02 1.1346e+02 1.3953e-01 1.2206e-01 1.2154e-01 1.2085e+02 5.3990e-01 6.5784e-01 5.7388e-01 1.0950e+02 1.7066e-01 1.3635e-01 1.3461e-01 1.1417e+02 3.2330e-02 3.3338e-03 1.8672e-03
1.0937e+02 6.1283e-02 5.3262e-02 5.6833e-02 1.1347e+02 1.4177e-01 1.2448e-01 1.2391e-01 1.2086e+02 5.3861e-01 6.4910e-01 5.6838e-01 1.0952e+02 1.7188e-01 1.3815e-01 1.3645e-01 1.1418e+02 3.2814e-02 3.4474e-03 2.0441e-03
1.0939e+02 6.1818e-02 5.3981e-02 5.7410e-02 1.1348e+02 1.4404e-01 1.2694e-01 1.2633e-01 1.2088e+02 5.3706e-01 6.3998e-01 5.6278e-01 1.0954e+02 1.7306e-01 1.3999e-01 1.3834e-01 1.1419e+02 3.3286e-02 3.5968e-03 2.2622e-03
1.0942e+02 6.2348e-02 5.4716e-02 5.7993e-02 1.1350e+02 1.4633e-01 1.2942e-01 1.2879e-01 1.2089e+02 5.3527e-01 6.3054e-01 5.5714e-01 1.0956e+02 1.7421e-01 1.4186e-01 1.4026e-01 1.1420e+02 3.3747e-02 3.7865e-03 2.5239e-03
1.0944e+02 6.2873e-02 5.5467e-02 5.8584e-02 1.1351e+02 1.4866e-01 1.3192e-01 1.3128e-01 1.2091e+02 5.3321e-01 6.2084e-01 5.5152e-01 1.0958e+02 1.7532e-01 1.4376e-01 1.4221e-01 1.1421e+02 3.4201e-02 4.0210e-03 2.8313e-03
1.0946e+02 6.3394e-02 5.6234e-02 5.9181e-02 1.1352e+02 1.5101e-01 1.3444e-01 1.3382e-01 1.2092e+02 5.3088e-01 6.1094e-01 5.4596e-01 1.0960e+02 1.7641e-01 1.4569e-01 1.4420e-01 1.1422e+02 3.4653e-02 4.3046e-03 3.1866e-03
1.0948e+02 6.3911e-02 5.7016e-02 5.9785e-02 1.1353e+02 1.5340e-01 1.3699e-01 1.3639e-01 1.2094e+02 5.2828e-01 6.0089e-01 5.4050e-01 1.0963e+02 1.7747e-01 1.4764e-01 1.4622e-01 1.1423e+02 3.5105e-02 4.6420e-03 3.5921e-03
1.0951e+02 6.4424e-02 5.7811e-02 6.0396e-02 1.1355e+02 1.5581e-01 1.3955e-01 1.3900e-01 1.2095e+02 5.2540e-01 5.9073e-01 5.3518e-01 1.0965e+02 1.7851e-01 1.4962e-01 1.4826e-01 1.1424e+02 3.5563e-02 5.0372e-03 4.0498e-03
1.0953e+02 6.4935e-02 5.8621e-02 6.1015e-02 1.1356e+02 1.5825e-01 1.4212e-01 1.4164e-01 1.2097e+02 5.2223e-01 5.8049e-01 5.3000e-01 1.0967e+02 1.7952e-01 1.5162e-01 1.5033e-01 1.1425e+02 3.6032e-02 5.4942e-03 4.5615e-03
1.0955e+02 6.5443e-02 5.9443e-02 6.1640e-02 1.1357e+02 1.6072e-01 1.4471e-01 1.4431e-01 1.2098e+02 5.1877e-01 5.7021e-01 5.2498e-01 1.0969e+02 1.8051e-01 1.5364e-01 1.5241e-01 1.1426e+02 3.6518e-02 6.0167e-03 5.1292e-03
1.0958e+02 6.5949e-02 6.0277e-02 6.2273e-02 1.1358e+02 1.6322e-01 1.4731e-01 1.4702e-01 1.2100e+02 5.1502e-01 5.5989e-01 5.2012e-01 1.0971e+02 1.8149e-01 1.5567e-01 1.5452e-01 1.1427e+02 3.7025e-02 6.6078e-03 5.7543e-03
1.0960e+02 6.6454e-02 6.1122e-02 6.2913e-02 1.1360e+02 1.6574e-01 1.4992e-01 1.4975e-01 1.2101e+02 5.1099e-01 5.4956e-01 5.1540e-01 1.0973e+02 1.8244e-01 1.5772e-01 1.5664e-01 1.1428e+02 3.7561e-02 7.2702e-03 6.4382e-03
1.0962e+02 6.6958e-02 6.1977e-02 6.3560e-02 1.1361e+02 1.6829e-01 1.5254e-01 1.5251e-01 1.2103e+02 5.0666e-01 5.3921e-01 5.1080e-01 1.0975e+02 1.8339e-01 1.5978e-01 1.5877e-01 1.1429e+02 3.8132e-02 8.0057e-03 7.1819e-03
1.0965e+02 6.7462e-02 6.2843e-02 6.4214e-02 1.1362e+02 1.7086e-01 1.5517e-01 1.5529e-01 1.2104e+02 5.0206e-01 5.2885e-01 5.0628e-01 1.0977e+02 1.8431e-01 1.6185e-01 1.6091e-01 1.1430e+02 3.8743e-02 8.8156e-03 7.9861e-03
1.0967e+02 6.7967e-02 6.3716e-02 6.4875e-02 1.1363e+02 1.7345e-01 1.5780e-01 1.5809e-01 1.2106e+02 4.9717e-01 5.1848e-01 5.0183e-01 1.0979e+02 1.8523e-01 1.6392e-01 1.6305e-01 1.1431e+02 3.9402e-02 9.7005e-03 8.8512e-03
1.0969e+02 6.8472e-02 6.4598e-02 6.5544e-02 1.1365e+02 1.7606e-01 1.6043e-01 1.6091e-01 1.2107e+02 4.9201e-01 5.0810e-01 4.9738e-01 1.0982e+02 1.8614e-01 1.6600e-01 1.6519e-01 1.1432e+02 4.0114e-02 1.0660e-02 9.7772e-03
1.0971e+02 6.8979e-02 6.5487e-02 6.6219e-02 1.1366e+02 1.7868e-01 1.6306e-01 1.6374e-01 1.2109e+02 4.8658e-01 4.9771e-01 4.9291e-01 1.0984e+02 1.8704e-01 1.6807e-01 1.6732e-01 1.1433e+02 4.0887e-02 1.1693e-02 1.0764e-02
1.0974e+02 6.9489e-02 6.6382e-02 6.6902e-02 1.1367e+02 1.8132e-01 1.6570e-01 1.6659e-01 1.2110e+02 4.8090e-01 4.8731e-01 4.8836e-01 1.0986e+02 1.8794e-01 1.7014e-01 1.6945e-01 1.1434e+02 4.1726e-02 1.2796e-02 1.1810e-02
1.0976e+02 7.0001e-02 6.7282e-02 6.7591e-02 1.1368e+02 1.8397e-01 1.6834e-01 1.6945e-01 1.2112e+02 4.7498e-01 4.7693e-01 4.8370e-01 1.0988e+02 1.8883e-01 1.7220e-01 1.7156e-01 1.1435e+02 4.2637e-02 1.3968e-02 1.2915e-02
1.0978e+02 7.0517e-02 6.8186e-02 6.8288e-02 1.1370e+02 1.8662e-01 1.7097e-01 1.7232e-01 1.2113e+02 4.6883e-01 4.6657e-01 4.7889e-01 1.0990e+02 1.8971e-01 1.7425e-01 1.7367e-01 1.1436e+02 4.3625e-02 1.5204e-02 1.4077e-02
1.0981e+02 7.1036e-02 6.9095e-02 6.8991e-02 1.1371e+02 1.8928e-01 1.7361e-01 1.7519e-01 1.2115e+02 4.6246e-01 4.5625e-01 4.7388e-01 1.0992e+02 1.9059e-01 1.7628e-01 1.7575e-01 1.1437e+02 4.4696e-02 1.6500e-02 1.5294e-02
1.0983e+02 7.1561e-02 7.0006e-02 6.9702e-02 1.1372e+02 1.9194e-01 1.7624e-01 1.7807e-01 1.2116e+02 4.5589e-01 4.4601e-01 4.6866e-01 1.0994e+02 1.9147e-01 1.7830e-01 1.7782e-01 1.1438e+02 4.5853e-02 1.7849e-02 1.6564e-02
1.0985e+02 7.2090e-02 7.0920e-02 7.0419e-02 1.1373e+02 1.9460e-01 1.7888e-01 1.8094e-01 1.2118e+02 4.4913e-01 4.3586e-01 4.6320e-01 1.0996e+02 1.9235e-01 1.8031e-01 1.7986e-01 1.1439e+02 4.7100e-02 1.9246e-02 1.7884e-02
1.0987e+02 7.2624e-02 7.1835e-02 7.1143e-02 1.1375e+02 1.9724e-01 1.8151e-01 1.8382e-01 1.2119e+02 4.4221e-01 4.2585e-01 4.5749e-01 1.0998e+02 1.9322e-01 1.8229e-01 1.8187e-01 1.1440e+02 4.8440e-02 2.0683e-02 1.9252e-02
1.0990e+02 7.3164e-02 7.2752e-02 7.1873e-02 1.1376e+02 1.9988e-01 1.8415e-01 1.8669e-01 1.2121e+02 4.3514e-01 4.1600e-01 4.5152e-01 1.1001e+02 1.9409e-01 1.8424e-01 1.8386e-01 1.1441e+02 4.9874e-02 2.2154e-02 2.0663e-02
1.0992e+02 7.3711e-02 7.3668e-02 7.2611e-02 1.1377e+02 2.0250e-01 1.8678e-01 1.8956e-01 1.2122e+02 4.2794e-01 4.0635e-01 4.4530e-01 1.1003e+02 1.9495e-01 1.8617e-01 1.8581e-01 1.1442e+02 5.1405e-02 2.3650e-02 2.2116e-02
1.0994e+02 7.4265e-02 7.4585e-02 7.3355e-02 1.1378e+02 2.0510e-01 1.8942e-01 1.9242e-01 1.2124e+02 4.2063e-01 3.9692e-01 4.3883e-01 1.1005e+02 1.9581e-01 1.8807e-01 1.8772e-01 1.1443e+02 5.3033e-02 2.5164e-02 2.3605e-02
1.0997e+02 7.4825e-02 7.5501e-02 7.4105e-02 1.1380e+02 2.0767e-01 1.9206e-01 1.9528e-01 1.2125e+02 4.1323e-01 3.8774e-01 4.3214e-01 1.1007e+02 1.9667e-01 1.8994e-01 1.8960e-01 1.1444e+02 5.4756e-02 2.6689e-02 2.5129e-02
1.0999e+02 7.5393e-02 7.6416e-02 7.4863e-02 1.1381e+02 2.1022e-01 1.9470e-01 1.9812e-01 1.2127e+02 4.0575e-01 3.7883e-01 4.2525e-01 1.1009e+02 1.9752e-01 1.9177e-01 1.9145e-01 1.1445e+02 5.6575e-02 2.8216e-02 2.6682e-02
1.1001e+02 7.5969e-02 7.7330e-02 7.5627e-02 1.1382e+02 2.1273e-01 1.9735e-01 2.0095e-01 1.2128e+02 3.9823e-01 3.7020e-01 4.1820e-01 1.1011e+02 1.9836e-01 1.9357e-01 1.9324e-01 1.1446e+02 5.8486e-02 2.9738e-02 2.8262e-02
1.1004e+02 7.6553e-02 7.8241e-02 7.6398e-02 1.1383e+02 2.1522e-01 2.0000e-01 2.0377e-01 1.2130e+02 3.9067e-01 3.6186e-01 4.1101e-01 1.1013e+02 1.9919e-01 1.9534e-01 1.9500e-01 1.1447e+02 6.0487e-02 3.1249e-02 2.9865e-02
1.1006e+02 7.7145e-02 7.9151e-02 7.7175e-02 1.1384e+02 2.1766e-01 2.0265e-01 2.0658e-01 1.2131e+02 3.8311e-01 3.5382e-01 4.0372e-01 1.1015e+02 2.0001e-01 1.9706e-01 1.9671e-01 1.1448e+02 6.2573e-02 3.2743e-02 3.1487e-02
1.1008e+02 7.7745e-02 8.0058e-02 7.7959e-02 1.1386e+02 2.2006e-01 2.0531e-01 2.0937e-01 1.2133e+02 3.7555e-01 3.4607e-01 3.9639e-01 1.1017e+02 2.0082e-01 1.9875e-01 1.9837e-01 1.1449e+02 6.4741e-02 3.4215e-02 3.3127e-02
1.1010e+02 7.8353e-02 8.0963e-02 7.8750e-02 1.1387e+02 2.2242e-01 2.0797e-01 2.1214e-01 1.2134e+02 3.6802e-01 3.3861e-01 3.8904e-01 1.1020e+02 2.0161e-01 2.0039e-01 1.9998e-01 1.1450e+02 6.6986e-02 3.5662e-02 3.4780e-02
1.1013e+02 7.8971e-02 8.1865e-02 7.9548e-02 1.1388e+02 2.2472e-01 2.1064e-01 2.1489e-01 1.2136e+02 3.6053e-01 3.3143e-01 3.8172e-01 1.1022e+02 2.0239e-01 2.0198e-01 2.0154e-01 1.1451e+02 6.9302e-02 3.7081e-02 3.6444e-02
1.1015e+02 7.9597e-02 8.2765e-02 8.0353e-02 1.1389e+02 2.2698e-01 2.1332e-01 2.1763e-01 1.2137e+02 3.5310e-01 3.2452e-01 3.7446e-01 1.1024e+02 2.0315e-01 2.0354e-01 2.0304e-01 1.1452e+02 7.1682e-02 3.8472e-02 3.8118e-02
1.1017e+02 8.0231e-02 8.3662e-02 8.1164e-02 1.1391e+02 2.2919e-01 2.1600e-01 2.2035e-01 1.2139e+02 3.4575e-01 3.1786e-01 3.6731e-01 1.1026e+02 2.0389e-01 2.0504e-01 2.0449e-01 1.1453e+02 7.4121e-02 3.9836e-02 3.9800e-02
1.1020e+02 8.0874e-02 8.4555e-02 8.1982e-02 1.1392e+02 2.3135e-01 2.1868e-01 2.2305e-01 1.2140e+02 3.3849e-01 3.1145e-01 3.6029e-01 1.1028e+02 2.0460e-01 2.0650e-01 2.0588e-01 1.1454e+02 7.6612e-02 4.1174e-02 4.1489e-02
1.1022e+02 8.1525e-02 8.5446e-02 8.2807e-02 1.1393e+02 2.3345e-01 2.2137e-01 2.2573e-01 1.2142e+02 3.3132e-01 3.0528e-01 3.5343e-01 1.1030e+02 2.0530e-01 2.0790e-01 2.0721e-01 1.1455e+02 7.9149e-02 4.2489e-02 4.3183e-02
1.1024e+02 8.2185e-02 8.6335e-02 8.3639e-02 1.1394e+02 2.3550e-01 2.2407e-01 2.2839e-01 1.2143e+02 3.2427e-01 2.9933e-01 3.4674e-01 1.1032e+02 2.0596e-01 2.0925e-01 2.0847e-01 1.1456e+02 8.1723e-02 4.3789e-02 4.4883e-02
1.1027e+02 8.2853e-02 8.7220e-02 8.4477e-02 1.1396e+02 2.3749e-01 2.2676e-01 2.3103e-01 1.2145e+02 3.1733e-01 2.9361e-01 3.4024e-01 1.1034e+02 2.0659e-01 2.1055e-01 2.0968e-01 1.1457e+02 8.4329e-02 4.5078e-02 4.6590e-02
1.1029e+02 8.3529e-02 8.8103e-02 8.5322e-02 1.1397e+02 2.3943e-01 2.2946e-01 2.3365e-01 1.2146e+02 3.1052e-01 2.8810e-01 3.3395e-01 1.1036e+02 2.0720e-01 2.1180e-01 2.1082e-01 1.1458e+02 8.6961e-02 4.6365e-02 4.8304e-02
1.1031e+02 8.4213e-02 8.8983e-02 8.6174e-02 1.1398e+02 2.4132e-01 2.3216e-01 2.3626e-01 1.2147e+02 3.0385e-01 2.8280e-01 3.2786e-01 1.1039e+02 2.0776e-01 2.1298e-01 2.1189e-01 1.1459e+02 8.9612e-02 4.7659e-02 5.0027e-02
1.1033e+02 8.4904e-02 8.9861e-02 8.7033e-02 1.1399e+02 2.4315e-01 2.3485e-01 2.3884e-01 1.2149e+02 2.9730e-01 2.7772e-01 3.2196e-01 1.1041e+02 2.0830e-01 2.1411e-01 2.1289e-01 1.1460e+02 9.2277e-02 4.8969e-02 5.1761e-02
1.1036e+02 8.5602e-02 9.0736e-02 8.7898e-02 1.1401e+02 2.4493e-01 2.3755e-01 2.4141e-01 1.2150e+02 2.9089e-01 2.7286e-01 3.1626e-01 1.1043e+02 2.0879e-01 2.1518e-01 2.1382e-01 1.1461e+02 9.4949e-02 5.0305e-02 5.3508e-02
1.1038e+02 8.6308e-02 9.1609e-02 8.8770e-02 1.1402e+02 2.4666e-01 2.4024e-01 2.4396e-01 1.2152e+02 2.8462e-01 2.6820e-01 3.1075e-01 1.1045e+02 2.0925e-01 2.1619e-01 2.1468e-01 1.1462e+02 9.7626e-02 5.1679e-02 5.5271e-02
1.1040e+02 8.7019e-02 9.2480e-02 8.9649e-02 1.1403e+02 2.4834e-01 2.4293e-01 2.4649e-01 1.2153e+02 2.7848e-01 2.6376e-01 3.0539e-01 1.1047e+02 2.0967e-01 2.1714e-01 2.1546e-01 1.1463e+02 1.0030e-01 5.3101e-02 5.7054e-02
1.1043e+02 8.7737e-02 9.3349e-02 9.0533e-02 1.1404e+02 2.4998e-01 2.4561e-01 2.4901e-01 1.2155e+02 2.7248e-01 2.5953e-01 3.0018e-01 1.1049e+02 2.1004e-01 2.1802e-01 2.1617e-01 1.1464e+02 1.0297e-01 5.4582e-02 5.8859e-02
1.1045e+02 8.8460e-02 9.4216e-02 9.1424e-02 1.1406e+02 2.5157e-01 2.4828e-01 2.5151e-01 1.2156e+02 2.6661e-01 2.5550e-01 2.9509e-01 1.1051e+02 2.1037e-01 2.1883e-01 2.1681e-01 1.1465e+02 1.0564e-01 5.6129e-02 6.0692e-02
1.1047e+02 8.9189e-02 9.5081e-02 9.2320e-02 1.1407e+02 2.5313e-01 2.5094e-01 2.5401e-01 1.2158e+02 2.6088e-01 2.5167e-01 2.9011e-01 1.1053e+02 2.1065e-01 2.1958e-01 2.1736e-01 1.1466e+02 1.0829e-01 5.7753e-02 6.2555e-02
1.1050e+02 8.9922e-02 9.5944e-02 9.3222e-02 1.1408e+02 2.5465e-01 2.5360e-01 2.5649e-01 1.2159e+02 2.5527e-01 2.4801e-01 2.8520e-01 1.1055e+02 2.1089e-01 2.2026e-01 2.1784e-01 1.1467e+02 1.1094e-01 5.9461e-02 6.4454e-02
1.1052e+02 9.0660e-02 9.6806e-02 9.4129e-02 1.1409e+02 2.5613e-01 2.5624e-01 2.5896e-01 1.2161e+02 2.4980e-01 2.4451e-01 2.8035e-01 1.1058e+02 2.1108e-01 2.2087e-01 2.1824e-01 1.1468e+02 1.1357e-01 6.1258e-02 6.6393e-02
1.1054e+02 9.1401e-02 9.7665e-02 9.5041e-02 1.1411e+02 2.5759e-01 2.5887e-01 2.6143e-01 1.2162e+02 2.4444e-01 2.4115e-01 2.7553e-01 1.1060e+02 2.1123e-01 2.2141e-01 2.1856e-01 1.1469e+02 1.1619e-01 6.3148e-02 6.8376e-02
1.1056e+02 9.2146e-02 9.8523e-02 9.5958e-02 1.1412e+02 2.5903e-01 2.6148e-01 2.6389e-01 1.2164e+02 2.3922e-01 2.3789e-01 2.7072e-01 1.1062e+02 2.1132e-01 2.2188e-01 2.1881e-01 1.1470e+02 1.1880e-01 6.5133e-02 7.0408e-02
1.1059e+02 9.2894e-02 9.9379e-02 9.6879e-02 1.1413e+02 2.6044e-01 2.6409e-01 2.6635e-01 1.2165e+02 2.3412e-01 2.3472e-01 2.6591e-01 1.1064e+02 2.1137e-01 2.2228e-01 2.1897e-01 1.1471e+02 1.2140e-01 6.7213e-02 7.2494e-02
1.1061e+02 9.3644e-02 1.0023e-01 9.7803e-02 1.1414e+02 2.6184e-01 2.6667e-01 2.6881e-01 1.2167e+02 2.2914e-01 2.3159e-01 2.6107e-01 1.1066e+02 2.1137e-01 2.2260e-01 2.1906e-01 1.1472e+02 1.2399e-01 6.9387e-02 7.4638e-02
1.1063e+02 9.4395e-02 1.0108e-01 9.8731e-02 1.1416e+02 2.6323e-01 2.6925e-01 2.7127e-01 1.2168e+02 2.2429e-01 2.2846e-01 2.5619e-01 1.1068e+02 2.1133e-01 2.2285e-01 2.1908e-01 1.1473e+02 1.2658e-01 7.1649e-02 7.6845e-02
1.1066e+02 9.5148e-02 1.0193e-01 9.9661e-02 1.1417e+02 2.6461e-01 2.7181e-01 2.7373e-01 1.2170e+02 2.1957e-01 2.2531e-01 2.5127e-01 1.1070e+02 2.1124e-01 2.2303e-01 2.1902e-01 1.1474e+02 1.2916e-01 7.3995e-02 7.9120e-02
1.1068e+02 9.5902e-02 1.0278e-01 1.0059e-01 1.1418e+02 2.6599e-01 2.7435e-01 2.7619e-01 1.2171e+02 2.1498e-01 2.2210e-01 2.4629e-01 1.1072e+02 2.1110e-01 2.2314e-01 2.1889e-01 1.1475e+02 1.3174e-01 7.6415e-02 8.1466e-02
1.1070e+02 9.6656e-02 1.0363e-01 1.0153e-01 1.1419e+02 2.6736e-01 2.7688e-01 2.7865e-01 1.2173e+02 2.1052e-01 2.1878e-01 2.4124e-01 1.1074e+02 2.1092e-01 2.2318e-01 2.1869e-01 1.1476e+02 1.3431e-01 7.8902e-02 8.3890e-02
1.1072e+02 9.7409e-02 1.0447e-01 1.0246e-01 1.1420e+02 2.6874e-01 2.7939e-01 2.8113e-01 1.2174e+02 2.0620e-01 2.1534e-01 2.3612e-01 1.1077e+02 2.1069e-01 2.2314e-01 2.1842e-01 1.1477e+02 1.3690e-01 8.1444e-02 8.6395e-02
1.1075e+02 9.8163e-02 1.0530e-01 1.0339e-01 1.1422e+02 2.7013e-01 2.8189e-01 2.8360e-01 1.2176e+02 2.0203e-01 2.1174e-01 2.3093e-01 1.1079e+02 2.1042e-01 2.2304e-01 2.1809e-01 1.1478e+02 1.3949e-01 8.4029e-02 8.8986e-02
1.1077e+02 9.8914e-02 1.0614e-01 1.0433e-01 1.1423e+02 2.7153e-01 2.8438e-01 2.8609e-01 1.2177e+02 1.9800e-01 2.0797e-01 2.2568e-01 1.1081e+02 2.1012e-01 2.2287e-01 2.1771e-01 1.1479e+02 1.4208e-01 8.6647e-02 9.1668e-02
1.1079e+02 9.9665e-02 1.0697e-01 1.0526e-01 1.1424e+02 2.7294e-01 2.8686e-01 2.8858e-01 1.2179e+02 1.9412e-01 2.0401e-01 2.2035e-01 1.1083e+02 2.0977e-01 2.2263e-01 2.1726e-01 1.1480e+02 1.4469e-01 8.9285e-02 9.4445e-02
1.1082e+02 1.0041e-01 1.0780e-01 1.0618e-01 1.1425e+02 2.7437e-01 2.8933e-01 2.9108e-01 1.2180e+02 1.9040e-01 1.9985e-01 2.1497e-01 1.1085e+02 2.0939e-01 2.2233e-01 2.1677e-01 1.1481e+02 1.4732e-01 9.1931e-02 9.7322e-02
1.1084e+02 1.0116e-01 1.0862e-01 1.0711e-01 1.1427e+02 2.7581e-01 2.9178e-01 2.9358e-01 1.2182e+02 1.8683e-01 1.9550e-01 2.0953e-01 1.1087e+02 2.0898e-01 2.2197e-01 2.1623e-01 1.1482e+02 1.4996e-01 9.4577e-02 1.0030e-01
1.1086e+02 1.0190e-01 1.0943e-01 1.0802e-01 1.1428e+02 2.7728e-01 2.9423e-01 2.9609e-01 1.2183e+02 1.8343e-01 1.9095e-01 2.0403e-01 1.1089e+02 2.0853e-01 2.2155e-01 2.1564e-01 1.1483e+02 1.5262e-01 9.7211e-02 1.0339e-01
1.1089e+02 1.0264e-01 1.1024e-01 1.0894e-01 1.1429e+02 2.7878e-01 2.9666e-01 2.9860e-01 1.2185e+02 1.8019e-01 1.8623e-01 1.9850e-01 1.1091e+02 2.0806e-01 2.2108e-01 2.1502e-01 1.1484e+02 1.5530e-01 9.9829e-02 1.0660e-01
1.1091e+02 1.0338e-01 1.1105e-01 1.0984e-01 1.1430e+02 2.8029e-01 2.9909e-01 3.0112e-01 1.2186e+02 1.7711e-01 1.8136e-01 1.9294e-01 1.1093e+02 2.0756e-01 2.2055e-01 2.1437e-01 1.1485e+02 1.5801e-01 1.0242e-01 1.0992e-01
1.1093e+02 1.0411e-01 1.1185e-01 1.1074e-01 1.1432e+02 2.8183e-01 3.0151e-01 3.0364e-01 1.2188e+02 1.7418e-01 1.7635e-01 1.8736e-01 1.1096e+02 2.0704e-01 2.1998e-01 2.1370e-01 1.1486e+02 1.6074e-01 1.0499e-01 1.1335e-01
1.1095e+02 1.0484e-01 1.1264e-01 1.1163e-01 1.1433e+02 2.8340e-01 3.0392e-01 3.0615e-01 1.2189e+02 1.7141e-01 1.7125e-01 1.8178e-01 1.1098e+02 2.0650e-01 2.1937e-01 2.1300e-01 1.1487e+02 1.6350e-01 1.0754e-01 1.1691e-01
1.1098e+02 1.0557e-01 1.1342e-01 1.1250e-01 1.1434e+02 2.8499e-01 3.0633e-01 3.0866e-01 1.2191e+02 1.6880e-01 1.6607e-01 1.7620e-01 1.1100e+02 2.0594e-01 2.1872e-01 2.1229e-01 1.1488e+02 1.6628e-01 1.1007e-01 1.2060e-01
1.1100e+02 1.0629e-01 1.1420e-01 1.1337e-01 1.1435e+02 2.8661e-01 3.0872e-01 3.1116e-01 1.2192e+02 1.6632e-01 1.6086e-01 1.7065e-01 1.1102e+02 2.0537e-01 2.1804e-01 2.1158e-01 1.1489e+02 1.6909e-01 1.1258e-01 1.2441e-01
1.1102e+02 1.0700e-01 1.1497e-01 1.1422e-01 1.1437e+02 2.8825e-01 3.1111e-01 3.1365e-01 1.2194e+02 1.6399e-01 1.5564e-01 1.6514e-01 1.1104e+02 2.0478e-01 2.1733e-01 2.1085e-01 1.1490e+02 1.7193e-01 1.1509e-01 1.2834e-01
1.1105e+02 1.0771e-01 1.1573e-01 1.1507e-01 1.1438e+02 2.8991e-01 3.1349e-01 3.1613e-01 1.2195e+02 1.6177e-01 1.5045e-01 1.5968e-01 1.1106e+02 2.0419e-01 2.1659e-01 2.1013e-01 1.1491e+02 1.7479e-01 1.1760e-01 1.3240e-01
1.1107e+02 1.0842e-01 1.1648e-01 1.1589e-01 1.1439e+02 2.9160e-01 3.1585e-01 3.1859e-01 1.2197e+02 1.5968e-01 1.4531e-01 1.5430e-01 1.1108e+02 2.0358e-01 2.1584e-01 2.0942e-01 1.1492e+02 1.7769e-01 1.2014e-01 1.3657e-01
1.1109e+02 1.0912e-01 1.1722e-01 1.1670e-01 1.1440e+02 2.9331e-01 3.1821e-01 3.2103e-01 1.2198e+02 1.5768e-01 1.4026e-01 1.4902e-01 1.1110e+02 2.0298e-01 2.1508e-01 2.0872e-01 1.1493e+02 1.8061e-01 1.2272e-01 1.4086e-01
1.1112e+02 1.0982e-01 1.1795e-01 1.1750e-01 1.1442e+02 2.9503e-01 3.2055e-01 3.2345e-01 1.2200e+02 1.5577e-01 1.3531e-01 1.4384e-01 1.1112e+02 2.0237e-01 2.1431e-01 2.0804e-01 1.1494e+02 1.8357e-01 1.2536e-01 1.4526e-01
1.1114e+02 1.1051e-01 1.1868e-01 1.1828e-01 1.1443e+02 2.9677e-01 3.2287e-01 3.2583e-01 1.2201e+02 1.5393e-01 1.3048e-01 1.3879e-01 1.1115e+02 2.0177e-01 2.1354e-01 2.0738e-01 1.1495e+02 1.8655e-01 1.2807e-01 1.4976e-01
1.1116e+02 1.1120e-01 1.1939e-01 1.1904e-01 1.1444e+02 2.9853e-01 3.2518e-01 3.2818e-01 1.2203e+02 1.5215e-01 1.2579e-01 1.3389e-01 1.1117e+02 2.0116e-01 2.1277e-01 2.0674e-01 1.1496e+02 1.8956e-01 1.3089e-01 1.5435e-01
1.1118e+02 1.1189e-01 1.2009e-01 1.1978e-01 1.1445e+02 3.0029e-01 3.2746e-01 3.3049e-01 1.2204e+02 1.5041e-01 1.2124e-01 1.2915e-01 1.1119e+02 2.0057e-01 2.1200e-01 2.0613e-01 1.1497e+02 1.9260e-01 1.3383e-01 1.5903e-01
1.1121e+02 1.1256e-01 1.2079e-01 1.2050e-01 1.1447e+02 3.0206e-01 3.2971e-01 3.3276e-01 1.2206e+02 1.4870e-01 1.1684e-01 1.2459e-01 1.1121e+02 1.9997e-01 2.1125e-01 2.0555e-01 1.1498e+02 1.9567e-01 1.3691e-01 1.6378e-01
1.1123e+02 1.1324e-01 1.2147e-01 1.2121e-01 1.1448e+02 3.0383e-01 3.3194e-01 3.3499e-01 1.2207e+02 1.4701e-01 1.1259e-01 1.2022e-01 1.1123e+02 1.9939e-01 2.1052e-01 2.0501e-01 1.1499e+02 1.9878e-01 1.4015e-01 1.6859e-01
1.1125e+02 1.1391e-01 1.2215e-01 1.2189e-01 1.1449e+02 3.0560e-01 3.3413e-01 3.3716e-01 1.2209e+02 1.4531e-01 1.0848e-01 1.1605e-01 1.1125e+02 1.9881e-01 2.0981e-01 2.0450e-01 1.1500e+02 2.0192e-01 1.4358e-01 1.7345e-01
1.1128e+02 1.1457e-01 1.2282e-01 1.2256e-01 1.1450e+02 3.0737e-01 3.3629e-01 3.3928e-01 1.2210e+02 1.4359e-01 1.0452e-01 1.1209e-01 1.1127e+02 1.9824e-01 2.0912e-01 2.0404e-01 1.1501e+02 2.0509e-01 1.4720e-01 1.7834e-01
1.1130e+02 1.1524e-01 1.2347e-01 1.2320e-01 1.1452e+02 3.0913e-01 3.3841e-01 3.4134e-01 1.2212e+02 1.4185e-01 1.0070e-01 1.0833e-01 1.1129e+02 1.9768e-01 2.0847e-01 2.0360e-01 1.1502e+02 2.0830e-01 1.5104e-01 1.8326e-01
1.1132e+02 1.1589e-01 1.2412e-01 1.2382e-01 1.1453e+02 3.1087e-01 3.4048e-01 3.4335e-01 1.2213e+02 1.4006e-01 9.7000e-02 1.0480e-01 1.1131e+02 1.9713e-01 2.0784e-01 2.0321e-01 1.1503e+02 2.1154e-01 1.5510e-01 1.8818e-01
1.1134e+02 1.1655e-01 1.2476e-01 1.2443e-01 1.1454e+02 3.1260e-01 3.4250e-01 3.4528e-01 1.2214e+02 1.3823e-01 9.3424e-02 1.0148e-01 1.1134e+02 1.9659e-01 2.0725e-01 2.0286e-01 1.1504e+02 2.1483e-01 1.5940e-01 1.9310e-01
1.1137e+02 1.1720e-01 1.2539e-01 1.2501e-01 1.1455e+02 3.1431e-01 3.4447e-01 3.4716e-01 1.2216e+02 1.3634e-01 8.9961e-02 9.8363e-02 1.1136e+02 1.9606e-01 2.0670e-01 2.0254e-01 1.1505e+02 2.1815e-01 1.6394e-01 1.9801e-01
1.1139e+02 1.1785e-01 1.2602e-01 1.2557e-01 1.1457e+02 3.1600e-01 3.4639e-01 3.4896e-01 1.2217e+02 1.3438e-01 8.6604e-02 9.5453e-02 1.1138e+02 1.9554e-01 2.0618e-01 2.0226e-01 1.1506e+02 2.2153e-01 1.6871e-01 2.0289e-01
1.1141e+02 1.1849e-01 1.2663e-01 1.2612e-01 1.1458e+02 3.1766e-01 3.4824e-01 3.5069e-01 1.2219e+02 1.3236e-01 8.3347e-02 9.2736e-02 1.1140e+02 1.9502e-01 2.0571e-01 2.0202e-01 1.1507e+02 2.2494e-01 1.7374e-01 2.0774e-01
1.1144e+02 1.1913e-01 1.2724e-01 1.2664e-01 1.1459e+02 3.1929e-01 3.5003e-01 3.5235e-01 1.2220e+02 1.3026e-01 8.0186e-02 9.0200e-02 1.1142e+02 1.9452e-01 2.0527e-01 2.0181e-01 1.1508e+02 2.2841e-01 1.7899e-01 2.1255e-01
1.1146e+02 1.1977e-01 1.2784e-01 1.2715e-01 1.1460e+02 3.2089e-01 3.5175e-01 3.5393e-01 1.2222e+02 1.2809e-01 7.7117e-02 8.7831e-02 1.1144e+02 1.9401e-01 2.0488e-01 2.0162e-01 1.1509e+02 2.3193e-01 1.8449e-01 2.1731e-01
1.1148e+02 1.2040e-01 1.2844e-01 1.2764e-01 1.1461e+02 3.2244e-01 3.5341e-01 3.5544e-01 1.2223e+02 1.2585e-01 7.4140e-02 8.5614e-02 1.1146e+02 1.9352e-01 2.0452e-01 2.0147e-01 1.1510e+02 2.3551e-01 1.9020e-01 2.2203e-01
1.1151e+02 1.2104e-01 1.2903e-01 1.2811e-01 1.1463e+02 3.2396e-01 3.5499e-01 3.5687e-01 1.2225e+02 1.2353e-01 7.1255e-02 8.3532e-02 1.1148e+02 1.9303e-01 2.0420e-01 2.0134e-01 1.1511e+02 2.3914e-01 1.9613e-01 2.2669e-01
1.1153e+02 1.2167e-01 1.2961e-01 1.2857e-01 1.1464e+02 3.2544e-01 3.5650e-01 3.5822e-01 1.2226e+02 1.2114e-01 6.8464e-02 8.1567e-02 1.1150e+02 1.9254e-01 2.0393e-01 2.0122e-01 1.1512e+02 2.4284e-01 2.0226e-01 2.3129e-01
1.1155e+02 1.2230e-01 1.3020e-01 1.2901e-01 1.1465e+02 3.2687e-01 3.5793e-01 3.5949e-01 1.2228e+02 1.1869e-01 6.5771e-02 7.9704e-02 1.1152e+02 1.9204e-01 2.0368e-01 2.0113e-01 1.1513e+02 2.4660e-01 2.0858e-01 2.3584e-01
1.1157e+02 1.2292e-01 1.3078e-01 1.2944e-01 1.1466e+02 3.2826e-01 3.5929e-01 3.6069e-01 1.2229e+02 1.1617e-01 6.3179e-02 7.7923e-02 1.1155e+02 1.9155e-01 2.0347e-01 2.0104e-01 1.1514e+02 2.5042e-01 2.1506e-01 2.4034e-01
1.1160e+02 1.2354e-01 1.3135e-01 1.2986e-01 1.1468e+02 3.2960e-01 3.6057e-01 3.6181e-01 1.2231e+02 1.1360e-01 6.0693e-02 7.6210e-02 1.1157e+02 1.9105e-01 2.0329e-01 2.0096e-01 1.1515e+02 2.5431e-01 2.2170e-01 2.4480e-01
1.1162e+02 1.2416e-01 1.3193e-01 1.3027e-01 1.1469e+02 3.3089e-01 3.6178e-01 3.6285e-01 1.2232e+02 1.1098e-01 5.8319e-02 7.4549e-02 1.1159e+02 1.9055e-01 2.0314e-01 2.0089e-01 1.1516e+02 2.5826e-01 2.2847e-01 2.4921e-01
1.1164e+02 1.2478e-01 1.3250e-01 1.3067e-01 1.1470e+02 3.3213e-01 3.6291e-01 3.6382e-01 1.2234e+02 1.0832e-01 5.6060e-02 7.2926e-02 1.1161e+02 1.9004e-01 2.0301e-01 2.0081e-01 1.1517e+02 2.6229e-01 2.3536e-01 2.5358e-01
1.1167e+02 1.2540e-01 1.3307e-01 1.3106e-01 1.1471e+02 3.3333e-01 3.6397e-01 3.6471e-01 1.2235e+02 1.0562e-01 5.3921e-02 7.1330e-02 1.1163e+02 1.8951e-01 2.0289e-01 2.0073e-01 1.1518e+02 2.6639e-01 2.4236e-01 2.5791e-01
1.1169e+02 1.2601e-01 1.3364e-01 1.3144e-01 1.1473e+02 3.3447e-01 3.6495e-01 3.6553e-01 1.2237e+02 1.0289e-01 5.1905e-02 6.9750e-02 1.1165e+02 1.8898e-01 2.0280e-01 2.0063e-01 1.1519e+02 2.7055e-01 2.4943e-01 2.6222e-01
1.1171e+02 1.2663e-01 1.3421e-01 1.3182e-01 1.1474e+02 3.3556e-01 3.6587e-01 3.6628e-01 1.2238e+02 1.0014e-01 5.0013e-02 6.8178e-02 1.1167e+02 1.8843e-01 2.0271e-01 2.0052e-01 1.1520e+02 2.7479e-01 2.5656e-01 2.6650e-01
1.1174e+02 1.2723e-01 1.3479e-01 1.3220e-01 1.1475e+02 3.3660e-01 3.6672e-01 3.6696e-01 1.2240e+02 9.7380e-02 4.8244e-02 6.6610e-02 1.1169e+02 1.8786e-01 2.0263e-01 2.0039e-01 1.1521e+02 2.7909e-01 2.6374e-01 2.7077e-01
1.1176e+02 1.2784e-01 1.3537e-01 1.3257e-01 1.1476e+02 3.3759e-01 3.6750e-01 3.6757e-01 1.2241e+02 9.4610e-02 4.6597e-02 6.5041e-02 1.1171e+02 1.8727e-01 2.0255e-01 2.0023e-01 1.1522e+02 2.8346e-01 2.7094e-01 2.7502e-01
1.1178e+02 1.2844e-01 1.3594e-01 1.3295e-01 1.1478e+02 3.3854e-01 3.6823e-01 3.6811e-01 1.2243e+02 9.1838e-02 4.5069e-02 6.3470e-02 1.1174e+02 1.8667e-01 2.0246e-01 2.0005e-01 1.1523e+02 2.8790e-01 2.7815e-01 2.7928e-01
1.1180e+02 1.2904e-01 1.3653e-01 1.3332e-01 1.1479e+02 3.3944e-01 3.6890e-01 3.6860e-01 1.2244e+02 8.9074e-02 4.3653e-02 6.1898e-02 1.1176e+02 1.8604e-01 2.0236e-01 1.9983e-01 1.1524e+02 2.9241e-01 2.8535e-01 2.8353e-01
1.1183e+02 1.2964e-01 1.3711e-01 1.3370e-01 1.1480e+02 3.4030e-01 3.6951e-01 3.6903e-01 1.2246e+02 8.6322e-02 4.2343e-02 6.0325e-02 1.1178e+02 1.8539e-01 2.0225e-01 1.9958e-01 1.1525e+02 2.9698e-01 2.9251e-01 2.8779e-01
1.1185e+02 1.3023e-01 1.3771e-01 1.3408e-01 1.1481e+02 3.4112e-01 3.7008e-01 3.6939e-01 1.2247e+02 8.3589e-02 4.1131e-02 5.8756e-02 1.1180e+02 1.8471e-01 2.0212e-01 1.9930e-01 1.1526e+02 3.0161e-01 2.9962e-01 2.9206e-01
1.1187e+02 1.3082e-01 1.3830e-01 1.3447e-01 1.1483e+02 3.4189e-01 3.7060e-01 3.6971e-01 1.2249e+02 8.0881e-02 4.0007e-02 5.7195e-02 1.1182e+02 1.8400e-01 2.0197e-01 1.9897e-01 1.1527e+02 3.0629e-01 3.0666e-01 2.9635e-01
1.1190e+02 1.3140e-01 1.3890e-01 1.3486e-01 1.1484e+02 3.4263e-01 3.7108e-01 3.6997e-01 1.2250e+02 7.8205e-02 3.8962e-02 5.5646e-02 1.1184e+02 1.8327e-01 2.0178e-01 1.9860e-01 1.1528e+02 3.1103e-01 3.1362e-01 3.0067e-01
1.1192e+02 1.3198e-01 1.3951e-01 1.3527e-01 1.1485e+02 3.4334e-01 3.7152e-01 3.7019e-01 1.2252e+02 7.5564e-02 3.7985e-02 5.4115e-02 1.1186e+02 1.8251e-01 2.0156e-01 1.9818e-01 1.1529e+02 3.1583e-01 3.2047e-01 3.0503e-01
1.1194e+02 1.3255e-01 1.4013e-01 1.3568e-01 1.1486e+02 3.4401e-01 3.7193e-01 3.7036e-01 1.2253e+02 7.2966e-02 3.7066e-02 5.2608e-02 1.1188e+02 1.8172e-01 2.0131e-01 1.9772e-01 1.1530e+02 3.2067e-01 3.2721e-01 3.0943e-01
1.1196e+02 1.3312e-01 1.4075e-01 1.3610e-01 1.1488e+02 3.4465e-01 3.7230e-01 3.7049e-01 1.2255e+02 7.0416e-02 3.6194e-02 5.1129e-02 1.1190e+02 1.8090e-01 2.0101e-01 1.9721e-01 1.1531e+02 3.2556e-01 3.3380e-01 3.1389e-01
1.1199e+02 1.3368e-01 1.4137e-01 1.3654e-01 1.1489e+02 3.4527e-01 3.7265e-01 3.7059e-01 1.2256e+02 6.7918e-02 3.5360e-02 4.9684e-02 1.1193e+02 1.8005e-01 2.0066e-01 1.9666e-01 1.1532e+02 3.3049e-01 3.4026e-01 3.1841e-01
1.1201e+02 1.3423e-01 1.4201e-01 1.3698e-01 1.1490e+02 3.4586e-01 3.7297e-01 3.7064e-01 1.2258e+02 6.5479e-02 3.4554e-02 4.8275e-02 1.1195e+02 1.7917e-01 2.0027e-01 1.9605e-01 1.1533e+02 3.3545e-01 3.4655e-01 3.2301e-01
1.1203e+02 1.3478e-01 1.4265e-01 1.3744e-01 1.1491e+02 3.4643e-01 3.7327e-01 3.7066e-01 1.2259e+02 6.3103e-02 3.3769e-02 4.6907e-02 1.1197e+02 1.7825e-01 1.9983e-01 1.9540e-01 1.1534e+02 3.4045e-01 3.5268e-01 3.2770e-01
1.1206e+02 1.3531e-01 1.4330e-01 1.3792e-01 1.1493e+02 3.4698e-01 3.7355e-01 3.7066e-01 1.2261e+02 6.0796e-02 3.2996e-02 4.5580e-02 1.1199e+02 1.7731e-01 1.9933e-01 1.9470e-01 1.1535e+02 3.4548e-01 3.5863e-01 3.3249e-01
1.1208e+02 1.3584e-01 1.4396e-01 1.3841e-01 1.1494e+02 3.4751e-01 3.7380e-01 3.7062e-01 1.2262e+02 5.8564e-02 3.2229e-02 4.4296e-02 1.1201e+02 1.7633e-01 1.9877e-01 1.9395e-01 1.1536e+02 3.5054e-01 3.6441e-01 3.3739e-01
1.1210e+02 1.3637e-01 1.4462e-01 1.3891e-01 1.1495e+02 3.4803e-01 3.7403e-01 3.7056e-01 1.2264e+02 5.6411e-02 3.1462e-02 4.3055e-02 1.1203e+02 1.7533e-01 1.9816e-01 1.9316e-01 1.1537e+02 3.5562e-01 3.7000e-01 3.4241e-01
1.1213e+02 1.3688e-01 1.4530e-01 1.3943e-01 1.1496e+02 3.4853e-01 3.7425e-01 3.7048e-01 1.2265e+02 5.4342e-02 3.0691e-02 4.1855e-02 1.1205e+02 1.7429e-01 1.9748e-01 1.9232e-01 1.1538e+02 3.6073e-01 3.7542e-01 3.4758e-01
1.1215e+02 1.3739e-01 1.4597e-01 1.3997e-01 1.1497e+02 3.4902e-01 3.7445e-01 3.7037e-01 1.2267e+02 5.2363e-02 2.9912e-02 4.0695e-02 1.1207e+02 1.7323e-01 1.9675e-01 1.9143e-01 1.1539e+02 3.6585e-01 3.8067e-01 3.5289e-01
1.1217e+02 1.3788e-01 1.4666e-01 1.4053e-01 1.1499e+02 3.4950e-01 3.7462e-01 3.7025e-01 1.2268e+02 5.0477e-02 2.9123e-02 3.9571e-02 1.1209e+02 1.7213e-01 1.9595e-01 1.9051e-01 1.1540e+02 3.7099e-01 3.8575e-01 3.5836e-01
1.1219e+02 1.3837e-01 1.4735e-01 1.4110e-01 1.1500e+02 3.4996e-01 3.7478e-01 3.7011e-01 1.2270e+02 4.8690e-02 2.8323e-02 3.8481e-02 1.1212e+02 1.7101e-01 1.9509e-01 1.8954e-01 1.1541e+02 3.7615e-01 3.9068e-01 3.6399e-01
1.1222e+02 1.3884e-01 1.4805e-01 1.4169e-01 1.1501e+02 3.5042e-01 3.7492e-01 3.6995e-01 1.2271e+02 4.7004e-02 2.7509e-02 3.7419e-02 1.1214e+02 1.6986e-01 1.9417e-01 1.8853e-01 1.1542e+02 3.8132e-01 3.9547e-01 3.6980e-01
1.1224e+02 1.3931e-01 1.4875e-01 1.4229e-01 1.1502e+02 3.5087e-01 3.7503e-01 3.6978e-01 1.2273e+02 4.5423e-02 2.6683e-02 3.6382e-02 1.1216e+02 1.6868e-01 1.9319e-01 1.8749e-01 1.1543e+02 3.8651e-01 4.0014e-01 3.7578e-01
1.1226e+02 1.3977e-01 1.4945e-01 1.4291e-01 1.1504e+02 3.5130e-01 3.7512e-01 3.6959e-01 1.2274e+02 4.3950e-02 2.5846e-02 3.5365e-02 1.1218e+02 1.6748e-01 1.9215e-01 1.8642e-01 1.1544e+02 3.9171e-01 4.0469e-01 3.8195e-01
1.1229e+02 1.4021e-01 1.5016e-01 1.4355e-01 1.1505e+02 3.5173e-01 3.7519e-01 3.6939e-01 1.2276e+02 4.2586e-02 2.4997e-02 3.4365e-02 1.1220e+02 1.6626e-01 1.9105e-01 1.8531e-01 1.1545e+02 3.9693e-01 4.0915e-01 3.8828e-01
1.1231e+02 1.4065e-01 1.5087e-01 1.4420e-01 1.1506e+02 3.5214e-01 3.7524e-01 3.6918e-01 1.2277e+02 4.1333e-02 2.4141e-02 3.3375e-02 1.1222e+02 1.6501e-01 1.8989e-01 1.8417e-01 1.1546e+02 4.0217e-01 4.1354e-01 3.9479e-01
1.1233e+02 1.4108e-01 1.5158e-01 1.4487e-01 1.1507e+02 3.5254e-01 3.7526e-01 3.6895e-01 1.2278e+02 4.0190e-02 2.3277e-02 3.2393e-02 1.1224e+02 1.6374e-01 1.8868e-01 1.8301e-01 1.1547e+02 4.0742e-01 4.1787e-01 4.0147e-01
1.1236e+02 1.4149e-01 1.5230e-01 1.4556e-01 1.1509e+02 3.5293e-01 3.7525e-01 3.6871e-01 1.2280e+02 3.9157e-02 2.2410e-02 3.1414e-02 1.1226e+02 1.6245e-01 1.8742e-01 1.8182e-01 1.1548e+02 4.1270e-01 4.2218e-01 4.0829e-01
1.1238e+02 1.4190e-01 1.5301e-01 1.4626e-01 1.1510e+02 3.5330e-01 3.7522e-01 3.6846e-01 1.2281e+02 3.8233e-02 2.1540e-02 3.0435e-02 1.1228e+02 1.6114e-01 1.8610e-01 1.8061e-01 1.1549e+02 4.1800e-01 4.2647e-01 4.1525e-01
1.1240e+02 1.4230e-01 1.5372e-01 1.4697e-01 1.1511e+02 3.5366e-01 3.7515e-01 3.6819e-01 1.2283e+02 3.7415e-02 2.0672e-02 2.9454e-02 1.1231e+02 1.5982e-01 1.8474e-01 1.7938e-01 1.1550e+02 4.2333e-01 4.3077e-01 4.2233e-01
1.1242e+02 1.4269e-01 1.5443e-01 1.4770e-01 1.1512e+02 3.5400e-01 3.7506e-01 3.6791e-01 1.2284e+02 3.6700e-02 1.9805e-02 2.8467e-02 1.1233e+02 1.5847e-01 1.8332e-01 1.7813e-01 1.1551e+02 4.2870e-01 4.3509e-01 4.2951e-01
1.1245e+02 1.4307e-01 1.5513e-01 1.4844e-01 1.1514e+02 3.5432e-01 3.7494e-01 3.6762e-01 1.2286e+02 3.6082e-02 1.8944e-02 2.7473e-02 1.1235e+02 1.5711e-01 1.8187e-01 1.7686e-01 1.1552e+02 4.3411e-01 4.3947e-01 4.3676e-01
1.1247e+02 1.4344e-01 1.5583e-01 1.4919e-01 1.1515e+02 3.5462e-01 3.7479e-01 3.6731e-01 1.2287e+02 3.5558e-02 1.8089e-02 2.6470e-02 1.1237e+02 1.5574e-01 1.8038e-01 1.7558e-01 1.1553e+02 4.3956e-01 4.4390e-01 4.4407e-01
1.1249e+02 1.4381e-01 1.5653e-01 1.4996e-01 1.1516e+02 3.5489e-01 3.7461e-01 3.6698e-01 1.2289e+02 3.5121e-02 1.7241e-02 2.5458e-02 1.1239e+02 1.5435e-01 1.7885e-01 1.7428e-01 1.1554e+02 4.4506e-01 4.4842e-01 4.5140e-01
1.1252e+02 1.4416e-01 1.5721e-01 1.5073e-01 1.1517e+02 3.5513e-01 3.7440e-01 3.6664e-01 1.2290e+02 3.4764e-02 1.6402e-02 2.4436e-02 1.1241e+02 1.5295e-01 1.7728e-01 1.7297e-01 1.1555e+02 4.5062e-01 4.5303e-01 4.5872e-01
1.1254e+02 1.4452e-01 1.5788e-01 1.5151e-01 1.1519e+02 3.5535e-01 3.7416e-01 3.6627e-01 1.2292e+02 3.4480e-02 1.5572e-02 2.3404e-02 1.1243e+02 1.5154e-01 1.7568e-01 1.7166e-01 1.1556e+02 4.5624e-01 4.5775e-01 4.6601e-01
1.1256e+02 1.4486e-01 1.5855e-01 1.5230e-01 1.1520e+02 3.5554e-01 3.7390e-01 3.6589e-01 1.2293e+02 3.4261e-02 1.4753e-02 2.2364e-02 1.1245e+02 1.5011e-01 1.7406e-01 1.7033e-01 1.1557e+02 4.6192e-01 4.6260e-01 4.7325e-01
1.1259e+02 1.4521e-01 1.5920e-01 1.5309e-01 1.1521e+02 3.5569e-01 3.7361e-01 3.6548e-01 1.2295e+02 3.4099e-02 1.3944e-02 2.1317e-02 1.1247e+02 1.4868e-01 1.7241e-01 1.6899e-01 1.1558e+02 4.6768e-01 4.6758e-01 4.8039e-01
1.1261e+02 1.4555e-01 1.5984e-01 1.5389e-01 1.1522e+02 3.5581e-01 3.7329e-01 3.6505e-01 1.2296e+02 3.3985e-02 1.3149e-02 2.0266e-02 1.1250e+02 1.4724e-01 1.7074e-01 1.6765e-01 1.1559e+02 4.7350e-01 4.7270e-01 4.8743e-01
1.1263e+02 1.4588e-01 1.6046e-01 1.5470e-01 1.1524e+02 3.5589e-01 3.7295e-01 3.6460e-01 1.2298e+02 3.3910e-02 1.2366e-02 1.9212e-02 1.1252e+02 1.4579e-01 1.6905e-01 1.6630e-01 1.1560e+02 4.7940e-01 4.7797e-01 4.9432e-01
1.1265e+02 1.4622e-01 1.6107e-01 1.5551e-01 1.1525e+02 3.5593e-01 3.7258e-01 3.6413e-01 1.2299e+02 3.3866e-02 1.1599e-02 1.8159e-02 1.1254e+02 1.4434e-01 1.6734e-01 1.6495e-01 1.1561e+02 4.8537e-01 4.8340e-01 5.0105e-01
1.1268e+02 1.4655e-01 1.6166e-01 1.5632e-01 1.1526e+02 3.5594e-01 3.7219e-01 3.6363e-01 1.2301e+02 3.3845e-02 1.0849e-02 1.7111e-02 1.1256e+02 1.4288e-01 1.6562e-01 1.6359e-01 1.1562e+02 4.9141e-01 4.8899e-01 5.0759e-01
1.1270e+02 1.4689e-01 1.6223e-01 1.5713e-01 1.1527e+02 3.5590e-01 3.7178e-01 3.6311e-01 1.2302e+02 3.3837e-02 1.0120e-02 1.6073e-02 1.1258e+02 1.4142e-01 1.6389e-01 1.6222e-01 1.1563e+02 4.9752e-01 4.9474e-01 5.1394e-01
1.1272e+02 1.4723e-01 1.6278e-01 1.5793e-01 1.1529e+02 3.5582e-01 3.7134e-01 3.6257e-01 1.2304e+02 3.3836e-02 9.4140e-03 1.5049e-02 1.1260e+02 1.3995e-01 1.6215e-01 1.6085e-01 1.1564e+02 5.0370e-01 5.0066e-01 5.2006e-01
1.1275e+02 1.4757e-01 1.6330e-01 1.5874e-01 1.1530e+02 3.5570e-01 3.7089e-01 3.6199e-01 1.2305e+02 3.3833e-02 8.7352e-03 1.4045e-02 1.1262e+02 1.3848e-01 1.6040e-01 1.5947e-01 1.1565e+02 5.0994e-01 5.0674e-01 5.2596e-01
1.1277e+02 1.4791e-01 1.6381e-01 1.5954e-01 1.1531e+02 3.5553e-01 3.7041e-01 3.6139e-01 1.2307e+02 3.3823e-02 8.0876e-03 1.3067e-02 1.1264e+02 1.3701e-01 1.5866e-01 1.5809e-01 1.1566e+02 5.1623e-01 5.1297e-01 5.3161e-01
1.1279e+02 1.4826e-01 1.6429e-01 1.6033e-01 1.1532e+02 3.5531e-01 3.6991e-01 3.6077e-01 1.2308e+02 3.3799e-02 7.4758e-03 1.2120e-02 1.1266e+02 1.3553e-01 1.5691e-01 1.5671e-01 1.1567e+02 5.2256e-01 5.1935e-01 5.3702e-01
1.1281e+02 1.4861e-01 1.6475e-01 1.6112e-01 1.1534e+02 3.5505e-01 3.6938e-01 3.6012e-01 1.2310e+02 3.3756e-02 6.9042e-03 1.1211e-02 1.1269e+02 1.3406e-01 1.5516e-01 1.5532e-01 1.1568e+02 5.2892e-01 5.2587e-01 5.4218e-01
1.1284e+02 1.4897e-01 1.6519e-01 1.6190e-01 1.1535e+02 3.5474e-01 3.6884e-01 3.5945e-01 1.2311e+02 3.3691e-02 6.3774e-03 1.0345e-02 1.1271e+02 1.3258e-01 1.5341e-01 1.5392e-01 1.1569e+02 5.3529e-01 5.3250e-01 5.4709e-01
1.1286e+02 1.4934e-01 1.6559e-01 1.6266e-01 1.1536e+02 3.5438e-01 3.6826e-01 3.5875e-01 1.2313e+02 3.3599e-02 5.8996e-03 9.5278e-03 1.1273e+02 1.3111e-01 1.5166e-01 1.5252e-01 1.1570e+02 5.4166e-01 5.3924e-01 5.5176e-01
1.1288e+02 1.4972e-01 1.6598e-01 1.6342e-01 1.1537e+02 3.5397e-01 3.6766e-01 3.5802e-01 1.2314e+02 3.3478e-02 5.4747e-03 8.7649e-03 1.1275e+02 1.2964e-01 1.4992e-01 1.5111e-01 1.1571e+02 5.4801e-01 5.4606e-01 5.5619e-01
1.1291e+02 1.5011e-01 1.6633e-01 1.6416e-01 1.1538e+02 3.5352e-01 3.6703e-01 3.5727e-01 1.2316e+02 3.3327e-02 5.1061e-03 8.0608e-03 1.1277e+02 1.2817e-01 1.4819e-01 1.4969e-01 1.1572e+02 5.5432e-01 5.5293e-01 5.6040e-01
1.1293e+02 1.5051e-01 1.6666e-01 1.6489e-01 1.1540e+02 3.5301e-01 3.6637e-01 3.5650e-01 1.2317e+02 3.3145e-02 4.7966e-03 7.4194e-03 1.1279e+02 1.2670e-01 1.4647e-01 1.4827e-01 1.1573e+02 5.6058e-01 5.5982e-01 5.6439e-01
1.1295e+02 1.5091e-01 1.6696e-01 1.6560e-01 1.1541e+02 3.5246e-01 3.6567e-01 3.5570e-01 1.2319e+02 3.2932e-02 4.5479e-03 6.8439e-03 1.1281e+02 1.2524e-01 1.4475e-01 1.4684e-01 1.1574e+02 5.6675e-01 5.6672e-01 5.6819e-01
1.1298e+02 1.5134e-01 1.6723e-01 1.6629e-01 1.1542e+02 3.5185e-01 3.6493e-01 3.5487e-01 1.2320e+02 3.2689e-02 4.3614e-03 6.3363e-03 1.1283e+02 1.2378e-01 1.4304e-01 1.4540e-01 1.1575e+02 5.7282e-01 5.7358e-01 5.7181e-01
1.1300e+02 1.5177e-01 1.6748e-01 1.6696e-01 1.1543e+02 3.5120e-01 3.6415e-01 3.5402e-01 1.2322e+02 3.2416e-02 4.2371e-03 5.8975e-03 1.1285e+02 1.2233e-01 1.4134e-01 1.4396e-01 1.1576e+02 5.7877e-01 5.8037e-01 5.7528e-01
1.1302e+02 1.5222e-01 1.6770e-01 1.6761e-01 1.1545e+02 3.5049e-01 3.6332e-01 3.5314e-01 1.2323e+02 3.2117e-02 4.1744e-03 5.5275e-03 1.1288e+02 1.2088e-01 1.3965e-01 1.4251e-01 1.1577e+02 5.8456e-01 5.8705e-01 5.7862e-01
1.1304e+02 1.5268e-01 1.6789e-01 1.6823e-01 1.1546e+02 3.4973e-01 3.6243e-01 3.5224e-01 1.2325e+02 3.1793e-02 4.1719e-03 5.2251e-03 1.1290e+02 1.1944e-01 1.3797e-01 1.4105e-01 1.1578e+02 5.9019e-01 5.9360e-01 5.8185e-01
1.1307e+02 1.5315e-01 1.6806e-01 1.6884e-01 1.1547e+02 3.4892e-01 3.6150e-01 3.5130e-01 1.2326e+02 3.1447e-02 4.2272e-03 4.9878e-03 1.1292e+02 1.1801e-01 1.3631e-01 1.3958e-01 1.1579e+02 5.9562e-01 5.9999e-01 5.8499e-01
1.1309e+02 1.5364e-01 1.6820e-01 1.6941e-01 1.1548e+02 3.4805e-01 3.6050e-01 3.5034e-01 1.2328e+02 3.1081e-02 4.3373e-03 4.8123e-03 1.1294e+02 1.1658e-01 1.3465e-01 1.3811e-01 1.1580e+02 6.0084e-01 6.0617e-01 5.8808e-01
1.1311e+02 1.5415e-01 1.6832e-01 1.6996e-01 1.1550e+02 3.4713e-01 3.5943e-01 3.4935e-01 1.2329e+02 3.0698e-02 4.4984e-03 4.6940e-03 1.1296e+02 1.1516e-01 1.3300e-01 1.3662e-01 1.1581e+02 6.0582e-01 6.1213e-01 5.9114e-01
1.1314e+02 1.5467e-01 1.6841e-01 1.7049e-01 1.1551e+02 3.4616e-01 3.5830e-01 3.4832e-01 1.2331e+02 3.0301e-02 4.7062e-03 4.6278e-03 1.1298e+02 1.1375e-01 1.3137e-01 1.3514e-01 1.1582e+02 6.1055e-01 6.1784e-01 5.9420e-01
1.1316e+02 1.5520e-01 1.6848e-01 1.7098e-01 1.1552e+02 3.4513e-01 3.5709e-01 3.4726e-01 1.2332e+02 2.9891e-02 4.9557e-03 4.6076e-03 1.1300e+02 1.1235e-01 1.2975e-01 1.3364e-01 1.1583e+02 6.1501e-01 6.2328e-01 5.9728e-01
1.1318e+02 1.5575e-01 1.6852e-01 1.7144e-01 1.1553e+02 3.4404e-01 3.5580e-01 3.4616e-01 1.2334e+02 2.9472e-02 5.2413e-03 4.6269e-03 1.1302e+02 1.1095e-01 1.2813e-01 1.3214e-01 1.1584e+02 6.1920e-01 6.2844e-01 6.0041e-01
1.1321e+02 1.5631e-01 1.6855e-01 1.7187e-01 1.1555e+02 3.4289e-01 3.5443e-01 3.4502e-01 1.2335e+02 2.9044e-02 5.5571e-03 4.6788e-03 1.1304e+02 1.0957e-01 1.2653e-01 1.3063e-01 1.1585e+02 6.2308e-01 6.3331e-01 6.0361e-01
1.1323e+02 1.5689e-01 1.6855e-01 1.7227e-01 1.1556e+02 3.4168e-01 3.5298e-01 3.4384e-01 1.2337e+02 2.8609e-02 5.8967e-03 4.7561e-03 1.1307e+02 1.0820e-01 1.2494e-01 1.2911e-01 1.1586e+02 6.2667e-01 6.3788e-01 6.0691e-01
1.1325e+02 1.5748e-01 1.6854e-01 1.7264e-01 1.1557e+02 3.4041e-01 3.5144e-01 3.4260e-01 1.2338e+02 2.8168e-02 6.2533e-03 4.8518e-03 1.1309e+02 1.0683e-01 1.2336e-01 1.2759e-01 1.1587e+02 6.2995e-01 6.4217e-01 6.1031e-01
1.1327e+02 1.5808e-01 1.6850e-01 1.7297e-01 1.1558e+02 3.3908e-01 3.4981e-01 3.4132e-01 1.2340e+02 2.7723e-02 6.6198e-03 4.9588e-03 1.1311e+02 1.0547e-01 1.2180e-01 1.2606e-01 1.1588e+02 6.3293e-01 6.4617e-01 6.1385e-01
1.1330e+02 1.5870e-01 1.6845e-01 1.7327e-01 1.1560e+02 3.3768e-01 3.4809e-01 3.3998e-01 1.2341e+02 2.7272e-02 6.9890e-03 5.0708e-03 1.1313e+02 1.0413e-01 1.2024e-01 1.2454e-01 1.1589e+02 6.3559e-01 6.4991e-01 6.1753e-01
1.1332e+02 1.5933e-01 1.6839e-01 1.7353e-01 1.1561e+02 3.3622e-01 3.4628e-01 3.3858e-01 1.2342e+02 2.6816e-02 7.3534e-03 5.1815e-03 1.1315e+02 1.0279e-01 1.1869e-01 1.2300e-01 1.1590e+02 6.3795e-01 6.5340e-01 6.2136e-01
1.1334e+02 1.5996e-01 1.6831e-01 1.7376e-01 1.1562e+02 3.3469e-01 3.4437e-01 3.3712e-01 1.2344e+02 2.6354e-02 7.7056e-03 5.2857e-03 1.1317e+02 1.0146e-01 1.1715e-01 1.2147e-01 1.1591e+02 6.4001e-01 6.5667e-01 6.2535e-01
1.1337e+02 1.6061e-01 1.6822e-01 1.7395e-01 1.1563e+02 3.3309e-01 3.4237e-01 3.3559e-01 1.2345e+02 2.5887e-02 8.0381e-03 5.3787e-03 1.1319e+02 1.0014e-01 1.1563e-01 1.1993e-01 1.1592e+02 6.4178e-01 6.5975e-01 6.2951e-01
1.1339e+02 1.6127e-01 1.6812e-01 1.7411e-01 1.1565e+02 3.3141e-01 3.4029e-01 3.3399e-01 1.2347e+02 2.5412e-02 8.3439e-03 5.4567e-03 1.1321e+02 9.8832e-02 1.1411e-01 1.1840e-01 1.1593e+02 6.4327e-01 6.6266e-01 6.3383e-01
1.1341e+02 1.6193e-01 1.6801e-01 1.7423e-01 1.1566e+02 3.2967e-01 3.3811e-01 3.3231e-01 1.2348e+02 2.4929e-02 8.6165e-03 5.5167e-03 1.1323e+02 9.7531e-02 1.1261e-01 1.1686e-01 1.1594e+02 6.4450e-01 6.6543e-01 6.3832e-01
1.1343e+02 1.6260e-01 1.6789e-01 1.7432e-01 1.1567e+02 3.2785e-01 3.3584e-01 3.3056e-01 1.2350e+02 2.4437e-02 8.8499e-03 5.5567e-03 1.1326e+02 9.6239e-02 1.1111e-01 1.1533e-01 1.1595e+02 6.4548e-01 6.6810e-01 6.4296e-01
1.1346e+02 1.6328e-01 1.6777e-01 1.7437e-01 1.1568e+02 3.2596e-01 3.3349e-01 3.2872e-01 1.2351e+02 2.3935e-02 9.0388e-03 5.5755e-03 1.1328e+02 9.4956e-02 1.0963e-01 1.1380e-01 1.1596e+02 6.4623e-01 6.7070e-01 6.4776e-01
1.1348e+02 1.6395e-01 1.6764e-01 1.7439e-01 1.1570e+02 3.2399e-01 3.3106e-01 3.2680e-01 1.2353e+02 2.3421e-02 9.1791e-03 5.5727e-03 1.1330e+02 9.3681e-02 1.0816e-01 1.1228e-01 1.1597e+02 6.4678e-01 6.7324e-01 6.5268e-01
1.1350e+02 1.6463e-01 1.6750e-01 1.7437e-01 1.1571e+02 3.2195e-01 3.2855e-01 3.2479e-01 1.2354e+02 2.2896e-02 9.2676e-03 5.5487e-03 1.1332e+02 9.2414e-02 1.0670e-01 1.1076e-01 1.1598e+02 6.4713e-01 6.7576e-01 6.5773e-01
1.1353e+02 1.6531e-01 1.6736e-01 1.7432e-01 1.1572e+02 3.1983e-01 3.2597e-01 3.2269e-01 1.2356e+02 2.2359e-02 9.3025e-03 5.5045e-03 1.1334e+02 9.1156e-02 1.0526e-01 1.0924e-01 1.1599e+02 6.4732e-01 6.7828e-01 6.6287e-01
1.1355e+02 1.6598e-01 1.6722e-01 1.7424e-01 1.1573e+02 3.1763e-01 3.2332e-01 3.2049e-01 1.2357e+02 2.1808e-02 9.2829e-03 5.4415e-03 1.1336e+02 8.9906e-02 1.0383e-01 1.0774e-01 1.1600e+02 6.4736e-01 6.8081e-01 6.6810e-01
1.1357e+02 1.6665e-01 1.6708e-01 1.7412e-01 1.1574e+02 3.1536e-01 3.2060e-01 3.1821e-01 1.2359e+02 2.1246e-02 9.2095e-03 5.3618e-03 1.1338e+02 8.8663e-02 1.0241e-01 1.0624e-01 1.1601e+02 6.4727e-01 6.8336e-01 6.7337e-01
1.1360e+02 1.6732e-01 1.6693e-01 1.7398e-01 1.1576e+02 3.1301e-01 3.1783e-01 3.1583e-01 1.2360e+02 2.0670e-02 9.0839e-03 5.2675e-03 1.1340e+02 8.7429e-02 1.0101e-01 1.0476e-01 1.1602e+02 6.4707e-01 6.8594e-01 6.7866e-01
1.1362e+02 1.6797e-01 1.6679e-01 1.7380e-01 1.1577e+02 3.1058e-01 3.1501e-01 3.1336e-01 1.2362e+02 2.0084e-02 8.9092e-03 5.1610e-03 1.1342e+02 8.6203e-02 9.9623e-02 1.0328e-01 1.1603e+02 6.4678e-01 6.8854e-01 6.8395e-01
1.1364e+02 1.6862e-01 1.6665e-01 1.7359e-01 1.1578e+02 3.0807e-01 3.1214e-01 3.1080e-01 1.2363e+02 1.9486e-02 8.6890e-03 5.0446e-03 1.1345e+02 8.4985e-02 9.8253e-02 1.0182e-01 1.1604e+02 6.4641e-01 6.9114e-01 6.8919e-01
1.1366e+02 1.6925e-01 1.6651e-01 1.7336e-01 1.1579e+02 3.0550e-01 3.0923e-01 3.0814e-01 1.2365e+02 1.8880e-02 8.4280e-03 4.9208e-03 1.1347e+02 8.3776e-02 9.6901e-02 1.0037e-01 1.1605e+02 6.4599e-01 6.9375e-01 6.9436e-01
1.1369e+02 1.6987e-01 1.6637e-01 1.7309e-01 1.1581e+02 3.0285e-01 3.0628e-01 3.0540e-01 1.2366e+02 1.8265e-02 8.1315e-03 4.7916e-03 1.1349e+02 8.2575e-02 9.5567e-02 9.8941e-02 1.1606e+02 6.4551e-01 6.9633e-01 6.9941e-01
1.1371e+02 1.7047e-01 1.6623e-01 1.7280e-01 1.1582e+02 3.0012e-01 3.0331e-01 3.0257e-01 1.2368e+02 1.7645e-02 7.8052e-03 4.6591e-03 1.1351e+02 8.1383e-02 9.4251e-02 9.7525e-02 1.1607e+02 6.4499e-01 6.9887e-01 7.0431e-01
1.1373e+02 1.7106e-01 1.6610e-01 1.7249e-01 1.1583e+02 2.9733e-01 3.0031e-01 2.9966e-01 1.2369e+02 1.7022e-02 7.4548e-03 4.5248e-03 1.1353e+02 8.0200e-02 9.2956e-02 9.6127e-02 1.1608e+02 6.4442e-01 7.0133e-01 7.0902e-01
1.1376e+02 1.7162e-01 1.6596e-01 1.7215e-01 1.1584e+02 2.9448e-01 2.9730e-01 2.9667e-01 1.2371e+02 1.6397e-02 7.0863e-03 4.3900e-03 1.1355e+02 7.9027e-02 9.1681e-02 9.4747e-02 1.1609e+02 6.4382e-01 7.0368e-01 7.1349e-01
1.1378e+02 1.7216e-01 1.6583e-01 1.7178e-01 1.1586e+02 2.9156e-01 2.9427e-01 2.9361e-01 1.2372e+02 1.5774e-02 6.7053e-03 4.2559e-03 1.1357e+02 7.7865e-02 9.0428e-02 9.3387e-02 1.1610e+02 6.4318e-01 7.0590e-01 7.1769e-01
1.1380e+02 1.7267e-01 1.6570e-01 1.7140e-01 1.1587e+02 2.8857e-01 2.9124e-01 2.9048e-01 1.2374e+02 1.5154e-02 6.3174e-03 4.1230e-03 1.1359e+02 7.6714e-02 8.9197e-02 9.2048e-02 1.1611e+02 6.4250e-01 7.0793e-01 7.2157e-01
1.1383e+02 1.7315e-01 1.6557e-01 1.7099e-01 1.1588e+02 2.8554e-01 2.8820e-01 2.8729e-01 1.2375e+02 1.4541e-02 5.9274e-03 3.9918e-03 1.1361e+02 7.5574e-02 8.7990e-02 9.0731e-02 1.1612e+02 6.4176e-01 7.0976e-01 7.2509e-01
1.1385e+02 1.7361e-01 1.6544e-01 1.7056e-01 1.1589e+02 2.8244e-01 2.8517e-01 2.8405e-01 1.2377e+02 1.3938e-02 5.5399e-03 3.8623e-03 1.1364e+02 7.4447e-02 8.6806e-02 8.9436e-02 1.1613e+02 6.4096e-01 7.1134e-01 7.2821e-01
1.1387e+02 1.7403e-01 1.6530e-01 1.7011e-01 1.1591e+02 2.7930e-01 2.8214e-01 2.8075e-01 1.2378e+02 1.3347e-02 5.1590e-03 3.7346e-03 1.1366e+02 7.3334e-02 8.5646e-02 8.8165e-02 1.1614e+02 6.4007e-01 7.1265e-01 7.3089e-01
1.1389e+02 1.7442e-01 1.6517e-01 1.6964e-01 1.1592e+02 2.7611e-01 2.7912e-01 2.7742e-01 1.2380e+02 1.2770e-02 4.7882e-03 3.6083e-03 1.1368e+02 7.2234e-02 8.4511e-02 8.6918e-02 1.1615e+02 6.3909e-01 7.1367e-01 7.3310e-01
1.1392e+02 1.7478e-01 1.6504e-01 1.6915e-01 1.1593e+02 2.7288e-01 2.7612e-01 2.7405e-01 1.2381e+02 1.2211e-02 4.4305e-03 3.4833e-03 1.1370e+02 7.1150e-02 8.3402e-02 8.5695e-02 1.1616e+02 6.3800e-01 7.1436e-01 7.3479e-01
1.1394e+02 1.7509e-01 1.6490e-01 1.6865e-01 1.1594e+02 2.6961e-01 2.7314e-01 2.7066e-01 1.2383e+02 1.1672e-02 4.0887e-03 3.3591e-03 1.1372e+02 7.0081e-02 8.2317e-02 8.4498e-02 1.1617e+02 6.3676e-01 7.1472e-01 7.3594e-01
1.1396e+02 1.7537e-01 1.6475e-01 1.6813e-01 1.1596e+02 2.6631e-01 2.7017e-01 2.6725e-01 1.2384e+02 1.1154e-02 3.7650e-03 3.2355e-03 1.1374e+02 6.9029e-02 8.1259e-02 8.3327e-02 1.1618e+02 6.3537e-01 7.1472e-01 7.3652e-01
1.1399e+02 1.7561e-01 1.6460e-01 1.6759e-01 1.1597e+02 2.6298e-01 2.6722e-01 2.6383e-01 1.2386e+02 1.0660e-02 3.4614e-03 3.1124e-03 1.1376e+02 6.7995e-02 8.0226e-02 8.2183e-02 1.1619e+02 6.3380e-01 7.1437e-01 7.3651e-01
1.1401e+02 1.7581e-01 1.6444e-01 1.6704e-01 1.1598e+02 2.5962e-01 2.6430e-01 2.6041e-01 1.2387e+02 1.0192e-02 3.1794e-03 2.9897e-03 1.1378e+02 6.6980e-02 7.9218e-02 8.1064e-02 1.1620e+02 6.3201e-01 7.1367e-01 7.3587e-01
1.1403e+02 1.7596e-01 1.6428e-01 1.6648e-01 1.1599e+02 2.5625e-01 2.6141e-01 2.5700e-01 1.2389e+02 9.7500e-03 2.9205e-03 2.8678e-03 1.1380e+02 6.5984e-02 7.8236e-02 7.9973e-02 1.1621e+02 6.3000e-01 7.1261e-01 7.3461e-01
1.1406e+02 1.7607e-01 1.6410e-01 1.6590e-01 1.1601e+02 2.5286e-01 2.5854e-01 2.5360e-01 1.2390e+02 9.3361e-03 2.6858e-03 2.7471e-03 1.1383e+02 6.5009e-02 7.7279e-02 7.8908e-02 1.1622e+02 6.2774e-01 7.1120e-01 7.3270e-01
1.1408e+02 1.7614e-01 1.6391e-01 1.6530e-01 1.1602e+02 2.4946e-01 2.5570e-01 2.5022e-01 1.2392e+02 8.9509e-03 2.4763e-03 2.6282e-03 1.1385e+02 6.4055e-02 7.6347e-02 7.7871e-02 1.1623e+02 6.2521e-01 7.0947e-01 7.3014e-01
1.1410e+02 1.7615e-01 1.6371e-01 1.6470e-01 1.1603e+02 2.4606e-01 2.5289e-01 2.4688e-01 1.2393e+02 8.5948e-03 2.2925e-03 2.5122e-03 1.1387e+02 6.3123e-02 7.5438e-02 7.6859e-02 1.1624e+02 6.2239e-01 7.0743e-01 7.2694e-01
1.1412e+02 1.7613e-01 1.6350e-01 1.6408e-01 1.1604e+02 2.4265e-01 2.5010e-01 2.4358e-01 1.2395e+02 8.2678e-03 2.1349e-03 2.4004e-03 1.1389e+02 6.2213e-02 7.4552e-02 7.5874e-02 1.1625e+02 6.1926e-01 7.0509e-01 7.2309e-01
1.1415e+02 1.7605e-01 1.6327e-01 1.6344e-01 1.1606e+02 2.3924e-01 2.4735e-01 2.4031e-01 1.2396e+02 7.9698e-03 2.0033e-03 2.2940e-03 1.1391e+02 6.1327e-02 7.3688e-02 7.4916e-02 1.1626e+02 6.1581e-01 7.0249e-01 7.1862e-01
1.1417e+02 1.7593e-01 1.6302e-01 1.6280e-01 1.1607e+02 2.3585e-01 2.4463e-01 2.3710e-01 1.2398e+02 7.7002e-03 1.8973e-03 2.1947e-03 1.1393e+02 6.0464e-02 7.2846e-02 7.3982e-02 1.1627e+02 6.1203e-01 6.9964e-01 7.1352e-01
1.1419e+02 1.7577e-01 1.6275e-01 1.6214e-01 1.1608e+02 2.3246e-01 2.4193e-01 2.3395e-01 1.2399e+02 7.4581e-03 1.8161e-03 2.1043e-03 1.1395e+02 5.9626e-02 7.2024e-02 7.3073e-02 1.1628e+02 6.0790e-01 6.9657e-01 7.0784e-01
1.1422e+02 1.7555e-01 1.6246e-01 1.6147e-01 1.1609e+02 2.2909e-01 2.3927e-01 2.3086e-01 1.2401e+02 7.2425e-03 1.7583e-03 2.0244e-03 1.1397e+02 5.8811e-02 7.1220e-02 7.2189e-02 1.1629e+02 6.0344e-01 6.9330e-01 7.0159e-01
1.1424e+02 1.7529e-01 1.6216e-01 1.6079e-01 1.1611e+02 2.2573e-01 2.3663e-01 2.2783e-01 1.2402e+02 7.0519e-03 1.7221e-03 1.9569e-03 1.1399e+02 5.8021e-02 7.0435e-02 7.1327e-02 1.1630e+02 5.9864e-01 6.8985e-01 6.9481e-01
1.1426e+02 1.7498e-01 1.6183e-01 1.6010e-01 1.1612e+02 2.2240e-01 2.3402e-01 2.2488e-01 1.2404e+02 6.8846e-03 1.7052e-03 1.9032e-03 1.1402e+02 5.7256e-02 6.9665e-02 7.0488e-02 1.1631e+02 5.9349e-01 6.8623e-01 6.8754e-01
1.1428e+02 1.7463e-01 1.6147e-01 1.5940e-01 1.1613e+02 2.1909e-01 2.3144e-01 2.2200e-01 1.2405e+02 6.7388e-03 1.7048e-03 1.8648e-03 1.1404e+02 5.6515e-02 6.8911e-02 6.9671e-02 1.1632e+02 5.8802e-01 6.8247e-01 6.7981e-01
1.1431e+02 1.7423e-01 1.6110e-01 1.5869e-01 1.1614e+02 2.1581e-01 2.2889e-01 2.1919e-01 1.2406e+02 6.6125e-03 1.7178e-03 1.8430e-03 1.1406e+02 5.5798e-02 6.8169e-02 6.8873e-02 1.1633e+02 5.8222e-01 6.7856e-01 6.7167e-01
1.1433e+02 1.7379e-01 1.6070e-01 1.5797e-01 1.1615e+02 2.1256e-01 2.2637e-01 2.1646e-01 1.2408e+02 6.5033e-03 1.7408e-03 1.8384e-03 1.1408e+02 5.5105e-02 6.7440e-02 6.8095e-02 1.1633e+02 5.7613e-01 6.7453e-01 6.6317e-01
1.1435e+02 1.7331e-01 1.6027e-01 1.5724e-01 1.1617e+02 2.0935e-01 2.2387e-01 2.1381e-01 1.2409e+02 6.4091e-03 1.7701e-03 1.8516e-03 1.1410e+02 5.4435e-02 6.6721e-02 6.7335e-02 1.1634e+02 5.6974e-01 6.7035e-01 6.5437e-01
1.1438e+02 1.7278e-01 1.5982e-01 1.5650e-01 1.1618e+02 2.0617e-01 2.2139e-01 2.1124e-01 1.2411e+02 6.3275e-03 1.8021e-03 1.8824e-03 1.1412e+02 5.3788e-02 6.6010e-02 6.6590e-02 1.1635e+02 5.6309e-01 6.6604e-01 6.4531e-01
1.1440e+02 1.7222e-01 1.5934e-01 1.5575e-01 1.1619e+02 2.0302e-01 2.1894e-01 2.0874e-01 1.2412e+02 6.2560e-03 1.8332e-03 1.9305e-03 1.1414e+02 5.3163e-02 6.5308e-02 6.5862e-02 1.1636e+02 5.5620e-01 6.6159e-01 6.3604e-01
1.1442e+02 1.7161e-01 1.5883e-01 1.5499e-01 1.1620e+02 1.9992e-01 2.1651e-01 2.0632e-01 1.2414e+02 6.1923e-03 1.8599e-03 1.9947e-03 1.1416e+02 5.2560e-02 6.4611e-02 6.5146e-02 1.1637e+02 5.4909e-01 6.5698e-01 6.2663e-01
1.1445e+02 1.7097e-01 1.5830e-01 1.5422e-01 1.1622e+02 1.9685e-01 2.1410e-01 2.0398e-01 1.2415e+02 6.1341e-03 1.8791e-03 2.0736e-03 1.1418e+02 5.1976e-02 6.3918e-02 6.4443e-02 1.1638e+02 5.4180e-01 6.5220e-01 6.1712e-01
1.1447e+02 1.7030e-01 1.5774e-01 1.5344e-01 1.1623e+02 1.9383e-01 2.1172e-01 2.0170e-01 1.2417e+02 6.0792e-03 1.8882e-03 2.1652e-03 1.1420e+02 5.1412e-02 6.3229e-02 6.3751e-02 1.1639e+02 5.3435e-01 6.4724e-01 6.0756e-01
1.1449e+02 1.6958e-01 1.5715e-01 1.5266e-01 1.1624e+02 1.9085e-01 2.0935e-01 1.9950e-01 1.2418e+02 6.0255e-03 1.8851e-03 2.2670e-03 1.1423e+02 5.0866e-02 6.2542e-02 6.3068e-02 1.1640e+02 5.2677e-01 6.4207e-01 5.9802e-01
1.1451e+02 1.6884e-01 1.5654e-01 1.5187e-01 1.1625e+02 1.8791e-01 2.0699e-01 1.9735e-01 1.2420e+02 5.9710e-03 1.8683e-03 2.3762e-03 1.1425e+02 5.0336e-02 6.1856e-02 6.2393e-02 1.1641e+02 5.1909e-01 6.3669e-01 5.8852e-01
1.1454e+02 1.6807e-01 1.5590e-01 1.5107e-01 1.1627e+02 1.8503e-01 2.0465e-01 1.9527e-01 1.2421e+02 5.9142e-03 1.8370e-03 2.4898e-03 1.1427e+02 4.9823e-02 6.1169e-02 6.1725e-02 1.1642e+02 5.1134e-01 6.3107e-01 5.7913e-01
1.1456e+02 1.6726e-01 1.5524e-01 1.5026e-01 1.1628e+02 1.8218e-01 2.0232e-01 1.9324e-01 1.2423e+02 5.8535e-03 1.7909e-03 2.6044e-03 1.1429e+02 4.9323e-02 6.0481e-02 6.1061e-02 1.1643e+02 5.0355e-01 6.2519e-01 5.6988e-01
1.1458e+02 1.6643e-01 1.5455e-01 1.4945e-01 1.1629e+02 1.7938e-01 2.0000e-01 1.9126e-01 1.2424e+02 5.7876e-03 1.7306e-03 2.7165e-03 1.1431e+02 4.8837e-02 5.9791e-02 6.0401e-02 1.1644e+02 4.9575e-01 6.1905e-01 5.6080e-01
1.1461e+02 1.6558e-01 1.5384e-01 1.4863e-01 1.1630e+02 1.7663e-01 1.9769e-01 1.8933e-01 1.2426e+02 5.7156e-03 1.6570e-03 2.8228e-03 1.1433e+02 4.8361e-02 5.9099e-02 5.9743e-02 1.1645e+02 4.8796e-01 6.1262e-01 5.5192e-01
1.1463e+02 1.6470e-01 1.5310e-01 1.4781e-01 1.1632e+02 1.7393e-01 1.9538e-01 1.8743e-01 1.2427e+02 5.6369e-03 1.5716e-03 2.9198e-03 1.1435e+02 4.7896e-02 5.8403e-02 5.9086e-02 1.1646e+02 4.8021e-01 6.0590e-01 5.4327e-01
1.1465e+02 1.6380e-01 1.5235e-01 1.4698e-01 1.1633e+02 1.7128e-01 1.9308e-01 1.8556e-01 1.2429e+02 5.5508e-03 1.4763e-03 3.0043e-03 1.1437e+02 4.7439e-02 5.7703e-02 5.8428e-02 1.1647e+02 4.7252e-01 5.9889e-01 5.3486e-01
1.1468e+02 1.6288e-01 1.5157e-01 1.4614e-01 1.1634e+02 1.6867e-01 1.9077e-01 1.8371e-01 1.2430e+02 5.4573e-03 1.3734e-03 3.0737e-03 1.1439e+02 4.6990e-02 5.7000e-02 5.7769e-02 1.1648e+02 4.6491e-01 5.9157e-01 5.2670e-01
1.1470e+02 1.6193e-01 1.5078e-01 1.4530e-01 1.1635e+02 1.6611e-01 1.8846e-01 1.8188e-01 1.2432e+02 5.3565e-03 1.2651e-03 3.1253e-03 1.1442e+02 4.6545e-02 5.6292e-02 5.7107e-02 1.1649e+02 4.5739e-01 5.8396e-01 5.1881e-01
1.1472e+02 1.6098e-01 1.4997e-01 1.4446e-01 1.1637e+02 1.6360e-01 1.8614e-01 1.8007e-01 1.2433e+02 5.2487e-03 1.1537e-03 3.1572e-03 1.1444e+02 4.6105e-02 5.5580e-02 5.6442e-02 1.1650e+02 4.4998e-01 5.7604e-01 5.1118e-01
1.1474e+02 1.6000e-01 1.4914e-01 1.4362e-01 1.1638e+02 1.6114e-01 1.8381e-01 1.7825e-01 1.2435e+02 5.1344e-03 1.0417e-03 3.1680e-03 1.1446e+02 4.5668e-02 5.4863e-02 5.5772e-02 1.1651e+02 4.4269e-01 5.6783e-01 5.0380e-01
1.1477e+02 1.5901e-01 1.4829e-01 1.4277e-01 1.1639e+02 1.5872e-01 1.8147e-01 1.7644e-01 1.2436e+02 5.0143e-03 9.3109e-04 3.1568e-03 1.1448e+02 4.5231e-02 5.4143e-02 5.5096e-02 1.1652e+02 4.3552e-01 5.5934e-01 4.9665e-01
1.1479e+02 1.5801e-01 1.4744e-01 1.4192e-01 1.1640e+02 1.5635e-01 1.7911e-01 1.7461e-01 1.2438e+02 4.8894e-03 8.2387e-04 3.1234e-03 1.1450e+02 4.4795e-02 5.3419e-02 5.4415e-02 1.1653e+02 4.2848e-01 5.5057e-01 4.8973e-01
1.1481e+02 1.5700e-01 1.4657e-01 1.4106e-01 1.1642e+02 1.5402e-01 1.7673e-01 1.7277e-01 1.2439e+02 4.7607e-03 7.2163e-04 3.0681e-03 1.1452e+02 4.4358e-02 5.2692e-02 5.3726e-02 1.1654e+02 4.2157e-01 5.4153e-01 4.8301e-01
1.1484e+02 1.5597e-01 1.4569e-01 1.4021e-01 1.1643e+02 1.5174e-01 1.7433e-01 1.7092e-01 1.2441e+02 4.6293e-03 6.2568e-04 2.9917e-03 1.1454e+02 4.3918e-02 5.1962e-02 5.3031e-02 1.1655e+02 4.1478e-01 5.3225e-01 4.7646e-01
1.1486e+02 1.5493e-01 1.4480e-01 1.3935e-01 1.1644e+02 1.4951e-01 1.7191e-01 1.6903e-01 1.2442e+02 4.4965e-03 5.3700e-04 2.8957e-03 1.1456e+02 4.3475e-02 5.1229e-02 5.2328e-02 1.1656e+02 4.0812e-01 5.2273e-01 4.7005e-01
1.1488e+02 1.5389e-01 1.4390e-01 1.3849e-01 1.1645e+02 1.4732e-01 1.6946e-01 1.6712e-01 1.2444e+02 4.3634e-03 4.5621e-04 2.7818e-03 1.1458e+02 4.3027e-02 5.0495e-02 5.1618e-02 1.1657e+02 4.0157e-01 5.1299e-01 4.6374e-01
1.1490e+02 1.5283e-01 1.4300e-01 1.3763e-01 1.1647e+02 1.4517e-01 1.6699e-01 1.6517e-01 1.2445e+02 4.2314e-03 3.8363e-04 2.6524e-03 1.1461e+02 4.2574e-02 4.9760e-02 5.0899e-02 1.1658e+02 3.9512e-01 5.0305e-01 4.5752e-01
1.1493e+02 1.5176e-01 1.4209e-01 1.3677e-01 1.1648e+02 1.4307e-01 1.6448e-01 1.6319e-01 1.2447e+02 4.1016e-03 3.1932e-04 2.5099e-03 1.1463e+02 4.2116e-02 4.9024e-02 5.0173e-02 1.1659e+02 3.8876e-01 4.9291e-01 4.5133e-01
1.1495e+02 1.5069e-01 1.4118e-01 1.3591e-01 1.1649e+02 1.4100e-01 1.6195e-01 1.6117e-01 1.2448e+02 3.9753e-03 2.6309e-04 2.3571e-03 1.1465e+02 4.1650e-02 4.8288e-02 4.9440e-02 1.1660e+02 3.8249e-01 4.8261e-01 4.4514e-01
1.1497e+02 1.4961e-01 1.4026e-01 1.3505e-01 1.1650e+02 1.3898e-01 1.5938e-01 1.5910e-01 1.2450e+02 3.8535e-03 2.1455e-04 2.1967e-03 1.1467e+02 4.1178e-02 4.7554e-02 4.8698e-02 1.1661e+02 3.7628e-01 4.7215e-01 4.3892e-01
1.1500e+02 1.4852e-01 1.3935e-01 1.3418e-01 1.1651e+02 1.3699e-01 1.5678e-01 1.5699e-01 1.2451e+02 3.7372e-03 1.7319e-04 2.0316e-03 1.1469e+02 4.0697e-02 4.6820e-02 4.7950e-02 1.1662e+02 3.7012e-01 4.6156e-01 4.3264e-01
1.1502e+02 1.4742e-01 1.3843e-01 1.3332e-01 1.1653e+02 1.3504e-01 1.5415e-01 1.5484e-01 1.2453e+02 3.6274e-03 1.3838e-04 1.8646e-03 1.1471e+02 4.0209e-02 4.6089e-02 4.7196e-02 1.1663e+02 3.6400e-01 4.5084e-01 4.2626e-01
1.1504e+02 1.4631e-01 1.3751e-01 1.3245e-01 1.1654e+02 1.3312e-01 1.5149e-01 1.5264e-01 1.2454e+02 3.5247e-03 1.0944e-04 1.6981e-03 1.1473e+02 3.9713e-02 4.5360e-02 4.6435e-02 1.1664e+02 3.5791e-01 4.4002e-01 4.1975e-01
1.1507e+02 1.4520e-01 1.3658e-01 1.3159e-01 1.1655e+02 1.3124e-01 1.4880e-01 1.5039e-01 1.2456e+02 3.4300e-03 8.5666e-05 1.5346e-03 1.1475e+02 3.9209e-02 4.4635e-02 4.5669e-02 1.1665e+02 3.5182e-01 4.2911e-01 4.1309e-01
1.1509e+02 1.4408e-01 1.3566e-01 1.3072e-01 1.1656e+02 1.2938e-01 1.4608e-01 1.4810e-01 1.2457e+02 3.3437e-03 6.6376e-05 1.3761e-03 1.1477e+02 3.8697e-02 4.3913e-02 4.4899e-02 1.1666e+02 3.4572e-01 4.1812e-01 4.0625e-01
1.1511e+02 1.4294e-01 1.3474e-01 1.2986e-01 1.1658e+02 1.2755e-01 1.4334e-01 1.4577e-01 1.2459e+02 3.2661e-03 5.0906e-05 1.2244e-03 1.1480e+02 3.8177e-02 4.3194e-02 4.4125e-02 1.1667e+02 3.3961e-01 4.0708e-01 3.9922e-01
1.1513e+02 1.4180e-01 1.3382e-01 1.2899e-01 1.1659e+02 1.2575e-01 1.4057e-01 1.4339e-01 1.2460e+02 3.1977e-03 3.8643e-05 1.0810e-03 1.1482e+02 3.7649e-02 4.2480e-02 4.3348e-02 1.1668e+02 3.3346e-01 3.9601e-01 3.9199e-01
1.1516e+02 1.4065e-01 1.3290e-01 1.2812e-01 1.1660e+02 1.2398e-01 1.3778e-01 1.4098e-01 1.2462e+02 3.1385e-03 2.9035e-05 9.4698e-04 1.1484e+02 3.7115e-02 4.1771e-02 4.2570e-02 1.1669e+02 3.2728e-01 3.8491e-01 3.8454e-01
1.1518e+02 1.3949e-01 1.3198e-01 1.2725e-01 1.1661e+02 1.2222e-01 1.3498e-01 1.3853e-01 1.2463e+02 3.0885e-03 2.1594e-05 8.2311e-04 1.1486e+02 3.6574e-02 4.1066e-02 4.1790e-02 1.1670e+02 3.2105e-01 3.7381e-01 3.7686e-01
1.1520e+02 1.3832e-01 1.3106e-01 1.2637e-01 1.1663e+02 1.2048e-01 1.3216e-01 1.3604e-01 1.2465e+02 3.0478e-03 1.5896e-05 7.0985e-04 1.1488e+02 3.6027e-02 4.0366e-02 4.1011e-02 1.1671e+02 3.1476e-01 3.6273e-01 3.6897e-01
1.1523e+02 1.3714e-01 1.3014e-01 1.2550e-01 1.1664e+02 1.1876e-01 1.2934e-01 1.3353e-01 1.2466e+02 3.0159e-03 1.1583e-05 6.0739e-04 1.1490e+02 3.5474e-02 3.9670e-02 4.0233e-02 1.1672e+02 3.0841e-01 3.5168e-01 3.6085e-01
1.1525e+02 1.3594e-01 1.2922e-01 1.2462e-01 1.1665e+02 1.1705e-01 1.2651e-01 1.3099e-01 1.2468e+02 2.9928e-03 8.3534e-06 5.1564e-04 1.1492e+02 3.4917e-02 3.8978e-02 3.9457e-02 1.1673e+02 3.0201e-01 3.4068e-01 3.5253e-01
1.1527e+02 1.3474e-01 1.2829e-01 1.2374e-01 1.1666e+02 1.1535e-01 1.2368e-01 1.2844e-01 1.2469e+02 2.9779e-03 5.9632e-06 4.3431e-04 1.1494e+02 3.4356e-02 3.8291e-02 3.8685e-02 1.1674e+02 2.9554e-01 3.2975e-01 3.4401e-01
1.1530e+02 1.3352e-01 1.2737e-01 1.2286e-01 1.1668e+02 1.1366e-01 1.2086e-01 1.2586e-01 1.2471e+02 2.9707e-03 4.2135e-06 3.6292e-04 1.1496e+02 3.3793e-02 3.7608e-02 3.7917e-02 1.1675e+02 2.8901e-01 3.1891e-01 3.3531e-01
1.1532e+02 1.3229e-01 1.2643e-01 1.2197e-01 1.1669e+02 1.1197e-01 1.1804e-01 1.2328e-01 1.2472e+02 2.9707e-03 2.9468e-06 3.0088e-04 1.1499e+02 3.3227e-02 3.6929e-02 3.7154e-02 1.1676e+02 2.8243e-01 3.0817e-01 3.2644e-01
1.1534e+02 1.3104e-01 1.2550e-01 1.2108e-01 1.1670e+02 1.1029e-01 1.1525e-01 1.2069e-01 1.2473e+02 2.9772e-03 2.0399e-06 2.4747e-04 1.1501e+02 3.2661e-02 3.6253e-02 3.6398e-02 1.1677e+02 2.7579e-01 2.9756e-01 3.1744e-01
1.1536e+02 1.2978e-01 1.2455e-01 1.2018e-01 1.1671e+02 1.0860e-01 1.1247e-01 1.1809e-01 1.2475e+02 2.9895e-03 1.3978e-06 2.0192e-04 1.1503e+02 3.2094e-02 3.5580e-02 3.5649e-02 1.1678e+02 2.6911e-01 2.8708e-01 3.0832e-01
1.1539e+02 1.2851e-01 1.2360e-01 1.1928e-01 1.1673e+02 1.0692e-01 1.0972e-01 1.1550e-01 1.2476e+02 3.0068e-03 9.4797e-07 1.6345e-04 1.1505e+02 3.1528e-02 3.4910e-02 3.4908e-02 1.1679e+02 2.6240e-01 2.7675e-01 2.9911e-01
1.1541e+02 1.2722e-01 1.2264e-01 1.1837e-01 1.1674e+02 1.0522e-01 1.0701e-01 1.1292e-01 1.2478e+02 3.0282e-03 6.3637e-07 1.3126e-04 1.1507e+02 3.0964e-02 3.4242e-02 3.4177e-02 1.1680e+02 2.5566e-01 2.6658e-01 2.8984e-01
1.1543e+02 1.2591e-01 1.2166e-01 1.1746e-01 1.1675e+02 1.0352e-01 1.0433e-01 1.1035e-01 1.2479e+02 3.0527e-03 4.2284e-07 1.0456e-04 1.1509e+02 3.0403e-02 3.3576e-02 3.3455e-02 1.1681e+02 2.4890e-01 2.5660e-01 2.8054e-01
1.1546e+02 1.2459e-01 1.2068e-01 1.1654e-01 1.1676e+02 1.0182e-01 1.0169e-01 1.0779e-01 1.2481e+02 3.0795e-03 2.7810e-07 8.2633e-05 1.1511e+02 2.9845e-02 3.2912e-02 3.2744e-02 1.1682e+02 2.4215e-01 2.4680e-01 2.7124e-01
1.1548e+02 1.2325e-01 1.1968e-01 1.1561e-01 1.1678e+02 1.0010e-01 9.9088e-02 1.0526e-01 1.2482e+02 3.1076e-03 1.8103e-07 6.4779e-05 1.1513e+02 2.9293e-02 3.2249e-02 3.2044e-02 1.1683e+02 2.3541e-01 2.3721e-01 2.6196e-01
1.1550e+02 1.2190e-01 1.1867e-01 1.1467e-01 1.1679e+02 9.8367e-02 9.6540e-02 1.0275e-01 1.2484e+02 3.1360e-03 1.1665e-07 5.0375e-05 1.1515e+02 2.8745e-02 3.1588e-02 3.1355e-02 1.1684e+02 2.2869e-01 2.2783e-01 2.5273e-01
1.1552e+02 1.2053e-01 1.1764e-01 1.1372e-01 1.1680e+02 9.6623e-02 9.4043e-02 1.0027e-01 1.2485e+02 3.1637e-03 7.4396e-08 3.8859e-05 1.1518e+02 2.8204e-02 3.0927e-02 3.0679e-02 1.1685e+02 2.2201e-01 2.1867e-01 2.4358e-01
1.1555e+02 1.1914e-01 1.1659e-01 1.1276e-01 1.1681e+02 9.4866e-02 9.1600e-02 9.7815e-02 1.2487e+02 3.1898e-03 4.6964e-08 2.9734e-05 1.1520e+02 2.7670e-02 3.0267e-02 3.0015e-02 1.1686e+02 2.1538e-01 2.0974e-01 2.3453e-01
1.1557e+02 1.1774e-01 1.1552e-01 1.1179e-01 1.1683e+02 9.3095e-02 8.9215e-02 9.5397e-02 1.2488e+02 3.2134e-03 2.9345e-08 2.2568e-05 1.1522e+02 2.7143e-02 2.9608e-02 2.9364e-02 1.1687e+02 2.0881e-01 2.0104e-01 2.2560e-01
1.1559e+02 1.1631e-01 1.1443e-01 1.1081e-01 1.1684e+02 9.1309e-02 8.6889e-02 9.3015e-02 1.2490e+02 3.2336e-03 1.8149e-08 1.6991e-05 1.1524e+02 2.6625e-02 2.8950e-02 2.8726e-02 1.1688e+02 2.0233e-01 1.9258e-01 2.1681e-01
1.1562e+02 1.1488e-01 1.1332e-01 1.0981e-01 1.1685e+02 8.9509e-02 8.4623e-02 9.0671e-02 1.2491e+02 3.2498e-03 1.1110e-08 1.2688e-05 1.1526e+02 2.6116e-02 2.8293e-02 2.8101e-02 1.1689e+02 1.9594e-01 1.8436e-01 2.0818e-01
1.1564e+02 1.1342e-01 1.1219e-01 1.0880e-01 1.1686e+02 8.7696e-02 8.2419e-02 8.8367e-02 1.2493e+02 3.2613e-03 6.7321e-09 9.3985e-06 1.1528e+02 2.5616e-02 2.7638e-02 2.7489e-02 1.1690e+02 1.8965e-01 1.7639e-01 1.9973e-01
1.1566e+02 1.1195e-01 1.1103e-01 1.0778e-01 1.1688e+02 8.5871e-02 8.0276e-02 8.6104e-02 1.2494e+02 3.2675e-03 4.0376e-09 6.9051e-06 1.1530e+02 2.5126e-02 2.6984e-02 2.6890e-02 1.1691e+02 1.8348e-01 1.6866e-01 1.9146e-01
1.1569e+02 1.1046e-01 1.0984e-01 1.0674e-01 1.1689e+02 8.4034e-02 7.8196e-02 8.3884e-02 1.2496e+02 3.2680e-03 2.3969e-09 5.0319e-06 1.1532e+02 2.4645e-02 2.6332e-02 2.6305e-02 1.1692e+02 1.7743e-01 1.6118e-01 1.8338e-01
1.1571e+02 1.0896e-01 1.0863e-01 1.0569e-01 1.1690e+02 8.2187e-02 7.6177e-02 8.1706e-02 1.2497e+02 3.2625e-03 1.4084e-09 3.6370e-06 1.1534e+02 2.4175e-02 2.5683e-02 2.5732e-02 1.1693e+02 1.7151e-01 1.5394e-01 1.7550e-01
1.1573e+02 1.0744e-01 1.0739e-01 1.0462e-01 1.1691e+02 8.0331e-02 7.4219e-02 7.9572e-02 1.2499e+02 3.2508e-03 8.1911e-10 2.6073e-06 1.1537e+02 2.3715e-02 2.5037e-02 2.5172e-02 1.1694e+02 1.6574e-01 1.4694e-01 1.6783e-01
1.1575e+02 1.0591e-01 1.0613e-01 1.0353e-01 1.1692e+02 7.8470e-02 7.2320e-02 7.7481e-02 1.2500e+02 3.2329e-03 4.7154e-10 1.8539e-06 1.1539e+02 2.3265e-02 2.4395e-02 2.4624e-02 1.1695e+02 1.6011e-01 1.4017e-01 1.6036e-01
1.1578e+02 1.0436e-01 1.0484e-01 1.0242e-01 1.1694e+02 7.6606e-02 7.0478e-02 7.5432e-02 1.2502e+02 3.2089e-03 2.6868e-10 1.3074e-06 1.1541e+02 2.2826e-02 2.3758e-02 2.4088e-02 1.1696e+02 1.5463e-01 1.3364e-01 1.5310e-01
1.1580e+02 1.0279e-01 1.0351e-01 1.0129e-01 1.1695e+02 7.4740e-02 6.8691e-02 7.3426e-02 1.2503e+02 3.1789e-03 1.5154e-10 9.1445e-07 1.1543e+02 2.2397e-02 2.3126e-02 2.3563e-02 1.1697e+02 1.4931e-01 1.2733e-01 1.4605e-01
1.1582e+02 1.0122e-01 1.0216e-01 1.0015e-01 1.1696e+02 7.2876e-02 6.6957e-02 7.1462e-02 1.2505e+02 3.1432e-03 8.4595e-11 6.3436e-07 1.1545e+02 2.1978e-02 2.2501e-02 2.3050e-02 1.1698e+02 1.4415e-01 1.2124e-01 1.3920e-01
1.1585e+02 9.9629e-02 1.0078e-01 9.8980e-02 1.1697e+02 7.1017e-02 6.5273e-02 6.9539e-02 1.2506e+02 3.1023e-03 4.6743e-11 4.3644e-07 1.1547e+02 2.1569e-02 2.1883e-02 2.2547e-02 1.1699e+02 1.3915e-01 1.1536e-01 1.3255e-01
1.1587e+02 9.8028e-02 9.9375e-02 9.7791e-02 1.1699e+02 6.9165e-02 6.3637e-02 6.7655e-02 1.2508e+02 3.0564e-03 2.5565e-11 2.9781e-07 1.1549e+02 2.1170e-02 2.1273e-02 2.2054e-02 1.1700e+02 1.3431e-01 1.0969e-01 1.2611e-01
1.1589e+02 9.6416e-02 9.7939e-02 9.6580e-02 1.1700e+02 6.7325e-02 6.2044e-02 6.5810e-02 1.2509e+02 3.0062e-03 1.3840e-11 2.0154e-07 1.1551e+02 2.0779e-02 2.0673e-02 2.1571e-02 1.1701e+02 1.2963e-01 1.0421e-01 1.1986e-01
1.1592e+02 9.4793e-02 9.6474e-02 9.5347e-02 1.1701e+02 6.5499e-02 6.0492e-02 6.4002e-02 1.2511e+02 2.9520e-03 7.4157e-12 1.3526e-07 1.1553e+02 2.0398e-02 2.0082e-02 2.1098e-02 1.1702e+02 1.2510e-01 9.8920e-02 1.1381e-01
1.1594e+02 9.3160e-02 9.4982e-02 9.4091e-02 1.1702e+02 6.3691e-02 5.8978e-02 6.2231e-02 1.2512e+02 2.8944e-03 3.9331e-12 9.0036e-08 1.1556e+02 2.0024e-02 1.9502e-02 2.0632e-02 1.1703e+02 1.2073e-01 9.3812e-02 1.0795e-01
1.1596e+02 9.1518e-02 9.3463e-02 9.2812e-02 1.1704e+02 6.1903e-02 5.7498e-02 6.0495e-02 1.2514e+02 2.8339e-03 2.0647e-12 5.9435e-08 1.1558e+02 1.9659e-02 1.8935e-02 2.0175e-02 1.1704e+02 1.1651e-01 8.8878e-02 1.0228e-01
1.1598e+02 8.9868e-02 9.1918e-02 9.1510e-02 1.1705e+02 6.0140e-02 5.6050e-02 5.8792e-02 1.2515e+02 2.7709e-03 1.0729e-12 3.8911e-08 1.1560e+02 1.9301e-02 1.8379e-02 1.9725e-02 1.1705e+02 1.1243e-01 8.4112e-02 9.6805e-02
1.1601e+02 8.8211e-02 9.0348e-02 9.0184e-02 1.1706e+02 5.8403e-02 5.4629e-02 5.7122e-02 1.2517e+02 2.7058e-03 5.5179e-13 2.5264e-08 1.1562e+02 1.8949e-02 1.7837e-02 1.9282e-02 1.1706e+02 1.0849e-01 7.9508e-02 9.1518e-02
1.1603e+02 8.6549e-02 8.8754e-02 8.8834e-02 1.1707e+02 5.6697e-02 5.3233e-02 5.5483e-02 1.2518e+02 2.6390e-03 2.8090e-13 1.6267e-08 1.1564e+02 1.8604e-02 1.7309e-02 1.8846e-02 1.1707e+02 1.0469e-01 7.5060e-02 8.6421e-02
1.1605e+02 8.4881e-02 8.7138e-02 8.7461e-02 1.1709e+02 5.5024e-02 5.1858e-02 5.3875e-02 1.2520e+02 2.5706e-03 1.4154e-13 1.0387e-08 1.1566e+02 1.8265e-02 1.6795e-02 1.8415e-02 1.1708e+02 1.0102e-01 7.0765e-02 8.1513e-02
1.1608e+02 8.3209e-02 8.5500e-02 8.6065e-02 1.1710e+02 5.3387e-02 5.0503e-02 5.2297e-02 1.2521e+02 2.5010e-03 7.0594e-14 6.5780e-09 1.1568e+02 1.7930e-02 1.6295e-02 1.7990e-02 1.1709e+02 9.7469e-02 6.6619e-02 7.6796e-02
1.1610e+02 8.1534e-02 8.3842e-02 8.4646e-02 1.1711e+02 5.1787e-02 4.9165e-02 5.0747e-02 1.2523e+02 2.4303e-03 3.4850e-14 4.1310e-09 1.1570e+02 1.7600e-02 1.5811e-02 1.7570e-02 1.1710e+02 9.4035e-02 6.2618e-02 7.2269e-02
1.1612e+02 7.9858e-02 8.2166e-02 8.3204e-02 1.1712e+02 5.0228e-02 4.7841e-02 4.9226e-02 1.2524e+02 2.3585e-03 1.7029e-14 2.5728e-09 1.1572e+02 1.7275e-02 1.5343e-02 1.7155e-02 1.1711e+02 9.0712e-02 5.8761e-02 6.7932e-02
1.1615e+02 7.8180e-02 8.0473e-02 8.1739e-02 1.1714e+02 4.8711e-02 4.6529e-02 4.7732e-02 1.2526e+02 2.2857e-03 8.2360e-15 1.5890e-09 1.1575e+02 1.6952e-02 1.4889e-02 1.6743e-02 1.1712e+02 8.7493e-02 5.5046e-02 6.3787e-02
1.1617e+02 7.6503e-02 7.8765e-02 8.0254e-02 1.1715e+02 4.7238e-02 4.5228e-02 4.6266e-02 1.2527e+02 2.2119e-03 3.9428e-15 9.7326e-10 1.1577e+02 1.6632e-02 1.4452e-02 1.6336e-02 1.1713e+02 8.4371e-02 5.1472e-02 5.9832e-02
1.1619e+02 7.4828e-02 7.7044e-02 7.8747e-02 1.1716e+02 4.5810e-02 4.3937e-02 4.4827e-02 1.2529e+02 2.1372e-03 1.8683e-15 5.9116e-10 1.1579e+02 1.6315e-02 1.4029e-02 1.5931e-02 1.1714e+02 8.1343e-02 4.8038e-02 5.6067e-02
1.1621e+02 7.3155e-02 7.5311e-02 7.7221e-02 1.1717e+02 4.4428e-02 4.2653e-02 4.3415e-02 1.2530e+02 2.0613e-03 8.7624e-16 3.5608e-10 1.1581e+02 1.5999e-02 1.3621e-02 1.5530e-02 1.1715e+02 7.8401e-02 4.4744e-02 5.2491e-02
1.1624e+02 7.1485e-02 7.3568e-02 7.5676e-02 1.1719e+02 4.3093e-02 4.1376e-02 4.2030e-02 1.2532e+02 1.9844e-03 4.0678e-16 2.1270e-10 1.1583e+02 1.5685e-02 1.3228e-02 1.5132e-02 1.1716e+02 7.5542e-02 4.1590e-02 4.9102e-02
1.1626e+02 6.9821e-02 7.1818e-02 7.4114e-02 1.1720e+02 4.1805e-02 4.0105e-02 4.0672e-02 1.2533e+02 1.9064e-03 1.8692e-16 1.2599e-10 1.1585e+02 1.5372e-02 1.2850e-02 1.4737e-02 1.1717e+02 7.2760e-02 3.8575e-02 4.5897e-02
1.1628e+02 6.8162e-02 7.0061e-02 7.2535e-02 1.1721e+02 4.0564e-02 3.8841e-02 3.9341e-02 1.2535e+02 1.8272e-03 8.5013e-17 7.4009e-11 1.1587e+02 1.5059e-02 1.2485e-02 1.4344e-02 1.1718e+02 7.0053e-02 3.5699e-02 4.2872e-02
1.1631e+02 6.6511e-02 6.8300e-02 7.0940e-02 1.1722e+02 3.9371e-02 3.7583e-02 3.8038e-02 1.2536e+02 1.7471e-03 3.8271e-17 4.3112e-11 1.1589e+02 1.4747e-02 1.2132e-02 1.3954e-02 1.1719e+02 6.7415e-02 3.2963e-02 4.0024e-02
1.1633e+02 6.4867e-02 6.6536e-02 6.9333e-02 1.1724e+02 3.8224e-02 3.6331e-02 3.6763e-02 1.2537e+02 1.6660e-03 1.7053e-17 2.4904e-11 1.1591e+02 1.4434e-02 1.1793e-02 1.3566e-02 1.1720e+02 6.4845e-02 3.0365e-02 3.7346e-02
1.1635e+02 6.3233e-02 6.4773e-02 6.7713e-02 1.1725e+02 3.7123e-02 3.5085e-02 3.5516e-02 1.2539e+02 1.5841e-03 7.5215e-18 1.4266e-11 1.1594e+02 1.4121e-02 1.1465e-02 1.3181e-02 1.1721e+02 6.2340e-02 2.7904e-02 3.4835e-02
1.1637e+02 6.1610e-02 6.3011e-02 6.6082e-02 1.1726e+02 3.6067e-02 3.3847e-02 3.4297e-02 1.2540e+02 1.5017e-03 3.2835e-18 8.1038e-12 1.1596e+02 1.3807e-02 1.1147e-02 1.2797e-02 1.1722e+02 5.9899e-02 2.5578e-02 3.2482e-02
1.1640e+02 5.9997e-02 6.1252e-02 6.4443e-02 1.1727e+02 3.5054e-02 3.2616e-02 3.3107e-02 1.2542e+02 1.4189e-03 1.4188e-18 4.5649e-12 1.1598e+02 1.3492e-02 1.0840e-02 1.2417e-02 1.1723e+02 5.7518e-02 2.3387e-02 3.0282e-02
1.1642e+02 5.8398e-02 5.9498e-02 6.2797e-02 1.1728e+02 3.4084e-02 3.1395e-02 3.1947e-02 1.2543e+02 1.3361e-03 6.0684e-19 2.5500e-12 1.1600e+02 1.3177e-02 1.0541e-02 1.2039e-02 1.1724e+02 5.5198e-02 2.1328e-02 2.8226e-02
1.1644e+02 5.6812e-02 5.7751e-02 6.1146e-02 1.1730e+02 3.3154e-02 3.0183e-02 3.0816e-02 1.2545e+02 1.2537e-03 2.5690e-19 1.4125e-12 1.1602e+02 1.2860e-02 1.0251e-02 1.1663e-02 1.1725e+02 5.2938e-02 1.9399e-02 2.6308e-02
1.1647e+02 5.5241e-02 5.6013e-02 5.9492e-02 1.1731e+02 3.2263e-02 2.8983e-02 2.9714e-02 1.2546e+02 1.1719e-03 1.0765e-19 7.7591e-13 1.1604e+02 1.2542e-02 9.9675e-03 1.1290e-02 1.1726e+02 5.0738e-02 1.7595e-02 2.4520e-02
1.1649e+02 5.3685e-02 5.4286e-02 5.7837e-02 1.1732e+02 3.1409e-02 2.7796e-02 2.8643e-02 1.2548e+02 1.0913e-03 4.4648e-20 4.2264e-13 1.1606e+02 1.2223e-02 9.6909e-03 1.0921e-02 1.1727e+02 4.8596e-02 1.5915e-02 2.2854e-02
1.1651e+02 5.2145e-02 5.2570e-02 5.6183e-02 1.1733e+02 3.0589e-02 2.6622e-02 2.7601e-02 1.2549e+02 1.0123e-03 1.8329e-20 2.2829e-13 1.1608e+02 1.1903e-02 9.4199e-03 1.0554e-02 1.1728e+02 4.6515e-02 1.4353e-02 2.1303e-02
1.1654e+02 5.0624e-02 5.0869e-02 5.4532e-02 1.1735e+02 2.9802e-02 2.5464e-02 2.6590e-02 1.2551e+02 9.3522e-04 7.4480e-21 1.2228e-13 1.1610e+02 1.1583e-02 9.1537e-03 1.0192e-02 1.1729e+02 4.4493e-02 1.2907e-02 1.9858e-02
1.1656e+02 4.9120e-02 4.9183e-02 5.2887e-02 1.1736e+02 2.9046e-02 2.4323e-02 2.5608e-02 1.2552e+02 8.6058e-04 2.9956e-21 6.4949e-14 1.1613e+02 1.1261e-02 8.8917e-03 9.8325e-03 1.1730e+02 4.2531e-02 1.1571e-02 1.8512e-02
1.1658e+02 4.7636e-02 4.7513e-02 5.1248e-02 1.1737e+02 2.8318e-02 2.3201e-02 2.4656e-02 1.2554e+02 7.8878e-04 1.1926e-21 3.4209e-14 1.1615e+02 1.0939e-02 8.6332e-03 9.4775e-03 1.1731e+02 4.0630e-02 1.0341e-02 1.7259e-02
1.1660e+02 4.6172e-02 4.5863e-02 4.9618e-02 1.1738e+02 2.7616e-02 2.2098e-02 2.3733e-02 1.2555e+02 7.2022e-04 4.6992e-22 1.7867e-14 1.1617e+02 1.0616e-02 8.3776e-03 9.1270e-03 1.1732e+02 3.8790e-02 9.2121e-03 1.6090e-02
1.1663e+02 4.4729e-02 4.4232e-02 4.8000e-02 1.1740e+02 2.6939e-02 2.1018e-02 2.2840e-02 1.2557e+02 6.5526e-04 1.8328e-22 9.2537e-15 1.1619e+02 1.0294e-02 8.1243e-03 8.7811e-03 1.1733e+02 3.7012e-02 8.1794e-03 1.5001e-02
1.1665e+02 4.3307e-02 4.2622e-02 4.6396e-02 1.1741e+02 2.6283e-02 1.9960e-02 2.1975e-02 1.2558e+02 5.9423e-04 7.0756e-23 4.7525e-15 1.1621e+02 9.9717e-03 7.8730e-03 8.4404e-03 1.1734e+02 3.5295e-02 7.2380e-03 1.3984e-02
1.1667e+02 4.1907e-02 4.1035e-02 4.4806e-02 1.1742e+02 2.5648e-02 1.8926e-02 2.1139e-02 1.2560e+02 5.3742e-04 2.7037e-23 2.4203e-15 1.1623e+02 9.6502e-03 7.6232e-03 8.1050e-03 1.1735e+02 3.3640e-02 6.3826e-03 1.3034e-02
1.1670e+02 4.0531e-02 3.9472e-02 4.3235e-02 1.1743e+02 2.5030e-02 1.7918e-02 2.0330e-02 1.2561e+02 4.8509e-04 1.0226e-23 1.2223e-15 1.1625e+02 9.3296e-03 7.3747e-03 7.7753e-03 1.1736e+02 3.2047e-02 5.6082e-03 1.2146e-02
1.1672e+02 3.9177e-02 3.7934e-02 4.1682e-02 1.1745e+02 2.4429e-02 1.6936e-02 1.9547e-02 1.2563e+02 4.3745e-04 3.8283e-24 6.1208e-16 1.1627e+02 9.0105e-03 7.1273e-03 7.4517e-03 1.1737e+02 3.0515e-02 4.9096e-03 1.1316e-02
1.1674e+02 3.7848e-02 3.6422e-02 4.0150e-02 1.1746e+02 2.3842e-02 1.5983e-02 1.8791e-02 1.2564e+02 3.9468e-04 1.4186e-24 3.0395e-16 1.1629e+02 8.6932e-03 6.8809e-03 7.1344e-03 1.1738e+02 2.9045e-02 4.2819e-03 1.0537e-02
1.1677e+02 3.6544e-02 3.4938e-02 3.8642e-02 1.1747e+02 2.3269e-02 1.5058e-02 1.8060e-02 1.2566e+02 3.5691e-04 5.2031e-25 1.4967e-16 1.1632e+02 8.3783e-03 6.6355e-03 6.8238e-03 1.1739e+02 2.7634e-02 3.7199e-03 9.8073e-03
1.1679e+02 3.5264e-02 3.3482e-02 3.7157e-02 1.1748e+02 2.2707e-02 1.4163e-02 1.7354e-02 1.2567e+02 3.2425e-04 1.8889e-25 7.3079e-17 1.1634e+02 8.0661e-03 6.3910e-03 6.5201e-03 1.1740e+02 2.6283e-02 3.2188e-03 9.1221e-03
1.1681e+02 3.4010e-02 3.2055e-02 3.5699e-02 1.1750e+02 2.2156e-02 1.3299e-02 1.6671e-02 1.2569e+02 2.9678e-04 6.7875e-26 3.5384e-17 1.1636e+02 7.7572e-03 6.1476e-03 6.2236e-03 1.1741e+02 2.4990e-02 2.7739e-03 8.4784e-03
1.1683e+02 3.2782e-02 3.0659e-02 3.4269e-02 1.1751e+02 2.1614e-02 1.2466e-02 1.6011e-02 1.2570e+02 2.7454e-04 2.4141e-26 1.6989e-17 1.1638e+02 7.4521e-03 5.9055e-03 5.9346e-03 1.1742e+02 2.3754e-02 2.3805e-03 7.8730e-03
1.1686e+02 3.1580e-02 2.9293e-02 3.2868e-02 1.1752e+02 2.1080e-02 1.1664e-02 1.5372e-02 1.2572e+02 2.5757e-04 8.4989e-27 8.0882e-18 1.1640e+02 7.1512e-03 5.6648e-03 5.6532e-03 1.1743e+02 2.2573e-02 2.0341e-03 7.3033e-03
1.1688e+02 3.0405e-02 2.7960e-02 3.1497e-02 1.1753e+02 2.0554e-02 1.0895e-02 1.4755e-02 1.2573e+02 2.4589e-04 2.9615e-27 3.8184e-18 1.1642e+02 6.8549e-03 5.4259e-03 5.3798e-03 1.1744e+02 2.1446e-02 1.7305e-03 6.7668e-03
1.1690e+02 2.9256e-02 2.6659e-02 3.0157e-02 1.1755e+02 2.0035e-02 1.0158e-02 1.4158e-02 1.2575e+02 2.3948e-04 1.0215e-27 1.7875e-18 1.1644e+02 6.5638e-03 5.1891e-03 5.1143e-03 1.1745e+02 2.0370e-02 1.4657e-03 6.2614e-03
1.1693e+02 2.8134e-02 2.5391e-02 2.8850e-02 1.1756e+02 1.9521e-02 9.4532e-03 1.3579e-02 1.2576e+02 2.3835e-04 3.4872e-28 8.2979e-19 1.1646e+02 6.2784e-03 4.9548e-03 4.8570e-03 1.1746e+02 1.9345e-02 1.2357e-03 5.7850e-03
1.1695e+02 2.7039e-02 2.4157e-02 2.7576e-02 1.1757e+02 1.9014e-02 8.7810e-03 1.3020e-02 1.2578e+02 2.4245e-04 1.1784e-28 3.8196e-19 1.1648e+02 5.9990e-03 4.7232e-03 4.6080e-03 1.1747e+02 1.8367e-02 1.0370e-03 5.3360e-03
1.1697e+02 2.5971e-02 2.2958e-02 2.6337e-02 1.1758e+02 1.8512e-02 8.1413e-03 1.2477e-02 1.2579e+02 2.5175e-04 3.9412e-29 1.7435e-19 1.1651e+02 5.7260e-03 4.4949e-03 4.3674e-03 1.1748e+02 1.7435e-02 8.6614e-04 4.9129e-03
1.1699e+02 2.4930e-02 2.1793e-02 2.5133e-02 1.1760e+02 1.8015e-02 7.5337e-03 1.1952e-02 1.2581e+02 2.6620e-04 1.3048e-29 7.8912e-20 1.1653e+02 5.4599e-03 4.2702e-03 4.1352e-03 1.1749e+02 1.6546e-02 7.1993e-04 4.5143e-03
1.1702e+02 2.3916e-02 2.0664e-02 2.3964e-02 1.1761e+02 1.7524e-02 6.9578e-03 1.1443e-02 1.2582e+02 2.8571e-04 4.2756e-30 3.5417e-20 1.1655e+02 5.2010e-03 4.0495e-03 3.9114e-03 1.1750e+02 1.5700e-02 5.9548e-04 4.1391e-03
1.1704e+02 2.2930e-02 1.9570e-02 2.2832e-02 1.1762e+02 1.7037e-02 6.4133e-03 1.0950e-02 1.2584e+02 3.1019e-04 1.3868e-30 1.5762e-20 1.1657e+02 4.9497e-03 3.8332e-03 3.6961e-03 1.1751e+02 1.4893e-02 4.9009e-04 3.7861e-03
1.1706e+02 2.1971e-02 1.8512e-02 2.1735e-02 1.1763e+02 1.6556e-02 5.8996e-03 1.0471e-02 1.2585e+02 3.3950e-04 4.4520e-31 6.9560e-21 1.1659e+02 4.7061e-03 3.6218e-03 3.4891e-03 1.1752e+02 1.4124e-02 4.0132e-04 3.4545e-03
1.1709e+02 2.1038e-02 1.7490e-02 2.0676e-02 1.1765e+02 1.6079e-02 5.4161e-03 1.0007e-02 1.2587e+02 3.7349e-04 1.4147e-31 3.0440e-21 1.1661e+02 4.4706e-03 3.4156e-03 3.2905e-03 1.1753e+02 1.3391e-02 3.2695e-04 3.1435e-03
1.1711e+02 2.0133e-02 1.6504e-02 1.9653e-02 1.1766e+02 1.5608e-02 4.9620e-03 9.5576e-03 1.2588e+02 4.1193e-04 4.4496e-32 1.3209e-21 1.1663e+02 4.2433e-03 3.2150e-03 3.1002e-03 1.1754e+02 1.2692e-02 2.6499e-04 2.8524e-03
1.1713e+02 1.9254e-02 1.5553e-02 1.8667e-02 1.1767e+02 1.5143e-02 4.5366e-03 9.1214e-03 1.2590e+02 4.5457e-04 1.3853e-32 5.6834e-22 1.1665e+02 4.0245e-03 3.0203e-03 2.9180e-03 1.1755e+02 1.2026e-02 2.1365e-04 2.5803e-03
1.1716e+02 1.8402e-02 1.4639e-02 1.7717e-02 1.1768e+02 1.4683e-02 4.1389e-03 8.6985e-03 1.2591e+02 5.0111e-04 4.2686e-33 2.4249e-22 1.1667e+02 3.8142e-03 2.8318e-03 2.7438e-03 1.1756e+02 1.1392e-02 1.7134e-04 2.3268e-03
1.1718e+02 1.7576e-02 1.3761e-02 1.6804e-02 1.1769e+02 1.4228e-02 3.7680e-03 8.2886e-03 1.2593e+02 5.5117e-04 1.3020e-33 1.0259e-22 1.1670e+02 3.6125e-03 2.6498e-03 2.5774e-03 1.1757e+02 1.0786e-02 1.3667e-04 2.0911e-03
1.1720e+02 1.6777e-02 1.2918e-02 1.5928e-02 1.1771e+02 1.3780e-02 3.4230e-03 7.8915e-03 1.2594e+02 6.0431e-04 3.9306e-34 4.3041e-23 1.1672e+02 3.4195e-03 2.4744e-03 2.4188e-03 1.1758e+02 1.0210e-02 1.0844e-04 1.8727e-03
1.1722e+02 1.6003e-02 1.2111e-02 1.5086e-02 1.1772e+02 1.3338e-02 3.1027e-03 7.5068e-03 1.2596e+02 6.6004e-04 1.1746e-34 1.7905e-23 1.1674e+02 3.2351e-03 2.3060e-03 2.2677e-03 1.1759e+02 9.6603e-03 8.5564e-05 1.6709e-03
1.1725e+02 1.5255e-02 1.1338e-02 1.4281e-02 1.1773e+02 1.2902e-02 2.8063e-03 7.1344e-03 1.2597e+02 7.1780e-04 3.4740e-35 7.3861e-24 1.1676e+02 3.0592e-03 2.1446e-03 2.1239e-03 1.1760e+02 9.1369e-03 6.7146e-05 1.4853e-03
1.1727e+02 1.4531e-02 1.0601e-02 1.3509e-02 1.1774e+02 1.2473e-02 2.5325e-03 6.7742e-03 1.2599e+02 7.7696e-04 1.0171e-35 3.0212e-24 1.1678e+02 2.8919e-03 1.9904e-03 1.9873e-03 1.1761e+02 8.6386e-03 5.2401e-05 1.3150e-03
1.1729e+02 1.3833e-02 9.8973e-03 1.2772e-02 1.1776e+02 1.2051e-02 2.2803e-03 6.4259e-03 1.2600e+02 8.3685e-04 2.9472e-36 1.2254e-24 1.1680e+02 2.7329e-03 1.8434e-03 1.8576e-03 1.1762e+02 8.1645e-03 4.0666e-05 1.1595e-03
1.1732e+02 1.3159e-02 9.2275e-03 1.2068e-02 1.1777e+02 1.1635e-02 2.0485e-03 6.0895e-03 1.2601e+02 8.9673e-04 8.4532e-37 4.9287e-25 1.1682e+02 2.5822e-03 1.7037e-03 1.7346e-03 1.1763e+02 7.7134e-03 3.1382e-05 1.0181e-03
1.1734e+02 1.2510e-02 8.5906e-03 1.1397e-02 1.1778e+02 1.1227e-02 1.8361e-03 5.7647e-03 1.2603e+02 9.5584e-04 2.3999e-37 1.9656e-25 1.1684e+02 2.4394e-03 1.5712e-03 1.6181e-03 1.1764e+02 7.2846e-03 2.4081e-05 8.9013e-04
1.1736e+02 1.1884e-02 7.9861e-03 1.0758e-02 1.1779e+02 1.0825e-02 1.6419e-03 5.4516e-03 1.2604e+02 1.0134e-03 6.7437e-38 7.7734e-26 1.1686e+02 2.3045e-03 1.4459e-03 1.5078e-03 1.1765e+02 6.8773e-03 1.8374e-05 7.7476e-04
1.1739e+02 1.1281e-02 7.4132e-03 1.0149e-02 1.1781e+02 1.0431e-02 1.4648e-03 5.1500e-03 1.2606e+02 1.0685e-03 1.8757e-38 3.0483e-26 1.1688e+02 2.1771e-03 1.3277e-03 1.4036e-03 1.1766e+02 6.4904e-03 1.3940e-05 6.7129e-04
1.1741e+02 1.0701e-02 6.8711e-03 9.5707e-03 1.1782e+02 1.0044e-02 1.3036e-03 4.8597e-03 1.2607e+02 1.1205e-03 5.1639e-39 1.1853e-26 1.1691e+02 2.0569e-03 1.2166e-03 1.3051e-03 1.1767e+02 6.1233e-03 1.0515e-05 5.7894e-04
1.1743e+02 1.0144e-02 6.3592e-03 9.0212e-03 1.1783e+02 9.6650e-03 1.1575e-03 4.5806e-03 1.2609e+02 1.1686e-03 1.4072e-39 4.5703e-27 1.1693e+02 1.9437e-03 1.1123e-03 1.2123e-03 1.1768e+02 5.7749e-03 7.8858e-06 4.9693e-04
1.1745e+02 9.6080e-03 5.8764e-03 8.4998e-03 1.1784e+02 9.2929e-03 1.0252e-03 4.3127e-03 1.2610e+02 1.2119e-03 3.7955e-40 1.7474e-27 1.1695e+02 1.8371e-03 1.0148e-03 1.1247e-03 1.1769e+02 5.4446e-03 5.8799e-06 4.2449e-04
1.1748e+02 9.0939e-03 5.4219e-03 8.0055e-03 1.1786e+02 8.9283e-03 9.0591e-04 4.0557e-03 1.2612e+02 1.2499e-03 1.0133e-40 6.6248e-28 1.1697e+02 1.7369e-03 9.2374e-04 1.0423e-03 1.1770e+02 5.1315e-03 4.3588e-06 3.6083e-04
1.1750e+02 8.6008e-03 4.9949e-03 7.5373e-03 1.1787e+02 8.5710e-03 7.9850e-04 3.8096e-03 1.2613e+02 1.2818e-03 2.6776e-41 2.4905e-28 1.1699e+02 1.6427e-03 8.3902e-04 9.6482e-04 1.1771e+02 4.8346e-03 3.2124e-06 3.0519e-04
1.1752e+02 8.1283e-03 4.5942e-03 7.0942e-03 1.1788e+02 8.2213e-03 7.0209e-04 3.5741e-03 1.2615e+02 1.3072e-03 7.0036e-42 9.2841e-29 1.1701e+02 1.5541e-03 7.6038e-04 8.9200e-04 1.1772e+02 4.5532e-03 2.3537e-06 2.5683e-04
1.1755e+02 7.6757e-03 4.2190e-03 6.6751e-03 1.1789e+02 7.8790e-03 6.1578e-04 3.3491e-03 1.2616e+02 1.3257e-03 1.8132e-42 3.4318e-29 1.1703e+02 1.4709e-03 6.8758e-04 8.2366e-04 1.1773e+02 4.2864e-03 1.7144e-06 2.1503e-04
1.1757e+02 7.2427e-03 3.8683e-03 6.2790e-03 1.1791e+02 7.5441e-03 5.3874e-04 3.1343e-03 1.2618e+02 1.3369e-03 4.6463e-43 1.2579e-29 1.1705e+02 1.3927e-03 6.2036e-04 7.5960e-04 1.1774e+02 4.0333e-03 1.2414e-06 1.7910e-04
1.1759e+02 6.8286e-03 3.5410e-03 5.9050e-03 1.1792e+02 7.2167e-03 4.7014e-04 2.9297e-03 1.2619e+02 1.3406e-03 1.1785e-43 4.5718e-30 1.1707e+02 1.3191e-03 5.5845e-04 6.9960e-04 1.1775e+02 3.7931e-03 8.9360e-07 1.4839e-04


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=5000_ba_1d_dim=2_deg=3_n_gauss=5_conditional=False_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0493e+02 1.9285e-03 2.5563e-03 2.5320e-03 1.0713e+02 5.7300e-04 2.8472e-09 4.8480e-09 1.1116e+02 4.5809e-04 6.8239e-08 6.0104e-08 1.0499e+02 1.9658e-02 1.0370e-02 1.5914e-02 1.0821e+02 1.8587e-03 1.0356e-05 1.0462e-05
1.0495e+02 2.0624e-03 2.7464e-03 2.7184e-03 1.0716e+02 6.2252e-04 4.4130e-09 7.4135e-09 1.1120e+02 4.8181e-04 1.3020e-07 1.1505e-07 1.0502e+02 2.1571e-02 1.1744e-02 1.7449e-02 1.0824e+02 2.0024e-03 1.3986e-05 1.4108e-05
1.0498e+02 2.2024e-03 2.9444e-03 2.9125e-03 1.0718e+02 6.7592e-04 6.7965e-09 1.1266e-08 1.1124e+02 5.0291e-04 2.4320e-07 2.1561e-07 1.0504e+02 2.3609e-02 1.3252e-02 1.9084e-02 1.0826e+02 2.1550e-03 1.8764e-05 1.8903e-05
1.0501e+02 2.3488e-03 3.1501e-03 3.1142e-03 1.0721e+02 7.3346e-04 1.0401e-08 1.7012e-08 1.1128e+02 5.2152e-04 4.4467e-07 3.9556e-07 1.0507e+02 2.5774e-02 1.4900e-02 2.0821e-02 1.0829e+02 2.3171e-03 2.5008e-05 2.5164e-05
1.0504e+02 2.5016e-03 3.3631e-03 3.3233e-03 1.0724e+02 7.9537e-04 1.5816e-08 2.5530e-08 1.1131e+02 5.3800e-04 7.9593e-07 7.1048e-07 1.0510e+02 2.8066e-02 1.6694e-02 2.2661e-02 1.0832e+02 2.4896e-03 3.3112e-05 3.3283e-05
1.0507e+02 2.6608e-03 3.5834e-03 3.5395e-03 1.0727e+02 8.6189e-04 2.3898e-08 3.8073e-08 1.1135e+02 5.5293e-04 1.3947e-06 1.2494e-06 1.0512e+02 3.0486e-02 1.8638e-02 2.4605e-02 1.0834e+02 2.6735e-03 4.3556e-05 4.3738e-05
1.0509e+02 2.8264e-03 3.8105e-03 3.7627e-03 1.0729e+02 9.3325e-04 3.5882e-08 5.6426e-08 1.1139e+02 5.6711e-04 2.3925e-06 2.1510e-06 1.0515e+02 3.3034e-02 2.0736e-02 2.6652e-02 1.0837e+02 2.8696e-03 5.6922e-05 5.7111e-05
1.0512e+02 2.9986e-03 4.0442e-03 3.9926e-03 1.0732e+02 1.0096e-03 5.3534e-08 8.3106e-08 1.1143e+02 5.8151e-04 4.0182e-06 3.6259e-06 1.0518e+02 3.5707e-02 2.2989e-02 2.8802e-02 1.0839e+02 3.0790e-03 7.3908e-05 7.4097e-05
1.0515e+02 3.1774e-03 4.2842e-03 4.2289e-03 1.0735e+02 1.0912e-03 7.9365e-08 1.2164e-07 1.1147e+02 5.9728e-04 6.6069e-06 5.9845e-06 1.0521e+02 3.8506e-02 2.5398e-02 3.1053e-02 1.0842e+02 3.3027e-03 9.5343e-05 9.5526e-05
1.0518e+02 3.3628e-03 4.5301e-03 4.4712e-03 1.0738e+02 1.1782e-03 1.1692e-07 1.7694e-07 1.1151e+02 6.1566e-04 1.0636e-05 9.6712e-06 1.0523e+02 4.1426e-02 2.7965e-02 3.3404e-02 1.0845e+02 3.5419e-03 1.2221e-04 1.2237e-04
1.0520e+02 3.5547e-03 4.7816e-03 4.7194e-03 1.0740e+02 1.2708e-03 1.7116e-07 2.5579e-07 1.1155e+02 6.3794e-04 1.6765e-05 1.5304e-05 1.0526e+02 4.4466e-02 3.0686e-02 3.5850e-02 1.0847e+02 3.7976e-03 1.5564e-04 1.5578e-04
1.0523e+02 3.7534e-03 5.0383e-03 4.9729e-03 1.0743e+02 1.3689e-03 2.4897e-07 3.6749e-07 1.1159e+02 6.6546e-04 2.5873e-05 2.3713e-05 1.0529e+02 4.7621e-02 3.3558e-02 3.8390e-02 1.0850e+02 4.0710e-03 1.9695e-04 1.9707e-04
1.0526e+02 3.9586e-03 5.2999e-03 5.2316e-03 1.0746e+02 1.4729e-03 3.5990e-07 5.2472e-07 1.1163e+02 6.9947e-04 3.9099e-05 3.5981e-05 1.0532e+02 5.0886e-02 3.6577e-02 4.1019e-02 1.0852e+02 4.3631e-03 2.4766e-04 2.4774e-04
1.0529e+02 4.1706e-03 5.5661e-03 5.4951e-03 1.0749e+02 1.5827e-03 5.1697e-07 7.4461e-07 1.1167e+02 7.4116e-04 5.7858e-05 5.3465e-05 1.0534e+02 5.4256e-02 3.9737e-02 4.3732e-02 1.0855e+02 4.6751e-03 3.0946e-04 3.0952e-04
1.0532e+02 4.3892e-03 5.8365e-03 5.7631e-03 1.0751e+02 1.6986e-03 7.3794e-07 1.0502e-06 1.1171e+02 7.9158e-04 8.3842e-05 7.7803e-05 1.0537e+02 5.7727e-02 4.3028e-02 4.6525e-02 1.0858e+02 5.0080e-03 3.8427e-04 3.8432e-04
1.0534e+02 4.6145e-03 6.1108e-03 6.0353e-03 1.0754e+02 1.8205e-03 1.0467e-06 1.4720e-06 1.1175e+02 8.5160e-04 1.1898e-04 1.1089e-04 1.0540e+02 6.1290e-02 4.6443e-02 4.9391e-02 1.0860e+02 5.3628e-03 4.7420e-04 4.7428e-04
1.0537e+02 4.8464e-03 6.3888e-03 6.3114e-03 1.0757e+02 1.9486e-03 1.4755e-06 2.0507e-06 1.1178e+02 9.2192e-04 1.6538e-04 1.5479e-04 1.0542e+02 6.4940e-02 4.9969e-02 5.2324e-02 1.0863e+02 5.7404e-03 5.8157e-04 5.8174e-04
1.0540e+02 5.0851e-03 6.6701e-03 6.5912e-03 1.0760e+02 2.0830e-03 2.0669e-06 2.8395e-06 1.1182e+02 1.0030e-03 2.2515e-04 2.1165e-04 1.0545e+02 6.8668e-02 5.3595e-02 5.5317e-02 1.0865e+02 6.1417e-03 7.0890e-04 7.0924e-04
1.0543e+02 5.3304e-03 6.9546e-03 6.8744e-03 1.0762e+02 2.2240e-03 2.8772e-06 3.9078e-06 1.1186e+02 1.0950e-03 3.0026e-04 2.8350e-04 1.0548e+02 7.2468e-02 5.7306e-02 5.8363e-02 1.0868e+02 6.5676e-03 8.5886e-04 8.5950e-04
1.0545e+02 5.5824e-03 7.2420e-03 7.1608e-03 1.0765e+02 2.3716e-03 3.9803e-06 5.3454e-06 1.1190e+02 1.1979e-03 3.9231e-04 3.7206e-04 1.0551e+02 7.6331e-02 6.1088e-02 6.1454e-02 1.0871e+02 7.0187e-03 1.0343e-03 1.0354e-03
1.0548e+02 5.8410e-03 7.5322e-03 7.4504e-03 1.0768e+02 2.5262e-03 5.4720e-06 7.2675e-06 1.1194e+02 1.3116e-03 5.0226e-04 4.7844e-04 1.0553e+02 8.0248e-02 6.4925e-02 6.4583e-02 1.0873e+02 7.4959e-03 1.2381e-03 1.2400e-03
1.0551e+02 6.1063e-03 7.8252e-03 7.7428e-03 1.0771e+02 2.6882e-03 7.4761e-06 9.8213e-06 1.1198e+02 1.4353e-03 6.3020e-04 6.0298e-04 1.0556e+02 8.4210e-02 6.8802e-02 6.7740e-02 1.0876e+02 7.9998e-03 1.4734e-03 1.4763e-03
1.0554e+02 6.3782e-03 8.1208e-03 8.0382e-03 1.0773e+02 2.8578e-03 1.0151e-05 1.3193e-05 1.1202e+02 1.5686e-03 7.7514e-04 7.4493e-04 1.0559e+02 8.8210e-02 7.2700e-02 7.0918e-02 1.0879e+02 8.5308e-03 1.7431e-03 1.7475e-03
1.0557e+02 6.6567e-03 8.4190e-03 8.3363e-03 1.0776e+02 3.0356e-03 1.3698e-05 1.7615e-05 1.1206e+02 1.7103e-03 9.3490e-04 9.0240e-04 1.0562e+02 9.2237e-02 7.6603e-02 7.4108e-02 1.0881e+02 9.0897e-03 2.0503e-03 2.0568e-03
1.0559e+02 6.9418e-03 8.7199e-03 8.6373e-03 1.0779e+02 3.2222e-03 1.8370e-05 2.3379e-05 1.1210e+02 1.8596e-03 1.1061e-03 1.0723e-03 1.0564e+02 9.6283e-02 8.0493e-02 7.7301e-02 1.0884e+02 9.6768e-03 2.3979e-03 2.4071e-03
1.0562e+02 7.2334e-03 9.0236e-03 8.9411e-03 1.0782e+02 3.4182e-03 2.4484e-05 3.0845e-05 1.1214e+02 2.0153e-03 1.2843e-03 1.2503e-03 1.0567e+02 1.0034e-01 8.4355e-02 8.0489e-02 1.0886e+02 1.0293e-02 2.7886e-03 2.8013e-03
1.0565e+02 7.5315e-03 9.3301e-03 9.2479e-03 1.0784e+02 3.6244e-03 3.2433e-05 4.0453e-05 1.1218e+02 2.1763e-03 1.4644e-03 1.4314e-03 1.0570e+02 1.0440e-01 8.8170e-02 8.3663e-02 1.0889e+02 1.0938e-02 3.2251e-03 3.2422e-03
1.0568e+02 7.8360e-03 9.6396e-03 9.5577e-03 1.0787e+02 3.8417e-03 4.2700e-05 5.2741e-05 1.1221e+02 2.3416e-03 1.6410e-03 1.6101e-03 1.0572e+02 1.0844e-01 9.1924e-02 8.6815e-02 1.0892e+02 1.1613e-02 3.7095e-03 3.7321e-03
1.0571e+02 8.1467e-03 9.9524e-03 9.8708e-03 1.0790e+02 4.0710e-03 5.5875e-05 6.8356e-05 1.1225e+02 2.5102e-03 1.8087e-03 1.7811e-03 1.0575e+02 1.1248e-01 9.5601e-02 8.9937e-02 1.0894e+02 1.2319e-02 4.2437e-03 4.2731e-03
1.0573e+02 8.4637e-03 1.0269e-02 1.0187e-02 1.0793e+02 4.3135e-03 7.2669e-05 8.8076e-05 1.1229e+02 2.6815e-03 1.9634e-03 1.9396e-03 1.0578e+02 1.1648e-01 9.9187e-02 9.3022e-02 1.0897e+02 1.3055e-02 4.8293e-03 4.8669e-03
1.0576e+02 8.7867e-03 1.0589e-02 1.0507e-02 1.0796e+02 4.5704e-03 9.3939e-05 1.1282e-04 1.1233e+02 2.8551e-03 2.1021e-03 2.0825e-03 1.0581e+02 1.2046e-01 1.0267e-01 9.6061e-02 1.0899e+02 1.3823e-02 5.4673e-03 5.5145e-03
1.0579e+02 9.1157e-03 1.0913e-02 1.0832e-02 1.0798e+02 4.8429e-03 1.2070e-04 1.4368e-04 1.1237e+02 3.0309e-03 2.2237e-03 2.2080e-03 1.0583e+02 1.2439e-01 1.0604e-01 9.9048e-02 1.0902e+02 1.4623e-02 6.1581e-03 6.2168e-03
1.0582e+02 9.4504e-03 1.1241e-02 1.1160e-02 1.0801e+02 5.1324e-03 1.5416e-04 1.8193e-04 1.1241e+02 3.2091e-03 2.3296e-03 2.3167e-03 1.0586e+02 1.2828e-01 1.0929e-01 1.0198e-01 1.0905e+02 1.5456e-02 6.9019e-03 6.9739e-03
1.0584e+02 9.7907e-03 1.1575e-02 1.1493e-02 1.0804e+02 5.4403e-03 1.9571e-04 2.2903e-04 1.1245e+02 3.3904e-03 2.4231e-03 2.4116e-03 1.0589e+02 1.3211e-01 1.1241e-01 1.0484e-01 1.0907e+02 1.6322e-02 7.6981e-03 7.7853e-03
1.0587e+02 1.0136e-02 1.1913e-02 1.1831e-02 1.0807e+02 5.7683e-03 2.4697e-04 2.8669e-04 1.1249e+02 3.5758e-03 2.5099e-03 2.4977e-03 1.0592e+02 1.3588e-01 1.1538e-01 1.0763e-01 1.0910e+02 1.7224e-02 8.5457e-03 8.6501e-03
1.0590e+02 1.0487e-02 1.2257e-02 1.2174e-02 1.0809e+02 6.1178e-03 3.0982e-04 3.5682e-04 1.1253e+02 3.7663e-03 2.5973e-03 2.5821e-03 1.0594e+02 1.3958e-01 1.1822e-01 1.1035e-01 1.0912e+02 1.8160e-02 9.4431e-03 9.5667e-03
1.0593e+02 1.0843e-02 1.2607e-02 1.2523e-02 1.0812e+02 6.4905e-03 3.8637e-04 4.4160e-04 1.1257e+02 3.9633e-03 2.6940e-03 2.6732e-03 1.0597e+02 1.4321e-01 1.2092e-01 1.1299e-01 1.0915e+02 1.9133e-02 1.0388e-02 1.0533e-02
1.0596e+02 1.1203e-02 1.2963e-02 1.2878e-02 1.0815e+02 6.8880e-03 4.7901e-04 5.4346e-04 1.1261e+02 4.1680e-03 2.8092e-03 2.7803e-03 1.0600e+02 1.4676e-01 1.2347e-01 1.1555e-01 1.0918e+02 2.0144e-02 1.1379e-02 1.1547e-02
1.0598e+02 1.1567e-02 1.3326e-02 1.3239e-02 1.0818e+02 7.3119e-03 5.9039e-04 6.6510e-04 1.1265e+02 4.3816e-03 2.9520e-03 2.9128e-03 1.0602e+02 1.5023e-01 1.2587e-01 1.1803e-01 1.0920e+02 2.1192e-02 1.2413e-02 1.2605e-02
1.0601e+02 1.1935e-02 1.3696e-02 1.3607e-02 1.0820e+02 7.7639e-03 7.2346e-04 8.0947e-04 1.1268e+02 4.6051e-03 3.1306e-03 3.0793e-03 1.0605e+02 1.5360e-01 1.2814e-01 1.2041e-01 1.0923e+02 2.2280e-02 1.3486e-02 1.3705e-02
1.0604e+02 1.2307e-02 1.4073e-02 1.3982e-02 1.0823e+02 8.2455e-03 8.8143e-04 9.7978e-04 1.1272e+02 4.8390e-03 3.3520e-03 3.2875e-03 1.0608e+02 1.5689e-01 1.3026e-01 1.2271e-01 1.0926e+02 2.3408e-02 1.4596e-02 1.4843e-02
1.0607e+02 1.2682e-02 1.4458e-02 1.4364e-02 1.0826e+02 8.7585e-03 1.0678e-03 1.1795e-03 1.1276e+02 5.0835e-03 3.6207e-03 3.5428e-03 1.0611e+02 1.6009e-01 1.3225e-01 1.2492e-01 1.0928e+02 2.4578e-02 1.5739e-02 1.6015e-02
1.0610e+02 1.3060e-02 1.4850e-02 1.4754e-02 1.0829e+02 9.3042e-03 1.2862e-03 1.4123e-03 1.1280e+02 5.3384e-03 3.9394e-03 3.8486e-03 1.0613e+02 1.6318e-01 1.3412e-01 1.2704e-01 1.0931e+02 2.5789e-02 1.6912e-02 1.7218e-02
1.0612e+02 1.3440e-02 1.5251e-02 1.5152e-02 1.0831e+02 9.8842e-03 1.5406e-03 1.6820e-03 1.1284e+02 5.6031e-03 4.3079e-03 4.2055e-03 1.0616e+02 1.6618e-01 1.3586e-01 1.2907e-01 1.0933e+02 2.7042e-02 1.8113e-02 1.8449e-02
1.0615e+02 1.3822e-02 1.5661e-02 1.5558e-02 1.0834e+02 1.0500e-02 1.8350e-03 1.9927e-03 1.1288e+02 5.8767e-03 4.7236e-03 4.6118e-03 1.0619e+02 1.6907e-01 1.3748e-01 1.3101e-01 1.0936e+02 2.8339e-02 1.9338e-02 1.9704e-02
1.0618e+02 1.4206e-02 1.6078e-02 1.5972e-02 1.0837e+02 1.1152e-02 2.1737e-03 2.3484e-03 1.1292e+02 6.1580e-03 5.1814e-03 5.0628e-03 1.0622e+02 1.7187e-01 1.3900e-01 1.3286e-01 1.0939e+02 2.9679e-02 2.0585e-02 2.0980e-02
1.0621e+02 1.4591e-02 1.6504e-02 1.6395e-02 1.0840e+02 1.1843e-02 2.5610e-03 2.7533e-03 1.1296e+02 6.4459e-03 5.6744e-03 5.5521e-03 1.0624e+02 1.7455e-01 1.4042e-01 1.3463e-01 1.0941e+02 3.1062e-02 2.1852e-02 2.2274e-02
1.0623e+02 1.4976e-02 1.6939e-02 1.6826e-02 1.0842e+02 1.2573e-02 3.0010e-03 3.2117e-03 1.1300e+02 6.7390e-03 6.1939e-03 6.0712e-03 1.0627e+02 1.7713e-01 1.4176e-01 1.3631e-01 1.0944e+02 3.2488e-02 2.3137e-02 2.3585e-02
1.0626e+02 1.5363e-02 1.7383e-02 1.7266e-02 1.0845e+02 1.3344e-02 3.4979e-03 3.7275e-03 1.1304e+02 7.0365e-03 6.7304e-03 6.6105e-03 1.0630e+02 1.7961e-01 1.4300e-01 1.3791e-01 1.0946e+02 3.3957e-02 2.4439e-02 2.4911e-02
1.0629e+02 1.5749e-02 1.7834e-02 1.7714e-02 1.0848e+02 1.4156e-02 4.0558e-03 4.3047e-03 1.1308e+02 7.3377e-03 7.2742e-03 7.1602e-03 1.0632e+02 1.8197e-01 1.4418e-01 1.3944e-01 1.0949e+02 3.5468e-02 2.5758e-02 2.6250e-02
1.0632e+02 1.6136e-02 1.8294e-02 1.8171e-02 1.0851e+02 1.5011e-02 4.6785e-03 4.9469e-03 1.1311e+02 7.6422e-03 7.8159e-03 7.7105e-03 1.0635e+02 1.8424e-01 1.4528e-01 1.4089e-01 1.0952e+02 3.7020e-02 2.7093e-02 2.7602e-02
1.0635e+02 1.6521e-02 1.8763e-02 1.8636e-02 1.0853e+02 1.5909e-02 5.3694e-03 5.6576e-03 1.1315e+02 7.9502e-03 8.3470e-03 8.2523e-03 1.0638e+02 1.8639e-01 1.4633e-01 1.4227e-01 1.0954e+02 3.8612e-02 2.8445e-02 2.8967e-02
1.0637e+02 1.6907e-02 1.9238e-02 1.9108e-02 1.0856e+02 1.6851e-02 6.1316e-03 6.4398e-03 1.1319e+02 8.2621e-03 8.8603e-03 8.7782e-03 1.0641e+02 1.8844e-01 1.4732e-01 1.4358e-01 1.0957e+02 4.0242e-02 2.9815e-02 3.0346e-02
1.0640e+02 1.7291e-02 1.9722e-02 1.9589e-02 1.0859e+02 1.7838e-02 6.9677e-03 7.2961e-03 1.1323e+02 8.5789e-03 9.3508e-03 9.2822e-03 1.0643e+02 1.9039e-01 1.4826e-01 1.4483e-01 1.0960e+02 4.1908e-02 3.1205e-02 3.1740e-02
1.0643e+02 1.7674e-02 2.0212e-02 2.0076e-02 1.0862e+02 1.8870e-02 7.8798e-03 8.2284e-03 1.1327e+02 8.9018e-03 9.8152e-03 9.7605e-03 1.0646e+02 1.9223e-01 1.4917e-01 1.4602e-01 1.0962e+02 4.3608e-02 3.2616e-02 3.3150e-02
1.0646e+02 1.8056e-02 2.0709e-02 2.0571e-02 1.0864e+02 1.9949e-02 8.8696e-03 9.2383e-03 1.1331e+02 9.2322e-03 1.0252e-02 1.0211e-02 1.0649e+02 1.9397e-01 1.5004e-01 1.4715e-01 1.0965e+02 4.5340e-02 3.4052e-02 3.4580e-02
1.0649e+02 1.8436e-02 2.1212e-02 2.1071e-02 1.0867e+02 2.1075e-02 9.9378e-03 1.0327e-02 1.1335e+02 9.5717e-03 1.0663e-02 1.0635e-02 1.0652e+02 1.9562e-01 1.5087e-01 1.4824e-01 1.0967e+02 4.7101e-02 3.5516e-02 3.6031e-02
1.0651e+02 1.8816e-02 2.1721e-02 2.1578e-02 1.0870e+02 2.2248e-02 1.1085e-02 1.1494e-02 1.1339e+02 9.9221e-03 1.1051e-02 1.1035e-02 1.0654e+02 1.9716e-01 1.5168e-01 1.4927e-01 1.0970e+02 4.8888e-02 3.7009e-02 3.7507e-02
1.0654e+02 1.9194e-02 2.2234e-02 2.2090e-02 1.0873e+02 2.3470e-02 1.2310e-02 1.2739e-02 1.1343e+02 1.0285e-02 1.1420e-02 1.1413e-02 1.0657e+02 1.9861e-01 1.5247e-01 1.5026e-01 1.0973e+02 5.0699e-02 3.8537e-02 3.9011e-02
1.0657e+02 1.9570e-02 2.2752e-02 2.2606e-02 1.0875e+02 2.4739e-02 1.3613e-02 1.4062e-02 1.1347e+02 1.0662e-02 1.1776e-02 1.1777e-02 1.0660e+02 1.9996e-01 1.5323e-01 1.5122e-01 1.0975e+02 5.2532e-02 4.0103e-02 4.0547e-02
1.0660e+02 1.9946e-02 2.3274e-02 2.3127e-02 1.0878e+02 2.6058e-02 1.4992e-02 1.5460e-02 1.1351e+02 1.1056e-02 1.2129e-02 1.2134e-02 1.0662e+02 2.0123e-01 1.5398e-01 1.5214e-01 1.0978e+02 5.4382e-02 4.1710e-02 4.2118e-02
1.0662e+02 2.0321e-02 2.3798e-02 2.3651e-02 1.0881e+02 2.7426e-02 1.6444e-02 1.6931e-02 1.1355e+02 1.1467e-02 1.2486e-02 1.2492e-02 1.0665e+02 2.0241e-01 1.5471e-01 1.5302e-01 1.0980e+02 5.6247e-02 4.3362e-02 4.3730e-02
1.0665e+02 2.0695e-02 2.4325e-02 2.4178e-02 1.0884e+02 2.8843e-02 1.7967e-02 1.8473e-02 1.1358e+02 1.1897e-02 1.2857e-02 1.2862e-02 1.0668e+02 2.0350e-01 1.5542e-01 1.5388e-01 1.0983e+02 5.8124e-02 4.5062e-02 4.5384e-02
1.0668e+02 2.1069e-02 2.4853e-02 2.4706e-02 1.0886e+02 3.0309e-02 1.9558e-02 2.0081e-02 1.1362e+02 1.2349e-02 1.3254e-02 1.3253e-02 1.0671e+02 2.0451e-01 1.5612e-01 1.5471e-01 1.0986e+02 6.0011e-02 4.6815e-02 4.7086e-02
1.0671e+02 2.1444e-02 2.5382e-02 2.5236e-02 1.0889e+02 3.1825e-02 2.1214e-02 2.1753e-02 1.1366e+02 1.2824e-02 1.3690e-02 1.3680e-02 1.0673e+02 2.0545e-01 1.5681e-01 1.5552e-01 1.0988e+02 6.1905e-02 4.8623e-02 4.8837e-02
1.0674e+02 2.1818e-02 2.5910e-02 2.5766e-02 1.0892e+02 3.3391e-02 2.2929e-02 2.3483e-02 1.1370e+02 1.3324e-02 1.4177e-02 1.4153e-02 1.0676e+02 2.0631e-01 1.5748e-01 1.5631e-01 1.0991e+02 6.3804e-02 5.0488e-02 5.0642e-02
1.0676e+02 2.2194e-02 2.6439e-02 2.6296e-02 1.0895e+02 3.5005e-02 2.4702e-02 2.5267e-02 1.1374e+02 1.3850e-02 1.4729e-02 1.4688e-02 1.0679e+02 2.0709e-01 1.5814e-01 1.5708e-01 1.0993e+02 6.5706e-02 5.2413e-02 5.2502e-02
1.0679e+02 2.2571e-02 2.6966e-02 2.6826e-02 1.0897e+02 3.6667e-02 2.6526e-02 2.7100e-02 1.1378e+02 1.4405e-02 1.5361e-02 1.5300e-02 1.0682e+02 2.0781e-01 1.5880e-01 1.5783e-01 1.0996e+02 6.7608e-02 5.4399e-02 5.4419e-02
1.0682e+02 2.2951e-02 2.7491e-02 2.7354e-02 1.0900e+02 3.8376e-02 2.8398e-02 2.8978e-02 1.1382e+02 1.4989e-02 1.6088e-02 1.6002e-02 1.0684e+02 2.0846e-01 1.5944e-01 1.5857e-01 1.0999e+02 6.9510e-02 5.6447e-02 5.6395e-02
1.0685e+02 2.3333e-02 2.8013e-02 2.7879e-02 1.0903e+02 4.0132e-02 3.0313e-02 3.0896e-02 1.1386e+02 1.5605e-02 1.6922e-02 1.6808e-02 1.0687e+02 2.0904e-01 1.6007e-01 1.5930e-01 1.1001e+02 7.1409e-02 5.8556e-02 5.8429e-02
1.0688e+02 2.3718e-02 2.8532e-02 2.8402e-02 1.0906e+02 4.1934e-02 3.2267e-02 3.2848e-02 1.1390e+02 1.6253e-02 1.7876e-02 1.7732e-02 1.0690e+02 2.0957e-01 1.6069e-01 1.6001e-01 1.1004e+02 7.3304e-02 6.0726e-02 6.0520e-02
1.0690e+02 2.4107e-02 2.9048e-02 2.8922e-02 1.0908e+02 4.3779e-02 3.4256e-02 3.4829e-02 1.1394e+02 1.6934e-02 1.8957e-02 1.8781e-02 1.0692e+02 2.1004e-01 1.6131e-01 1.6071e-01 1.1007e+02 7.5194e-02 6.2955e-02 6.2668e-02
1.0693e+02 2.4500e-02 2.9559e-02 2.9438e-02 1.0911e+02 4.5667e-02 3.6276e-02 3.6836e-02 1.1398e+02 1.7650e-02 2.0170e-02 1.9962e-02 1.0695e+02 2.1045e-01 1.6191e-01 1.6140e-01 1.1009e+02 7.7079e-02 6.5240e-02 6.4868e-02
1.0696e+02 2.4899e-02 3.0066e-02 2.9951e-02 1.0914e+02 4.7594e-02 3.8322e-02 3.8863e-02 1.1401e+02 1.8399e-02 2.1514e-02 2.1273e-02 1.0698e+02 2.1081e-01 1.6250e-01 1.6208e-01 1.1012e+02 7.8958e-02 6.7576e-02 6.7119e-02
1.0699e+02 2.5304e-02 3.0569e-02 3.0459e-02 1.0917e+02 4.9561e-02 4.0391e-02 4.0907e-02 1.1405e+02 1.9183e-02 2.2979e-02 2.2709e-02 1.0701e+02 2.1111e-01 1.6309e-01 1.6275e-01 1.1014e+02 8.0830e-02 6.9958e-02 6.9414e-02
1.0701e+02 2.5715e-02 3.1066e-02 3.0962e-02 1.0919e+02 5.1563e-02 4.2479e-02 4.2963e-02 1.1409e+02 2.0001e-02 2.4552e-02 2.4255e-02 1.0703e+02 2.1137e-01 1.6366e-01 1.6340e-01 1.1017e+02 8.2695e-02 7.2381e-02 7.1748e-02
1.0704e+02 2.6134e-02 3.1558e-02 3.1461e-02 1.0922e+02 5.3600e-02 4.4583e-02 4.5029e-02 1.1413e+02 2.0854e-02 2.6210e-02 2.5891e-02 1.0706e+02 2.1157e-01 1.6422e-01 1.6404e-01 1.1020e+02 8.4552e-02 7.4837e-02 7.4116e-02
1.0707e+02 2.6560e-02 3.2044e-02 3.1955e-02 1.0925e+02 5.5668e-02 4.6700e-02 4.7100e-02 1.1417e+02 2.1740e-02 2.7927e-02 2.7593e-02 1.0709e+02 2.1172e-01 1.6477e-01 1.6467e-01 1.1022e+02 8.6402e-02 7.7319e-02 7.6508e-02
1.0710e+02 2.6995e-02 3.2526e-02 3.2444e-02 1.0928e+02 5.7765e-02 4.8826e-02 4.9175e-02 1.1421e+02 2.2660e-02 2.9673e-02 2.9332e-02 1.0712e+02 2.1183e-01 1.6531e-01 1.6528e-01 1.1025e+02 8.8243e-02 7.9817e-02 7.8919e-02
1.0713e+02 2.7439e-02 3.3002e-02 3.2929e-02 1.0930e+02 5.9890e-02 5.0958e-02 5.1251e-02 1.1425e+02 2.3612e-02 3.1418e-02 3.1076e-02 1.0714e+02 2.1189e-01 1.6584e-01 1.6587e-01 1.1027e+02 9.0077e-02 8.2323e-02 8.1339e-02
1.0715e+02 2.7892e-02 3.3473e-02 3.3409e-02 1.0933e+02 6.2038e-02 5.3094e-02 5.3326e-02 1.1429e+02 2.4598e-02 3.3132e-02 3.2797e-02 1.0717e+02 2.1190e-01 1.6636e-01 1.6644e-01 1.1030e+02 9.1902e-02 8.4827e-02 8.3761e-02
1.0718e+02 2.8356e-02 3.3939e-02 3.3885e-02 1.0936e+02 6.4208e-02 5.5232e-02 5.5398e-02 1.1433e+02 2.5614e-02 3.4793e-02 3.4470e-02 1.0720e+02 2.1186e-01 1.6686e-01 1.6699e-01 1.1033e+02 9.3719e-02 8.7320e-02 8.6175e-02
1.0721e+02 2.8830e-02 3.4400e-02 3.4356e-02 1.0939e+02 6.6398e-02 5.7368e-02 5.7467e-02 1.1437e+02 2.6661e-02 3.6384e-02 3.6078e-02 1.0722e+02 2.1177e-01 1.6735e-01 1.6752e-01 1.1035e+02 9.5528e-02 8.9791e-02 8.8573e-02
1.0724e+02 2.9315e-02 3.4857e-02 3.4824e-02 1.0941e+02 6.8605e-02 5.9502e-02 5.9530e-02 1.1441e+02 2.7738e-02 3.7899e-02 3.7614e-02 1.0725e+02 2.1163e-01 1.6782e-01 1.6803e-01 1.1038e+02 9.7328e-02 9.2232e-02 9.0947e-02
1.0726e+02 2.9811e-02 3.5310e-02 3.5288e-02 1.0944e+02 7.0826e-02 6.1630e-02 6.1588e-02 1.1445e+02 2.8842e-02 3.9344e-02 3.9080e-02 1.0728e+02 2.1144e-01 1.6827e-01 1.6851e-01 1.1040e+02 9.9121e-02 9.4634e-02 9.3290e-02
1.0729e+02 3.0319e-02 3.5759e-02 3.5750e-02 1.0947e+02 7.3061e-02 6.3751e-02 6.3639e-02 1.1448e+02 2.9972e-02 4.0736e-02 4.0491e-02 1.0731e+02 2.1120e-01 1.6871e-01 1.6896e-01 1.1043e+02 1.0091e-01 9.6987e-02 9.5595e-02
1.0732e+02 3.0838e-02 3.6206e-02 3.6208e-02 1.0950e+02 7.5306e-02 6.5863e-02 6.5684e-02 1.1452e+02 3.1126e-02 4.2103e-02 4.1871e-02 1.0733e+02 2.1091e-01 1.6913e-01 1.6938e-01 1.1046e+02 1.0268e-01 9.9286e-02 9.7856e-02
1.0735e+02 3.1370e-02 3.6650e-02 3.6665e-02 1.0952e+02 7.7559e-02 6.7964e-02 6.7723e-02 1.1456e+02 3.2301e-02 4.3479e-02 4.3255e-02 1.0736e+02 2.1056e-01 1.6953e-01 1.6977e-01 1.1048e+02 1.0445e-01 1.0152e-01 1.0007e-01
1.0738e+02 3.1913e-02 3.7092e-02 3.7120e-02 1.0955e+02 7.9820e-02 7.0054e-02 6.9754e-02 1.1460e+02 3.3497e-02 4.4907e-02 4.4681e-02 1.0739e+02 2.1016e-01 1.6991e-01 1.7013e-01 1.1051e+02 1.0621e-01 1.0370e-01 1.0223e-01
1.0740e+02 3.2468e-02 3.7533e-02 3.7574e-02 1.0958e+02 8.2085e-02 7.2131e-02 7.1778e-02 1.1464e+02 3.4710e-02 4.6430e-02 4.6193e-02 1.0742e+02 2.0970e-01 1.7026e-01 1.7046e-01 1.1054e+02 1.0797e-01 1.0580e-01 1.0433e-01
1.0743e+02 3.3035e-02 3.7973e-02 3.8028e-02 1.0961e+02 8.4353e-02 7.4193e-02 7.3796e-02 1.1468e+02 3.5939e-02 4.8089e-02 4.7830e-02 1.0744e+02 2.0919e-01 1.7060e-01 1.7075e-01 1.1056e+02 1.0972e-01 1.0783e-01 1.0639e-01
1.0746e+02 3.3614e-02 3.8413e-02 3.8482e-02 1.0963e+02 8.6623e-02 7.6241e-02 7.5805e-02 1.1472e+02 3.7184e-02 4.9917e-02 4.9628e-02 1.0747e+02 2.0862e-01 1.7091e-01 1.7101e-01 1.1059e+02 1.1146e-01 1.0980e-01 1.0838e-01
1.0749e+02 3.4204e-02 3.8854e-02 3.8936e-02 1.0966e+02 8.8892e-02 7.8272e-02 7.7807e-02 1.1476e+02 3.8444e-02 5.1942e-02 5.1612e-02 1.0750e+02 2.0799e-01 1.7120e-01 1.7124e-01 1.1061e+02 1.1320e-01 1.1169e-01 1.1032e-01
1.0752e+02 3.4805e-02 3.9296e-02 3.9392e-02 1.0969e+02 9.1158e-02 8.0287e-02 7.9801e-02 1.1480e+02 3.9721e-02 5.4174e-02 5.3798e-02 1.0752e+02 2.0731e-01 1.7146e-01 1.7143e-01 1.1064e+02 1.1494e-01 1.1352e-01 1.1221e-01
1.0754e+02 3.5417e-02 3.9739e-02 3.9849e-02 1.0972e+02 9.3420e-02 8.2285e-02 8.1786e-02 1.1484e+02 4.1015e-02 5.6615e-02 5.6188e-02 1.0755e+02 2.0657e-01 1.7170e-01 1.7159e-01 1.1067e+02 1.1667e-01 1.1528e-01 1.1405e-01
1.0757e+02 3.6039e-02 4.0186e-02 4.0309e-02 1.0974e+02 9.5676e-02 8.4266e-02 8.3761e-02 1.1488e+02 4.2330e-02 5.9250e-02 5.8770e-02 1.0758e+02 2.0579e-01 1.7192e-01 1.7172e-01 1.1069e+02 1.1840e-01 1.1699e-01 1.1584e-01
1.0760e+02 3.6671e-02 4.0635e-02 4.0772e-02 1.0977e+02 9.7924e-02 8.6229e-02 8.5726e-02 1.1491e+02 4.3670e-02 6.2055e-02 6.1522e-02 1.0761e+02 2.0494e-01 1.7212e-01 1.7182e-01 1.1072e+02 1.2013e-01 1.1864e-01 1.1760e-01
1.0763e+02 3.7313e-02 4.1089e-02 4.1238e-02 1.0980e+02 1.0016e-01 8.8174e-02 8.7680e-02 1.1495e+02 4.5038e-02 6.4997e-02 6.4413e-02 1.0763e+02 2.0405e-01 1.7229e-01 1.7189e-01 1.1074e+02 1.2186e-01 1.2025e-01 1.1932e-01
1.0765e+02 3.7963e-02 4.1547e-02 4.1708e-02 1.0983e+02 1.0239e-01 9.0102e-02 8.9622e-02 1.1499e+02 4.6439e-02 6.8037e-02 6.7407e-02 1.0766e+02 2.0311e-01 1.7244e-01 1.7193e-01 1.1077e+02 1.2359e-01 1.2183e-01 1.2101e-01
1.0768e+02 3.8621e-02 4.2010e-02 4.2183e-02 1.0985e+02 1.0460e-01 9.2013e-02 9.1550e-02 1.1503e+02 4.7878e-02 7.1136e-02 7.0466e-02 1.0769e+02 2.0212e-01 1.7257e-01 1.7194e-01 1.1080e+02 1.2531e-01 1.2338e-01 1.2267e-01
1.0771e+02 3.9287e-02 4.2478e-02 4.2663e-02 1.0988e+02 1.0679e-01 9.3907e-02 9.3463e-02 1.1507e+02 4.9360e-02 7.4261e-02 7.3557e-02 1.0772e+02 2.0109e-01 1.7269e-01 1.7193e-01 1.1082e+02 1.2704e-01 1.2491e-01 1.2432e-01
1.0774e+02 3.9960e-02 4.2952e-02 4.3148e-02 1.0991e+02 1.0897e-01 9.5786e-02 9.5361e-02 1.1511e+02 5.0889e-02 7.7381e-02 7.6650e-02 1.0774e+02 2.0002e-01 1.7278e-01 1.7189e-01 1.1085e+02 1.2877e-01 1.2643e-01 1.2596e-01
1.0777e+02 4.0639e-02 4.3434e-02 4.3639e-02 1.0994e+02 1.1113e-01 9.7650e-02 9.7242e-02 1.1515e+02 5.2469e-02 8.0478e-02 7.9727e-02 1.0777e+02 1.9891e-01 1.7286e-01 1.7184e-01 1.1087e+02 1.3051e-01 1.2794e-01 1.2759e-01
1.0779e+02 4.1324e-02 4.3922e-02 4.4137e-02 1.0996e+02 1.1326e-01 9.9499e-02 9.9106e-02 1.1519e+02 5.4103e-02 8.3541e-02 8.2777e-02 1.0780e+02 1.9777e-01 1.7292e-01 1.7177e-01 1.1090e+02 1.3225e-01 1.2947e-01 1.2922e-01
1.0782e+02 4.2014e-02 4.4418e-02 4.4642e-02 1.0999e+02 1.1537e-01 1.0134e-01 1.0095e-01 1.1523e+02 5.5792e-02 8.6571e-02 8.5799e-02 1.0782e+02 1.9659e-01 1.7297e-01 1.7168e-01 1.1093e+02 1.3399e-01 1.3100e-01 1.3085e-01
1.0785e+02 4.2708e-02 4.4921e-02 4.5155e-02 1.1002e+02 1.1745e-01 1.0316e-01 1.0278e-01 1.1527e+02 5.7536e-02 8.9575e-02 8.8800e-02 1.0785e+02 1.9539e-01 1.7300e-01 1.7158e-01 1.1095e+02 1.3574e-01 1.3256e-01 1.3249e-01
1.0788e+02 4.3405e-02 4.5434e-02 4.5675e-02 1.1005e+02 1.1950e-01 1.0498e-01 1.0459e-01 1.1531e+02 5.9336e-02 9.2567e-02 9.1794e-02 1.0788e+02 1.9417e-01 1.7303e-01 1.7147e-01 1.1098e+02 1.3749e-01 1.3414e-01 1.3414e-01
1.0791e+02 4.4106e-02 4.5955e-02 4.6204e-02 1.1007e+02 1.2153e-01 1.0678e-01 1.0638e-01 1.1535e+02 6.1189e-02 9.5565e-02 9.4796e-02 1.0791e+02 1.9293e-01 1.7304e-01 1.7135e-01 1.1101e+02 1.3926e-01 1.3576e-01 1.3580e-01
1.0793e+02 4.4808e-02 4.6485e-02 4.6742e-02 1.1010e+02 1.2352e-01 1.0858e-01 1.0816e-01 1.1538e+02 6.3092e-02 9.8588e-02 9.7824e-02 1.0793e+02 1.9167e-01 1.7304e-01 1.7123e-01 1.1103e+02 1.4103e-01 1.3740e-01 1.3748e-01
1.0796e+02 4.5512e-02 4.7025e-02 4.7288e-02 1.1013e+02 1.2548e-01 1.1038e-01 1.0991e-01 1.1542e+02 6.5040e-02 1.0165e-01 1.0089e-01 1.0796e+02 1.9040e-01 1.7302e-01 1.7110e-01 1.1106e+02 1.4282e-01 1.3909e-01 1.3917e-01
1.0799e+02 4.6218e-02 4.7574e-02 4.7844e-02 1.1016e+02 1.2741e-01 1.1217e-01 1.1166e-01 1.1546e+02 6.7030e-02 1.0477e-01 1.0402e-01 1.0799e+02 1.8913e-01 1.7300e-01 1.7097e-01 1.1108e+02 1.4462e-01 1.4081e-01 1.4088e-01
1.0802e+02 4.6923e-02 4.8134e-02 4.8410e-02 1.1019e+02 1.2930e-01 1.1395e-01 1.1338e-01 1.1550e+02 6.9056e-02 1.0795e-01 1.0721e-01 1.0802e+02 1.8785e-01 1.7297e-01 1.7084e-01 1.1111e+02 1.4643e-01 1.4257e-01 1.4261e-01
1.0804e+02 4.7628e-02 4.8704e-02 4.8987e-02 1.1021e+02 1.3116e-01 1.1574e-01 1.1510e-01 1.1554e+02 7.1112e-02 1.1122e-01 1.1048e-01 1.0804e+02 1.8657e-01 1.7293e-01 1.7071e-01 1.1114e+02 1.4827e-01 1.4436e-01 1.4436e-01
1.0807e+02 4.8332e-02 4.9284e-02 4.9573e-02 1.1024e+02 1.3299e-01 1.1752e-01 1.1681e-01 1.1558e+02 7.3193e-02 1.1455e-01 1.1383e-01 1.0807e+02 1.8529e-01 1.7288e-01 1.7058e-01 1.1116e+02 1.5012e-01 1.4620e-01 1.4613e-01
1.0810e+02 4.9035e-02 4.9875e-02 5.0170e-02 1.1027e+02 1.3478e-01 1.1930e-01 1.1851e-01 1.1562e+02 7.5294e-02 1.1798e-01 1.1726e-01 1.0810e+02 1.8401e-01 1.7282e-01 1.7045e-01 1.1119e+02 1.5199e-01 1.4807e-01 1.4792e-01
1.0813e+02 4.9736e-02 5.0476e-02 5.0778e-02 1.1030e+02 1.3654e-01 1.2107e-01 1.2020e-01 1.1566e+02 7.7411e-02 1.2148e-01 1.2077e-01 1.0812e+02 1.8275e-01 1.7275e-01 1.7033e-01 1.1121e+02 1.5389e-01 1.4997e-01 1.4973e-01
1.0816e+02 5.0435e-02 5.1088e-02 5.1396e-02 1.1032e+02 1.3827e-01 1.2285e-01 1.2189e-01 1.1570e+02 7.9537e-02 1.2506e-01 1.2437e-01 1.0815e+02 1.8149e-01 1.7266e-01 1.7020e-01 1.1124e+02 1.5582e-01 1.5190e-01 1.5156e-01
1.0818e+02 5.1130e-02 5.1711e-02 5.2026e-02 1.1035e+02 1.3997e-01 1.2462e-01 1.2358e-01 1.1574e+02 8.1671e-02 1.2872e-01 1.2804e-01 1.0818e+02 1.8025e-01 1.7257e-01 1.7008e-01 1.1127e+02 1.5777e-01 1.5386e-01 1.5340e-01
1.0821e+02 5.1821e-02 5.2345e-02 5.2666e-02 1.1038e+02 1.4163e-01 1.2638e-01 1.2527e-01 1.1578e+02 8.3809e-02 1.3245e-01 1.3179e-01 1.0821e+02 1.7902e-01 1.7246e-01 1.6996e-01 1.1129e+02 1.5975e-01 1.5584e-01 1.5527e-01
1.0824e+02 5.2509e-02 5.2989e-02 5.3317e-02 1.1041e+02 1.4326e-01 1.2814e-01 1.2695e-01 1.1581e+02 8.5947e-02 1.3625e-01 1.3561e-01 1.0823e+02 1.7780e-01 1.7233e-01 1.6984e-01 1.1132e+02 1.6176e-01 1.5783e-01 1.5716e-01
1.0827e+02 5.3192e-02 5.3643e-02 5.3978e-02 1.1043e+02 1.4486e-01 1.2988e-01 1.2864e-01 1.1585e+02 8.8084e-02 1.4010e-01 1.3948e-01 1.0826e+02 1.7660e-01 1.7219e-01 1.6972e-01 1.1134e+02 1.6380e-01 1.5984e-01 1.5906e-01
1.0830e+02 5.3870e-02 5.4308e-02 5.4650e-02 1.1046e+02 1.4643e-01 1.3162e-01 1.3033e-01 1.1589e+02 9.0217e-02 1.4400e-01 1.4341e-01 1.0829e+02 1.7542e-01 1.7203e-01 1.6961e-01 1.1137e+02 1.6587e-01 1.6186e-01 1.6098e-01
1.0832e+02 5.4543e-02 5.4983e-02 5.5332e-02 1.1049e+02 1.4798e-01 1.3334e-01 1.3202e-01 1.1593e+02 9.2342e-02 1.4794e-01 1.4738e-01 1.0832e+02 1.7425e-01 1.7185e-01 1.6948e-01 1.1140e+02 1.6796e-01 1.6389e-01 1.6292e-01
1.0835e+02 5.5210e-02 5.5668e-02 5.6023e-02 1.1052e+02 1.4950e-01 1.3504e-01 1.3371e-01 1.1597e+02 9.4458e-02 1.5192e-01 1.5138e-01 1.0834e+02 1.7309e-01 1.7165e-01 1.6936e-01 1.1142e+02 1.7008e-01 1.6592e-01 1.6488e-01
1.0838e+02 5.5871e-02 5.6362e-02 5.6723e-02 1.1054e+02 1.5099e-01 1.3673e-01 1.3540e-01 1.1601e+02 9.6562e-02 1.5593e-01 1.5540e-01 1.0837e+02 1.7195e-01 1.7143e-01 1.6923e-01 1.1145e+02 1.7221e-01 1.6795e-01 1.6686e-01
1.0841e+02 5.6525e-02 5.7065e-02 5.7432e-02 1.1057e+02 1.5245e-01 1.3840e-01 1.3709e-01 1.1605e+02 9.8649e-02 1.5997e-01 1.5945e-01 1.0840e+02 1.7082e-01 1.7119e-01 1.6909e-01 1.1148e+02 1.7436e-01 1.6997e-01 1.6886e-01
1.0843e+02 5.7173e-02 5.7776e-02 5.8149e-02 1.1060e+02 1.5389e-01 1.4004e-01 1.3878e-01 1.1609e+02 1.0072e-01 1.6402e-01 1.6350e-01 1.0842e+02 1.6971e-01 1.7092e-01 1.6894e-01 1.1150e+02 1.7652e-01 1.7199e-01 1.7087e-01
1.0846e+02 5.7813e-02 5.8495e-02 5.8873e-02 1.1063e+02 1.5531e-01 1.4167e-01 1.4047e-01 1.1613e+02 1.0276e-01 1.6810e-01 1.6757e-01 1.0845e+02 1.6861e-01 1.7064e-01 1.6878e-01 1.1153e+02 1.7868e-01 1.7400e-01 1.7289e-01
1.0849e+02 5.8447e-02 5.9222e-02 5.9604e-02 1.1065e+02 1.5670e-01 1.4326e-01 1.4215e-01 1.1617e+02 1.0478e-01 1.7219e-01 1.7163e-01 1.0848e+02 1.6751e-01 1.7033e-01 1.6861e-01 1.1155e+02 1.8083e-01 1.7600e-01 1.7493e-01
1.0852e+02 5.9072e-02 5.9956e-02 6.0341e-02 1.1068e+02 1.5807e-01 1.4484e-01 1.4382e-01 1.1621e+02 1.0677e-01 1.7628e-01 1.7570e-01 1.0851e+02 1.6642e-01 1.6999e-01 1.6843e-01 1.1158e+02 1.8296e-01 1.7799e-01 1.7698e-01
1.0855e+02 5.9690e-02 6.0695e-02 6.1082e-02 1.1071e+02 1.5942e-01 1.4638e-01 1.4548e-01 1.1625e+02 1.0873e-01 1.8036e-01 1.7975e-01 1.0853e+02 1.6534e-01 1.6963e-01 1.6822e-01 1.1161e+02 1.8507e-01 1.7996e-01 1.7903e-01
1.0857e+02 6.0301e-02 6.1441e-02 6.1828e-02 1.1074e+02 1.6075e-01 1.4791e-01 1.4714e-01 1.1628e+02 1.1067e-01 1.8442e-01 1.8377e-01 1.0856e+02 1.6426e-01 1.6925e-01 1.6801e-01 1.1163e+02 1.8714e-01 1.8191e-01 1.8109e-01
1.0860e+02 6.0904e-02 6.2191e-02 6.2577e-02 1.1076e+02 1.6205e-01 1.4941e-01 1.4878e-01 1.1632e+02 1.1257e-01 1.8843e-01 1.8775e-01 1.0859e+02 1.6318e-01 1.6884e-01 1.6777e-01 1.1166e+02 1.8918e-01 1.8384e-01 1.8315e-01
1.0863e+02 6.1499e-02 6.2945e-02 6.3329e-02 1.1079e+02 1.6333e-01 1.5089e-01 1.5041e-01 1.1636e+02 1.1444e-01 1.9239e-01 1.9166e-01 1.0862e+02 1.6210e-01 1.6840e-01 1.6751e-01 1.1168e+02 1.9115e-01 1.8576e-01 1.8520e-01
1.0866e+02 6.2086e-02 6.3702e-02 6.4082e-02 1.1082e+02 1.6459e-01 1.5235e-01 1.5203e-01 1.1640e+02 1.1629e-01 1.9625e-01 1.9549e-01 1.0864e+02 1.6101e-01 1.6794e-01 1.6723e-01 1.1171e+02 1.9306e-01 1.8765e-01 1.8724e-01
1.0868e+02 6.2667e-02 6.4462e-02 6.4836e-02 1.1085e+02 1.6583e-01 1.5380e-01 1.5363e-01 1.1644e+02 1.1813e-01 2.0001e-01 1.9922e-01 1.0867e+02 1.5992e-01 1.6746e-01 1.6692e-01 1.1174e+02 1.9490e-01 1.8951e-01 1.8926e-01
1.0871e+02 6.3239e-02 6.5224e-02 6.5590e-02 1.1087e+02 1.6705e-01 1.5523e-01 1.5521e-01 1.1648e+02 1.1995e-01 2.0364e-01 2.0283e-01 1.0870e+02 1.5882e-01 1.6695e-01 1.6660e-01 1.1176e+02 1.9665e-01 1.9134e-01 1.9126e-01
1.0874e+02 6.3805e-02 6.5987e-02 6.6342e-02 1.1090e+02 1.6824e-01 1.5665e-01 1.5678e-01 1.1652e+02 1.2177e-01 2.0712e-01 2.0631e-01 1.0872e+02 1.5770e-01 1.6642e-01 1.6624e-01 1.1179e+02 1.9830e-01 1.9313e-01 1.9323e-01
1.0877e+02 6.4365e-02 6.6750e-02 6.7093e-02 1.1093e+02 1.6941e-01 1.5806e-01 1.5833e-01 1.1656e+02 1.2360e-01 2.1046e-01 2.0964e-01 1.0875e+02 1.5657e-01 1.6587e-01 1.6586e-01 1.1181e+02 1.9986e-01 1.9488e-01 1.9516e-01
1.0880e+02 6.4918e-02 6.7513e-02 6.7841e-02 1.1096e+02 1.7056e-01 1.5946e-01 1.5987e-01 1.1660e+02 1.2545e-01 2.1365e-01 2.1284e-01 1.0878e+02 1.5543e-01 1.6529e-01 1.6545e-01 1.1184e+02 2.0131e-01 1.9659e-01 1.9703e-01
1.0882e+02 6.5466e-02 6.8274e-02 6.8585e-02 1.1098e+02 1.7169e-01 1.6087e-01 1.6139e-01 1.1664e+02 1.2733e-01 2.1669e-01 2.1591e-01 1.0881e+02 1.5427e-01 1.6469e-01 1.6500e-01 1.1187e+02 2.0264e-01 1.9825e-01 1.9886e-01
1.0885e+02 6.6008e-02 6.9034e-02 6.9325e-02 1.1101e+02 1.7279e-01 1.6227e-01 1.6289e-01 1.1668e+02 1.2926e-01 2.1961e-01 2.1886e-01 1.0883e+02 1.5309e-01 1.6407e-01 1.6453e-01 1.1189e+02 2.0386e-01 1.9986e-01 2.0061e-01
1.0888e+02 6.6545e-02 6.9791e-02 7.0060e-02 1.1104e+02 1.7387e-01 1.6367e-01 1.6437e-01 1.1671e+02 1.3124e-01 2.2242e-01 2.2171e-01 1.0886e+02 1.5190e-01 1.6343e-01 1.6403e-01 1.1192e+02 2.0496e-01 2.0140e-01 2.0230e-01
1.0891e+02 6.7078e-02 7.0545e-02 7.0789e-02 1.1107e+02 1.7492e-01 1.6507e-01 1.6584e-01 1.1675e+02 1.3330e-01 2.2513e-01 2.2447e-01 1.0889e+02 1.5068e-01 1.6276e-01 1.6350e-01 1.1195e+02 2.0593e-01 2.0288e-01 2.0390e-01
1.0894e+02 6.7608e-02 7.1295e-02 7.1512e-02 1.1109e+02 1.7594e-01 1.6647e-01 1.6729e-01 1.1679e+02 1.3546e-01 2.2778e-01 2.2717e-01 1.0892e+02 1.4944e-01 1.6208e-01 1.6294e-01 1.1197e+02 2.0678e-01 2.0429e-01 2.0542e-01
1.0896e+02 6.8135e-02 7.2040e-02 7.2228e-02 1.1112e+02 1.7694e-01 1.6788e-01 1.6873e-01 1.1683e+02 1.3772e-01 2.3037e-01 2.2983e-01 1.0894e+02 1.4819e-01 1.6138e-01 1.6235e-01 1.1200e+02 2.0750e-01 2.0561e-01 2.0684e-01
1.0899e+02 6.8659e-02 7.2780e-02 7.2937e-02 1.1115e+02 1.7790e-01 1.6929e-01 1.7014e-01 1.1687e+02 1.4011e-01 2.3294e-01 2.3245e-01 1.0897e+02 1.4691e-01 1.6065e-01 1.6172e-01 1.1202e+02 2.0811e-01 2.0686e-01 2.0816e-01
1.0902e+02 6.9181e-02 7.3515e-02 7.3638e-02 1.1118e+02 1.7884e-01 1.7070e-01 1.7154e-01 1.1691e+02 1.4264e-01 2.3548e-01 2.3504e-01 1.0900e+02 1.4562e-01 1.5991e-01 1.6107e-01 1.1205e+02 2.0860e-01 2.0803e-01 2.0938e-01
1.0905e+02 6.9702e-02 7.4243e-02 7.4331e-02 1.1120e+02 1.7975e-01 1.7210e-01 1.7292e-01 1.1695e+02 1.4533e-01 2.3801e-01 2.3762e-01 1.0903e+02 1.4430e-01 1.5915e-01 1.6038e-01 1.1208e+02 2.0897e-01 2.0910e-01 2.1050e-01
1.0907e+02 7.0223e-02 7.4965e-02 7.5015e-02 1.1123e+02 1.8062e-01 1.7350e-01 1.7428e-01 1.1699e+02 1.4818e-01 2.4053e-01 2.4017e-01 1.0905e+02 1.4298e-01 1.5838e-01 1.5966e-01 1.1210e+02 2.0925e-01 2.1009e-01 2.1150e-01
1.0910e+02 7.0744e-02 7.5680e-02 7.5690e-02 1.1126e+02 1.8145e-01 1.7490e-01 1.7562e-01 1.1703e+02 1.5121e-01 2.4303e-01 2.4270e-01 1.0908e+02 1.4163e-01 1.5759e-01 1.5892e-01 1.1213e+02 2.0942e-01 2.1098e-01 2.1239e-01
1.0913e+02 7.1266e-02 7.6388e-02 7.6357e-02 1.1129e+02 1.8226e-01 1.7628e-01 1.7694e-01 1.1707e+02 1.5441e-01 2.4549e-01 2.4518e-01 1.0911e+02 1.4028e-01 1.5678e-01 1.5815e-01 1.1215e+02 2.0950e-01 2.1178e-01 2.1318e-01
1.0916e+02 7.1789e-02 7.7088e-02 7.7014e-02 1.1131e+02 1.8302e-01 1.7765e-01 1.7823e-01 1.1711e+02 1.5779e-01 2.4791e-01 2.4760e-01 1.0913e+02 1.3891e-01 1.5595e-01 1.5735e-01 1.1218e+02 2.0950e-01 2.1249e-01 2.1386e-01
1.0919e+02 7.2313e-02 7.7781e-02 7.7662e-02 1.1134e+02 1.8375e-01 1.7901e-01 1.7951e-01 1.1715e+02 1.6132e-01 2.5026e-01 2.4994e-01 1.0916e+02 1.3754e-01 1.5511e-01 1.5652e-01 1.1221e+02 2.0942e-01 2.1312e-01 2.1443e-01
1.0921e+02 7.2840e-02 7.8465e-02 7.8301e-02 1.1137e+02 1.8444e-01 1.8034e-01 1.8075e-01 1.1718e+02 1.6499e-01 2.5251e-01 2.5219e-01 1.0919e+02 1.3616e-01 1.5426e-01 1.5567e-01 1.1223e+02 2.0928e-01 2.1365e-01 2.1491e-01
1.0924e+02 7.3369e-02 7.9141e-02 7.8931e-02 1.1140e+02 1.8508e-01 1.8165e-01 1.8198e-01 1.1722e+02 1.6879e-01 2.5465e-01 2.5432e-01 1.0922e+02 1.3478e-01 1.5339e-01 1.5480e-01 1.1226e+02 2.0908e-01 2.1411e-01 2.1529e-01
1.0927e+02 7.3902e-02 7.9809e-02 7.9551e-02 1.1142e+02 1.8569e-01 1.8294e-01 1.8317e-01 1.1726e+02 1.7266e-01 2.5666e-01 2.5631e-01 1.0924e+02 1.3340e-01 1.5252e-01 1.5391e-01 1.1228e+02 2.0883e-01 2.1448e-01 2.1558e-01
1.0930e+02 7.4438e-02 8.0468e-02 8.0163e-02 1.1145e+02 1.8626e-01 1.8419e-01 1.8434e-01 1.1730e+02 1.7659e-01 2.5850e-01 2.5814e-01 1.0927e+02 1.3203e-01 1.5163e-01 1.5300e-01 1.1231e+02 2.0854e-01 2.1479e-01 2.1579e-01
1.0933e+02 7.4978e-02 8.1118e-02 8.0766e-02 1.1148e+02 1.8678e-01 1.8541e-01 1.8548e-01 1.1734e+02 1.8053e-01 2.6016e-01 2.5980e-01 1.0930e+02 1.3067e-01 1.5073e-01 1.5207e-01 1.1234e+02 2.0822e-01 2.1503e-01 2.1593e-01
1.0935e+02 7.5521e-02 8.1760e-02 8.1360e-02 1.1151e+02 1.8727e-01 1.8660e-01 1.8658e-01 1.1738e+02 1.8444e-01 2.6163e-01 2.6128e-01 1.0933e+02 1.2931e-01 1.4982e-01 1.5113e-01 1.1236e+02 2.0787e-01 2.1521e-01 2.1600e-01
1.0938e+02 7.6069e-02 8.2394e-02 8.1946e-02 1.1153e+02 1.8771e-01 1.8774e-01 1.8766e-01 1.1742e+02 1.8829e-01 2.6289e-01 2.6255e-01 1.0935e+02 1.2797e-01 1.4891e-01 1.5017e-01 1.1239e+02 2.0751e-01 2.1534e-01 2.1601e-01
1.0941e+02 7.6622e-02 8.3019e-02 8.2525e-02 1.1156e+02 1.8811e-01 1.8885e-01 1.8870e-01 1.1746e+02 1.9205e-01 2.6392e-01 2.6362e-01 1.0938e+02 1.2665e-01 1.4798e-01 1.4920e-01 1.1242e+02 2.0712e-01 2.1542e-01 2.1598e-01
1.0944e+02 7.7179e-02 8.3635e-02 8.3096e-02 1.1159e+02 1.8847e-01 1.8992e-01 1.8971e-01 1.1750e+02 1.9570e-01 2.6470e-01 2.6445e-01 1.0941e+02 1.2535e-01 1.4706e-01 1.4823e-01 1.1244e+02 2.0672e-01 2.1546e-01 2.1590e-01
1.0946e+02 7.7740e-02 8.4244e-02 8.3660e-02 1.1162e+02 1.8880e-01 1.9094e-01 1.9068e-01 1.1754e+02 1.9921e-01 2.6522e-01 2.6503e-01 1.0943e+02 1.2407e-01 1.4613e-01 1.4725e-01 1.1247e+02 2.0632e-01 2.1547e-01 2.1580e-01
1.0949e+02 7.8306e-02 8.4844e-02 8.4218e-02 1.1164e+02 1.8908e-01 1.9191e-01 1.9161e-01 1.1758e+02 2.0257e-01 2.6546e-01 2.6534e-01 1.0946e+02 1.2282e-01 1.4519e-01 1.4626e-01 1.1249e+02 2.0590e-01 2.1545e-01 2.1566e-01
1.0952e+02 7.8876e-02 8.5437e-02 8.4770e-02 1.1167e+02 1.8932e-01 1.9284e-01 1.9250e-01 1.1761e+02 2.0580e-01 2.6540e-01 2.6536e-01 1.0949e+02 1.2159e-01 1.4426e-01 1.4527e-01 1.1252e+02 2.0548e-01 2.1541e-01 2.1551e-01
1.0955e+02 7.9451e-02 8.6022e-02 8.5317e-02 1.1170e+02 1.8953e-01 1.9372e-01 1.9335e-01 1.1765e+02 2.0891e-01 2.6501e-01 2.6507e-01 1.0952e+02 1.2039e-01 1.4332e-01 1.4427e-01 1.1255e+02 2.0504e-01 2.1535e-01 2.1535e-01
1.0958e+02 8.0030e-02 8.6600e-02 8.5859e-02 1.1173e+02 1.8970e-01 1.9455e-01 1.9416e-01 1.1769e+02 2.1190e-01 2.6429e-01 2.6445e-01 1.0954e+02 1.1922e-01 1.4238e-01 1.4328e-01 1.1257e+02 2.0460e-01 2.1528e-01 2.1517e-01
1.0960e+02 8.0614e-02 8.7171e-02 8.6397e-02 1.1175e+02 1.8984e-01 1.9533e-01 1.9491e-01 1.1773e+02 2.1480e-01 2.6324e-01 2.6350e-01 1.0957e+02 1.1808e-01 1.4145e-01 1.4229e-01 1.1260e+02 2.0414e-01 2.1520e-01 2.1500e-01
1.0963e+02 8.1201e-02 8.7735e-02 8.6932e-02 1.1178e+02 1.8994e-01 1.9605e-01 1.9562e-01 1.1777e+02 2.1764e-01 2.6186e-01 2.6222e-01 1.0960e+02 1.1696e-01 1.4051e-01 1.4130e-01 1.1262e+02 2.0367e-01 2.1512e-01 2.1483e-01
1.0966e+02 8.1792e-02 8.8293e-02 8.7465e-02 1.1181e+02 1.9001e-01 1.9672e-01 1.9627e-01 1.1781e+02 2.2044e-01 2.6016e-01 2.6061e-01 1.0963e+02 1.1588e-01 1.3958e-01 1.4031e-01 1.1265e+02 2.0317e-01 2.1502e-01 2.1465e-01
1.0969e+02 8.2387e-02 8.8846e-02 8.7995e-02 1.1184e+02 1.9005e-01 1.9733e-01 1.9687e-01 1.1785e+02 2.2324e-01 2.5817e-01 2.5870e-01 1.0965e+02 1.1482e-01 1.3865e-01 1.3933e-01 1.1268e+02 2.0265e-01 2.1493e-01 2.1449e-01
1.0972e+02 8.2984e-02 8.9393e-02 8.8524e-02 1.1186e+02 1.9006e-01 1.9787e-01 1.9742e-01 1.1789e+02 2.2604e-01 2.5594e-01 2.5654e-01 1.0968e+02 1.1379e-01 1.3772e-01 1.3835e-01 1.1270e+02 2.0209e-01 2.1482e-01 2.1433e-01
1.0974e+02 8.3585e-02 8.9935e-02 8.9053e-02 1.1189e+02 1.9004e-01 1.9836e-01 1.9790e-01 1.1793e+02 2.2885e-01 2.5350e-01 2.5415e-01 1.0971e+02 1.1278e-01 1.3680e-01 1.3738e-01 1.1273e+02 2.0150e-01 2.1471e-01 2.1417e-01
1.0977e+02 8.4188e-02 9.0472e-02 8.9582e-02 1.1192e+02 1.8999e-01 1.9878e-01 1.9833e-01 1.1797e+02 2.3169e-01 2.5091e-01 2.5159e-01 1.0973e+02 1.1180e-01 1.3588e-01 1.3641e-01 1.1275e+02 2.0087e-01 2.1459e-01 2.1401e-01
1.0980e+02 8.4793e-02 9.1006e-02 9.0111e-02 1.1195e+02 1.8991e-01 1.9914e-01 1.9869e-01 1.1801e+02 2.3454e-01 2.4821e-01 2.4891e-01 1.0976e+02 1.1083e-01 1.3497e-01 1.3545e-01 1.1278e+02 2.0019e-01 2.1445e-01 2.1386e-01
1.0983e+02 8.5399e-02 9.1536e-02 9.0642e-02 1.1197e+02 1.8981e-01 1.9943e-01 1.9898e-01 1.1805e+02 2.3740e-01 2.4545e-01 2.4616e-01 1.0979e+02 1.0989e-01 1.3405e-01 1.3449e-01 1.1281e+02 1.9947e-01 2.1430e-01 2.1370e-01
1.0985e+02 8.6007e-02 9.2063e-02 9.1175e-02 1.1200e+02 1.8968e-01 1.9966e-01 1.9922e-01 1.1808e+02 2.4022e-01 2.4267e-01 2.4337e-01 1.0982e+02 1.0895e-01 1.3314e-01 1.3354e-01 1.1283e+02 1.9869e-01 2.1413e-01 2.1354e-01
1.0988e+02 8.6615e-02 9.2588e-02 9.1711e-02 1.1203e+02 1.8952e-01 1.9981e-01 1.9939e-01 1.1812e+02 2.4299e-01 2.3990e-01 2.4059e-01 1.0984e+02 1.0804e-01 1.3223e-01 1.3258e-01 1.1286e+02 1.9787e-01 2.1394e-01 2.1336e-01
1.0991e+02 8.7223e-02 9.3111e-02 9.2249e-02 1.1206e+02 1.8935e-01 1.9990e-01 1.9949e-01 1.1816e+02 2.4566e-01 2.3718e-01 2.3784e-01 1.0987e+02 1.0713e-01 1.3132e-01 1.3163e-01 1.1289e+02 1.9698e-01 2.1371e-01 2.1317e-01
1.0994e+02 8.7831e-02 9.3632e-02 9.2791e-02 1.1208e+02 1.8914e-01 1.9992e-01 1.9954e-01 1.1820e+02 2.4819e-01 2.3452e-01 2.3515e-01 1.0990e+02 1.0622e-01 1.3041e-01 1.3069e-01 1.1291e+02 1.9605e-01 2.1346e-01 2.1295e-01
1.0997e+02 8.8437e-02 9.4153e-02 9.3337e-02 1.1211e+02 1.8891e-01 1.9988e-01 1.9952e-01 1.1824e+02 2.5056e-01 2.3193e-01 2.3253e-01 1.0993e+02 1.0532e-01 1.2950e-01 1.2974e-01 1.1294e+02 1.9507e-01 2.1316e-01 2.1271e-01
1.0999e+02 8.9043e-02 9.4672e-02 9.3888e-02 1.1214e+02 1.8866e-01 1.9977e-01 1.9945e-01 1.1828e+02 2.5272e-01 2.2942e-01 2.2999e-01 1.0995e+02 1.0442e-01 1.2859e-01 1.2879e-01 1.1296e+02 1.9403e-01 2.1282e-01 2.1244e-01
1.1002e+02 8.9646e-02 9.5192e-02 9.4442e-02 1.1217e+02 1.8838e-01 1.9960e-01 1.9932e-01 1.1832e+02 2.5464e-01 2.2701e-01 2.2754e-01 1.0998e+02 1.0352e-01 1.2768e-01 1.2784e-01 1.1299e+02 1.9295e-01 2.1244e-01 2.1213e-01
1.1005e+02 9.0246e-02 9.5712e-02 9.5002e-02 1.1219e+02 1.8808e-01 1.9938e-01 1.9915e-01 1.1836e+02 2.5630e-01 2.2470e-01 2.2519e-01 1.1001e+02 1.0262e-01 1.2676e-01 1.2689e-01 1.1302e+02 1.9183e-01 2.1201e-01 2.1178e-01
1.1008e+02 9.0843e-02 9.6233e-02 9.5566e-02 1.1222e+02 1.8775e-01 1.9910e-01 1.9892e-01 1.1840e+02 2.5769e-01 2.2249e-01 2.2295e-01 1.1003e+02 1.0171e-01 1.2584e-01 1.2593e-01 1.1304e+02 1.9068e-01 2.1153e-01 2.1139e-01
1.1011e+02 9.1436e-02 9.6754e-02 9.6136e-02 1.1225e+02 1.8740e-01 1.9877e-01 1.9865e-01 1.1844e+02 2.5878e-01 2.2038e-01 2.2081e-01 1.1006e+02 1.0079e-01 1.2491e-01 1.2497e-01 1.1307e+02 1.8950e-01 2.1099e-01 2.1095e-01
1.1013e+02 9.2025e-02 9.7277e-02 9.6710e-02 1.1228e+02 1.8703e-01 1.9839e-01 1.9834e-01 1.1848e+02 2.5959e-01 2.1839e-01 2.1879e-01 1.1009e+02 9.9863e-02 1.2398e-01 1.2400e-01 1.1309e+02 1.8829e-01 2.1041e-01 2.1047e-01
1.1016e+02 9.2609e-02 9.7802e-02 9.7289e-02 1.1230e+02 1.8662e-01 1.9798e-01 1.9800e-01 1.1851e+02 2.6012e-01 2.1651e-01 2.1688e-01 1.1012e+02 9.8926e-02 1.2303e-01 1.2302e-01 1.1312e+02 1.8707e-01 2.0978e-01 2.0993e-01
1.1019e+02 9.3187e-02 9.8328e-02 9.7874e-02 1.1233e+02 1.8620e-01 1.9753e-01 1.9763e-01 1.1855e+02 2.6039e-01 2.1474e-01 2.1508e-01 1.1014e+02 9.7979e-02 1.2208e-01 1.2203e-01 1.1315e+02 1.8585e-01 2.0910e-01 2.0935e-01
1.1022e+02 9.3759e-02 9.8856e-02 9.8463e-02 1.1236e+02 1.8574e-01 1.9706e-01 1.9723e-01 1.1859e+02 2.6040e-01 2.1307e-01 2.1340e-01 1.1017e+02 9.7021e-02 1.2112e-01 1.2104e-01 1.1317e+02 1.8462e-01 2.0837e-01 2.0871e-01
1.1024e+02 9.4324e-02 9.9387e-02 9.9056e-02 1.1239e+02 1.8526e-01 1.9656e-01 1.9682e-01 1.1863e+02 2.6019e-01 2.1149e-01 2.1180e-01 1.1020e+02 9.6051e-02 1.2014e-01 1.2003e-01 1.1320e+02 1.8340e-01 2.0761e-01 2.0804e-01
1.1027e+02 9.4882e-02 9.9919e-02 9.9654e-02 1.1242e+02 1.8475e-01 1.9605e-01 1.9639e-01 1.1867e+02 2.5977e-01 2.0999e-01 2.1029e-01 1.1023e+02 9.5071e-02 1.1916e-01 1.1901e-01 1.1323e+02 1.8219e-01 2.0680e-01 2.0731e-01
1.1030e+02 9.5433e-02 1.0045e-01 1.0025e-01 1.1244e+02 1.8420e-01 1.9553e-01 1.9595e-01 1.1871e+02 2.5917e-01 2.0853e-01 2.0882e-01 1.1025e+02 9.4081e-02 1.1816e-01 1.1798e-01 1.1325e+02 1.8100e-01 2.0597e-01 2.0655e-01
1.1033e+02 9.5977e-02 1.0099e-01 1.0086e-01 1.1247e+02 1.8363e-01 1.9501e-01 1.9550e-01 1.1875e+02 2.5840e-01 2.0707e-01 2.0736e-01 1.1028e+02 9.3082e-02 1.1715e-01 1.1694e-01 1.1328e+02 1.7984e-01 2.0510e-01 2.0576e-01
1.1036e+02 9.6512e-02 1.0153e-01 1.0147e-01 1.1250e+02 1.8302e-01 1.9449e-01 1.9505e-01 1.1879e+02 2.5748e-01 2.0556e-01 2.0586e-01 1.1031e+02 9.2074e-02 1.1612e-01 1.1588e-01 1.1330e+02 1.7871e-01 2.0422e-01 2.0493e-01
1.1038e+02 9.7039e-02 1.0207e-01 1.0208e-01 1.1253e+02 1.8239e-01 1.9397e-01 1.9460e-01 1.1883e+02 2.5642e-01 2.0395e-01 2.0427e-01 1.1033e+02 9.1059e-02 1.1509e-01 1.1482e-01 1.1333e+02 1.7760e-01 2.0331e-01 2.0407e-01
1.1041e+02 9.7557e-02 1.0261e-01 1.0269e-01 1.1255e+02 1.8171e-01 1.9347e-01 1.9415e-01 1.1887e+02 2.5522e-01 2.0218e-01 2.0252e-01 1.1036e+02 9.0039e-02 1.1404e-01 1.1374e-01 1.1336e+02 1.7653e-01 2.0240e-01 2.0319e-01
1.1044e+02 9.8067e-02 1.0316e-01 1.0330e-01 1.1258e+02 1.8100e-01 1.9299e-01 1.9371e-01 1.1891e+02 2.5387e-01 2.0017e-01 2.0055e-01 1.1039e+02 8.9015e-02 1.1298e-01 1.1265e-01 1.1338e+02 1.7550e-01 2.0147e-01 2.0229e-01
1.1047e+02 9.8568e-02 1.0370e-01 1.0392e-01 1.1261e+02 1.8026e-01 1.9252e-01 1.9328e-01 1.1895e+02 2.5237e-01 1.9787e-01 1.9831e-01 1.1042e+02 8.7990e-02 1.1191e-01 1.1155e-01 1.1341e+02 1.7450e-01 2.0054e-01 2.0137e-01
1.1049e+02 9.9061e-02 1.0425e-01 1.0453e-01 1.1264e+02 1.7948e-01 1.9207e-01 1.9286e-01 1.1898e+02 2.5069e-01 1.9522e-01 1.9572e-01 1.1044e+02 8.6964e-02 1.1083e-01 1.1045e-01 1.1343e+02 1.7353e-01 1.9960e-01 2.0044e-01
1.1052e+02 9.9545e-02 1.0480e-01 1.0514e-01 1.1266e+02 1.7866e-01 1.9164e-01 1.9244e-01 1.1902e+02 2.4883e-01 1.9218e-01 1.9276e-01 1.1047e+02 8.5939e-02 1.0974e-01 1.0933e-01 1.1346e+02 1.7260e-01 1.9866e-01 1.9950e-01
1.1055e+02 1.0002e-01 1.0535e-01 1.0575e-01 1.1269e+02 1.7781e-01 1.9124e-01 1.9204e-01 1.1906e+02 2.4675e-01 1.8871e-01 1.8937e-01 1.1050e+02 8.4918e-02 1.0864e-01 1.0821e-01 1.1349e+02 1.7170e-01 1.9772e-01 1.9854e-01
1.1058e+02 1.0049e-01 1.0589e-01 1.0636e-01 1.1272e+02 1.7692e-01 1.9086e-01 1.9165e-01 1.1910e+02 2.4442e-01 1.8481e-01 1.8555e-01 1.1053e+02 8.3902e-02 1.0754e-01 1.0709e-01 1.1351e+02 1.7082e-01 1.9676e-01 1.9758e-01
1.1061e+02 1.0095e-01 1.0644e-01 1.0697e-01 1.1275e+02 1.7600e-01 1.9049e-01 1.9126e-01 1.1914e+02 2.4182e-01 1.8049e-01 1.8131e-01 1.1055e+02 8.2894e-02 1.0643e-01 1.0597e-01 1.1354e+02 1.6996e-01 1.9580e-01 1.9660e-01
1.1063e+02 1.0140e-01 1.0699e-01 1.0757e-01 1.1277e+02 1.7504e-01 1.9015e-01 1.9089e-01 1.1918e+02 2.3892e-01 1.7577e-01 1.7667e-01 1.1058e+02 8.1894e-02 1.0531e-01 1.0484e-01 1.1356e+02 1.6912e-01 1.9483e-01 1.9560e-01
1.1066e+02 1.0185e-01 1.0753e-01 1.0817e-01 1.1280e+02 1.7405e-01 1.8982e-01 1.9051e-01 1.1922e+02 2.3569e-01 1.7071e-01 1.7167e-01 1.1061e+02 8.0905e-02 1.0420e-01 1.0372e-01 1.1359e+02 1.6830e-01 1.9385e-01 1.9459e-01
1.1069e+02 1.0229e-01 1.0808e-01 1.0876e-01 1.1283e+02 1.7303e-01 1.8950e-01 1.9014e-01 1.1926e+02 2.3211e-01 1.6536e-01 1.6638e-01 1.1063e+02 7.9928e-02 1.0309e-01 1.0260e-01 1.1362e+02 1.6748e-01 1.9284e-01 1.9356e-01
1.1072e+02 1.0273e-01 1.0862e-01 1.0935e-01 1.1286e+02 1.7199e-01 1.8919e-01 1.8977e-01 1.1930e+02 2.2817e-01 1.5980e-01 1.6086e-01 1.1066e+02 7.8965e-02 1.0198e-01 1.0149e-01 1.1364e+02 1.6667e-01 1.9182e-01 1.9251e-01
1.1075e+02 1.0315e-01 1.0915e-01 1.0993e-01 1.1288e+02 1.7092e-01 1.8887e-01 1.8938e-01 1.1934e+02 2.2386e-01 1.5410e-01 1.5519e-01 1.1069e+02 7.8016e-02 1.0088e-01 1.0039e-01 1.1367e+02 1.6586e-01 1.9077e-01 1.9143e-01
1.1077e+02 1.0358e-01 1.0969e-01 1.1050e-01 1.1291e+02 1.6984e-01 1.8855e-01 1.8899e-01 1.1938e+02 2.1918e-01 1.4833e-01 1.4943e-01 1.1072e+02 7.7084e-02 9.9782e-02 9.9300e-02 1.1370e+02 1.6505e-01 1.8969e-01 1.9033e-01
1.1080e+02 1.0400e-01 1.1022e-01 1.1106e-01 1.1294e+02 1.6873e-01 1.8822e-01 1.8859e-01 1.1941e+02 2.1415e-01 1.4256e-01 1.4365e-01 1.1074e+02 7.6169e-02 9.8698e-02 9.8226e-02 1.1372e+02 1.6423e-01 1.8858e-01 1.8920e-01
1.1083e+02 1.0442e-01 1.1074e-01 1.1162e-01 1.1297e+02 1.6762e-01 1.8788e-01 1.8816e-01 1.1945e+02 2.0879e-01 1.3684e-01 1.3791e-01 1.1077e+02 7.5272e-02 9.7627e-02 9.7168e-02 1.1375e+02 1.6341e-01 1.8744e-01 1.8805e-01
1.1086e+02 1.0483e-01 1.1126e-01 1.1216e-01 1.1299e+02 1.6649e-01 1.8751e-01 1.8772e-01 1.1949e+02 2.0313e-01 1.3120e-01 1.3224e-01 1.1080e+02 7.4393e-02 9.6571e-02 9.6129e-02 1.1377e+02 1.6258e-01 1.8626e-01 1.8686e-01
1.1088e+02 1.0525e-01 1.1178e-01 1.1269e-01 1.1302e+02 1.6537e-01 1.8711e-01 1.8725e-01 1.1953e+02 1.9720e-01 1.2566e-01 1.2667e-01 1.1083e+02 7.3534e-02 9.5533e-02 9.5111e-02 1.1380e+02 1.6174e-01 1.8506e-01 1.8565e-01
1.1091e+02 1.0566e-01 1.1229e-01 1.1322e-01 1.1305e+02 1.6424e-01 1.8668e-01 1.8674e-01 1.1957e+02 1.9105e-01 1.2024e-01 1.2122e-01 1.1085e+02 7.2694e-02 9.4513e-02 9.4115e-02 1.1383e+02 1.6088e-01 1.8384e-01 1.8442e-01
1.1094e+02 1.0607e-01 1.1279e-01 1.1373e-01 1.1308e+02 1.6312e-01 1.8622e-01 1.8621e-01 1.1961e+02 1.8475e-01 1.1494e-01 1.1587e-01 1.1088e+02 7.1874e-02 9.3515e-02 9.3143e-02 1.1385e+02 1.6003e-01 1.8259e-01 1.8317e-01
1.1097e+02 1.0648e-01 1.1328e-01 1.1423e-01 1.1310e+02 1.6201e-01 1.8570e-01 1.8564e-01 1.1965e+02 1.7833e-01 1.0974e-01 1.1064e-01 1.1091e+02 7.1073e-02 9.2539e-02 9.2196e-02 1.1388e+02 1.5916e-01 1.8132e-01 1.8190e-01
1.1100e+02 1.0689e-01 1.1377e-01 1.1471e-01 1.1313e+02 1.6091e-01 1.8515e-01 1.8503e-01 1.1969e+02 1.7187e-01 1.0464e-01 1.0550e-01 1.1093e+02 7.0292e-02 9.1587e-02 9.1275e-02 1.1390e+02 1.5829e-01 1.8005e-01 1.8061e-01
1.1102e+02 1.0731e-01 1.1425e-01 1.1519e-01 1.1316e+02 1.5983e-01 1.8454e-01 1.8438e-01 1.1973e+02 1.6541e-01 9.9615e-02 1.0044e-01 1.1096e+02 6.9528e-02 9.0660e-02 9.0380e-02 1.1393e+02 1.5741e-01 1.7877e-01 1.7933e-01
1.1105e+02 1.0772e-01 1.1471e-01 1.1565e-01 1.1319e+02 1.5876e-01 1.8388e-01 1.8370e-01 1.1977e+02 1.5902e-01 9.4655e-02 9.5455e-02 1.1099e+02 6.8783e-02 8.9760e-02 8.9512e-02 1.1396e+02 1.5653e-01 1.7749e-01 1.7804e-01
1.1108e+02 1.0813e-01 1.1517e-01 1.1609e-01 1.1321e+02 1.5771e-01 1.8316e-01 1.8297e-01 1.1981e+02 1.5274e-01 8.9750e-02 9.0528e-02 1.1102e+02 6.8055e-02 8.8885e-02 8.8670e-02 1.1398e+02 1.5565e-01 1.7622e-01 1.7675e-01
1.1111e+02 1.0855e-01 1.1562e-01 1.1652e-01 1.1324e+02 1.5669e-01 1.8239e-01 1.8220e-01 1.1985e+02 1.4661e-01 8.4893e-02 8.5654e-02 1.1104e+02 6.7344e-02 8.8037e-02 8.7855e-02 1.1401e+02 1.5477e-01 1.7498e-01 1.7548e-01
1.1114e+02 1.0896e-01 1.1606e-01 1.1694e-01 1.1327e+02 1.5569e-01 1.8156e-01 1.8139e-01 1.1988e+02 1.4069e-01 8.0081e-02 8.0829e-02 1.1107e+02 6.6647e-02 8.7216e-02 8.7065e-02 1.1403e+02 1.5389e-01 1.7376e-01 1.7422e-01
1.1116e+02 1.0938e-01 1.1649e-01 1.1734e-01 1.1330e+02 1.5471e-01 1.8066e-01 1.8054e-01 1.1992e+02 1.3498e-01 7.5314e-02 7.6052e-02 1.1110e+02 6.5964e-02 8.6420e-02 8.6300e-02 1.1406e+02 1.5302e-01 1.7256e-01 1.7298e-01
1.1119e+02 1.0980e-01 1.1690e-01 1.1773e-01 1.1332e+02 1.5375e-01 1.7972e-01 1.7965e-01 1.1996e+02 1.2952e-01 7.0595e-02 7.1325e-02 1.1113e+02 6.5293e-02 8.5648e-02 8.5557e-02 1.1409e+02 1.5215e-01 1.7141e-01 1.7176e-01
1.1122e+02 1.1022e-01 1.1731e-01 1.1810e-01 1.1335e+02 1.5281e-01 1.7871e-01 1.7872e-01 1.2000e+02 1.2431e-01 6.5929e-02 6.6654e-02 1.1115e+02 6.4634e-02 8.4901e-02 8.4837e-02 1.1411e+02 1.5129e-01 1.7028e-01 1.7057e-01
1.1125e+02 1.1064e-01 1.1770e-01 1.1846e-01 1.1338e+02 1.5190e-01 1.7765e-01 1.7775e-01 1.2004e+02 1.1935e-01 6.1323e-02 6.2045e-02 1.1118e+02 6.3985e-02 8.4175e-02 8.4136e-02 1.1414e+02 1.5044e-01 1.6920e-01 1.6940e-01
1.1127e+02 1.1106e-01 1.1808e-01 1.1880e-01 1.1341e+02 1.5100e-01 1.7653e-01 1.7673e-01 1.2008e+02 1.1465e-01 5.6786e-02 5.7506e-02 1.1121e+02 6.3344e-02 8.3469e-02 8.3453e-02 1.1417e+02 1.4958e-01 1.6815e-01 1.6826e-01
1.1130e+02 1.1148e-01 1.1845e-01 1.1913e-01 1.1343e+02 1.5011e-01 1.7535e-01 1.7568e-01 1.2012e+02 1.1017e-01 5.2328e-02 5.3047e-02 1.1123e+02 6.2710e-02 8.2781e-02 8.2786e-02 1.1419e+02 1.4873e-01 1.6713e-01 1.6715e-01
1.1133e+02 1.1190e-01 1.1881e-01 1.1945e-01 1.1346e+02 1.4923e-01 1.7412e-01 1.7459e-01 1.2016e+02 1.0592e-01 4.7964e-02 4.8681e-02 1.1126e+02 6.2081e-02 8.2109e-02 8.2133e-02 1.1422e+02 1.4788e-01 1.6614e-01 1.6606e-01
1.1136e+02 1.1232e-01 1.1915e-01 1.1975e-01 1.1349e+02 1.4836e-01 1.7285e-01 1.7346e-01 1.2020e+02 1.0185e-01 4.3706e-02 4.4421e-02 1.1129e+02 6.1458e-02 8.1450e-02 8.1492e-02 1.1424e+02 1.4703e-01 1.6517e-01 1.6498e-01
1.1139e+02 1.1274e-01 1.1948e-01 1.2004e-01 1.1352e+02 1.4749e-01 1.7152e-01 1.7229e-01 1.2024e+02 9.7958e-02 3.9574e-02 4.0283e-02 1.1132e+02 6.0838e-02 8.0800e-02 8.0859e-02 1.1427e+02 1.4618e-01 1.6421e-01 1.6392e-01
1.1141e+02 1.1316e-01 1.1980e-01 1.2032e-01 1.1354e+02 1.4662e-01 1.7015e-01 1.7107e-01 1.2028e+02 9.4202e-02 3.5584e-02 3.6284e-02 1.1134e+02 6.0220e-02 8.0158e-02 8.0233e-02 1.1430e+02 1.4531e-01 1.6326e-01 1.6286e-01
1.1144e+02 1.1357e-01 1.2011e-01 1.2059e-01 1.1357e+02 1.4574e-01 1.6874e-01 1.6982e-01 1.2031e+02 9.0561e-02 3.1758e-02 3.2444e-02 1.1137e+02 5.9605e-02 7.9520e-02 7.9612e-02 1.1432e+02 1.4444e-01 1.6230e-01 1.6181e-01
1.1147e+02 1.1398e-01 1.2040e-01 1.2085e-01 1.1360e+02 1.4485e-01 1.6728e-01 1.6851e-01 1.2035e+02 8.7011e-02 2.8115e-02 2.8781e-02 1.1140e+02 5.8991e-02 7.8884e-02 7.8994e-02 1.1435e+02 1.4354e-01 1.6132e-01 1.6074e-01
1.1150e+02 1.1439e-01 1.2069e-01 1.2109e-01 1.1363e+02 1.4394e-01 1.6580e-01 1.6717e-01 1.2039e+02 8.3531e-02 2.4675e-02 2.5315e-02 1.1143e+02 5.8377e-02 7.8246e-02 7.8376e-02 1.1437e+02 1.4263e-01 1.6031e-01 1.5966e-01
1.1153e+02 1.1479e-01 1.2096e-01 1.2133e-01 1.1365e+02 1.4302e-01 1.6428e-01 1.6578e-01 1.2043e+02 8.0103e-02 2.1458e-02 2.2064e-02 1.1145e+02 5.7765e-02 7.7604e-02 7.7757e-02 1.1440e+02 1.4169e-01 1.5926e-01 1.5855e-01
1.1155e+02 1.1518e-01 1.2123e-01 1.2156e-01 1.1368e+02 1.4207e-01 1.6274e-01 1.6434e-01 1.2047e+02 7.6717e-02 1.8477e-02 1.9045e-02 1.1148e+02 5.7154e-02 7.6955e-02 7.7135e-02 1.1443e+02 1.4073e-01 1.5817e-01 1.5741e-01
1.1158e+02 1.1557e-01 1.2148e-01 1.2179e-01 1.1371e+02 1.4110e-01 1.6118e-01 1.6287e-01 1.2051e+02 7.3363e-02 1.5746e-02 1.6270e-02 1.1151e+02 5.6544e-02 7.6297e-02 7.6508e-02 1.1445e+02 1.3973e-01 1.5701e-01 1.5623e-01
1.1161e+02 1.1596e-01 1.2172e-01 1.2201e-01 1.1374e+02 1.4010e-01 1.5960e-01 1.6135e-01 1.2055e+02 7.0041e-02 1.3273e-02 1.3748e-02 1.1153e+02 5.5936e-02 7.5627e-02 7.5876e-02 1.1448e+02 1.3870e-01 1.5579e-01 1.5500e-01
1.1164e+02 1.1634e-01 1.2196e-01 1.2222e-01 1.1376e+02 1.3907e-01 1.5800e-01 1.5979e-01 1.2059e+02 6.6754e-02 1.1059e-02 1.1483e-02 1.1156e+02 5.5330e-02 7.4944e-02 7.5237e-02 1.1450e+02 1.3764e-01 1.5450e-01 1.5372e-01
1.1166e+02 1.1671e-01 1.2219e-01 1.2243e-01 1.1379e+02 1.3800e-01 1.5641e-01 1.5819e-01 1.2063e+02 6.3509e-02 9.1039e-03 9.4762e-03 1.1159e+02 5.4728e-02 7.4247e-02 7.4590e-02 1.1453e+02 1.3654e-01 1.5313e-01 1.5239e-01
1.1169e+02 1.1707e-01 1.2242e-01 1.2264e-01 1.1382e+02 1.3691e-01 1.5481e-01 1.5656e-01 1.2067e+02 6.0318e-02 7.3999e-03 7.7211e-03 1.1162e+02 5.4131e-02 7.3534e-02 7.3935e-02 1.1456e+02 1.3540e-01 1.5167e-01 1.5099e-01
1.1172e+02 1.1743e-01 1.2263e-01 1.2285e-01 1.1385e+02 1.3578e-01 1.5321e-01 1.5490e-01 1.2071e+02 5.7197e-02 5.9358e-03 6.2081e-03 1.1164e+02 5.3539e-02 7.2804e-02 7.3272e-02 1.1458e+02 1.3422e-01 1.5014e-01 1.4952e-01
1.1175e+02 1.1778e-01 1.2285e-01 1.2305e-01 1.1387e+02 1.3462e-01 1.5163e-01 1.5322e-01 1.2075e+02 5.4162e-02 4.6961e-03 4.9229e-03 1.1167e+02 5.2954e-02 7.2057e-02 7.2599e-02 1.1461e+02 1.3300e-01 1.4852e-01 1.4799e-01
1.1178e+02 1.1813e-01 1.2306e-01 1.2326e-01 1.1390e+02 1.3342e-01 1.5005e-01 1.5151e-01 1.2078e+02 5.1233e-02 3.6625e-03 3.8480e-03 1.1170e+02 5.2377e-02 7.1294e-02 7.1918e-02 1.1464e+02 1.3175e-01 1.4683e-01 1.4639e-01
1.1180e+02 1.1847e-01 1.2327e-01 1.2347e-01 1.1393e+02 1.3220e-01 1.4850e-01 1.4980e-01 1.2082e+02 4.8427e-02 2.8143e-03 2.9632e-03 1.1173e+02 5.1810e-02 7.0513e-02 7.1229e-02 1.1466e+02 1.3047e-01 1.4505e-01 1.4472e-01
1.1183e+02 1.1880e-01 1.2348e-01 1.2368e-01 1.1396e+02 1.3094e-01 1.4697e-01 1.4808e-01 1.2086e+02 4.5761e-02 2.1295e-03 2.2470e-03 1.1175e+02 5.1253e-02 6.9718e-02 7.0531e-02 1.1469e+02 1.2916e-01 1.4321e-01 1.4299e-01
1.1186e+02 1.1912e-01 1.2368e-01 1.2390e-01 1.1398e+02 1.2966e-01 1.4546e-01 1.4636e-01 1.2090e+02 4.3251e-02 1.5861e-03 1.6769e-03 1.1178e+02 5.0709e-02 6.8907e-02 6.9825e-02 1.1471e+02 1.2782e-01 1.4130e-01 1.4120e-01
1.1189e+02 1.1945e-01 1.2389e-01 1.2411e-01 1.1401e+02 1.2835e-01 1.4397e-01 1.4466e-01 1.2094e+02 4.0908e-02 1.1621e-03 1.2311e-03 1.1181e+02 5.0177e-02 6.8083e-02 6.9112e-02 1.1474e+02 1.2646e-01 1.3933e-01 1.3935e-01
1.1191e+02 1.1976e-01 1.2410e-01 1.2434e-01 1.1404e+02 1.2703e-01 1.4252e-01 1.4296e-01 1.2098e+02 3.8741e-02 8.3737e-04 8.8879e-04 1.1183e+02 4.9659e-02 6.7248e-02 6.8392e-02 1.1477e+02 1.2508e-01 1.3732e-01 1.3745e-01
1.1194e+02 1.2007e-01 1.2432e-01 1.2457e-01 1.1407e+02 1.2568e-01 1.4109e-01 1.4129e-01 1.2102e+02 3.6752e-02 5.9307e-04 6.3067e-04 1.1186e+02 4.9157e-02 6.6403e-02 6.7666e-02 1.1479e+02 1.2369e-01 1.3527e-01 1.3551e-01
1.1197e+02 1.2038e-01 1.2454e-01 1.2480e-01 1.1409e+02 1.2432e-01 1.3970e-01 1.3965e-01 1.2106e+02 3.4941e-02 4.1272e-04 4.3969e-04 1.1189e+02 4.8669e-02 6.5550e-02 6.6935e-02 1.1482e+02 1.2229e-01 1.3318e-01 1.3352e-01
1.1200e+02 1.2069e-01 1.2476e-01 1.2505e-01 1.1412e+02 1.2294e-01 1.3833e-01 1.3804e-01 1.2110e+02 3.3301e-02 2.8210e-04 3.0108e-04 1.1192e+02 4.8197e-02 6.4692e-02 6.6199e-02 1.1484e+02 1.2089e-01 1.3107e-01 1.3150e-01
1.1203e+02 1.2099e-01 1.2499e-01 1.2530e-01 1.1415e+02 1.2156e-01 1.3699e-01 1.3646e-01 1.2114e+02 3.1824e-02 1.8932e-04 2.0242e-04 1.1194e+02 4.7741e-02 6.3831e-02 6.5458e-02 1.1487e+02 1.1949e-01 1.2895e-01 1.2946e-01
1.1205e+02 1.2129e-01 1.2522e-01 1.2555e-01 1.1418e+02 1.2017e-01 1.3568e-01 1.3493e-01 1.2118e+02 3.0496e-02 1.2471e-04 1.3357e-04 1.1197e+02 4.7301e-02 6.2969e-02 6.4714e-02 1.1490e+02 1.1809e-01 1.2683e-01 1.2740e-01
1.1208e+02 1.2159e-01 1.2547e-01 1.2581e-01 1.1420e+02 1.1878e-01 1.3440e-01 1.3344e-01 1.2121e+02 2.9300e-02 8.0608e-05 8.6490e-05 1.1200e+02 4.6876e-02 6.2109e-02 6.3967e-02 1.1492e+02 1.1671e-01 1.2471e-01 1.2532e-01
1.1211e+02 1.2189e-01 1.2571e-01 1.2608e-01 1.1423e+02 1.1739e-01 1.3313e-01 1.3199e-01 1.2125e+02 2.8217e-02 5.1112e-05 5.4938e-05 1.1203e+02 4.6466e-02 6.1252e-02 6.3217e-02 1.1495e+02 1.1535e-01 1.2259e-01 1.2324e-01
1.1214e+02 1.2219e-01 1.2597e-01 1.2636e-01 1.1426e+02 1.1600e-01 1.3189e-01 1.3059e-01 1.2129e+02 2.7230e-02 3.1785e-05 3.4224e-05 1.1205e+02 4.6069e-02 6.0401e-02 6.2465e-02 1.1497e+02 1.1400e-01 1.2050e-01 1.2116e-01
1.1217e+02 1.2249e-01 1.2623e-01 1.2664e-01 1.1429e+02 1.1462e-01 1.3066e-01 1.2924e-01 1.2133e+02 2.6316e-02 1.9381e-05 2.0905e-05 1.1208e+02 4.5684e-02 5.9558e-02 6.1711e-02 1.1500e+02 1.1268e-01 1.1843e-01 1.1909e-01
1.1219e+02 1.2279e-01 1.2651e-01 1.2693e-01 1.1431e+02 1.1325e-01 1.2944e-01 1.2793e-01 1.2137e+02 2.5460e-02 1.1585e-05 1.2518e-05 1.1211e+02 4.5311e-02 5.8724e-02 6.0955e-02 1.1503e+02 1.1137e-01 1.1638e-01 1.1703e-01
1.1222e+02 1.2309e-01 1.2678e-01 1.2723e-01 1.1434e+02 1.1188e-01 1.2824e-01 1.2665e-01 1.2141e+02 2.4642e-02 6.7871e-06 7.3468e-06 1.1213e+02 4.4946e-02 5.7902e-02 6.0198e-02 1.1505e+02 1.1010e-01 1.1437e-01 1.1499e-01
1.1225e+02 1.2339e-01 1.2707e-01 1.2753e-01 1.1437e+02 1.1053e-01 1.2704e-01 1.2542e-01 1.2145e+02 2.3850e-02 3.8966e-06 4.2255e-06 1.1216e+02 4.4590e-02 5.7091e-02 5.9438e-02 1.1508e+02 1.0885e-01 1.1239e-01 1.1297e-01
1.1228e+02 1.2369e-01 1.2736e-01 1.2783e-01 1.1440e+02 1.0919e-01 1.2584e-01 1.2422e-01 1.2149e+02 2.3070e-02 2.1919e-06 2.3812e-06 1.1219e+02 4.4239e-02 5.6294e-02 5.8677e-02 1.1511e+02 1.0762e-01 1.1045e-01 1.1098e-01
1.1230e+02 1.2400e-01 1.2766e-01 1.2814e-01 1.1442e+02 1.0787e-01 1.2465e-01 1.2305e-01 1.2153e+02 2.2295e-02 1.2079e-06 1.3146e-06 1.1222e+02 4.3892e-02 5.5511e-02 5.7915e-02 1.1513e+02 1.0641e-01 1.0854e-01 1.0901e-01
1.1233e+02 1.2431e-01 1.2797e-01 1.2845e-01 1.1445e+02 1.0656e-01 1.2346e-01 1.2191e-01 1.2157e+02 2.1518e-02 6.5202e-07 7.1092e-07 1.1224e+02 4.3547e-02 5.4742e-02 5.7150e-02 1.1516e+02 1.0523e-01 1.0667e-01 1.0707e-01
1.1236e+02 1.2461e-01 1.2827e-01 1.2876e-01 1.1448e+02 1.0527e-01 1.2226e-01 1.2078e-01 1.2161e+02 2.0737e-02 3.4471e-07 3.7654e-07 1.1227e+02 4.3202e-02 5.3989e-02 5.6384e-02 1.1518e+02 1.0407e-01 1.0484e-01 1.0516e-01
1.1239e+02 1.2492e-01 1.2859e-01 1.2907e-01 1.1451e+02 1.0400e-01 1.2106e-01 1.1968e-01 1.2165e+02 1.9952e-02 1.7847e-07 1.9531e-07 1.1230e+02 4.2854e-02 5.3250e-02 5.5616e-02 1.1521e+02 1.0293e-01 1.0304e-01 1.0329e-01
1.1242e+02 1.2523e-01 1.2890e-01 1.2938e-01 1.1453e+02 1.0275e-01 1.1986e-01 1.1858e-01 1.2168e+02 1.9166e-02 9.0483e-08 9.9205e-08 1.1233e+02 4.2502e-02 5.2527e-02 5.4846e-02 1.1524e+02 1.0180e-01 1.0128e-01 1.0144e-01
1.1244e+02 1.2554e-01 1.2922e-01 1.2969e-01 1.1456e+02 1.0152e-01 1.1865e-01 1.1750e-01 1.2172e+02 1.8381e-02 4.4915e-08 4.9338e-08 1.1235e+02 4.2144e-02 5.1818e-02 5.4074e-02 1.1526e+02 1.0068e-01 9.9558e-02 9.9633e-02
1.1247e+02 1.2585e-01 1.2953e-01 1.3000e-01 1.1459e+02 1.0031e-01 1.1743e-01 1.1641e-01 1.2176e+02 1.7603e-02 2.1829e-08 2.4023e-08 1.1238e+02 4.1778e-02 5.1124e-02 5.3301e-02 1.1529e+02 9.9569e-02 9.7865e-02 9.7855e-02
1.1250e+02 1.2616e-01 1.2985e-01 1.3031e-01 1.1462e+02 9.9118e-02 1.1622e-01 1.1533e-01 1.2180e+02 1.6838e-02 1.0386e-08 1.1452e-08 1.1241e+02 4.1402e-02 5.0444e-02 5.2526e-02 1.1531e+02 9.8464e-02 9.6203e-02 9.6109e-02
1.1253e+02 1.2647e-01 1.3016e-01 1.3061e-01 1.1464e+02 9.7952e-02 1.1500e-01 1.1425e-01 1.2184e+02 1.6091e-02 4.8370e-09 5.3437e-09 1.1243e+02 4.1016e-02 4.9777e-02 5.1750e-02 1.1534e+02 9.7361e-02 9.4570e-02 9.4394e-02
1.1256e+02 1.2677e-01 1.3047e-01 1.3090e-01 1.1467e+02 9.6808e-02 1.1377e-01 1.1316e-01 1.2188e+02 1.5369e-02 2.2052e-09 2.4408e-09 1.1246e+02 4.0618e-02 4.9124e-02 5.0973e-02 1.1537e+02 9.6256e-02 9.2964e-02 9.2710e-02
1.1258e+02 1.2707e-01 1.3078e-01 1.3119e-01 1.1470e+02 9.5688e-02 1.1255e-01 1.1207e-01 1.2192e+02 1.4676e-02 9.8401e-10 1.0913e-09 1.1249e+02 4.0208e-02 4.8483e-02 5.0196e-02 1.1539e+02 9.5148e-02 9.1383e-02 9.1055e-02
1.1261e+02 1.2737e-01 1.3108e-01 1.3147e-01 1.1473e+02 9.4591e-02 1.1132e-01 1.1097e-01 1.2196e+02 1.4015e-02 4.2976e-10 4.7751e-10 1.1252e+02 3.9784e-02 4.7853e-02 4.9420e-02 1.1542e+02 9.4035e-02 8.9826e-02 8.9430e-02
1.1264e+02 1.2766e-01 1.3137e-01 1.3174e-01 1.1476e+02 9.3518e-02 1.1010e-01 1.0985e-01 1.2200e+02 1.3391e-02 1.8370e-10 2.0450e-10 1.1254e+02 3.9347e-02 4.7235e-02 4.8646e-02 1.1544e+02 9.2914e-02 8.8291e-02 8.7833e-02
1.1267e+02 1.2794e-01 1.3165e-01 1.3200e-01 1.1478e+02 9.2468e-02 1.0887e-01 1.0873e-01 1.2204e+02 1.2803e-02 7.6843e-11 8.5712e-11 1.1257e+02 3.8896e-02 4.6629e-02 4.7874e-02 1.1547e+02 9.1785e-02 8.6776e-02 8.6263e-02
1.1269e+02 1.2822e-01 1.3192e-01 1.3225e-01 1.1481e+02 9.1442e-02 1.0765e-01 1.0760e-01 1.2208e+02 1.2253e-02 3.1458e-11 3.5156e-11 1.1260e+02 3.8432e-02 4.6033e-02 4.7105e-02 1.1550e+02 9.0647e-02 8.5282e-02 8.4721e-02
1.1272e+02 1.2849e-01 1.3218e-01 1.3248e-01 1.1484e+02 9.0439e-02 1.0642e-01 1.0645e-01 1.2211e+02 1.1739e-02 1.2602e-11 1.4111e-11 1.1263e+02 3.7955e-02 4.5448e-02 4.6342e-02 1.1552e+02 8.9501e-02 8.3805e-02 8.3206e-02
1.1275e+02 1.2874e-01 1.3243e-01 1.3270e-01 1.1487e+02 8.9459e-02 1.0520e-01 1.0530e-01 1.2215e+02 1.1259e-02 4.9403e-12 5.5426e-12 1.1265e+02 3.7465e-02 4.4873e-02 4.5585e-02 1.1555e+02 8.8346e-02 8.2348e-02 8.1717e-02
1.1278e+02 1.2899e-01 1.3266e-01 1.3291e-01 1.1489e+02 8.8502e-02 1.0398e-01 1.0413e-01 1.2219e+02 1.0809e-02 1.8951e-12 2.1302e-12 1.1268e+02 3.6964e-02 4.4309e-02 4.4835e-02 1.1558e+02 8.7183e-02 8.0908e-02 8.0254e-02
1.1281e+02 1.2923e-01 1.3287e-01 1.3310e-01 1.1492e+02 8.7565e-02 1.0275e-01 1.0294e-01 1.2223e+02 1.0385e-02 7.1133e-13 8.0113e-13 1.1271e+02 3.6453e-02 4.3756e-02 4.4096e-02 1.1560e+02 8.6015e-02 7.9485e-02 7.8816e-02
1.1283e+02 1.2946e-01 1.3307e-01 1.3327e-01 1.1495e+02 8.6650e-02 1.0152e-01 1.0174e-01 1.2227e+02 9.9843e-03 2.6125e-13 2.9480e-13 1.1273e+02 3.5934e-02 4.3214e-02 4.3366e-02 1.1563e+02 8.4843e-02 7.8080e-02 7.7404e-02
1.1286e+02 1.2967e-01 1.3324e-01 1.3343e-01 1.1498e+02 8.5755e-02 1.0029e-01 1.0052e-01 1.2231e+02 9.6012e-03 9.3884e-14 1.0614e-13 1.1276e+02 3.5407e-02 4.2683e-02 4.2650e-02 1.1565e+02 8.3668e-02 7.6693e-02 7.6017e-02
1.1289e+02 1.2987e-01 1.3340e-01 1.3356e-01 1.1500e+02 8.4877e-02 9.9045e-02 9.9285e-02 1.2235e+02 9.2321e-03 3.3010e-14 3.7392e-14 1.1279e+02 3.4874e-02 4.2164e-02 4.1948e-02 1.1568e+02 8.2494e-02 7.5324e-02 7.4654e-02
1.1292e+02 1.3006e-01 1.3353e-01 1.3367e-01 1.1503e+02 8.4018e-02 9.7791e-02 9.8029e-02 1.2239e+02 8.8738e-03 1.1356e-14 1.2888e-14 1.1282e+02 3.4337e-02 4.1657e-02 4.1261e-02 1.1571e+02 8.1322e-02 7.3973e-02 7.3314e-02
1.1295e+02 1.3023e-01 1.3365e-01 1.3376e-01 1.1506e+02 8.3174e-02 9.6522e-02 9.6751e-02 1.2243e+02 8.5242e-03 3.8223e-15 4.3462e-15 1.1284e+02 3.3797e-02 4.1162e-02 4.0591e-02 1.1573e+02 8.0155e-02 7.2639e-02 7.1999e-02
1.1297e+02 1.3038e-01 1.3374e-01 1.3383e-01 1.1509e+02 8.2344e-02 9.5236e-02 9.5451e-02 1.2247e+02 8.1820e-03 1.2587e-15 1.4340e-15 1.1287e+02 3.3257e-02 4.0681e-02 3.9941e-02 1.1576e+02 7.8994e-02 7.1325e-02 7.0706e-02
1.1300e+02 1.3052e-01 1.3380e-01 1.3388e-01 1.1511e+02 8.1527e-02 9.3929e-02 9.4125e-02 1.2251e+02 7.8475e-03 4.0554e-16 4.6287e-16 1.1290e+02 3.2718e-02 4.0212e-02 3.9310e-02 1.1578e+02 7.7841e-02 7.0029e-02 6.9435e-02
1.1303e+02 1.3064e-01 1.3384e-01 1.3390e-01 1.1514e+02 8.0722e-02 9.2599e-02 9.2772e-02 1.2255e+02 7.5219e-03 1.2783e-16 1.4617e-16 1.1293e+02 3.2182e-02 3.9757e-02 3.8701e-02 1.1581e+02 7.6699e-02 6.8751e-02 6.8184e-02
1.1306e+02 1.3075e-01 1.3385e-01 1.3389e-01 1.1517e+02 7.9926e-02 9.1244e-02 9.1391e-02 1.2258e+02 7.2077e-03 3.9421e-17 4.5161e-17 1.1295e+02 3.1650e-02 3.9316e-02 3.8114e-02 1.1584e+02 7.5567e-02 6.7492e-02 6.6954e-02
1.1308e+02 1.3084e-01 1.3384e-01 1.3386e-01 1.1520e+02 7.9137e-02 8.9862e-02 8.9981e-02 1.2262e+02 6.9083e-03 1.1893e-17 1.3650e-17 1.1298e+02 3.1124e-02 3.8889e-02 3.7551e-02 1.1586e+02 7.4448e-02 6.6251e-02 6.5743e-02
1.1311e+02 1.3092e-01 1.3379e-01 1.3380e-01 1.1522e+02 7.8356e-02 8.8450e-02 8.8541e-02 1.2266e+02 6.6273e-03 3.5103e-18 4.0363e-18 1.1301e+02 3.0606e-02 3.8476e-02 3.7011e-02 1.1589e+02 7.3340e-02 6.5027e-02 6.4550e-02
1.1314e+02 1.3097e-01 1.3372e-01 1.3371e-01 1.1525e+02 7.7579e-02 8.7009e-02 8.7071e-02 1.2270e+02 6.3690e-03 1.0136e-18 1.1676e-18 1.1303e+02 3.0096e-02 3.8076e-02 3.6497e-02 1.1591e+02 7.2243e-02 6.3821e-02 6.3373e-02
1.1317e+02 1.3101e-01 1.3362e-01 1.3359e-01 1.1528e+02 7.6805e-02 8.5539e-02 8.5572e-02 1.2274e+02 6.1370e-03 2.8632e-19 3.3043e-19 1.1306e+02 2.9596e-02 3.7690e-02 3.6007e-02 1.1594e+02 7.1158e-02 6.2631e-02 6.2211e-02
1.1320e+02 1.3103e-01 1.3349e-01 1.3344e-01 1.1531e+02 7.6033e-02 8.4040e-02 8.4044e-02 1.2278e+02 5.9347e-03 7.9125e-20 9.1479e-20 1.1309e+02 2.9107e-02 3.7316e-02 3.5543e-02 1.1597e+02 7.0082e-02 6.1457e-02 6.1064e-02
1.1322e+02 1.3104e-01 1.3332e-01 1.3326e-01 1.1533e+02 7.5262e-02 8.2514e-02 8.2490e-02 1.2282e+02 5.7644e-03 2.1391e-20 2.4775e-20 1.1312e+02 2.8630e-02 3.6956e-02 3.5104e-02 1.1599e+02 6.9014e-02 6.0296e-02 5.9929e-02
1.1325e+02 1.3102e-01 1.3313e-01 1.3304e-01 1.1536e+02 7.4490e-02 8.0962e-02 8.0911e-02 1.2286e+02 5.6273e-03 5.6573e-21 6.5639e-21 1.1314e+02 2.8165e-02 3.6607e-02 3.4690e-02 1.1602e+02 6.7952e-02 5.9150e-02 5.8806e-02
1.1328e+02 1.3099e-01 1.3291e-01 1.3280e-01 1.1539e+02 7.3716e-02 7.9389e-02 7.9311e-02 1.2290e+02 5.5234e-03 1.4637e-21 1.7012e-21 1.1317e+02 2.7714e-02 3.6269e-02 3.4300e-02 1.1605e+02 6.6893e-02 5.8015e-02 5.7692e-02
1.1331e+02 1.3094e-01 1.3266e-01 1.3253e-01 1.1542e+02 7.2940e-02 7.7797e-02 7.7693e-02 1.2294e+02 5.4513e-03 3.7044e-22 4.3132e-22 1.1320e+02 2.7275e-02 3.5941e-02 3.3934e-02 1.1607e+02 6.5835e-02 5.6892e-02 5.6588e-02
1.1334e+02 1.3088e-01 1.3237e-01 1.3222e-01 1.1544e+02 7.2161e-02 7.6192e-02 7.6061e-02 1.2298e+02 5.4082e-03 9.1717e-23 1.0698e-22 1.1323e+02 2.6850e-02 3.5622e-02 3.3591e-02 1.1610e+02 6.4775e-02 5.5778e-02 5.5492e-02
1.1336e+02 1.3080e-01 1.3206e-01 1.3188e-01 1.1547e+02 7.1378e-02 7.4576e-02 7.4421e-02 1.2302e+02 5.3904e-03 2.2214e-23 2.5955e-23 1.1325e+02 2.6439e-02 3.5311e-02 3.3270e-02 1.1612e+02 6.3710e-02 5.4672e-02 5.4403e-02
1.1339e+02 1.3070e-01 1.3171e-01 1.3151e-01 1.1550e+02 7.0591e-02 7.2956e-02 7.2776e-02 1.2305e+02 5.3931e-03 5.2632e-24 6.1600e-24 1.1328e+02 2.6041e-02 3.5006e-02 3.2970e-02 1.1615e+02 6.2638e-02 5.3574e-02 5.3321e-02
1.1342e+02 1.3059e-01 1.3134e-01 1.3110e-01 1.1553e+02 6.9799e-02 7.1336e-02 7.1133e-02 1.2309e+02 5.4110e-03 1.2199e-24 1.4301e-24 1.1331e+02 2.5656e-02 3.4707e-02 3.2689e-02 1.1618e+02 6.1555e-02 5.2483e-02 5.2244e-02
1.1345e+02 1.3046e-01 1.3093e-01 1.3067e-01 1.1555e+02 6.9002e-02 6.9722e-02 6.9496e-02 1.2313e+02 5.4383e-03 2.7657e-25 3.2480e-25 1.1334e+02 2.5285e-02 3.4412e-02 3.2426e-02 1.1620e+02 6.0460e-02 5.1397e-02 5.1171e-02
1.1347e+02 1.3032e-01 1.3050e-01 1.3021e-01 1.1558e+02 6.8201e-02 6.8119e-02 6.7871e-02 1.2317e+02 5.4694e-03 6.1340e-26 7.2156e-26 1.1336e+02 2.4925e-02 3.4120e-02 3.2180e-02 1.1623e+02 5.9350e-02 5.0315e-02 5.0103e-02
1.1350e+02 1.3016e-01 1.3004e-01 1.2971e-01 1.1561e+02 6.7396e-02 6.6533e-02 6.6262e-02 1.2321e+02 5.4987e-03 1.3308e-26 1.5681e-26 1.1339e+02 2.4578e-02 3.3829e-02 3.1949e-02 1.1625e+02 5.8224e-02 4.9238e-02 4.9040e-02
1.1353e+02 1.2999e-01 1.2956e-01 1.2919e-01 1.1564e+02 6.6586e-02 6.4967e-02 6.4676e-02 1.2325e+02 5.5212e-03 2.8244e-27 3.3334e-27 1.1342e+02 2.4242e-02 3.3539e-02 3.1730e-02 1.1628e+02 5.7081e-02 4.8165e-02 4.7980e-02
1.1356e+02 1.2980e-01 1.2905e-01 1.2864e-01 1.1566e+02 6.5774e-02 6.3427e-02 6.3117e-02 1.2329e+02 5.5327e-03 5.8635e-28 6.9315e-28 1.1344e+02 2.3917e-02 3.3247e-02 3.1523e-02 1.1631e+02 5.5919e-02 4.7095e-02 4.6925e-02
1.1359e+02 1.2960e-01 1.2851e-01 1.2807e-01 1.1569e+02 6.4959e-02 6.1917e-02 6.1589e-02 1.2333e+02 5.5295e-03 1.1908e-28 1.4099e-28 1.1347e+02 2.3601e-02 3.2954e-02 3.1326e-02 1.1633e+02 5.4740e-02 4.6028e-02 4.5873e-02
1.1361e+02 1.2939e-01 1.2796e-01 1.2747e-01 1.1572e+02 6.4143e-02 6.0440e-02 6.0095e-02 1.2337e+02 5.5092e-03 2.3655e-29 2.8053e-29 1.1350e+02 2.3296e-02 3.2657e-02 3.1136e-02 1.1636e+02 5.3543e-02 4.4965e-02 4.4826e-02
1.1364e+02 1.2916e-01 1.2738e-01 1.2685e-01 1.1575e+02 6.3326e-02 5.9000e-02 5.8640e-02 1.2341e+02 5.4699e-03 4.5966e-30 5.4599e-30 1.1353e+02 2.2999e-02 3.2357e-02 3.0952e-02 1.1639e+02 5.2329e-02 4.3907e-02 4.3784e-02
1.1367e+02 1.2892e-01 1.2678e-01 1.2621e-01 1.1577e+02 6.2509e-02 5.7600e-02 5.7226e-02 1.2345e+02 5.4109e-03 8.7374e-31 1.0395e-30 1.1355e+02 2.2710e-02 3.2051e-02 3.0773e-02 1.1641e+02 5.1101e-02 4.2852e-02 4.2747e-02
1.1370e+02 1.2867e-01 1.2616e-01 1.2555e-01 1.1580e+02 6.1694e-02 5.6240e-02 5.5855e-02 1.2348e+02 5.3324e-03 1.6246e-31 1.9358e-31 1.1358e+02 2.2428e-02 3.1740e-02 3.0596e-02 1.1644e+02 4.9861e-02 4.1803e-02 4.1715e-02
1.1372e+02 1.2841e-01 1.2553e-01 1.2488e-01 1.1583e+02 6.0882e-02 5.4924e-02 5.4529e-02 1.2352e+02 5.2351e-03 2.9549e-32 3.5262e-32 1.1361e+02 2.2154e-02 3.1424e-02 3.0420e-02 1.1646e+02 4.8611e-02 4.0759e-02 4.0690e-02
1.1375e+02 1.2814e-01 1.2489e-01 1.2419e-01 1.1586e+02 6.0074e-02 5.3651e-02 5.3248e-02 1.2356e+02 5.1204e-03 5.2571e-33 6.2833e-33 1.1364e+02 2.1885e-02 3.1100e-02 3.0243e-02 1.1649e+02 4.7356e-02 3.9721e-02 3.9672e-02
1.1378e+02 1.2787e-01 1.2423e-01 1.2348e-01 1.1588e+02 5.9271e-02 5.2422e-02 5.2014e-02 1.2360e+02 4.9905e-03 9.1491e-34 1.0952e-33 1.1366e+02 2.1623e-02 3.0770e-02 3.0063e-02 1.1652e+02 4.6098e-02 3.8691e-02 3.8662e-02
1.1381e+02 1.2758e-01 1.2356e-01 1.2277e-01 1.1591e+02 5.8473e-02 5.1238e-02 5.0825e-02 1.2364e+02 4.8477e-03 1.5575e-34 1.8671e-34 1.1369e+02 2.1365e-02 3.0432e-02 2.9880e-02 1.1654e+02 4.4843e-02 3.7669e-02 3.7660e-02
1.1384e+02 1.2728e-01 1.2288e-01 1.2205e-01 1.1594e+02 5.7683e-02 5.0097e-02 4.9682e-02 1.2368e+02 4.6946e-03 2.5935e-35 3.1138e-35 1.1372e+02 2.1113e-02 3.0088e-02 2.9692e-02 1.1657e+02 4.3594e-02 3.6656e-02 3.6668e-02
1.1386e+02 1.2698e-01 1.2220e-01 1.2133e-01 1.1597e+02 5.6899e-02 4.8998e-02 4.8584e-02 1.2372e+02 4.5340e-03 4.2245e-36 5.0793e-36 1.1374e+02 2.0864e-02 2.9736e-02 2.9497e-02 1.1659e+02 4.2356e-02 3.5653e-02 3.5687e-02
1.1389e+02 1.2667e-01 1.2151e-01 1.2060e-01 1.1599e+02 5.6124e-02 4.7940e-02 4.7528e-02 1.2376e+02 4.3686e-03 6.7309e-37 8.1047e-37 1.1377e+02 2.0620e-02 2.9377e-02 2.9295e-02 1.1662e+02 4.1134e-02 3.4660e-02 3.4716e-02
1.1392e+02 1.2635e-01 1.2082e-01 1.1988e-01 1.1602e+02 5.5356e-02 4.6922e-02 4.6514e-02 1.2380e+02 4.2008e-03 1.0490e-37 1.2650e-37 1.1380e+02 2.0379e-02 2.9011e-02 2.9084e-02 1.1665e+02 3.9932e-02 3.3679e-02 3.3757e-02
1.1395e+02 1.2603e-01 1.2013e-01 1.1915e-01 1.1605e+02 5.4596e-02 4.5940e-02 4.5538e-02 1.2384e+02 4.0329e-03 1.5992e-38 1.9312e-38 1.1383e+02 2.0141e-02 2.8638e-02 2.8864e-02 1.1667e+02 3.8754e-02 3.2710e-02 3.2811e-02
1.1398e+02 1.2570e-01 1.1944e-01 1.1843e-01 1.1608e+02 5.3844e-02 4.4994e-02 4.4599e-02 1.2388e+02 3.8668e-03 2.3848e-39 2.8839e-39 1.1385e+02 1.9906e-02 2.8260e-02 2.8633e-02 1.1670e+02 3.7606e-02 3.1755e-02 3.1877e-02
1.1400e+02 1.2536e-01 1.1875e-01 1.1772e-01 1.1610e+02 5.3098e-02 4.4079e-02 4.3694e-02 1.2392e+02 3.7040e-03 3.4786e-40 4.2125e-40 1.1388e+02 1.9674e-02 2.7875e-02 2.8391e-02 1.1672e+02 3.6490e-02 3.0813e-02 3.0958e-02
1.1403e+02 1.2503e-01 1.1806e-01 1.1702e-01 1.1613e+02 5.2358e-02 4.3195e-02 4.2821e-02 1.2395e+02 3.5453e-03 4.9632e-41 6.0187e-41 1.1391e+02 1.9444e-02 2.7485e-02 2.8138e-02 1.1675e+02 3.5411e-02 2.9885e-02 3.0052e-02
1.1406e+02 1.2469e-01 1.1738e-01 1.1632e-01 1.1616e+02 5.1622e-02 4.2337e-02 4.1976e-02 1.2399e+02 3.3913e-03 6.9269e-42 8.4115e-42 1.1394e+02 1.9215e-02 2.7091e-02 2.7873e-02 1.1678e+02 3.4371e-02 2.8973e-02 2.9161e-02
1.1409e+02 1.2435e-01 1.1671e-01 1.1564e-01 1.1619e+02 5.0890e-02 4.1503e-02 4.1157e-02 1.2403e+02 3.2423e-03 9.4563e-43 1.1499e-42 1.1396e+02 1.8988e-02 2.6692e-02 2.7596e-02 1.1680e+02 3.3373e-02 2.8076e-02 2.8284e-02
1.1411e+02 1.2400e-01 1.1605e-01 1.1497e-01 1.1621e+02 5.0159e-02 4.0690e-02 4.0361e-02 1.2407e+02 3.0979e-03 1.2627e-43 1.5375e-43 1.1399e+02 1.8762e-02 2.6289e-02 2.7307e-02 1.1683e+02 3.2419e-02 2.7195e-02 2.7423e-02
1.1414e+02 1.2365e-01 1.1540e-01 1.1431e-01 1.1624e+02 4.9428e-02 3.9895e-02 3.9585e-02 1.2411e+02 2.9578e-03 1.6493e-44 2.0110e-44 1.1402e+02 1.8537e-02 2.5883e-02 2.7005e-02 1.1686e+02 3.1510e-02 2.6330e-02 2.6576e-02
1.1417e+02 1.2331e-01 1.1476e-01 1.1367e-01 1.1627e+02 4.8694e-02 3.9115e-02 3.8827e-02 1.2415e+02 2.8214e-03 2.1073e-45 2.5727e-45 1.1404e+02 1.8313e-02 2.5475e-02 2.6691e-02 1.1688e+02 3.0647e-02 2.5482e-02 2.5743e-02
1.1420e+02 1.2296e-01 1.1413e-01 1.1305e-01 1.1630e+02 4.7957e-02 3.8348e-02 3.8083e-02 1.2419e+02 2.6882e-03 2.6335e-46 3.2193e-46 1.1407e+02 1.8088e-02 2.5066e-02 2.6365e-02 1.1691e+02 2.9830e-02 2.4651e-02 2.4926e-02
1.1423e+02 1.2261e-01 1.1351e-01 1.1245e-01 1.1632e+02 4.7214e-02 3.7591e-02 3.7352e-02 1.2423e+02 2.5577e-03 3.2192e-47 3.9405e-47 1.1410e+02 1.7862e-02 2.4655e-02 2.6027e-02 1.1693e+02 2.9059e-02 2.3836e-02 2.4123e-02
1.1425e+02 1.2226e-01 1.1291e-01 1.1186e-01 1.1635e+02 4.6463e-02 3.6842e-02 3.6631e-02 1.2427e+02 2.4295e-03 3.8492e-48 4.7177e-48 1.1413e+02 1.7636e-02 2.4244e-02 2.5678e-02 1.1696e+02 2.8331e-02 2.3039e-02 2.3335e-02
1.1428e+02 1.2191e-01 1.1232e-01 1.1129e-01 1.1638e+02 4.5704e-02 3.6098e-02 3.5918e-02 1.2431e+02 2.3038e-03 4.5020e-49 5.5248e-49 1.1415e+02 1.7409e-02 2.3834e-02 2.5319e-02 1.1699e+02 2.7646e-02 2.2260e-02 2.2561e-02
1.1431e+02 1.2156e-01 1.1174e-01 1.1074e-01 1.1641e+02 4.4934e-02 3.5359e-02 3.5211e-02 1.2435e+02 2.1806e-03 5.1504e-50 6.3285e-50 1.1418e+02 1.7180e-02 2.3424e-02 2.4950e-02 1.1701e+02 2.7002e-02 2.1497e-02 2.1800e-02
1.1434e+02 1.2121e-01 1.1118e-01 1.1021e-01 1.1643e+02 4.4153e-02 3.4621e-02 3.4508e-02 1.2438e+02 2.0604e-03 5.7634e-51 7.0905e-51 1.1421e+02 1.6948e-02 2.3017e-02 2.4572e-02 1.1704e+02 2.6395e-02 2.0751e-02 2.1054e-02
1.1437e+02 1.2086e-01 1.1063e-01 1.0970e-01 1.1646e+02 4.3360e-02 3.3885e-02 3.3809e-02 1.2442e+02 1.9439e-03 6.3085e-52 7.7707e-52 1.1424e+02 1.6714e-02 2.2611e-02 2.4186e-02 1.1706e+02 2.5824e-02 2.0022e-02 2.0321e-02
1.1439e+02 1.2051e-01 1.1009e-01 1.0920e-01 1.1649e+02 4.2554e-02 3.3150e-02 3.3111e-02 1.2446e+02 1.8319e-03 6.7541e-53 8.3298e-53 1.1426e+02 1.6477e-02 2.2209e-02 2.3794e-02 1.1709e+02 2.5284e-02 1.9310e-02 1.9602e-02
1.1442e+02 1.2016e-01 1.0957e-01 1.0873e-01 1.1652e+02 4.1737e-02 3.2414e-02 3.2415e-02 1.2450e+02 1.7254e-03 7.0732e-54 8.7339e-54 1.1429e+02 1.6237e-02 2.1810e-02 2.3395e-02 1.1712e+02 2.4772e-02 1.8614e-02 1.8896e-02
1.1445e+02 1.1982e-01 1.0907e-01 1.0827e-01 1.1654e+02 4.0908e-02 3.1679e-02 3.1720e-02 1.2454e+02 1.6254e-03 7.2455e-55 8.9573e-55 1.1432e+02 1.5994e-02 2.1416e-02 2.2992e-02 1.1714e+02 2.4285e-02 1.7933e-02 1.8204e-02
1.1448e+02 1.1947e-01 1.0857e-01 1.0783e-01 1.1657e+02 4.0068e-02 3.0944e-02 3.1025e-02 1.2458e+02 1.5327e-03 7.2597e-56 8.9856e-56 1.1434e+02 1.5747e-02 2.1026e-02 2.2585e-02 1.1717e+02 2.3819e-02 1.7268e-02 1.7525e-02
1.1450e+02 1.1912e-01 1.0809e-01 1.0740e-01 1.1660e+02 3.9219e-02 3.0209e-02 3.0330e-02 1.2462e+02 1.4480e-03 7.1150e-57 8.8167e-57 1.1437e+02 1.5496e-02 2.0642e-02 2.2177e-02 1.1719e+02 2.3371e-02 1.6618e-02 1.6860e-02
1.1453e+02 1.1878e-01 1.0763e-01 1.0699e-01 1.1663e+02 3.8362e-02 2.9476e-02 2.9637e-02 1.2466e+02 1.3720e-03 6.8206e-58 8.4619e-58 1.1440e+02 1.5241e-02 2.0264e-02 2.1768e-02 1.1722e+02 2.2936e-02 1.5983e-02 1.6209e-02
1.1456e+02 1.1843e-01 1.0717e-01 1.0659e-01 1.1665e+02 3.7500e-02 2.8746e-02 2.8945e-02 1.2470e+02 1.3048e-03 6.3956e-59 7.9437e-59 1.1443e+02 1.4982e-02 1.9892e-02 2.1360e-02 1.1725e+02 2.2513e-02 1.5362e-02 1.5572e-02
1.1459e+02 1.1809e-01 1.0672e-01 1.0620e-01 1.1668e+02 3.6634e-02 2.8021e-02 2.8256e-02 1.2474e+02 1.2467e-03 5.8659e-60 7.2941e-60 1.1445e+02 1.4720e-02 1.9527e-02 2.0954e-02 1.1727e+02 2.2097e-02 1.4754e-02 1.4950e-02
1.1462e+02 1.1774e-01 1.0629e-01 1.0583e-01 1.1671e+02 3.5767e-02 2.7301e-02 2.7569e-02 1.2478e+02 1.1975e-03 5.2624e-61 6.5511e-61 1.1448e+02 1.4454e-02 1.9170e-02 2.0552e-02 1.1730e+02 2.1686e-02 1.4160e-02 1.4342e-02
1.1464e+02 1.1740e-01 1.0586e-01 1.0547e-01 1.1674e+02 3.4902e-02 2.6589e-02 2.6888e-02 1.2482e+02 1.1570e-03 4.6178e-62 5.7551e-62 1.1451e+02 1.4185e-02 1.8820e-02 2.0155e-02 1.1733e+02 2.1278e-02 1.3579e-02 1.3749e-02
1.1467e+02 1.1705e-01 1.0544e-01 1.0511e-01 1.1676e+02 3.4041e-02 2.5886e-02 2.6211e-02 1.2485e+02 1.1248e-03 3.9636e-63 4.9452e-63 1.1454e+02 1.3913e-02 1.8478e-02 1.9764e-02 1.1735e+02 2.0870e-02 1.3010e-02 1.3171e-02
1.1470e+02 1.1671e-01 1.0503e-01 1.0477e-01 1.1679e+02 3.3188e-02 2.5195e-02 2.5543e-02 1.2489e+02 1.1006e-03 3.3276e-64 4.1563e-64 1.1456e+02 1.3640e-02 1.8144e-02 1.9381e-02 1.1738e+02 2.0460e-02 1.2455e-02 1.2609e-02
1.1473e+02 1.1636e-01 1.0463e-01 1.0443e-01 1.1682e+02 3.2345e-02 2.4516e-02 2.4882e-02 1.2493e+02 1.0841e-03 2.7326e-65 3.4168e-65 1.1459e+02 1.3364e-02 1.7818e-02 1.9007e-02 1.1740e+02 2.0047e-02 1.1912e-02 1.2061e-02
1.1476e+02 1.1602e-01 1.0423e-01 1.0409e-01 1.1685e+02 3.1514e-02 2.3852e-02 2.4232e-02 1.2497e+02 1.0751e-03 2.1950e-66 2.7475e-66 1.1462e+02 1.3088e-02 1.7501e-02 1.8642e-02 1.1743e+02 1.9629e-02 1.1381e-02 1.1530e-02
1.1478e+02 1.1567e-01 1.0384e-01 1.0377e-01 1.1687e+02 3.0697e-02 2.3204e-02 2.3594e-02 1.2501e+02 1.0737e-03 1.7245e-67 2.1609e-67 1.1464e+02 1.2812e-02 1.7192e-02 1.8289e-02 1.1746e+02 1.9206e-02 1.0864e-02 1.1014e-02
1.1481e+02 1.1532e-01 1.0345e-01 1.0344e-01 1.1690e+02 2.9899e-02 2.2574e-02 2.2968e-02 1.2505e+02 1.0801e-03 1.3253e-68 1.6624e-68 1.1467e+02 1.2536e-02 1.6893e-02 1.7947e-02 1.1748e+02 1.8777e-02 1.0359e-02 1.0514e-02
1.1484e+02 1.1497e-01 1.0307e-01 1.0312e-01 1.1693e+02 2.9119e-02 2.1962e-02 2.2356e-02 1.2509e+02 1.0946e-03 9.9619e-70 1.2509e-69 1.1470e+02 1.2261e-02 1.6602e-02 1.7618e-02 1.1751e+02 1.8341e-02 9.8681e-03 1.0029e-02
1.1487e+02 1.1461e-01 1.0268e-01 1.0279e-01 1.1696e+02 2.8359e-02 2.1369e-02 2.1760e-02 1.2513e+02 1.1178e-03 7.3244e-71 9.2065e-71 1.1473e+02 1.1989e-02 1.6319e-02 1.7303e-02 1.1753e+02 1.7900e-02 9.3905e-03 9.5606e-03
1.1489e+02 1.1425e-01 1.0230e-01 1.0247e-01 1.1699e+02 2.7622e-02 2.0797e-02 2.1180e-02 1.2517e+02 1.1502e-03 5.2674e-72 6.6278e-72 1.1475e+02 1.1720e-02 1.6045e-02 1.7001e-02 1.1756e+02 1.7451e-02 8.9269e-03 9.1073e-03
1.1492e+02 1.1389e-01 1.0192e-01 1.0214e-01 1.1701e+02 2.6908e-02 2.0245e-02 2.0617e-02 1.2521e+02 1.1924e-03 3.7053e-73 4.6669e-73 1.1478e+02 1.1455e-02 1.5780e-02 1.6712e-02 1.1759e+02 1.6997e-02 8.4777e-03 8.6694e-03
1.1495e+02 1.1353e-01 1.0154e-01 1.0182e-01 1.1704e+02 2.6217e-02 1.9712e-02 2.0071e-02 1.2525e+02 1.2450e-03 2.5494e-74 3.2143e-74 1.1481e+02 1.1195e-02 1.5522e-02 1.6438e-02 1.1761e+02 1.6537e-02 8.0433e-03 8.2468e-03
1.1498e+02 1.1316e-01 1.0115e-01 1.0148e-01 1.1707e+02 2.5551e-02 1.9200e-02 1.9543e-02 1.2528e+02 1.3080e-03 1.7157e-75 2.1653e-75 1.1484e+02 1.0940e-02 1.5273e-02 1.6178e-02 1.1764e+02 1.6072e-02 7.6239e-03 7.8393e-03
1.1501e+02 1.1279e-01 1.0077e-01 1.0115e-01 1.1710e+02 2.4908e-02 1.8707e-02 1.9033e-02 1.2532e+02 1.3813e-03 1.1294e-76 1.4268e-76 1.1486e+02 1.0692e-02 1.5031e-02 1.5932e-02 1.1766e+02 1.5602e-02 7.2201e-03 7.4467e-03
1.1503e+02 1.1241e-01 1.0038e-01 1.0080e-01 1.1712e+02 2.4289e-02 1.8232e-02 1.8539e-02 1.2536e+02 1.4643e-03 7.2721e-78 9.1956e-78 1.1489e+02 1.0451e-02 1.4797e-02 1.5700e-02 1.1769e+02 1.5129e-02 6.8318e-03 7.0688e-03
1.1506e+02 1.1203e-01 9.9989e-02 1.0045e-01 1.1715e+02 2.3693e-02 1.7774e-02 1.8063e-02 1.2540e+02 1.5560e-03 4.5799e-79 5.7969e-79 1.1492e+02 1.0218e-02 1.4570e-02 1.5480e-02 1.1772e+02 1.4653e-02 6.4595e-03 6.7053e-03
1.1509e+02 1.1164e-01 9.9593e-02 1.0010e-01 1.1718e+02 2.3120e-02 1.7333e-02 1.7602e-02 1.2544e+02 1.6545e-03 2.8213e-80 3.5743e-80 1.1494e+02 9.9934e-03 1.4349e-02 1.5272e-02 1.1774e+02 1.4176e-02 6.1031e-03 6.3562e-03
1.1512e+02 1.1124e-01 9.9191e-02 9.9728e-02 1.1721e+02 2.2568e-02 1.6906e-02 1.7156e-02 1.2548e+02 1.7578e-03 1.6999e-81 2.1557e-81 1.1497e+02 9.7778e-03 1.4135e-02 1.5076e-02 1.1777e+02 1.3697e-02 5.7627e-03 6.0210e-03
1.1514e+02 1.1083e-01 9.8783e-02 9.9350e-02 1.1723e+02 2.2036e-02 1.6492e-02 1.6724e-02 1.2552e+02 1.8629e-03 1.0018e-82 1.2717e-82 1.1500e+02 9.5718e-03 1.3927e-02 1.4890e-02 1.1780e+02 1.3219e-02 5.4381e-03 5.6997e-03
1.1517e+02 1.1042e-01 9.8368e-02 9.8961e-02 1.1726e+02 2.1523e-02 1.6089e-02 1.6304e-02 1.2556e+02 1.9668e-03 5.7752e-84 7.3374e-84 1.1503e+02 9.3756e-03 1.3724e-02 1.4713e-02 1.1782e+02 1.2743e-02 5.1291e-03 5.3919e-03
1.1520e+02 1.0999e-01 9.7946e-02 9.8560e-02 1.1729e+02 2.1027e-02 1.5697e-02 1.5895e-02 1.2560e+02 2.0659e-03 3.2564e-85 4.1410e-85 1.1505e+02 9.1896e-03 1.3527e-02 1.4545e-02 1.1785e+02 1.2269e-02 4.8356e-03 5.0974e-03
1.1523e+02 1.0956e-01 9.7514e-02 9.8145e-02 1.1732e+02 2.0548e-02 1.5312e-02 1.5496e-02 1.2564e+02 2.1567e-03 1.7959e-86 2.2859e-86 1.1508e+02 9.0140e-03 1.3334e-02 1.4383e-02 1.1787e+02 1.1799e-02 4.5571e-03 4.8160e-03
1.1526e+02 1.0912e-01 9.7074e-02 9.7716e-02 1.1734e+02 2.0084e-02 1.4935e-02 1.5104e-02 1.2568e+02 2.2355e-03 9.6880e-88 1.2342e-87 1.1511e+02 8.8487e-03 1.3145e-02 1.4227e-02 1.1790e+02 1.1334e-02 4.2932e-03 4.5472e-03
1.1528e+02 1.0866e-01 9.6622e-02 9.7272e-02 1.1737e+02 1.9633e-02 1.4563e-02 1.4719e-02 1.2572e+02 2.2991e-03 5.1118e-89 6.5179e-89 1.1514e+02 8.6940e-03 1.2961e-02 1.4075e-02 1.1793e+02 1.0875e-02 4.0434e-03 4.2909e-03
1.1531e+02 1.0819e-01 9.6160e-02 9.6812e-02 1.1740e+02 1.9195e-02 1.4195e-02 1.4339e-02 1.2575e+02 2.3444e-03 2.6382e-90 3.3668e-90 1.1516e+02 8.5496e-03 1.2780e-02 1.3925e-02 1.1795e+02 1.0424e-02 3.8072e-03 4.0467e-03
1.1534e+02 1.0771e-01 9.5686e-02 9.6335e-02 1.1743e+02 1.8769e-02 1.3831e-02 1.3963e-02 1.2579e+02 2.3691e-03 1.3318e-91 1.7011e-91 1.1519e+02 8.4154e-03 1.2601e-02 1.3777e-02 1.1798e+02 9.9819e-03 3.5840e-03 3.8142e-03
1.1537e+02 1.0721e-01 9.5199e-02 9.5840e-02 1.1745e+02 1.8352e-02 1.3469e-02 1.3590e-02 1.2583e+02 2.3716e-03 6.5756e-93 8.4064e-93 1.1522e+02 8.2912e-03 1.2426e-02 1.3628e-02 1.1800e+02 9.5496e-03 3.3732e-03 3.5932e-03
1.1540e+02 1.0670e-01 9.4698e-02 9.5326e-02 1.1748e+02 1.7945e-02 1.3108e-02 1.3219e-02 1.2587e+02 2.3511e-03 3.1757e-94 4.0634e-94 1.1524e+02 8.1765e-03 1.2252e-02 1.3479e-02 1.1803e+02 9.1286e-03 3.1743e-03 3.3832e-03
1.1542e+02 1.0617e-01 9.4183e-02 9.4794e-02 1.1751e+02 1.7547e-02 1.2750e-02 1.2850e-02 1.2591e+02 2.3075e-03 1.5002e-95 1.9211e-95 1.1527e+02 8.0710e-03 1.2080e-02 1.3326e-02 1.1806e+02 8.7199e-03 2.9867e-03 3.1839e-03
1.1545e+02 1.0562e-01 9.3653e-02 9.4241e-02 1.1754e+02 1.7156e-02 1.2392e-02 1.2483e-02 1.2595e+02 2.2417e-03 6.9314e-97 8.8838e-97 1.1530e+02 7.9742e-03 1.1910e-02 1.3170e-02 1.1808e+02 8.3246e-03 2.8098e-03 2.9950e-03
1.1548e+02 1.0506e-01 9.3106e-02 9.3668e-02 1.1756e+02 1.6772e-02 1.2036e-02 1.2116e-02 1.2599e+02 2.1554e-03 3.1325e-98 4.0182e-98 1.1533e+02 7.8854e-03 1.1740e-02 1.3010e-02 1.1811e+02 7.9436e-03 2.6429e-03 2.8160e-03
1.1551e+02 1.0448e-01 9.2544e-02 9.3074e-02 1.1759e+02 1.6395e-02 1.1682e-02 1.1751e-02 1.2603e+02 2.0508e-03 1.3847e-99 1.7777e-99 1.1535e+02 7.8040e-03 1.1571e-02 1.2843e-02 1.1813e+02 7.5779e-03 2.4857e-03 2.6465e-03
1.1553e+02 1.0388e-01 9.1963e-02 9.2459e-02 1.1762e+02 1.6023e-02 1.1329e-02 1.1388e-02 1.2607e+02 1.9308e-03 5.9872e-101 7.6925e-101 1.1538e+02 7.7294e-03 1.1402e-02 1.2671e-02 1.1816e+02 7.2282e-03 2.3375e-03 2.4862e-03
1.1556e+02 1.0326e-01 9.1365e-02 9.1823e-02 1.1765e+02 1.5658e-02 1.0979e-02 1.1027e-02 1.2611e+02 1.7988e-03 2.5320e-102 3.2559e-102 1.1541e+02 7.6606e-03 1.1233e-02 1.2491e-02 1.1819e+02 6.8949e-03 2.1979e-03 2.3347e-03
1.1559e+02 1.0263e-01 9.0749e-02 9.1165e-02 1.1767e+02 1.5299e-02 1.0633e-02 1.0669e-02 1.2615e+02 1.6581e-03 1.0474e-103 1.3479e-103 1.1544e+02 7.5970e-03 1.1063e-02 1.2304e-02 1.1821e+02 6.5786e-03 2.0663e-03 2.1915e-03
1.1562e+02 1.0197e-01 9.0113e-02 9.0485e-02 1.1770e+02 1.4944e-02 1.0291e-02 1.0315e-02 1.2618e+02 1.5124e-03 4.2377e-105 5.4578e-105 1.1546e+02 7.5377e-03 1.0893e-02 1.2109e-02 1.1824e+02 6.2794e-03 1.9423e-03 2.0562e-03
1.1565e+02 1.0130e-01 8.9459e-02 8.9783e-02 1.1773e+02 1.4595e-02 9.9535e-03 9.9654e-03 1.2622e+02 1.3650e-03 1.6770e-106 2.1616e-106 1.1549e+02 7.4817e-03 1.0721e-02 1.1907e-02 1.1827e+02 5.9975e-03 1.8255e-03 1.9285e-03
1.1567e+02 1.0060e-01 8.8784e-02 8.9061e-02 1.1776e+02 1.4250e-02 9.6222e-03 9.6219e-03 1.2626e+02 1.2194e-03 6.4915e-108 8.3736e-108 1.1552e+02 7.4282e-03 1.0548e-02 1.1697e-02 1.1829e+02 5.7327e-03 1.7153e-03 1.8079e-03
1.1570e+02 9.9887e-02 8.8091e-02 8.8317e-02 1.1778e+02 1.3910e-02 9.2977e-03 9.2850e-03 1.2630e+02 1.0782e-03 2.4578e-109 3.1728e-109 1.1554e+02 7.3762e-03 1.0374e-02 1.1480e-02 1.1832e+02 5.4847e-03 1.6115e-03 1.6940e-03
1.1573e+02 9.9152e-02 8.7377e-02 8.7553e-02 1.1781e+02 1.3575e-02 8.9807e-03 8.9558e-03 1.2634e+02 9.4405e-04 9.1017e-111 1.1758e-110 1.1557e+02 7.3249e-03 1.0198e-02 1.1256e-02 1.1834e+02 5.2531e-03 1.5135e-03 1.5864e-03
1.1576e+02 9.8397e-02 8.6644e-02 8.6769e-02 1.1784e+02 1.3244e-02 8.6718e-03 8.6349e-03 1.2638e+02 8.1892e-04 3.2968e-112 4.2623e-112 1.1560e+02 7.2734e-03 1.0020e-02 1.1025e-02 1.1837e+02 5.0373e-03 1.4210e-03 1.4847e-03
1.1579e+02 9.7623e-02 8.5892e-02 8.5967e-02 1.1787e+02 1.2917e-02 8.3716e-03 8.3231e-03 1.2642e+02 7.0433e-04 1.1680e-113 1.5112e-113 1.1563e+02 7.2208e-03 9.8401e-03 1.0788e-02 1.1840e+02 4.8366e-03 1.3335e-03 1.3885e-03
1.1581e+02 9.6829e-02 8.5121e-02 8.5146e-02 1.1789e+02 1.2594e-02 8.0806e-03 8.0208e-03 1.2646e+02 6.0134e-04 4.0476e-115 5.2408e-115 1.1565e+02 7.1663e-03 9.6587e-03 1.0547e-02 1.1842e+02 4.6501e-03 1.2507e-03 1.2974e-03
1.1584e+02 9.6016e-02 8.4331e-02 8.4309e-02 1.1792e+02 1.2275e-02 7.7990e-03 7.7285e-03 1.2650e+02 5.1056e-04 1.3719e-116 1.7777e-116 1.1568e+02 7.1092e-03 9.4756e-03 1.0301e-02 1.1845e+02 4.4770e-03 1.1721e-03 1.2111e-03
1.1587e+02 9.5184e-02 8.3524e-02 8.3456e-02 1.1795e+02 1.1959e-02 7.5267e-03 7.4462e-03 1.2654e+02 4.3220e-04 4.5483e-118 5.8977e-118 1.1571e+02 7.0487e-03 9.2909e-03 1.0052e-02 1.1847e+02 4.3161e-03 1.0976e-03 1.1292e-03
1.1590e+02 9.4334e-02 8.2700e-02 8.2589e-02 1.1798e+02 1.1645e-02 7.2639e-03 7.1740e-03 1.2658e+02 3.6612e-04 1.4749e-119 1.9138e-119 1.1574e+02 6.9843e-03 9.1047e-03 9.8007e-03 1.1850e+02 4.1666e-03 1.0266e-03 1.0513e-03
1.1592e+02 9.3465e-02 8.1860e-02 8.1710e-02 1.1800e+02 1.1335e-02 7.0101e-03 6.9118e-03 1.2662e+02 3.1190e-04 4.6780e-121 6.0745e-121 1.1576e+02 6.9155e-03 8.9173e-03 9.5482e-03 1.1853e+02 4.0273e-03 9.5898e-04 9.7731e-04
1.1595e+02 9.2578e-02 8.1005e-02 8.0819e-02 1.1803e+02 1.1027e-02 6.7651e-03 6.6590e-03 1.2665e+02 2.6886e-04 1.4513e-122 1.8858e-122 1.1579e+02 6.8418e-03 8.7289e-03 9.2956e-03 1.1855e+02 3.8972e-03 8.9443e-04 9.0684e-04
1.1598e+02 9.1674e-02 8.0136e-02 7.9918e-02 1.1806e+02 1.0721e-02 6.5283e-03 6.4154e-03 1.2669e+02 2.3616e-04 4.4037e-124 5.7263e-124 1.1582e+02 6.7629e-03 8.5399e-03 9.0437e-03 1.1858e+02 3.7753e-03 8.3272e-04 8.3972e-04
1.1601e+02 9.0753e-02 7.9255e-02 7.9010e-02 1.1809e+02 1.0417e-02 6.2990e-03 6.1802e-03 1.2673e+02 2.1279e-04 1.3070e-125 1.7007e-125 1.1584e+02 6.6787e-03 8.3507e-03 8.7937e-03 1.1860e+02 3.6607e-03 7.7366e-04 7.7576e-04
1.1604e+02 8.9815e-02 7.8363e-02 7.8096e-02 1.1811e+02 1.0115e-02 6.0766e-03 5.9528e-03 1.2677e+02 1.9766e-04 3.7942e-127 4.9406e-127 1.1587e+02 6.5889e-03 8.1614e-03 8.5464e-03 1.1863e+02 3.5524e-03 7.1710e-04 7.1481e-04
1.1606e+02 8.8861e-02 7.7462e-02 7.7178e-02 1.1814e+02 9.8137e-03 5.8603e-03 5.7326e-03 1.2681e+02 1.8962e-04 1.0773e-128 1.4038e-128 1.1590e+02 6.4937e-03 7.9727e-03 8.3029e-03 1.1866e+02 3.4497e-03 6.6293e-04 6.5676e-04
1.1609e+02 8.7892e-02 7.6554e-02 7.6257e-02 1.1817e+02 9.5135e-03 5.6493e-03 5.5186e-03 1.2685e+02 1.8746e-04 2.9921e-130 3.9014e-130 1.1593e+02 6.3932e-03 7.7850e-03 8.0638e-03 1.1868e+02 3.3518e-03 6.1106e-04 6.0153e-04
1.1612e+02 8.6906e-02 7.5639e-02 7.5336e-02 1.1820e+02 9.2140e-03 5.4429e-03 5.3102e-03 1.2689e+02 1.8997e-04 8.1279e-132 1.0605e-131 1.1595e+02 6.2875e-03 7.5985e-03 7.8301e-03 1.1871e+02 3.2581e-03 5.6145e-04 5.4907e-04
1.1615e+02 8.5906e-02 7.4720e-02 7.4416e-02 1.1822e+02 8.9152e-03 5.2403e-03 5.1067e-03 1.2693e+02 1.9592e-04 2.1596e-133 2.8196e-133 1.1598e+02 6.1770e-03 7.4139e-03 7.6022e-03 1.1874e+02 3.1681e-03 5.1407e-04 4.9934e-04
1.1618e+02 8.4890e-02 7.3799e-02 7.3499e-02 1.1825e+02 8.6169e-03 5.0409e-03 4.9073e-03 1.2697e+02 2.0416e-04 5.6124e-135 7.3324e-135 1.1601e+02 6.0621e-03 7.2316e-03 7.3808e-03 1.1876e+02 3.0814e-03 4.6893e-04 4.5234e-04
1.1620e+02 8.3861e-02 7.2878e-02 7.2587e-02 1.1828e+02 8.3191e-03 4.8441e-03 4.7116e-03 1.2701e+02 2.1357e-04 1.4266e-136 1.8651e-136 1.1604e+02 5.9432e-03 7.0519e-03 7.1663e-03 1.1879e+02 2.9976e-03 4.2604e-04 4.0805e-04
1.1623e+02 8.2817e-02 7.1958e-02 7.1680e-02 1.1831e+02 8.0217e-03 4.6493e-03 4.5191e-03 1.2705e+02 2.2310e-04 3.5470e-138 4.6400e-138 1.1606e+02 5.8208e-03 6.8753e-03 6.9591e-03 1.1881e+02 2.9165e-03 3.8543e-04 3.6647e-04
1.1626e+02 8.1759e-02 7.1041e-02 7.0782e-02 1.1833e+02 7.7248e-03 4.4563e-03 4.3293e-03 1.2708e+02 2.3183e-04 8.6258e-140 1.1291e-139 1.1609e+02 5.6957e-03 6.7021e-03 6.7593e-03 1.1884e+02 2.8380e-03 3.4713e-04 3.2761e-04
1.1629e+02 8.0687e-02 7.0128e-02 6.9893e-02 1.1836e+02 7.4286e-03 4.2647e-03 4.1420e-03 1.2712e+02 2.3898e-04 2.0517e-141 2.6873e-141 1.1612e+02 5.5683e-03 6.5327e-03 6.5671e-03 1.1887e+02 2.7618e-03 3.1117e-04 2.9145e-04
1.1631e+02 7.9603e-02 6.9222e-02 6.9014e-02 1.1839e+02 7.1333e-03 4.0744e-03 3.9570e-03 1.2716e+02 2.4391e-04 4.7734e-143 6.2560e-143 1.1614e+02 5.4393e-03 6.3674e-03 6.3826e-03 1.1889e+02 2.6880e-03 2.7756e-04 2.5798e-04
1.1634e+02 7.8505e-02 6.8325e-02 6.8146e-02 1.1842e+02 6.8391e-03 3.8854e-03 3.7744e-03 1.2720e+02 2.4617e-04 1.0862e-144 1.4245e-144 1.1617e+02 5.3093e-03 6.2065e-03 6.2056e-03 1.1892e+02 2.6165e-03 2.4633e-04 2.2716e-04
1.1637e+02 7.7394e-02 6.7436e-02 6.7291e-02 1.1844e+02 6.5464e-03 3.6978e-03 3.5940e-03 1.2724e+02 2.4548e-04 2.4177e-146 3.1725e-146 1.1620e+02 5.1790e-03 6.0500e-03 6.0360e-03 1.1894e+02 2.5473e-03 2.1746e-04 1.9895e-04
1.1640e+02 7.6271e-02 6.6558e-02 6.6448e-02 1.1847e+02 6.2557e-03 3.5117e-03 3.4162e-03 1.2728e+02 2.4177e-04 5.2633e-148 6.9108e-148 1.1623e+02 5.0490e-03 5.8982e-03 5.8736e-03 1.1897e+02 2.4804e-03 1.9094e-04 1.7328e-04
1.1643e+02 7.5136e-02 6.5692e-02 6.5619e-02 1.1850e+02 5.9674e-03 3.3274e-03 3.2410e-03 1.2732e+02 2.3514e-04 1.1207e-149 1.4724e-149 1.1625e+02 4.9198e-03 5.7512e-03 5.7180e-03 1.1900e+02 2.4158e-03 1.6672e-04 1.5006e-04
1.1645e+02 7.3988e-02 6.4840e-02 6.4804e-02 1.1853e+02 5.6822e-03 3.1454e-03 3.0688e-03 1.2736e+02 2.2587e-04 2.3342e-151 3.0685e-151 1.1628e+02 4.7921e-03 5.6090e-03 5.5689e-03 1.1902e+02 2.3534e-03 1.4474e-04 1.2920e-04
1.1648e+02 7.2830e-02 6.4000e-02 6.4002e-02 1.1855e+02 5.4007e-03 2.9659e-03 2.8999e-03 1.2740e+02 2.1437e-04 4.7550e-153 6.2545e-153 1.1631e+02 4.6663e-03 5.4716e-03 5.4259e-03 1.1905e+02 2.2933e-03 1.2493e-04 1.1058e-04
1.1651e+02 7.1660e-02 6.3175e-02 6.3215e-02 1.1858e+02 5.1235e-03 2.7895e-03 2.7346e-03 1.2744e+02 2.0120e-04 9.4744e-155 1.2469e-154 1.1634e+02 4.5428e-03 5.3390e-03 5.2886e-03 1.1907e+02 2.2353e-03 1.0719e-04 9.4075e-05
1.1654e+02 7.0479e-02 6.2365e-02 6.2440e-02 1.1861e+02 4.8514e-03 2.6165e-03 2.5732e-03 1.2748e+02 1.8696e-04 1.8465e-156 2.4315e-156 1.1636e+02 4.4221e-03 5.2109e-03 5.1564e-03 1.1910e+02 2.1795e-03 9.1416e-05 7.9542e-05
1.1657e+02 6.9289e-02 6.1569e-02 6.1679e-02 1.1864e+02 4.5852e-03 2.4476e-03 2.4163e-03 1.2752e+02 1.7234e-04 3.5197e-158 4.6377e-158 1.1639e+02 4.3045e-03 5.0873e-03 5.0290e-03 1.1913e+02 2.1255e-03 7.7488e-05 6.6837e-05
1.1659e+02 6.8089e-02 6.0788e-02 6.0931e-02 1.1866e+02 4.3256e-03 2.2832e-03 2.2640e-03 1.2755e+02 1.5802e-04 6.5624e-160 8.6517e-160 1.1642e+02 4.1901e-03 4.9679e-03 4.9058e-03 1.1915e+02 2.0733e-03 6.5275e-05 5.5808e-05
1.1662e+02 6.6881e-02 6.0022e-02 6.0193e-02 1.1869e+02 4.0735e-03 2.1237e-03 2.1167e-03 1.2759e+02 1.4465e-04 1.1967e-161 1.5786e-161 1.1644e+02 4.0794e-03 4.8527e-03 4.7864e-03 1.1918e+02 2.0228e-03 5.4643e-05 4.6302e-05
1.1665e+02 6.5664e-02 5.9270e-02 5.9467e-02 1.1872e+02 3.8296e-03 1.9695e-03 1.9747e-03 1.2763e+02 1.3285e-04 2.1346e-163 2.8174e-163 1.1647e+02 3.9723e-03 4.7412e-03 4.6704e-03 1.1921e+02 1.9736e-03 4.5453e-05 3.8169e-05
1.1668e+02 6.4441e-02 5.8531e-02 5.8749e-02 1.1875e+02 3.5948e-03 1.8211e-03 1.8382e-03 1.2767e+02 1.2314e-04 3.7242e-165 4.9180e-165 1.1650e+02 3.8691e-03 4.6332e-03 4.5572e-03 1.1923e+02 1.9256e-03 3.7567e-05 3.1261e-05
1.1670e+02 6.3211e-02 5.7804e-02 5.8040e-02 1.1877e+02 3.3696e-03 1.6788e-03 1.7076e-03 1.2771e+02 1.1595e-04 6.3551e-167 8.3968e-167 1.1653e+02 3.7697e-03 4.5285e-03 4.4467e-03 1.1926e+02 1.8784e-03 3.0850e-05 2.5435e-05
1.1673e+02 6.1976e-02 5.7088e-02 5.7337e-02 1.1880e+02 3.1549e-03 1.5429e-03 1.5828e-03 1.2775e+02 1.1160e-04 1.0607e-168 1.4022e-168 1.1655e+02 3.6741e-03 4.4268e-03 4.3383e-03 1.1928e+02 1.8320e-03 2.5169e-05 2.0559e-05
1.1676e+02 6.0736e-02 5.6383e-02 5.6639e-02 1.1883e+02 2.9512e-03 1.4135e-03 1.4641e-03 1.2779e+02 1.1029e-04 1.7316e-170 2.2904e-170 1.1658e+02 3.5823e-03 4.3277e-03 4.2319e-03 1.1931e+02 1.7860e-03 2.0401e-05 1.6508e-05
1.1679e+02 5.9493e-02 5.5686e-02 5.5943e-02 1.1886e+02 2.7590e-03 1.2909e-03 1.3514e-03 1.2783e+02 1.1208e-04 2.7650e-172 3.6592e-172 1.1661e+02 3.4942e-03 4.2311e-03 4.1270e-03 1.1934e+02 1.7402e-03 1.6427e-05 1.3167e-05
1.1682e+02 5.8249e-02 5.4995e-02 5.5250e-02 1.1888e+02 2.5788e-03 1.1752e-03 1.2448e-03 1.2787e+02 1.1691e-04 4.3184e-174 5.7179e-174 1.1664e+02 3.4097e-03 4.1366e-03 4.0236e-03 1.1936e+02 1.6944e-03 1.3140e-05 1.0431e-05
1.1684e+02 5.7003e-02 5.4309e-02 5.4556e-02 1.1891e+02 2.4109e-03 1.0663e-03 1.1443e-03 1.2791e+02 1.2458e-04 6.5967e-176 8.7391e-176 1.1666e+02 3.3287e-03 4.0440e-03 3.9215e-03 1.1939e+02 1.6484e-03 1.0441e-05 8.2087e-06
1.1687e+02 5.5758e-02 5.3626e-02 5.3859e-02 1.1894e+02 2.2555e-03 9.6440e-04 1.0497e-03 1.2795e+02 1.3479e-04 9.8564e-178 1.3064e-177 1.1669e+02 3.2510e-03 3.9530e-03 3.8206e-03 1.1941e+02 1.6020e-03 8.2416e-06 6.4161e-06
1.1690e+02 5.4515e-02 5.2943e-02 5.3158e-02 1.1897e+02 2.1126e-03 8.6929e-04 9.6093e-04 1.2798e+02 1.4711e-04 1.4404e-179 1.9102e-179 1.1672e+02 3.1765e-03 3.8634e-03 3.7207e-03 1.1944e+02 1.5553e-03 6.4618e-06 4.9810e-06
1.1693e+02 5.3275e-02 5.2259e-02 5.2450e-02 1.1899e+02 1.9822e-03 7.8091e-04 8.7788e-04 1.2802e+02 1.6105e-04 2.0590e-181 2.7318e-181 1.1674e+02 3.1049e-03 3.7751e-03 3.6219e-03 1.1947e+02 1.5080e-03 5.0324e-06 3.8406e-06
1.1695e+02 5.2039e-02 5.1570e-02 5.1735e-02 1.1902e+02 1.8641e-03 6.9911e-04 8.0034e-04 1.2806e+02 1.7604e-04 2.8786e-183 3.8213e-183 1.1677e+02 3.0361e-03 3.6879e-03 3.5242e-03 1.1949e+02 1.4601e-03 3.8928e-06 2.9412e-06
1.1698e+02 5.0809e-02 5.0876e-02 5.1009e-02 1.1905e+02 1.7581e-03 6.2369e-04 7.2811e-04 1.2810e+02 1.9145e-04 3.9365e-185 5.2281e-185 1.1680e+02 2.9697e-03 3.6016e-03 3.4277e-03 1.1952e+02 1.4117e-03 2.9910e-06 2.2370e-06
1.1701e+02 4.9586e-02 5.0173e-02 5.0271e-02 1.1908e+02 1.6637e-03 5.5443e-04 6.6097e-04 1.2814e+02 2.0668e-04 5.2652e-187 6.9962e-187 1.1683e+02 2.9058e-03 3.5161e-03 3.3323e-03 1.1955e+02 1.3629e-03 2.2826e-06 1.6897e-06
1.1704e+02 4.8371e-02 4.9460e-02 4.9519e-02 1.1910e+02 1.5804e-03 4.9108e-04 5.9870e-04 1.2818e+02 2.2114e-04 6.8882e-189 9.1572e-189 1.1685e+02 2.8439e-03 3.4313e-03 3.2383e-03 1.1957e+02 1.3136e-03 1.7302e-06 1.2676e-06
1.1707e+02 4.7167e-02 4.8733e-02 4.8752e-02 1.1913e+02 1.5076e-03 4.3337e-04 5.4107e-04 1.2822e+02 2.3430e-04 8.8140e-191 1.1723e-190 1.1688e+02 2.7839e-03 3.3473e-03 3.1458e-03 1.1960e+02 1.2641e-03 1.3025e-06 9.4440e-07
1.1709e+02 4.5973e-02 4.7991e-02 4.7968e-02 1.1916e+02 1.4444e-03 3.8102e-04 4.8784e-04 1.2826e+02 2.4573e-04 1.1031e-192 1.4679e-192 1.1691e+02 2.7256e-03 3.2639e-03 3.0550e-03 1.1962e+02 1.2144e-03 9.7393e-07 6.9876e-07
1.1712e+02 4.4791e-02 4.7232e-02 4.7165e-02 1.1919e+02 1.3902e-03 3.3371e-04 4.3876e-04 1.2830e+02 2.5511e-04 1.3504e-194 1.7978e-194 1.1694e+02 2.6687e-03 3.1812e-03 2.9659e-03 1.1965e+02 1.1648e-03 7.2327e-07 5.1345e-07
1.1715e+02 4.3622e-02 4.6454e-02 4.6343e-02 1.1921e+02 1.3439e-03 2.9114e-04 3.9361e-04 1.2834e+02 2.6227e-04 1.6169e-196 2.1536e-196 1.1696e+02 2.6130e-03 3.0992e-03 2.8789e-03 1.1968e+02 1.1154e-03 5.3346e-07 3.7468e-07
1.1718e+02 4.2468e-02 4.5655e-02 4.5500e-02 1.1924e+02 1.3048e-03 2.5299e-04 3.5217e-04 1.2838e+02 2.6720e-04 1.8936e-198 2.5233e-198 1.1699e+02 2.5583e-03 3.0178e-03 2.7940e-03 1.1970e+02 1.0665e-03 3.9078e-07 2.7153e-07
1.1721e+02 4.1328e-02 4.4833e-02 4.4635e-02 1.1927e+02 1.2718e-03 2.1895e-04 3.1420e-04 1.2842e+02 2.7003e-04 2.1690e-200 2.8916e-200 1.1702e+02 2.5044e-03 2.9373e-03 2.7116e-03 1.1973e+02 1.0183e-03 2.8430e-07 1.9541e-07
1.1723e+02 4.0205e-02 4.3988e-02 4.3749e-02 1.1930e+02 1.2440e-03 1.8872e-04 2.7950e-04 1.2845e+02 2.7104e-04 2.4301e-202 3.2412e-202 1.1704e+02 2.4511e-03 2.8577e-03 2.6317e-03 1.1975e+02 9.7097e-04 2.0542e-07 1.3966e-07
1.1726e+02 3.9099e-02 4.3118e-02 4.2839e-02 1.1933e+02 1.2204e-03 1.6197e-04 2.4786e-04 1.2849e+02 2.7059e-04 2.6630e-204 3.5534e-204 1.1707e+02 2.3981e-03 2.7790e-03 2.5546e-03 1.1978e+02 9.2471e-04 1.4741e-07 9.9125e-08
1.1729e+02 3.8010e-02 4.2222e-02 4.1907e-02 1.1935e+02 1.2001e-03 1.3842e-04 2.1909e-04 1.2853e+02 2.6914e-04 2.8543e-206 3.8103e-206 1.1710e+02 2.3454e-03 2.7015e-03 2.4805e-03 1.1981e+02 8.7971e-04 1.0506e-07 6.9866e-08
1.1732e+02 3.6939e-02 4.1300e-02 4.0951e-02 1.1938e+02 1.1821e-03 1.1777e-04 1.9299e-04 1.2857e+02 2.6718e-04 2.9923e-208 3.9964e-208 1.1713e+02 2.2927e-03 2.6252e-03 2.4094e-03 1.1983e+02 8.3615e-04 7.4357e-08 4.8902e-08
1.1734e+02 3.5886e-02 4.0352e-02 3.9973e-02 1.1941e+02 1.1657e-03 9.9761e-05 1.6940e-04 1.2861e+02 2.6518e-04 3.0683e-210 4.0996e-210 1.1715e+02 2.2398e-03 2.5502e-03 2.3416e-03 1.1986e+02 7.9415e-04 5.2267e-08 3.3990e-08
1.1737e+02 3.4852e-02 3.9378e-02 3.8973e-02 1.1944e+02 1.1501e-03 8.4120e-05 1.4814e-04 1.2865e+02 2.6354e-04 3.0773e-212 4.1134e-212 1.1718e+02 2.1867e-03 2.4768e-03 2.2772e-03 1.1988e+02 7.5383e-04 3.6488e-08 2.3462e-08
1.1740e+02 3.3837e-02 3.8378e-02 3.7951e-02 1.1946e+02 1.1344e-03 7.0603e-05 1.2904e-04 1.2869e+02 2.6258e-04 3.0188e-214 4.0369e-214 1.1721e+02 2.1332e-03 2.4050e-03 2.2163e-03 1.1991e+02 7.1528e-04 2.5297e-08 1.6082e-08
1.1743e+02 3.2841e-02 3.7353e-02 3.6909e-02 1.1949e+02 1.1182e-03 5.8979e-05 1.1195e-04 1.2873e+02 2.6249e-04 2.8964e-216 3.8749e-216 1.1724e+02 2.0792e-03 2.3351e-03 2.1590e-03 1.1994e+02 6.7855e-04 1.7417e-08 1.0947e-08
1.1746e+02 3.1865e-02 3.6304e-02 3.5848e-02 1.1952e+02 1.1009e-03 4.9032e-05 9.6710e-05 1.2877e+02 2.6331e-04 2.7182e-218 3.6380e-218 1.1726e+02 2.0247e-03 2.2673e-03 2.1054e-03 1.1996e+02 6.4365e-04 1.1910e-08 7.3996e-09
1.1748e+02 3.0907e-02 3.5233e-02 3.4769e-02 1.1955e+02 1.0820e-03 4.0565e-05 8.3182e-05 1.2881e+02 2.6493e-04 2.4951e-220 3.3407e-220 1.1729e+02 1.9696e-03 2.2016e-03 2.0554e-03 1.1999e+02 6.1059e-04 8.0874e-09 4.9671e-09
1.1751e+02 2.9968e-02 3.4141e-02 3.3674e-02 1.1957e+02 1.0613e-03 3.3393e-05 7.1223e-05 1.2885e+02 2.6714e-04 2.2401e-222 3.0005e-222 1.1732e+02 1.9138e-03 2.1382e-03 2.0092e-03 1.2002e+02 5.7931e-04 5.4541e-09 3.3110e-09
1.1754e+02 2.9048e-02 3.3030e-02 3.2565e-02 1.1960e+02 1.0384e-03 2.7351e-05 6.0701e-05 1.2888e+02 2.6959e-04 1.9671e-224 2.6360e-224 1.1734e+02 1.8575e-03 2.0774e-03 1.9667e-03 1.2004e+02 5.4976e-04 3.6528e-09 2.1917e-09
1.1757e+02 2.8147e-02 3.1902e-02 3.1444e-02 1.1963e+02 1.0132e-03 2.2288e-05 5.1485e-05 1.2892e+02 2.7187e-04 1.6895e-226 2.2649e-226 1.1737e+02 1.8006e-03 2.0192e-03 1.9280e-03 1.2007e+02 5.2187e-04 2.4295e-09 1.4407e-09
1.1760e+02 2.7263e-02 3.0760e-02 3.0314e-02 1.1966e+02 9.8560e-04 1.8068e-05 4.3454e-05 1.2896e+02 2.7357e-04 1.4193e-228 1.9035e-228 1.1740e+02 1.7433e-03 1.9639e-03 1.8930e-03 1.2009e+02 4.9553e-04 1.6048e-09 9.4040e-10
1.1762e+02 2.6398e-02 2.9607e-02 2.9176e-02 1.1968e+02 9.5572e-04 1.4570e-05 3.6491e-05 1.2900e+02 2.7427e-04 1.1663e-230 1.5647e-230 1.1743e+02 1.6855e-03 1.9115e-03 1.8616e-03 1.2012e+02 4.7063e-04 1.0527e-09 6.0958e-10
1.1765e+02 2.5550e-02 2.8445e-02 2.8034e-02 1.1971e+02 9.2359e-04 1.1687e-05 3.0486e-05 1.2904e+02 2.7363e-04 9.3730e-233 1.2580e-232 1.1745e+02 1.6274e-03 1.8622e-03 1.8337e-03 1.2015e+02 4.4706e-04 6.8573e-10 3.9238e-10
1.1768e+02 2.4718e-02 2.7278e-02 2.6889e-02 1.1974e+02 8.8941e-04 9.3235e-06 2.5335e-05 1.2908e+02 2.7143e-04 7.3679e-235 9.8927e-235 1.1748e+02 1.5692e-03 1.8161e-03 1.8093e-03 1.2017e+02 4.2470e-04 4.4362e-10 2.5082e-10
1.1771e+02 2.3903e-02 2.6108e-02 2.5746e-02 1.1977e+02 8.5338e-04 7.3977e-06 2.0942e-05 1.2912e+02 2.6758e-04 5.6649e-237 7.6090e-237 1.1751e+02 1.5110e-03 1.7732e-03 1.7882e-03 1.2020e+02 4.0344e-04 2.8500e-10 1.5921e-10
1.1773e+02 2.3105e-02 2.4940e-02 2.4607e-02 1.1979e+02 8.1578e-04 5.8373e-06 1.7217e-05 1.2916e+02 2.6213e-04 4.2601e-239 5.7243e-239 1.1754e+02 1.4530e-03 1.7336e-03 1.7703e-03 1.2022e+02 3.8318e-04 1.8183e-10 1.0035e-10
1.1776e+02 2.2322e-02 2.3776e-02 2.3474e-02 1.1982e+02 7.7692e-04 4.5804e-06 1.4075e-05 1.2920e+02 2.5529e-04 3.1335e-241 4.2120e-241 1.1756e+02 1.3953e-03 1.6974e-03 1.7555e-03 1.2025e+02 3.6382e-04 1.1521e-10 6.2815e-11
1.1779e+02 2.1554e-02 2.2620e-02 2.2350e-02 1.1985e+02 7.3714e-04 3.5740e-06 1.1443e-05 1.2924e+02 2.4740e-04 2.2543e-243 3.0314e-243 1.1759e+02 1.3381e-03 1.6645e-03 1.7435e-03 1.2028e+02 3.4529e-04 7.2490e-11 3.9044e-11
1.1782e+02 2.0801e-02 2.1475e-02 2.1240e-02 1.1988e+02 6.9681e-04 2.7728e-06 9.2494e-06 1.2928e+02 2.3893e-04 1.5863e-245 2.1339e-245 1.1762e+02 1.2816e-03 1.6350e-03 1.7342e-03 1.2030e+02 3.2752e-04 4.5295e-11 2.4100e-11
1.1785e+02 2.0062e-02 2.0344e-02 2.0144e-02 1.1990e+02 6.5627e-04 2.1390e-06 7.4335e-06 1.2932e+02 2.3041e-04 1.0918e-247 1.4692e-247 1.1764e+02 1.2261e-03 1.6088e-03 1.7274e-03 1.2033e+02 3.1047e-04 2.8107e-11 1.4772e-11
1.1787e+02 1.9338e-02 1.9231e-02 1.9066e-02 1.1993e+02 6.1591e-04 1.6405e-06 5.9394e-06 1.2935e+02 2.2240e-04 7.3497e-250 9.8939e-250 1.1767e+02 1.1716e-03 1.5857e-03 1.7228e-03 1.2035e+02 2.9412e-04 1.7320e-11 8.9909e-12
1.1790e+02 1.8628e-02 1.8139e-02 1.8009e-02 1.1996e+02 5.7607e-04 1.2508e-06 4.7176e-06 1.2939e+02 2.1545e-04 4.8392e-252 6.5167e-252 1.1770e+02 1.1184e-03 1.5658e-03 1.7204e-03 1.2038e+02 2.7846e-04 1.0599e-11 5.4342e-12
1.1793e+02 1.7932e-02 1.7070e-02 1.6975e-02 1.1999e+02 5.3710e-04 9.4817e-07 3.7250e-06 1.2943e+02 2.1005e-04 3.1165e-254 4.1983e-254 1.1773e+02 1.0666e-03 1.5488e-03 1.7197e-03 1.2041e+02 2.6352e-04 6.4411e-12 3.2616e-12
1.1796e+02 1.7249e-02 1.6028e-02 1.5966e-02 1.2001e+02 4.9932e-04 7.1450e-07 2.9236e-06 1.2947e+02 2.0658e-04 1.9631e-256 2.6454e-256 1.1775e+02 1.0164e-03 1.5347e-03 1.7207e-03 1.2043e+02 2.4932e-04 3.8872e-12 1.9440e-12
1.1799e+02 1.6579e-02 1.5014e-02 1.4985e-02 1.2004e+02 4.6302e-04 5.3521e-07 2.2808e-06 1.2951e+02 2.0529e-04 1.2095e-258 1.6304e-258 1.1778e+02 9.6788e-04 1.5231e-03 1.7230e-03 1.2046e+02 2.3591e-04 2.3296e-12 1.1506e-12
1.1801e+02 1.5923e-02 1.4031e-02 1.4034e-02 1.2007e+02 4.2847e-04 3.9852e-07 1.7686e-06 1.2955e+02 2.0626e-04 7.2883e-261 9.8283e-261 1.1781e+02 9.2119e-04 1.5139e-03 1.7264e-03 1.2049e+02 2.2335e-04 1.3865e-12 6.7621e-13
1.1804e+02 1.5281e-02 1.3082e-02 1.3113e-02 1.2010e+02 3.9589e-04 2.9496e-07 1.3630e-06 1.2959e+02 2.0943e-04 4.2957e-263 5.7948e-263 1.1784e+02 8.7642e-04 1.5069e-03 1.7306e-03 1.2051e+02 2.1170e-04 8.1944e-13 3.9466e-13
1.1807e+02 1.4652e-02 1.2167e-02 1.2226e-02 1.2012e+02 3.6547e-04 2.1699e-07 1.0440e-06 1.2963e+02 2.1456e-04 2.4764e-265 3.3417e-265 1.1786e+02 8.3365e-04 1.5018e-03 1.7355e-03 1.2054e+02 2.0104e-04 4.8095e-13 2.2872e-13
1.1810e+02 1.4036e-02 1.1289e-02 1.1372e-02 1.2015e+02 3.3737e-04 1.5867e-07 7.9468e-07 1.2967e+02 2.2128e-04 1.3964e-267 1.8849e-267 1.1789e+02 7.9294e-04 1.4982e-03 1.7406e-03 1.2056e+02 1.9143e-04 2.8032e-13 1.3163e-13
1.1812e+02 1.3434e-02 1.0448e-02 1.0554e-02 1.2018e+02 3.1171e-04 1.1531e-07 6.0118e-07 1.2971e+02 2.2910e-04 7.7011e-270 1.0399e-269 1.1792e+02 7.5431e-04 1.4960e-03 1.7459e-03 1.2059e+02 1.8295e-04 1.6225e-13 7.5228e-14
1.1815e+02 1.2846e-02 9.6460e-03 9.7720e-03 1.2021e+02 2.8855e-04 8.3290e-08 4.5196e-07 1.2975e+02 2.3749e-04 4.1542e-272 5.6112e-272 1.1795e+02 7.1780e-04 1.4948e-03 1.7509e-03 1.2062e+02 1.7565e-04 9.3255e-14 4.2692e-14
1.1818e+02 1.2272e-02 8.8831e-03 9.0264e-03 1.2023e+02 2.6795e-04 5.9791e-08 3.3765e-07 1.2978e+02 2.4587e-04 2.1918e-274 2.9614e-274 1.1797e+02 6.8338e-04 1.4942e-03 1.7556e-03 1.2064e+02 1.6959e-04 5.3228e-14 2.4059e-14
1.1821e+02 1.1712e-02 8.1598e-03 8.3179e-03 1.2026e+02 2.4991e-04 4.2657e-08 2.5068e-07 1.2982e+02 2.5370e-04 1.1311e-276 1.5287e-276 1.1800e+02 6.5106e-04 1.4942e-03 1.7595e-03 1.2067e+02 1.6480e-04 3.0170e-14 1.3464e-14
1.1824e+02 1.1166e-02 7.4762e-03 7.6466e-03 1.2029e+02 2.3440e-04 3.0245e-08 1.8493e-07 1.2986e+02 2.6050e-04 5.7090e-279 7.7186e-279 1.1803e+02 6.2077e-04 1.4942e-03 1.7625e-03 1.2069e+02 1.6131e-04 1.6982e-14 7.4819e-15
1.1826e+02 1.0634e-02 6.8322e-03 7.0125e-03 1.2032e+02 2.2134e-04 2.1311e-08 1.3557e-07 1.2990e+02 2.6591e-04 2.8184e-281 3.8117e-281 1.1805e+02 5.9248e-04 1.4940e-03 1.7644e-03 1.2072e+02 1.5911e-04 9.4924e-15 4.1287e-15
1.1829e+02 1.0118e-02 6.2274e-03 6.4152e-03 1.2034e+02 2.1066e-04 1.4923e-08 9.8758e-08 1.2994e+02 2.6970e-04 1.3609e-283 1.8411e-283 1.1808e+02 5.6611e-04 1.4934e-03 1.7649e-03 1.2075e+02 1.5820e-04 5.2690e-15 2.2625e-15
1.1832e+02 9.6158e-03 5.6614e-03 5.8542e-03 1.2037e+02 2.0223e-04 1.0384e-08 7.1485e-08 1.2998e+02 2.7179e-04 6.4276e-286 8.6981e-286 1.1811e+02 5.4157e-04 1.4921e-03 1.7639e-03 1.2077e+02 1.5853e-04 2.9043e-15 1.2311e-15
1.1835e+02 9.1291e-03 5.1332e-03 5.3291e-03 1.2040e+02 1.9590e-04 7.1807e-09 5.1414e-08 1.3002e+02 2.7227e-04 2.9692e-288 4.0193e-288 1.1814e+02 5.1878e-04 1.4898e-03 1.7611e-03 1.2080e+02 1.6005e-04 1.5898e-15 6.6524e-16
1.1837e+02 8.6576e-03 4.6419e-03 4.8389e-03 1.2043e+02 1.9152e-04 4.9344e-09 3.6744e-08 1.3006e+02 2.7134e-04 1.3415e-290 1.8165e-290 1.1816e+02 4.9763e-04 1.4864e-03 1.7564e-03 1.2082e+02 1.6266e-04 8.6415e-16 3.5696e-16
1.1840e+02 8.2015e-03 4.1864e-03 4.3827e-03 1.2045e+02 1.8889e-04 3.3694e-09 2.6092e-08 1.3010e+02 2.6936e-04 5.9286e-293 8.0300e-293 1.1819e+02 4.7801e-04 1.4816e-03 1.7496e-03 1.2085e+02 1.6628e-04 4.6645e-16 1.9020e-16
1.1843e+02 7.7609e-03 3.7655e-03 3.9594e-03 1.2048e+02 1.8782e-04 2.2863e-09 1.8410e-08 1.3014e+02 2.6672e-04 2.5626e-295 3.4719e-295 1.1822e+02 4.5981e-04 1.4753e-03 1.7405e-03 1.2088e+02 1.7076e-04 2.5003e-16 1.0064e-16
1.1846e+02 7.3359e-03 3.3777e-03 3.5679e-03 1.2051e+02 1.8809e-04 1.5415e-09 1.2906e-08 1.3018e+02 2.6388e-04 1.0834e-297 1.4683e-297 1.1825e+02 4.4291e-04 1.4673e-03 1.7292e-03 1.2090e+02 1.7598e-04 1.3309e-16 5.2877e-17
1.1849e+02 6.9265e-03 3.0217e-03 3.2068e-03 1.2054e+02 1.8949e-04 1.0328e-09 8.9901e-09 1.3022e+02 2.6127e-04 4.4800e-300 6.0731e-300 1.1827e+02 4.2717e-04 1.4576e-03 1.7154e-03 1.2093e+02 1.8178e-04 7.0351e-17 2.7589e-17
1.1851e+02 6.5326e-03 2.6958e-03 2.8748e-03 1.2056e+02 1.9179e-04 6.8757e-10 6.2221e-09 1.3025e+02 2.5925e-04 1.8119e-302 2.4569e-302 1.1830e+02 4.1249e-04 1.4461e-03 1.6991e-03 1.2096e+02 1.8799e-04 3.6928e-17 1.4294e-17
1.1854e+02 6.1543e-03 2.3984e-03 2.5705e-03 1.2059e+02 1.9477e-04 4.5483e-10 4.2787e-09 1.3029e+02 2.5810e-04 7.1678e-305 9.7221e-305 1.1833e+02 3.9873e-04 1.4327e-03 1.6803e-03 1.2098e+02 1.9443e-04 1.9249e-17 7.3542e-18
1.1857e+02 5.7915e-03 2.1279e-03 2.2923e-03 1.2062e+02 1.9820e-04 2.9896e-10 2.9234e-09 1.3033e+02 2.5796e-04 2.7734e-307 3.7627e-307 1.1835e+02 3.8578e-04 1.4173e-03 1.6589e-03 1.2101e+02 2.0093e-04 9.9636e-18 3.7573e-18
1.1860e+02 5.4441e-03 1.8828e-03 2.0389e-03 1.2065e+02 2.0188e-04 1.9526e-10 1.9846e-09 1.3037e+02 2.5881e-04 1.0496e-309 1.4244e-309 1.1838e+02 3.7351e-04 1.4002e-03 1.6350e-03 1.2103e+02 2.0730e-04 5.1215e-18 1.9062e-18
1.1863e+02 5.1118e-03 1.6612e-03 1.8087e-03 1.2067e+02 2.0560e-04 1.2671e-10 1.3386e-09 1.3041e+02 2.6051e-04 3.8850e-312 5.2737e-312 1.1841e+02 3.6182e-04 1.3811e-03 1.6085e-03 1.2106e+02 2.1336e-04 2.6142e-18 9.6032e-19
1.1865e+02 4.7945e-03 1.4616e-03 1.6003e-03 1.2070e+02 2.0915e-04 8.1707e-11 8.9702e-10 1.3045e+02 2.6275e-04 1.4066e-314 1.9098e-314 1.1844e+02 3.5060e-04 1.3603e-03 1.5796e-03 1.2109e+02 2.1894e-04 1.3250e-18 4.8042e-19
1.1868e+02 4.4920e-03 1.2824e-03 1.4121e-03 1.2073e+02 2.1236e-04 5.2349e-11 5.9725e-10 1.3049e+02 2.6514e-04 4.9808e-317 6.7646e-317 1.1846e+02 3.3974e-04 1.3378e-03 1.5483e-03 1.2111e+02 2.2389e-04 6.6695e-19 2.3866e-19
1.1871e+02 4.2040e-03 1.1220e-03 1.2426e-03 1.2076e+02 2.1508e-04 3.3325e-11 3.9510e-10 1.3053e+02 2.6720e-04 1.7251e-319 2.3435e-319 1.1849e+02 3.2916e-04 1.3138e-03 1.5146e-03 1.2114e+02 2.2804e-04 3.3336e-19 1.1774e-19
1.1874e+02 3.9301e-03 9.7886e-04 1.0906e-03 1.2078e+02 2.1715e-04 2.1078e-11 2.5968e-10 1.3057e+02 2.6842e-04 5.9288e-322 7.9545e-322 1.1852e+02 3.1877e-04 1.2882e-03 1.4788e-03 1.2116e+02 2.3129e-04 1.6546e-19 5.7674e-20
1.1876e+02 3.6701e-03 8.5158e-04 9.5462e-04 1.2081e+02 2.1847e-04 1.3247e-11 1.6958e-10 1.3061e+02 2.6831e-04 0.0000e+00 0.0000e+00 1.1855e+02 3.0850e-04 1.2613e-03 1.4409e-03 1.2119e+02 2.3351e-04 8.1555e-20 2.8055e-20
1.1879e+02 3.4236e-03 7.3874e-04 8.3331e-04 1.2084e+02 2.1893e-04 8.2717e-12 1.1002e-10 1.3065e+02 2.6642e-04 0.0000e+00 0.0000e+00 1.1857e+02 2.9828e-04 1.2333e-03 1.4011e-03 1.2122e+02 2.3463e-04 3.9917e-20 1.3552e-20
1.1882e+02 3.1901e-03 6.3903e-04 7.2545e-04 1.2087e+02 2.1846e-04 5.1319e-12 7.0922e-11 1.3068e+02 2.6241e-04 0.0000e+00 0.0000e+00 1.1860e+02 2.8807e-04 1.2041e-03 1.3595e-03 1.2124e+02 2.3458e-04 1.9401e-20 6.5005e-21


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=5000_ba_1d_dim=2_deg=3_n_gauss=5_conditional=False_training_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0484e+02 1.4915e-03 1.6219e-03 2.0442e-03 1.0776e+02 3.7729e-03 1.1385e-05 1.1489e-04 1.1187e+02 1.1239e-03 1.6461e-04 1.6424e-04 1.0506e+02 2.4410e-02 1.3952e-02 2.2724e-02 1.0828e+02 1.8487e-03 1.2946e-05 1.0807e-04
1.0487e+02 1.6159e-03 1.7684e-03 2.1930e-03 1.0779e+02 4.0563e-03 1.4842e-05 1.4075e-04 1.1191e+02 1.2683e-03 2.0687e-04 2.0635e-04 1.0509e+02 2.6662e-02 1.5593e-02 2.4524e-02 1.0830e+02 2.0009e-03 1.6533e-05 1.3016e-04
1.0490e+02 1.7484e-03 1.9239e-03 2.3480e-03 1.0781e+02 4.3546e-03 1.9251e-05 1.7161e-04 1.1195e+02 1.4214e-03 2.5459e-04 2.5387e-04 1.0511e+02 2.9047e-02 1.7371e-02 2.6410e-02 1.0832e+02 2.1623e-03 2.1016e-05 1.5606e-04
1.0493e+02 1.8896e-03 2.0886e-03 2.5092e-03 1.0784e+02 4.6681e-03 2.4843e-05 2.0825e-04 1.1199e+02 1.5822e-03 3.0695e-04 3.0601e-04 1.0514e+02 3.1567e-02 1.9289e-02 2.8379e-02 1.0835e+02 2.3333e-03 2.6590e-05 1.8627e-04
1.0496e+02 2.0397e-03 2.2627e-03 2.6766e-03 1.0786e+02 4.9975e-03 3.1900e-05 2.5153e-04 1.1203e+02 1.7494e-03 3.6277e-04 3.6160e-04 1.0517e+02 3.4220e-02 2.1350e-02 3.0431e-02 1.0837e+02 2.5142e-03 3.3486e-05 2.2134e-04
1.0498e+02 2.1990e-03 2.4463e-03 2.8500e-03 1.0789e+02 5.3433e-03 4.0756e-05 3.0238e-04 1.1207e+02 1.9211e-03 4.2060e-04 4.1916e-04 1.0520e+02 3.7006e-02 2.3556e-02 3.2564e-02 1.0839e+02 2.7055e-03 4.1975e-05 2.6185e-04
1.0501e+02 2.3680e-03 2.6395e-03 3.0296e-03 1.0791e+02 5.7059e-03 5.1811e-05 3.6183e-04 1.1211e+02 2.0954e-03 4.7883e-04 4.7711e-04 1.0522e+02 3.9924e-02 2.5909e-02 3.4774e-02 1.0841e+02 2.9077e-03 5.2374e-05 3.0843e-04
1.0504e+02 2.5468e-03 2.8424e-03 3.2153e-03 1.0794e+02 6.0859e-03 6.5539e-05 4.3097e-04 1.1215e+02 2.2697e-03 5.3591e-04 5.3390e-04 1.0525e+02 4.2970e-02 2.8408e-02 3.7058e-02 1.0844e+02 3.1212e-03 6.5050e-05 3.6173e-04
1.0507e+02 2.7357e-03 3.0551e-03 3.4071e-03 1.0796e+02 6.4838e-03 8.2495e-05 5.1099e-04 1.1219e+02 2.4416e-03 5.9058e-04 5.8825e-04 1.0528e+02 4.6143e-02 3.1053e-02 3.9414e-02 1.0846e+02 3.3466e-03 8.0427e-05 4.2243e-04
1.0510e+02 2.9350e-03 3.2776e-03 3.6051e-03 1.0799e+02 6.9001e-03 1.0333e-04 6.0313e-04 1.1224e+02 2.6083e-03 6.4204e-04 6.3936e-04 1.0531e+02 4.9437e-02 3.3841e-02 4.1837e-02 1.0848e+02 3.5844e-03 9.8991e-05 4.9126e-04
1.0513e+02 3.1449e-03 3.5101e-03 3.8093e-03 1.0801e+02 7.3353e-03 1.2879e-04 7.0870e-04 1.1228e+02 2.7671e-03 6.9022e-04 6.8712e-04 1.0534e+02 5.2850e-02 3.6767e-02 4.4323e-02 1.0850e+02 3.8353e-03 1.2129e-04 5.6895e-04
1.0516e+02 3.3655e-03 3.7525e-03 4.0198e-03 1.0804e+02 7.7899e-03 1.5975e-04 8.2905e-04 1.1232e+02 2.9158e-03 7.3586e-04 7.3224e-04 1.0536e+02 5.6375e-02 3.9829e-02 4.6868e-02 1.0853e+02 4.1000e-03 1.4795e-04 6.5625e-04
1.0519e+02 3.5970e-03 4.0048e-03 4.2367e-03 1.0807e+02 8.2643e-03 1.9720e-04 9.6560e-04 1.1236e+02 3.0525e-03 7.8065e-04 7.7635e-04 1.0539e+02 6.0007e-02 4.3018e-02 4.9467e-02 1.0855e+02 4.3791e-03 1.7968e-04 7.5392e-04
1.0521e+02 3.8395e-03 4.2670e-03 4.4602e-03 1.0809e+02 8.7590e-03 2.4225e-04 1.1198e-03 1.1240e+02 3.1761e-03 8.2718e-04 8.2197e-04 1.0542e+02 6.3739e-02 4.6329e-02 5.2115e-02 1.0857e+02 4.6735e-03 2.1725e-04 8.6275e-04
1.0524e+02 4.0931e-03 4.5392e-03 4.6905e-03 1.0812e+02 9.2744e-03 2.9619e-04 1.2930e-03 1.1244e+02 3.2862e-03 8.7891e-04 8.7247e-04 1.0545e+02 6.7565e-02 4.9752e-02 5.4806e-02 1.0859e+02 4.9840e-03 2.6154e-04 9.8350e-04
1.0527e+02 4.3578e-03 4.8212e-03 4.9277e-03 1.0814e+02 9.8109e-03 3.6041e-04 1.4868e-03 1.1248e+02 3.3835e-03 9.4003e-04 9.3193e-04 1.0547e+02 7.1477e-02 5.3277e-02 5.7536e-02 1.0862e+02 5.3115e-03 3.1349e-04 1.1169e-03
1.0530e+02 4.6335e-03 5.1132e-03 5.1720e-03 1.0817e+02 1.0369e-02 4.3651e-04 1.7025e-03 1.1252e+02 3.4695e-03 1.0153e-03 1.0050e-03 1.0550e+02 7.5467e-02 5.6895e-02 6.0298e-02 1.0864e+02 5.6572e-03 3.7416e-04 1.2639e-03
1.0533e+02 4.9201e-03 5.4149e-03 5.4238e-03 1.0819e+02 1.0949e-02 5.2621e-04 1.9416e-03 1.1256e+02 3.5467e-03 1.1098e-03 1.0967e-03 1.0553e+02 7.9527e-02 6.0594e-02 6.3086e-02 1.0866e+02 6.0219e-03 4.4467e-04 1.4250e-03
1.0536e+02 5.2176e-03 5.7265e-03 5.6832e-03 1.0822e+02 1.1551e-02 6.3141e-04 2.2054e-03 1.1260e+02 3.6184e-03 1.2289e-03 1.2123e-03 1.0556e+02 8.3648e-02 6.4360e-02 6.5897e-02 1.0868e+02 6.4067e-03 5.2626e-04 1.6010e-03
1.0539e+02 5.5257e-03 6.0478e-03 5.9506e-03 1.0824e+02 1.2176e-02 7.5418e-04 2.4952e-03 1.1264e+02 3.6886e-03 1.3779e-03 1.3569e-03 1.0558e+02 8.7820e-02 6.8182e-02 6.8722e-02 1.0871e+02 6.8130e-03 6.2024e-04 1.7928e-03
1.0542e+02 5.8441e-03 6.3788e-03 6.2262e-03 1.0827e+02 1.2825e-02 8.9674e-04 2.8122e-03 1.1269e+02 3.7614e-03 1.5617e-03 1.5356e-03 1.0561e+02 9.2035e-02 7.2045e-02 7.1558e-02 1.0873e+02 7.2418e-03 7.2800e-04 2.0009e-03
1.0544e+02 6.1726e-03 6.7194e-03 6.5104e-03 1.0830e+02 1.3497e-02 1.0615e-03 3.1576e-03 1.1273e+02 3.8414e-03 1.7848e-03 1.7527e-03 1.0564e+02 9.6282e-02 7.5935e-02 7.4398e-02 1.0875e+02 7.6944e-03 8.5102e-04 2.2262e-03
1.0547e+02 6.5109e-03 7.0696e-03 6.8035e-03 1.0832e+02 1.4193e-02 1.2509e-03 3.5324e-03 1.1277e+02 3.9329e-03 2.0507e-03 2.0121e-03 1.0567e+02 1.0055e-01 7.9839e-02 7.7237e-02 1.0877e+02 8.1722e-03 9.9085e-04 2.4692e-03
1.0550e+02 6.8585e-03 7.4292e-03 7.1057e-03 1.0835e+02 1.4913e-02 1.4676e-03 3.9376e-03 1.1281e+02 4.0399e-03 2.3619e-03 2.3164e-03 1.0570e+02 1.0484e-01 8.3743e-02 8.0070e-02 1.0880e+02 8.6764e-03 1.1491e-03 2.7307e-03
1.0553e+02 7.2150e-03 7.7982e-03 7.4173e-03 1.0837e+02 1.5659e-02 1.7144e-03 4.3740e-03 1.1285e+02 4.1659e-03 2.7190e-03 2.6665e-03 1.0572e+02 1.0912e-01 8.7632e-02 8.2891e-02 1.0882e+02 9.2083e-03 1.3274e-03 3.0113e-03
1.0556e+02 7.5800e-03 8.1764e-03 7.7385e-03 1.0840e+02 1.6430e-02 1.9941e-03 4.8425e-03 1.1289e+02 4.3138e-03 3.1210e-03 3.0619e-03 1.0575e+02 1.1340e-01 9.1494e-02 8.5697e-02 1.0884e+02 9.7693e-03 1.5275e-03 3.3117e-03
1.0559e+02 7.9528e-03 8.5638e-03 8.0697e-03 1.0842e+02 1.7228e-02 2.3097e-03 5.3437e-03 1.1293e+02 4.4860e-03 3.5647e-03 3.4996e-03 1.0578e+02 1.1766e-01 9.5314e-02 8.8481e-02 1.0886e+02 1.0361e-02 1.7512e-03 3.6326e-03
1.0562e+02 8.3329e-03 8.9602e-03 8.4109e-03 1.0845e+02 1.8053e-02 2.6641e-03 5.8782e-03 1.1297e+02 4.6840e-03 4.0446e-03 3.9747e-03 1.0581e+02 1.2190e-01 9.9080e-02 9.1241e-02 1.0888e+02 1.0984e-02 2.0001e-03 3.9748e-03
1.0565e+02 8.7198e-03 9.3654e-03 8.7623e-03 1.0847e+02 1.8905e-02 3.0603e-03 6.4467e-03 1.1301e+02 4.9090e-03 4.5535e-03 4.4802e-03 1.0583e+02 1.2610e-01 1.0278e-01 9.3972e-02 1.0891e+02 1.1640e-02 2.2760e-03 4.3389e-03
1.0567e+02 9.1128e-03 9.7793e-03 9.1240e-03 1.0850e+02 1.9787e-02 3.5012e-03 7.0497e-03 1.1305e+02 5.1616e-03 5.0825e-03 5.0074e-03 1.0586e+02 1.3025e-01 1.0641e-01 9.6669e-02 1.0893e+02 1.2330e-02 2.5807e-03 4.7258e-03
1.0570e+02 9.5113e-03 1.0202e-02 9.4960e-03 1.0852e+02 2.0697e-02 3.9898e-03 7.6877e-03 1.1309e+02 5.4421e-03 5.6218e-03 5.5467e-03 1.0589e+02 1.3435e-01 1.0995e-01 9.9331e-02 1.0895e+02 1.3055e-02 2.9159e-03 5.1362e-03
1.0573e+02 9.9147e-03 1.0632e-02 9.8783e-03 1.0855e+02 2.1638e-02 4.5288e-03 8.3612e-03 1.1313e+02 5.7509e-03 6.1621e-03 6.0885e-03 1.0592e+02 1.3838e-01 1.1339e-01 1.0195e-01 1.0897e+02 1.3816e-02 3.2831e-03 5.5710e-03
1.0576e+02 1.0322e-02 1.1071e-02 1.0271e-02 1.0858e+02 2.2610e-02 5.1209e-03 9.0707e-03 1.1318e+02 6.0878e-03 6.6946e-03 6.6237e-03 1.0595e+02 1.4234e-01 1.1674e-01 1.0453e-01 1.0900e+02 1.4614e-02 3.6842e-03 6.0312e-03
1.0579e+02 1.0734e-02 1.1517e-02 1.0673e-02 1.0860e+02 2.3613e-02 5.7687e-03 9.8170e-03 1.1322e+02 6.4530e-03 7.2131e-03 7.1457e-03 1.0597e+02 1.4622e-01 1.1997e-01 1.0707e-01 1.0902e+02 1.5449e-02 4.1205e-03 6.5176e-03
1.0582e+02 1.1148e-02 1.1970e-02 1.1085e-02 1.0863e+02 2.4650e-02 6.4745e-03 1.0601e-02 1.1326e+02 6.8464e-03 7.7141e-03 7.6504e-03 1.0600e+02 1.5000e-01 1.2310e-01 1.0955e-01 1.0904e+02 1.6323e-02 4.5935e-03 7.0313e-03
1.0585e+02 1.1564e-02 1.2430e-02 1.1507e-02 1.0865e+02 2.5719e-02 7.2406e-03 1.1422e-02 1.1330e+02 7.2678e-03 8.1978e-03 8.1373e-03 1.0603e+02 1.5369e-01 1.2610e-01 1.1199e-01 1.0906e+02 1.7235e-02 5.1046e-03 7.5732e-03
1.0588e+02 1.1983e-02 1.2897e-02 1.1938e-02 1.0868e+02 2.6823e-02 8.0688e-03 1.2283e-02 1.1334e+02 7.7168e-03 8.6682e-03 8.6100e-03 1.0606e+02 1.5728e-01 1.2899e-01 1.1438e-01 1.0909e+02 1.8186e-02 5.6550e-03 8.1446e-03
1.0591e+02 1.2402e-02 1.3370e-02 1.2377e-02 1.0870e+02 2.7961e-02 8.9608e-03 1.3183e-02 1.1338e+02 8.1927e-03 9.1336e-03 9.0761e-03 1.0608e+02 1.6076e-01 1.3176e-01 1.1671e-01 1.0911e+02 1.9176e-02 6.2458e-03 8.7464e-03
1.0593e+02 1.2823e-02 1.3849e-02 1.2824e-02 1.0873e+02 2.9135e-02 9.9180e-03 1.4125e-02 1.1342e+02 8.6941e-03 9.6060e-03 9.5473e-03 1.0611e+02 1.6412e-01 1.3441e-01 1.1899e-01 1.0913e+02 2.0205e-02 6.8781e-03 9.3799e-03
1.0596e+02 1.3244e-02 1.4332e-02 1.3279e-02 1.0875e+02 3.0343e-02 1.0941e-02 1.5108e-02 1.1346e+02 9.2190e-03 1.0100e-02 1.0038e-02 1.0614e+02 1.6736e-01 1.3693e-01 1.2121e-01 1.0915e+02 2.1272e-02 7.5528e-03 1.0046e-02
1.0599e+02 1.3664e-02 1.4821e-02 1.3741e-02 1.0878e+02 3.1587e-02 1.2032e-02 1.6134e-02 1.1350e+02 9.7648e-03 1.0635e-02 1.0567e-02 1.0617e+02 1.7047e-01 1.3934e-01 1.2338e-01 1.0918e+02 2.2377e-02 8.2704e-03 1.0746e-02
1.0602e+02 1.4084e-02 1.5313e-02 1.4208e-02 1.0880e+02 3.2866e-02 1.3190e-02 1.7205e-02 1.1354e+02 1.0328e-02 1.1228e-02 1.1152e-02 1.0619e+02 1.7345e-01 1.4164e-01 1.2550e-01 1.0920e+02 2.3519e-02 9.0318e-03 1.1481e-02
1.0605e+02 1.4503e-02 1.5809e-02 1.4681e-02 1.0883e+02 3.4180e-02 1.4417e-02 1.8322e-02 1.1358e+02 1.0905e-02 1.1899e-02 1.1814e-02 1.0622e+02 1.7630e-01 1.4382e-01 1.2755e-01 1.0922e+02 2.4697e-02 9.8373e-03 1.2252e-02
1.0608e+02 1.4921e-02 1.6307e-02 1.5159e-02 1.0886e+02 3.5528e-02 1.5710e-02 1.9485e-02 1.1363e+02 1.1491e-02 1.2668e-02 1.2571e-02 1.0625e+02 1.7902e-01 1.4589e-01 1.2956e-01 1.0924e+02 2.5911e-02 1.0687e-02 1.3059e-02
1.0611e+02 1.5338e-02 1.6808e-02 1.5640e-02 1.0888e+02 3.6910e-02 1.7072e-02 2.0697e-02 1.1367e+02 1.2083e-02 1.3551e-02 1.3441e-02 1.0628e+02 1.8160e-01 1.4786e-01 1.3150e-01 1.0927e+02 2.7159e-02 1.1582e-02 1.3905e-02
1.0614e+02 1.5753e-02 1.7310e-02 1.6124e-02 1.0891e+02 3.8323e-02 1.8499e-02 2.1958e-02 1.1371e+02 1.2676e-02 1.4562e-02 1.4438e-02 1.0631e+02 1.8404e-01 1.4974e-01 1.3340e-01 1.0929e+02 2.8439e-02 1.2522e-02 1.4788e-02
1.0616e+02 1.6167e-02 1.7813e-02 1.6610e-02 1.0893e+02 3.9767e-02 1.9993e-02 2.3269e-02 1.1375e+02 1.3268e-02 1.5710e-02 1.5572e-02 1.0633e+02 1.8635e-01 1.5152e-01 1.3523e-01 1.0931e+02 2.9751e-02 1.3506e-02 1.5711e-02
1.0619e+02 1.6579e-02 1.8317e-02 1.7097e-02 1.0896e+02 4.1240e-02 2.1550e-02 2.4631e-02 1.1379e+02 1.3858e-02 1.7001e-02 1.6848e-02 1.0636e+02 1.8852e-01 1.5321e-01 1.3702e-01 1.0933e+02 3.1092e-02 1.4534e-02 1.6673e-02
1.0622e+02 1.6990e-02 1.8820e-02 1.7585e-02 1.0898e+02 4.2740e-02 2.3170e-02 2.6045e-02 1.1383e+02 1.4445e-02 1.8433e-02 1.8266e-02 1.0639e+02 1.9055e-01 1.5482e-01 1.3875e-01 1.0936e+02 3.2461e-02 1.5607e-02 1.7675e-02
1.0625e+02 1.7400e-02 1.9321e-02 1.8072e-02 1.0901e+02 4.4266e-02 2.4851e-02 2.7511e-02 1.1387e+02 1.5032e-02 2.0003e-02 1.9821e-02 1.0642e+02 1.9245e-01 1.5636e-01 1.4043e-01 1.0938e+02 3.3856e-02 1.6723e-02 1.8716e-02
1.0628e+02 1.7808e-02 1.9821e-02 1.8558e-02 1.0903e+02 4.5814e-02 2.6591e-02 2.9029e-02 1.1391e+02 1.5624e-02 2.1698e-02 2.1502e-02 1.0644e+02 1.9423e-01 1.5783e-01 1.4206e-01 1.0940e+02 3.5275e-02 1.7883e-02 1.9797e-02
1.0631e+02 1.8215e-02 2.0319e-02 1.9041e-02 1.0906e+02 4.7383e-02 2.8387e-02 3.0598e-02 1.1395e+02 1.6228e-02 2.3507e-02 2.3295e-02 1.0647e+02 1.9587e-01 1.5923e-01 1.4364e-01 1.0942e+02 3.6715e-02 1.9085e-02 2.0916e-02
1.0634e+02 1.8622e-02 2.0813e-02 1.9522e-02 1.0909e+02 4.8970e-02 3.0236e-02 3.2218e-02 1.1399e+02 1.6852e-02 2.5411e-02 2.5184e-02 1.0650e+02 1.9740e-01 1.6057e-01 1.4518e-01 1.0945e+02 3.8176e-02 2.0328e-02 2.2075e-02
1.0637e+02 1.9028e-02 2.1304e-02 2.0000e-02 1.0911e+02 5.0572e-02 3.2136e-02 3.3888e-02 1.1403e+02 1.7507e-02 2.7394e-02 2.7151e-02 1.0653e+02 1.9881e-01 1.6186e-01 1.4667e-01 1.0947e+02 3.9654e-02 2.1612e-02 2.3271e-02
1.0639e+02 1.9435e-02 2.1791e-02 2.0473e-02 1.0914e+02 5.2187e-02 3.4084e-02 3.5606e-02 1.1408e+02 1.8203e-02 2.9437e-02 2.9178e-02 1.0656e+02 2.0010e-01 1.6311e-01 1.4812e-01 1.0949e+02 4.1149e-02 2.2936e-02 2.4504e-02
1.0642e+02 1.9841e-02 2.2272e-02 2.0942e-02 1.0916e+02 5.3813e-02 3.6076e-02 3.7369e-02 1.1412e+02 1.8953e-02 3.1522e-02 3.1247e-02 1.0658e+02 2.0129e-01 1.6431e-01 1.4953e-01 1.0951e+02 4.2657e-02 2.4297e-02 2.5773e-02
1.0645e+02 2.0249e-02 2.2749e-02 2.1405e-02 1.0919e+02 5.5447e-02 3.8109e-02 3.9175e-02 1.1416e+02 1.9766e-02 3.3635e-02 3.3345e-02 1.0661e+02 2.0238e-01 1.6546e-01 1.5089e-01 1.0954e+02 4.4176e-02 2.5696e-02 2.7076e-02
1.0648e+02 2.0657e-02 2.3220e-02 2.1863e-02 1.0921e+02 5.7086e-02 4.0179e-02 4.1022e-02 1.1420e+02 2.0652e-02 3.5762e-02 3.5458e-02 1.0664e+02 2.0337e-01 1.6658e-01 1.5222e-01 1.0956e+02 4.5705e-02 2.7130e-02 2.8412e-02
1.0651e+02 2.1067e-02 2.3685e-02 2.2315e-02 1.0924e+02 5.8730e-02 4.2282e-02 4.2906e-02 1.1424e+02 2.1617e-02 3.7893e-02 3.7577e-02 1.0667e+02 2.0427e-01 1.6767e-01 1.5352e-01 1.0958e+02 4.7242e-02 2.8598e-02 2.9780e-02
1.0654e+02 2.1479e-02 2.4144e-02 2.2760e-02 1.0926e+02 6.0375e-02 4.4414e-02 4.4822e-02 1.1428e+02 2.2668e-02 4.0019e-02 3.9694e-02 1.0669e+02 2.0509e-01 1.6872e-01 1.5478e-01 1.0960e+02 4.8785e-02 3.0099e-02 3.1178e-02
1.0657e+02 2.1893e-02 2.4596e-02 2.3199e-02 1.0929e+02 6.2021e-02 4.6570e-02 4.6768e-02 1.1432e+02 2.3804e-02 4.2134e-02 4.1806e-02 1.0672e+02 2.0583e-01 1.6975e-01 1.5601e-01 1.0963e+02 5.0331e-02 3.1631e-02 3.2604e-02
1.0660e+02 2.2310e-02 2.5041e-02 2.3631e-02 1.0931e+02 6.3666e-02 4.8748e-02 4.8738e-02 1.1436e+02 2.5026e-02 4.4235e-02 4.3908e-02 1.0675e+02 2.0650e-01 1.7075e-01 1.5721e-01 1.0965e+02 5.1880e-02 3.3192e-02 3.4057e-02
1.0662e+02 2.2731e-02 2.5480e-02 2.4056e-02 1.0934e+02 6.5309e-02 5.0941e-02 5.0729e-02 1.1440e+02 2.6327e-02 4.6319e-02 4.5999e-02 1.0678e+02 2.0710e-01 1.7172e-01 1.5838e-01 1.0967e+02 5.3429e-02 3.4780e-02 3.5534e-02
1.0665e+02 2.3155e-02 2.5911e-02 2.4475e-02 1.0937e+02 6.6950e-02 5.3146e-02 5.2735e-02 1.1444e+02 2.7701e-02 4.8386e-02 4.8076e-02 1.0680e+02 2.0764e-01 1.7266e-01 1.5953e-01 1.0969e+02 5.4976e-02 3.6394e-02 3.7034e-02
1.0668e+02 2.3584e-02 2.6335e-02 2.4887e-02 1.0939e+02 6.8589e-02 5.5359e-02 5.4751e-02 1.1448e+02 2.9139e-02 5.0435e-02 5.0141e-02 1.0683e+02 2.0813e-01 1.7358e-01 1.6065e-01 1.0972e+02 5.6520e-02 3.8031e-02 3.8556e-02
1.0671e+02 2.4016e-02 2.6752e-02 2.5292e-02 1.0942e+02 7.0226e-02 5.7574e-02 5.6772e-02 1.1453e+02 3.0628e-02 5.2467e-02 5.2190e-02 1.0686e+02 2.0856e-01 1.7447e-01 1.6175e-01 1.0974e+02 5.8060e-02 3.9691e-02 4.0098e-02
1.0674e+02 2.4454e-02 2.7162e-02 2.5691e-02 1.0944e+02 7.1861e-02 5.9788e-02 5.8795e-02 1.1457e+02 3.2158e-02 5.4482e-02 5.4224e-02 1.0689e+02 2.0894e-01 1.7534e-01 1.6283e-01 1.0976e+02 5.9595e-02 4.1372e-02 4.1658e-02
1.0677e+02 2.4897e-02 2.7566e-02 2.6084e-02 1.0947e+02 7.3496e-02 6.1996e-02 6.0813e-02 1.1461e+02 3.3717e-02 5.6480e-02 5.6240e-02 1.0692e+02 2.0928e-01 1.7618e-01 1.6389e-01 1.0978e+02 6.1122e-02 4.3070e-02 4.3235e-02
1.0680e+02 2.5344e-02 2.7963e-02 2.6471e-02 1.0949e+02 7.5131e-02 6.4194e-02 6.2824e-02 1.1465e+02 3.5292e-02 5.8461e-02 5.8236e-02 1.0694e+02 2.0958e-01 1.7700e-01 1.6492e-01 1.0981e+02 6.2641e-02 4.4787e-02 4.4827e-02
1.0683e+02 2.5798e-02 2.8354e-02 2.6853e-02 1.0952e+02 7.6769e-02 6.6379e-02 6.4821e-02 1.1469e+02 3.6874e-02 6.0424e-02 6.0210e-02 1.0697e+02 2.0984e-01 1.7778e-01 1.6594e-01 1.0983e+02 6.4152e-02 4.6518e-02 4.6434e-02
1.0686e+02 2.6257e-02 2.8739e-02 2.7230e-02 1.0954e+02 7.8410e-02 6.8547e-02 6.6802e-02 1.1473e+02 3.8455e-02 6.2367e-02 6.2159e-02 1.0700e+02 2.1006e-01 1.7853e-01 1.6694e-01 1.0985e+02 6.5653e-02 4.8265e-02 4.8054e-02
1.0688e+02 2.6721e-02 2.9120e-02 2.7603e-02 1.0957e+02 8.0057e-02 7.0695e-02 6.8764e-02 1.1477e+02 4.0028e-02 6.4290e-02 6.4082e-02 1.0703e+02 2.1025e-01 1.7926e-01 1.6791e-01 1.0987e+02 6.7144e-02 5.0024e-02 4.9686e-02
1.0691e+02 2.7191e-02 2.9495e-02 2.7972e-02 1.0959e+02 8.1712e-02 7.2820e-02 7.0702e-02 1.1481e+02 4.1589e-02 6.6193e-02 6.5980e-02 1.0705e+02 2.1040e-01 1.7994e-01 1.6887e-01 1.0990e+02 6.8625e-02 5.1795e-02 5.1329e-02
1.0694e+02 2.7667e-02 2.9867e-02 2.8339e-02 1.0962e+02 8.3376e-02 7.4919e-02 7.2615e-02 1.1485e+02 4.3135e-02 6.8080e-02 6.7858e-02 1.0708e+02 2.1052e-01 1.8060e-01 1.6980e-01 1.0992e+02 7.0096e-02 5.3577e-02 5.2984e-02
1.0697e+02 2.8148e-02 3.0236e-02 2.8704e-02 1.0965e+02 8.5052e-02 7.6990e-02 7.4501e-02 1.1489e+02 4.4668e-02 6.9961e-02 6.9725e-02 1.0711e+02 2.1059e-01 1.8121e-01 1.7072e-01 1.0994e+02 7.1556e-02 5.5369e-02 5.4648e-02
1.0700e+02 2.8635e-02 3.0602e-02 2.9067e-02 1.0967e+02 8.6741e-02 7.9032e-02 7.6358e-02 1.1493e+02 4.6187e-02 7.1847e-02 7.1596e-02 1.0714e+02 2.1064e-01 1.8179e-01 1.7160e-01 1.0996e+02 7.3007e-02 5.7171e-02 5.6322e-02
1.0703e+02 2.9126e-02 3.0967e-02 2.9430e-02 1.0970e+02 8.8446e-02 8.1044e-02 7.8185e-02 1.1498e+02 4.7696e-02 7.3758e-02 7.3491e-02 1.0716e+02 2.1064e-01 1.8232e-01 1.7247e-01 1.0999e+02 7.4449e-02 5.8981e-02 5.8005e-02
1.0706e+02 2.9622e-02 3.1330e-02 2.9794e-02 1.0972e+02 9.0167e-02 8.3025e-02 7.9983e-02 1.1502e+02 4.9198e-02 7.5717e-02 7.5434e-02 1.0719e+02 2.1060e-01 1.8281e-01 1.7331e-01 1.1001e+02 7.5884e-02 6.0800e-02 5.9696e-02
1.0709e+02 3.0122e-02 3.1694e-02 3.0159e-02 1.0975e+02 9.1906e-02 8.4975e-02 8.1752e-02 1.1506e+02 5.0695e-02 7.7749e-02 7.7450e-02 1.0722e+02 2.1052e-01 1.8326e-01 1.7412e-01 1.1003e+02 7.7313e-02 6.2626e-02 6.1396e-02
1.0711e+02 3.0625e-02 3.2059e-02 3.0527e-02 1.0977e+02 9.3664e-02 8.6894e-02 8.3492e-02 1.1510e+02 5.2194e-02 7.9879e-02 7.9567e-02 1.0725e+02 2.1040e-01 1.8366e-01 1.7489e-01 1.1005e+02 7.8737e-02 6.4461e-02 6.3104e-02
1.0714e+02 3.1132e-02 3.2427e-02 3.0898e-02 1.0980e+02 9.5442e-02 8.8783e-02 8.5205e-02 1.1514e+02 5.3696e-02 8.2130e-02 8.1808e-02 1.0728e+02 2.1022e-01 1.8401e-01 1.7564e-01 1.1008e+02 8.0159e-02 6.6303e-02 6.4819e-02
1.0717e+02 3.1641e-02 3.2797e-02 3.1273e-02 1.0982e+02 9.7240e-02 9.0645e-02 8.6893e-02 1.1518e+02 5.5207e-02 8.4521e-02 8.4191e-02 1.0730e+02 2.1000e-01 1.8431e-01 1.7635e-01 1.1010e+02 8.1580e-02 6.8153e-02 6.6541e-02
1.0720e+02 3.2152e-02 3.3171e-02 3.1655e-02 1.0985e+02 9.9057e-02 9.2479e-02 8.8559e-02 1.1522e+02 5.6729e-02 8.7059e-02 8.6725e-02 1.0733e+02 2.0972e-01 1.8456e-01 1.7702e-01 1.1012e+02 8.3004e-02 7.0010e-02 6.8271e-02
1.0723e+02 3.2664e-02 3.3550e-02 3.2042e-02 1.0988e+02 1.0089e-01 9.4289e-02 9.0204e-02 1.1526e+02 5.8266e-02 8.9747e-02 8.9410e-02 1.0736e+02 2.0938e-01 1.8476e-01 1.7765e-01 1.1014e+02 8.4433e-02 7.1875e-02 7.0007e-02
1.0726e+02 3.3176e-02 3.3934e-02 3.2437e-02 1.0990e+02 1.0275e-01 9.6076e-02 9.1833e-02 1.1530e+02 5.9822e-02 9.2573e-02 9.2237e-02 1.0739e+02 2.0899e-01 1.8491e-01 1.7824e-01 1.1017e+02 8.5871e-02 7.3747e-02 7.1750e-02
1.0729e+02 3.3687e-02 3.4325e-02 3.2841e-02 1.0993e+02 1.0462e-01 9.7844e-02 9.3449e-02 1.1534e+02 6.1401e-02 9.5521e-02 9.5188e-02 1.0741e+02 2.0853e-01 1.8500e-01 1.7879e-01 1.1019e+02 8.7319e-02 7.5626e-02 7.3499e-02
1.0732e+02 3.4196e-02 3.4724e-02 3.3253e-02 1.0995e+02 1.0651e-01 9.9596e-02 9.5055e-02 1.1538e+02 6.3007e-02 9.8566e-02 9.8239e-02 1.0744e+02 2.0801e-01 1.8504e-01 1.7928e-01 1.1021e+02 8.8781e-02 7.7511e-02 7.5254e-02
1.0734e+02 3.4703e-02 3.5131e-02 3.3676e-02 1.0998e+02 1.0841e-01 1.0133e-01 9.6654e-02 1.1543e+02 6.4643e-02 1.0168e-01 1.0136e-01 1.0747e+02 2.0742e-01 1.8502e-01 1.7973e-01 1.1023e+02 9.0261e-02 7.9404e-02 7.7013e-02
1.0737e+02 3.5206e-02 3.5546e-02 3.4109e-02 1.1000e+02 1.1032e-01 1.0306e-01 9.8251e-02 1.1547e+02 6.6313e-02 1.0484e-01 1.0453e-01 1.0750e+02 2.0676e-01 1.8496e-01 1.8012e-01 1.1026e+02 9.1760e-02 8.1302e-02 7.8777e-02
1.0740e+02 3.5704e-02 3.5971e-02 3.4554e-02 1.1003e+02 1.1224e-01 1.0478e-01 9.9849e-02 1.1551e+02 6.8022e-02 1.0802e-01 1.0771e-01 1.0753e+02 2.0603e-01 1.8483e-01 1.8046e-01 1.1028e+02 9.3283e-02 8.3204e-02 8.0545e-02
1.0743e+02 3.6197e-02 3.6406e-02 3.5010e-02 1.1005e+02 1.1416e-01 1.0650e-01 1.0145e-01 1.1555e+02 6.9774e-02 1.1120e-01 1.1090e-01 1.0755e+02 2.0523e-01 1.8466e-01 1.8074e-01 1.1030e+02 9.4831e-02 8.5112e-02 8.2316e-02
1.0746e+02 3.6684e-02 3.6850e-02 3.5479e-02 1.1008e+02 1.1608e-01 1.0821e-01 1.0306e-01 1.1559e+02 7.1571e-02 1.1437e-01 1.1407e-01 1.0758e+02 2.0435e-01 1.8443e-01 1.8097e-01 1.1032e+02 9.6406e-02 8.7022e-02 8.4090e-02
1.0749e+02 3.7164e-02 3.7305e-02 3.5960e-02 1.1010e+02 1.1800e-01 1.0993e-01 1.0468e-01 1.1563e+02 7.3417e-02 1.1751e-01 1.1721e-01 1.0761e+02 2.0341e-01 1.8415e-01 1.8114e-01 1.1035e+02 9.8012e-02 8.8933e-02 8.5864e-02
1.0752e+02 3.7635e-02 3.7770e-02 3.6454e-02 1.1013e+02 1.1992e-01 1.1165e-01 1.0632e-01 1.1567e+02 7.5313e-02 1.2063e-01 1.2033e-01 1.0764e+02 2.0240e-01 1.8383e-01 1.8125e-01 1.1037e+02 9.9648e-02 9.0845e-02 8.7639e-02
1.0755e+02 3.8098e-02 3.8246e-02 3.6960e-02 1.1016e+02 1.2182e-01 1.1338e-01 1.0797e-01 1.1571e+02 7.7263e-02 1.2374e-01 1.2344e-01 1.0766e+02 2.0132e-01 1.8345e-01 1.8130e-01 1.1039e+02 1.0132e-01 9.2755e-02 8.9412e-02
1.0757e+02 3.8551e-02 3.8732e-02 3.7479e-02 1.1018e+02 1.2371e-01 1.1512e-01 1.0964e-01 1.1575e+02 7.9266e-02 1.2683e-01 1.2654e-01 1.0769e+02 2.0018e-01 1.8303e-01 1.8128e-01 1.1041e+02 1.0302e-01 9.4661e-02 9.1183e-02
1.0760e+02 3.8994e-02 3.9228e-02 3.8010e-02 1.1021e+02 1.2558e-01 1.1687e-01 1.1133e-01 1.1579e+02 8.1325e-02 1.2994e-01 1.2964e-01 1.0772e+02 1.9897e-01 1.8257e-01 1.8121e-01 1.1044e+02 1.0475e-01 9.6562e-02 9.2951e-02
1.0763e+02 3.9427e-02 3.9733e-02 3.8553e-02 1.1023e+02 1.2743e-01 1.1863e-01 1.1304e-01 1.1583e+02 8.3441e-02 1.3307e-01 1.3277e-01 1.0775e+02 1.9770e-01 1.8206e-01 1.8108e-01 1.1046e+02 1.0651e-01 9.8455e-02 9.4714e-02
1.0766e+02 3.9848e-02 4.0247e-02 3.9106e-02 1.1026e+02 1.2926e-01 1.2040e-01 1.1477e-01 1.1588e+02 8.5615e-02 1.3626e-01 1.3595e-01 1.0777e+02 1.9637e-01 1.8151e-01 1.8089e-01 1.1048e+02 1.0830e-01 1.0034e-01 9.6470e-02
1.0769e+02 4.0259e-02 4.0770e-02 3.9670e-02 1.1028e+02 1.3106e-01 1.2219e-01 1.1653e-01 1.1592e+02 8.7848e-02 1.3952e-01 1.3921e-01 1.0780e+02 1.9500e-01 1.8092e-01 1.8064e-01 1.1050e+02 1.1012e-01 1.0221e-01 9.8219e-02
1.0772e+02 4.0658e-02 4.1300e-02 4.0244e-02 1.1031e+02 1.3282e-01 1.2399e-01 1.1831e-01 1.1596e+02 9.0144e-02 1.4289e-01 1.4257e-01 1.0783e+02 1.9357e-01 1.8030e-01 1.8034e-01 1.1053e+02 1.1196e-01 1.0407e-01 9.9959e-02
1.0775e+02 4.1046e-02 4.1837e-02 4.0825e-02 1.1033e+02 1.3455e-01 1.2581e-01 1.2011e-01 1.1600e+02 9.2504e-02 1.4639e-01 1.4606e-01 1.0786e+02 1.9210e-01 1.7964e-01 1.7998e-01 1.1055e+02 1.1381e-01 1.0591e-01 1.0169e-01
1.0778e+02 4.1422e-02 4.2381e-02 4.1415e-02 1.1036e+02 1.3624e-01 1.2763e-01 1.2194e-01 1.1604e+02 9.4932e-02 1.5005e-01 1.4972e-01 1.0789e+02 1.9060e-01 1.7896e-01 1.7956e-01 1.1057e+02 1.1569e-01 1.0773e-01 1.0341e-01
1.0781e+02 4.1789e-02 4.2929e-02 4.2011e-02 1.1038e+02 1.3789e-01 1.2948e-01 1.2378e-01 1.1608e+02 9.7430e-02 1.5390e-01 1.5356e-01 1.0791e+02 1.8906e-01 1.7824e-01 1.7910e-01 1.1059e+02 1.1757e-01 1.0953e-01 1.0511e-01
1.0783e+02 4.2145e-02 4.3481e-02 4.2611e-02 1.1041e+02 1.3949e-01 1.3133e-01 1.2565e-01 1.1612e+02 1.0000e-01 1.5795e-01 1.5758e-01 1.0794e+02 1.8750e-01 1.7750e-01 1.7859e-01 1.1062e+02 1.1946e-01 1.1131e-01 1.0681e-01
1.0786e+02 4.2491e-02 4.4036e-02 4.3216e-02 1.1044e+02 1.4105e-01 1.3319e-01 1.2754e-01 1.1616e+02 1.0265e-01 1.6219e-01 1.6180e-01 1.0797e+02 1.8592e-01 1.7673e-01 1.7803e-01 1.1064e+02 1.2135e-01 1.1307e-01 1.0849e-01
1.0789e+02 4.2829e-02 4.4594e-02 4.3823e-02 1.1046e+02 1.4256e-01 1.3506e-01 1.2945e-01 1.1620e+02 1.0536e-01 1.6662e-01 1.6621e-01 1.0800e+02 1.8432e-01 1.7594e-01 1.7743e-01 1.1066e+02 1.2323e-01 1.1480e-01 1.1016e-01
1.0792e+02 4.3159e-02 4.5152e-02 4.4431e-02 1.1049e+02 1.4402e-01 1.3694e-01 1.3137e-01 1.1624e+02 1.0816e-01 1.7121e-01 1.7077e-01 1.0802e+02 1.8272e-01 1.7513e-01 1.7679e-01 1.1068e+02 1.2510e-01 1.1652e-01 1.1182e-01
1.0795e+02 4.3483e-02 4.5711e-02 4.5040e-02 1.1051e+02 1.4543e-01 1.3882e-01 1.3330e-01 1.1628e+02 1.1101e-01 1.7592e-01 1.7546e-01 1.0805e+02 1.8110e-01 1.7431e-01 1.7611e-01 1.1071e+02 1.2695e-01 1.1821e-01 1.1346e-01
1.0798e+02 4.3801e-02 4.6270e-02 4.5647e-02 1.1054e+02 1.4679e-01 1.4070e-01 1.3525e-01 1.1632e+02 1.1393e-01 1.8072e-01 1.8022e-01 1.0808e+02 1.7949e-01 1.7347e-01 1.7541e-01 1.1073e+02 1.2877e-01 1.1988e-01 1.1510e-01
1.0801e+02 4.4116e-02 4.6827e-02 4.6252e-02 1.1056e+02 1.4810e-01 1.4259e-01 1.3720e-01 1.1637e+02 1.1690e-01 1.8555e-01 1.8502e-01 1.0811e+02 1.7789e-01 1.7261e-01 1.7467e-01 1.1075e+02 1.3056e-01 1.2153e-01 1.1673e-01
1.0804e+02 4.4428e-02 4.7382e-02 4.6853e-02 1.1059e+02 1.4936e-01 1.4446e-01 1.3916e-01 1.1641e+02 1.1991e-01 1.9035e-01 1.8978e-01 1.0814e+02 1.7630e-01 1.7175e-01 1.7392e-01 1.1077e+02 1.3231e-01 1.2316e-01 1.1835e-01
1.0806e+02 4.4739e-02 4.7935e-02 4.7451e-02 1.1061e+02 1.5057e-01 1.4633e-01 1.4112e-01 1.1645e+02 1.2294e-01 1.9507e-01 1.9447e-01 1.0816e+02 1.7472e-01 1.7088e-01 1.7314e-01 1.1080e+02 1.3402e-01 1.2478e-01 1.1996e-01
1.0809e+02 4.5051e-02 4.8485e-02 4.8043e-02 1.1064e+02 1.5173e-01 1.4819e-01 1.4307e-01 1.1649e+02 1.2597e-01 1.9965e-01 1.9903e-01 1.0819e+02 1.7316e-01 1.7000e-01 1.7235e-01 1.1082e+02 1.3569e-01 1.2638e-01 1.2157e-01
1.0812e+02 4.5366e-02 4.9032e-02 4.8629e-02 1.1066e+02 1.5284e-01 1.5003e-01 1.4503e-01 1.1653e+02 1.2900e-01 2.0405e-01 2.0340e-01 1.0822e+02 1.7162e-01 1.6911e-01 1.7155e-01 1.1084e+02 1.3730e-01 1.2797e-01 1.2319e-01
1.0815e+02 4.5685e-02 4.9575e-02 4.9210e-02 1.1069e+02 1.5390e-01 1.5186e-01 1.4697e-01 1.1657e+02 1.3200e-01 2.0821e-01 2.0754e-01 1.0825e+02 1.7010e-01 1.6823e-01 1.7074e-01 1.1086e+02 1.3886e-01 1.2956e-01 1.2481e-01
1.0818e+02 4.6010e-02 5.0115e-02 4.9784e-02 1.1072e+02 1.5492e-01 1.5367e-01 1.4891e-01 1.1661e+02 1.3495e-01 2.1210e-01 2.1140e-01 1.0827e+02 1.6861e-01 1.6734e-01 1.6993e-01 1.1089e+02 1.4036e-01 1.3115e-01 1.2643e-01
1.0821e+02 4.6343e-02 5.0651e-02 5.0351e-02 1.1074e+02 1.5590e-01 1.5545e-01 1.5082e-01 1.1665e+02 1.3785e-01 2.1566e-01 2.1495e-01 1.0830e+02 1.6715e-01 1.6645e-01 1.6912e-01 1.1091e+02 1.4180e-01 1.3273e-01 1.2807e-01
1.0824e+02 4.6686e-02 5.1185e-02 5.0912e-02 1.1077e+02 1.5683e-01 1.5720e-01 1.5272e-01 1.1669e+02 1.4067e-01 2.1886e-01 2.1815e-01 1.0833e+02 1.6571e-01 1.6557e-01 1.6832e-01 1.1093e+02 1.4318e-01 1.3432e-01 1.2972e-01
1.0827e+02 4.7040e-02 5.1716e-02 5.1467e-02 1.1079e+02 1.5773e-01 1.5893e-01 1.5459e-01 1.1673e+02 1.4341e-01 2.2168e-01 2.2098e-01 1.0836e+02 1.6431e-01 1.6469e-01 1.6752e-01 1.1095e+02 1.4450e-01 1.3592e-01 1.3139e-01
1.0829e+02 4.7408e-02 5.2244e-02 5.2016e-02 1.1082e+02 1.5860e-01 1.6062e-01 1.5644e-01 1.1677e+02 1.4606e-01 2.2410e-01 2.2342e-01 1.0838e+02 1.6294e-01 1.6381e-01 1.6675e-01 1.1098e+02 1.4576e-01 1.3753e-01 1.3307e-01
1.0832e+02 4.7790e-02 5.2771e-02 5.2560e-02 1.1084e+02 1.5944e-01 1.6229e-01 1.5826e-01 1.1682e+02 1.4862e-01 2.2613e-01 2.2547e-01 1.0841e+02 1.6160e-01 1.6294e-01 1.6599e-01 1.1100e+02 1.4696e-01 1.3916e-01 1.3478e-01
1.0835e+02 4.8188e-02 5.3297e-02 5.3099e-02 1.1087e+02 1.6025e-01 1.6391e-01 1.6005e-01 1.1686e+02 1.5109e-01 2.2777e-01 2.2715e-01 1.0844e+02 1.6029e-01 1.6208e-01 1.6525e-01 1.1102e+02 1.4810e-01 1.4080e-01 1.3651e-01
1.0838e+02 4.8603e-02 5.3823e-02 5.3635e-02 1.1089e+02 1.6103e-01 1.6550e-01 1.6180e-01 1.1690e+02 1.5347e-01 2.2907e-01 2.2850e-01 1.0847e+02 1.5901e-01 1.6123e-01 1.6454e-01 1.1104e+02 1.4919e-01 1.4246e-01 1.3826e-01
1.0841e+02 4.9037e-02 5.4350e-02 5.4168e-02 1.1092e+02 1.6180e-01 1.6704e-01 1.6351e-01 1.1694e+02 1.5577e-01 2.3009e-01 2.2956e-01 1.0850e+02 1.5776e-01 1.6040e-01 1.6385e-01 1.1107e+02 1.5022e-01 1.4414e-01 1.4004e-01
1.0844e+02 4.9491e-02 5.4878e-02 5.4700e-02 1.1095e+02 1.6255e-01 1.6855e-01 1.6519e-01 1.1698e+02 1.5802e-01 2.3088e-01 2.3042e-01 1.0852e+02 1.5653e-01 1.5957e-01 1.6319e-01 1.1109e+02 1.5121e-01 1.4584e-01 1.4184e-01
1.0847e+02 4.9966e-02 5.5410e-02 5.5231e-02 1.1097e+02 1.6329e-01 1.7002e-01 1.6682e-01 1.1702e+02 1.6021e-01 2.3156e-01 2.3114e-01 1.0855e+02 1.5534e-01 1.5876e-01 1.6256e-01 1.1111e+02 1.5215e-01 1.4756e-01 1.4367e-01
1.0850e+02 5.0462e-02 5.5945e-02 5.5764e-02 1.1100e+02 1.6402e-01 1.7144e-01 1.6841e-01 1.1706e+02 1.6238e-01 2.3219e-01 2.3184e-01 1.0858e+02 1.5416e-01 1.5796e-01 1.6196e-01 1.1113e+02 1.5306e-01 1.4930e-01 1.4552e-01
1.0852e+02 5.0979e-02 5.6484e-02 5.6299e-02 1.1102e+02 1.6474e-01 1.7283e-01 1.6996e-01 1.1710e+02 1.6453e-01 2.3290e-01 2.3259e-01 1.0861e+02 1.5301e-01 1.5718e-01 1.6140e-01 1.1116e+02 1.5393e-01 1.5106e-01 1.4740e-01
1.0855e+02 5.1520e-02 5.7029e-02 5.6837e-02 1.1105e+02 1.6546e-01 1.7417e-01 1.7146e-01 1.1714e+02 1.6670e-01 2.3375e-01 2.3348e-01 1.0863e+02 1.5188e-01 1.5641e-01 1.6086e-01 1.1118e+02 1.5477e-01 1.5283e-01 1.4930e-01
1.0858e+02 5.2082e-02 5.7581e-02 5.7381e-02 1.1107e+02 1.6618e-01 1.7548e-01 1.7292e-01 1.1718e+02 1.6888e-01 2.3482e-01 2.3459e-01 1.0866e+02 1.5077e-01 1.5567e-01 1.6036e-01 1.1120e+02 1.5559e-01 1.5461e-01 1.5121e-01
1.0861e+02 5.2668e-02 5.8140e-02 5.7930e-02 1.1110e+02 1.6689e-01 1.7675e-01 1.7433e-01 1.1722e+02 1.7110e-01 2.3616e-01 2.3596e-01 1.0869e+02 1.4968e-01 1.5494e-01 1.5990e-01 1.1122e+02 1.5639e-01 1.5641e-01 1.5313e-01
1.0864e+02 5.3275e-02 5.8707e-02 5.8486e-02 1.1112e+02 1.6762e-01 1.7798e-01 1.7571e-01 1.1727e+02 1.7337e-01 2.3780e-01 2.3762e-01 1.0872e+02 1.4860e-01 1.5423e-01 1.5946e-01 1.1125e+02 1.5717e-01 1.5821e-01 1.5507e-01
1.0867e+02 5.3905e-02 5.9283e-02 5.9051e-02 1.1115e+02 1.6834e-01 1.7918e-01 1.7703e-01 1.1731e+02 1.7569e-01 2.3972e-01 2.3955e-01 1.0875e+02 1.4753e-01 1.5354e-01 1.5905e-01 1.1127e+02 1.5795e-01 1.6001e-01 1.5701e-01
1.0870e+02 5.4557e-02 5.9868e-02 5.9624e-02 1.1117e+02 1.6907e-01 1.8034e-01 1.7832e-01 1.1735e+02 1.7808e-01 2.4188e-01 2.4174e-01 1.0877e+02 1.4647e-01 1.5287e-01 1.5867e-01 1.1129e+02 1.5873e-01 1.6182e-01 1.5896e-01
1.0873e+02 5.5229e-02 6.0463e-02 6.0208e-02 1.1120e+02 1.6980e-01 1.8147e-01 1.7957e-01 1.1739e+02 1.8052e-01 2.4424e-01 2.4412e-01 1.0880e+02 1.4541e-01 1.5222e-01 1.5832e-01 1.1131e+02 1.5950e-01 1.6361e-01 1.6090e-01
1.0876e+02 5.5921e-02 6.1069e-02 6.0801e-02 1.1123e+02 1.7054e-01 1.8257e-01 1.8078e-01 1.1743e+02 1.8303e-01 2.4671e-01 2.4661e-01 1.0883e+02 1.4437e-01 1.5159e-01 1.5798e-01 1.1134e+02 1.6028e-01 1.6539e-01 1.6283e-01
1.0878e+02 5.6632e-02 6.1684e-02 6.1406e-02 1.1125e+02 1.7128e-01 1.8364e-01 1.8195e-01 1.1747e+02 1.8558e-01 2.4920e-01 2.4913e-01 1.0886e+02 1.4332e-01 1.5097e-01 1.5767e-01 1.1136e+02 1.6107e-01 1.6716e-01 1.6475e-01
1.0881e+02 5.7362e-02 6.2310e-02 6.2022e-02 1.1128e+02 1.7203e-01 1.8469e-01 1.8308e-01 1.1751e+02 1.8819e-01 2.5160e-01 2.5157e-01 1.0888e+02 1.4227e-01 1.5038e-01 1.5737e-01 1.1138e+02 1.6186e-01 1.6890e-01 1.6665e-01
1.0884e+02 5.8108e-02 6.2947e-02 6.2649e-02 1.1130e+02 1.7277e-01 1.8570e-01 1.8418e-01 1.1755e+02 1.9083e-01 2.5382e-01 2.5384e-01 1.0891e+02 1.4123e-01 1.4981e-01 1.5708e-01 1.1140e+02 1.6267e-01 1.7063e-01 1.6852e-01
1.0887e+02 5.8869e-02 6.3594e-02 6.3287e-02 1.1133e+02 1.7352e-01 1.8669e-01 1.8524e-01 1.1759e+02 1.9351e-01 2.5578e-01 2.5585e-01 1.0894e+02 1.4017e-01 1.4925e-01 1.5680e-01 1.1143e+02 1.6350e-01 1.7232e-01 1.7037e-01
1.0890e+02 5.9645e-02 6.4250e-02 6.3936e-02 1.1135e+02 1.7426e-01 1.8765e-01 1.8628e-01 1.1763e+02 1.9622e-01 2.5740e-01 2.5752e-01 1.0897e+02 1.3912e-01 1.4871e-01 1.5653e-01 1.1145e+02 1.6434e-01 1.7398e-01 1.7219e-01
1.0893e+02 6.0433e-02 6.4917e-02 6.4596e-02 1.1138e+02 1.7500e-01 1.8859e-01 1.8728e-01 1.1767e+02 1.9896e-01 2.5863e-01 2.5880e-01 1.0899e+02 1.3805e-01 1.4818e-01 1.5625e-01 1.1147e+02 1.6519e-01 1.7561e-01 1.7397e-01
1.0896e+02 6.1232e-02 6.5592e-02 6.5266e-02 1.1140e+02 1.7573e-01 1.8950e-01 1.8824e-01 1.1772e+02 2.0173e-01 2.5944e-01 2.5966e-01 1.0902e+02 1.3698e-01 1.4766e-01 1.5597e-01 1.1149e+02 1.6607e-01 1.7720e-01 1.7571e-01
1.0899e+02 6.2041e-02 6.6276e-02 6.5945e-02 1.1143e+02 1.7644e-01 1.9038e-01 1.8918e-01 1.1776e+02 2.0452e-01 2.5983e-01 2.6009e-01 1.0905e+02 1.3589e-01 1.4716e-01 1.5569e-01 1.1152e+02 1.6696e-01 1.7875e-01 1.7741e-01
1.0901e+02 6.2858e-02 6.6967e-02 6.6633e-02 1.1145e+02 1.7715e-01 1.9124e-01 1.9009e-01 1.1780e+02 2.0734e-01 2.5981e-01 2.6010e-01 1.0908e+02 1.3480e-01 1.4666e-01 1.5539e-01 1.1154e+02 1.6786e-01 1.8027e-01 1.7907e-01
1.0904e+02 6.3680e-02 6.7665e-02 6.7328e-02 1.1148e+02 1.7783e-01 1.9207e-01 1.9097e-01 1.1784e+02 2.1018e-01 2.5942e-01 2.5973e-01 1.0911e+02 1.3369e-01 1.4616e-01 1.5507e-01 1.1156e+02 1.6879e-01 1.8174e-01 1.8068e-01
1.0907e+02 6.4508e-02 6.8369e-02 6.8030e-02 1.1151e+02 1.7849e-01 1.9287e-01 1.9181e-01 1.1788e+02 2.1305e-01 2.5871e-01 2.5901e-01 1.0913e+02 1.3257e-01 1.4568e-01 1.5474e-01 1.1158e+02 1.6972e-01 1.8317e-01 1.8224e-01
1.0910e+02 6.5338e-02 6.9078e-02 6.8738e-02 1.1153e+02 1.7913e-01 1.9365e-01 1.9262e-01 1.1792e+02 2.1594e-01 2.5773e-01 2.5802e-01 1.0916e+02 1.3143e-01 1.4519e-01 1.5438e-01 1.1161e+02 1.7067e-01 1.8456e-01 1.8375e-01
1.0913e+02 6.6170e-02 6.9792e-02 6.9450e-02 1.1156e+02 1.7974e-01 1.9439e-01 1.9340e-01 1.1796e+02 2.1886e-01 2.5654e-01 2.5681e-01 1.0919e+02 1.3029e-01 1.4469e-01 1.5400e-01 1.1163e+02 1.7162e-01 1.8591e-01 1.8521e-01
1.0916e+02 6.7002e-02 7.0509e-02 7.0165e-02 1.1158e+02 1.8032e-01 1.9510e-01 1.9415e-01 1.1800e+02 2.2180e-01 2.5521e-01 2.5545e-01 1.0922e+02 1.2912e-01 1.4420e-01 1.5358e-01 1.1165e+02 1.7258e-01 1.8723e-01 1.8662e-01
1.0919e+02 6.7833e-02 7.1228e-02 7.0883e-02 1.1161e+02 1.8087e-01 1.9578e-01 1.9486e-01 1.1804e+02 2.2475e-01 2.5378e-01 2.5399e-01 1.0924e+02 1.2795e-01 1.4369e-01 1.5314e-01 1.1167e+02 1.7355e-01 1.8850e-01 1.8798e-01
1.0922e+02 6.8661e-02 7.1948e-02 7.1603e-02 1.1163e+02 1.8138e-01 1.9642e-01 1.9553e-01 1.1808e+02 2.2770e-01 2.5230e-01 2.5248e-01 1.0927e+02 1.2676e-01 1.4318e-01 1.5266e-01 1.1170e+02 1.7452e-01 1.8974e-01 1.8929e-01
1.0924e+02 6.9484e-02 7.2669e-02 7.2322e-02 1.1166e+02 1.8185e-01 1.9702e-01 1.9617e-01 1.1812e+02 2.3065e-01 2.5080e-01 2.5096e-01 1.0930e+02 1.2556e-01 1.4265e-01 1.5214e-01 1.1172e+02 1.7550e-01 1.9095e-01 1.9055e-01
1.0927e+02 7.0302e-02 7.3390e-02 7.3041e-02 1.1168e+02 1.8229e-01 1.9759e-01 1.9676e-01 1.1817e+02 2.3357e-01 2.4930e-01 2.4945e-01 1.0933e+02 1.2436e-01 1.4210e-01 1.5158e-01 1.1174e+02 1.7647e-01 1.9213e-01 1.9177e-01
1.0930e+02 7.1113e-02 7.4110e-02 7.3758e-02 1.1171e+02 1.8268e-01 1.9811e-01 1.9732e-01 1.1821e+02 2.3646e-01 2.4781e-01 2.4796e-01 1.0936e+02 1.2314e-01 1.4154e-01 1.5099e-01 1.1176e+02 1.7743e-01 1.9328e-01 1.9295e-01
1.0933e+02 7.1916e-02 7.4828e-02 7.4473e-02 1.1174e+02 1.8303e-01 1.9858e-01 1.9783e-01 1.1825e+02 2.3930e-01 2.4634e-01 2.4648e-01 1.0938e+02 1.2191e-01 1.4095e-01 1.5035e-01 1.1179e+02 1.7839e-01 1.9440e-01 1.9409e-01
1.0936e+02 7.2710e-02 7.5544e-02 7.5185e-02 1.1176e+02 1.8334e-01 1.9901e-01 1.9830e-01 1.1829e+02 2.4207e-01 2.4485e-01 2.4501e-01 1.0941e+02 1.2068e-01 1.4034e-01 1.4967e-01 1.1181e+02 1.7934e-01 1.9550e-01 1.9519e-01
1.0939e+02 7.3495e-02 7.6257e-02 7.5894e-02 1.1179e+02 1.8361e-01 1.9939e-01 1.9872e-01 1.1833e+02 2.4476e-01 2.4334e-01 2.4352e-01 1.0944e+02 1.1945e-01 1.3971e-01 1.4895e-01 1.1183e+02 1.8028e-01 1.9657e-01 1.9626e-01
1.0942e+02 7.4269e-02 7.6966e-02 7.6599e-02 1.1181e+02 1.8384e-01 1.9971e-01 1.9909e-01 1.1837e+02 2.4734e-01 2.4178e-01 2.4199e-01 1.0947e+02 1.1821e-01 1.3905e-01 1.4818e-01 1.1185e+02 1.8121e-01 1.9763e-01 1.9729e-01
1.0945e+02 7.5032e-02 7.7671e-02 7.7299e-02 1.1184e+02 1.8403e-01 1.9999e-01 1.9941e-01 1.1841e+02 2.4980e-01 2.4013e-01 2.4037e-01 1.0949e+02 1.1697e-01 1.3836e-01 1.4737e-01 1.1188e+02 1.8213e-01 1.9867e-01 1.9830e-01
1.0948e+02 7.5782e-02 7.8372e-02 7.7995e-02 1.1186e+02 1.8417e-01 2.0021e-01 1.9968e-01 1.1845e+02 2.5211e-01 2.3836e-01 2.3864e-01 1.0952e+02 1.1574e-01 1.3764e-01 1.4652e-01 1.1190e+02 1.8302e-01 1.9969e-01 1.9929e-01
1.0950e+02 7.6521e-02 7.9069e-02 7.8687e-02 1.1189e+02 1.8428e-01 2.0036e-01 1.9990e-01 1.1849e+02 2.5425e-01 2.3643e-01 2.3675e-01 1.0955e+02 1.1451e-01 1.3689e-01 1.4563e-01 1.1192e+02 1.8390e-01 2.0070e-01 2.0026e-01
1.0953e+02 7.7246e-02 7.9762e-02 7.9375e-02 1.1191e+02 1.8434e-01 2.0047e-01 2.0007e-01 1.1853e+02 2.5619e-01 2.3429e-01 2.3466e-01 1.0958e+02 1.1329e-01 1.3612e-01 1.4470e-01 1.1194e+02 1.8476e-01 2.0169e-01 2.0121e-01
1.0956e+02 7.7959e-02 8.0450e-02 8.0058e-02 1.1194e+02 1.8437e-01 2.0051e-01 2.0018e-01 1.1857e+02 2.5791e-01 2.3193e-01 2.3234e-01 1.0960e+02 1.1208e-01 1.3531e-01 1.4372e-01 1.1197e+02 1.8560e-01 2.0267e-01 2.0215e-01
1.0959e+02 7.8658e-02 8.1133e-02 8.0738e-02 1.1196e+02 1.8436e-01 2.0049e-01 2.0024e-01 1.1862e+02 2.5939e-01 2.2930e-01 2.2975e-01 1.0963e+02 1.1088e-01 1.3447e-01 1.4271e-01 1.1199e+02 1.8641e-01 2.0363e-01 2.0307e-01
1.0962e+02 7.9343e-02 8.1812e-02 8.1415e-02 1.1199e+02 1.8432e-01 2.0041e-01 2.0025e-01 1.1866e+02 2.6059e-01 2.2639e-01 2.2688e-01 1.0966e+02 1.0970e-01 1.3360e-01 1.4166e-01 1.1201e+02 1.8720e-01 2.0458e-01 2.0398e-01
1.0965e+02 8.0015e-02 8.2487e-02 8.2089e-02 1.1202e+02 1.8425e-01 2.0027e-01 2.0020e-01 1.1870e+02 2.6150e-01 2.2318e-01 2.2372e-01 1.0969e+02 1.0853e-01 1.3270e-01 1.4057e-01 1.1203e+02 1.8797e-01 2.0551e-01 2.0488e-01
1.0968e+02 8.0674e-02 8.3158e-02 8.2761e-02 1.1204e+02 1.8414e-01 2.0007e-01 2.0009e-01 1.1874e+02 2.6209e-01 2.1969e-01 2.2025e-01 1.0972e+02 1.0738e-01 1.3177e-01 1.3945e-01 1.1206e+02 1.8870e-01 2.0643e-01 2.0578e-01
1.0971e+02 8.1320e-02 8.3826e-02 8.3432e-02 1.1207e+02 1.8400e-01 1.9981e-01 1.9993e-01 1.1878e+02 2.6234e-01 2.1592e-01 2.1651e-01 1.0974e+02 1.0625e-01 1.3081e-01 1.3830e-01 1.1208e+02 1.8941e-01 2.0732e-01 2.0666e-01
1.0973e+02 8.1953e-02 8.4490e-02 8.4102e-02 1.1209e+02 1.8384e-01 1.9949e-01 1.9972e-01 1.1882e+02 2.6224e-01 2.1191e-01 2.1250e-01 1.0977e+02 1.0515e-01 1.2983e-01 1.3711e-01 1.1210e+02 1.9009e-01 2.0819e-01 2.0754e-01
1.0976e+02 8.2573e-02 8.5151e-02 8.4772e-02 1.1212e+02 1.8365e-01 1.9911e-01 1.9945e-01 1.1886e+02 2.6177e-01 2.0769e-01 2.0827e-01 1.0980e+02 1.0407e-01 1.2883e-01 1.3590e-01 1.1212e+02 1.9074e-01 2.0904e-01 2.0840e-01
1.0979e+02 8.3181e-02 8.5810e-02 8.5442e-02 1.1214e+02 1.8343e-01 1.9869e-01 1.9913e-01 1.1890e+02 2.6091e-01 2.0330e-01 2.0386e-01 1.0983e+02 1.0302e-01 1.2780e-01 1.3466e-01 1.1215e+02 1.9135e-01 2.0986e-01 2.0925e-01
1.0982e+02 8.3777e-02 8.6467e-02 8.6114e-02 1.1217e+02 1.8319e-01 1.9821e-01 1.9877e-01 1.1894e+02 2.5968e-01 1.9878e-01 1.9931e-01 1.0985e+02 1.0199e-01 1.2675e-01 1.3340e-01 1.1217e+02 1.9194e-01 2.1065e-01 2.1009e-01
1.0985e+02 8.4362e-02 8.7121e-02 8.6788e-02 1.1219e+02 1.8292e-01 1.9768e-01 1.9836e-01 1.1898e+02 2.5805e-01 1.9418e-01 1.9466e-01 1.0988e+02 1.0100e-01 1.2568e-01 1.3212e-01 1.1219e+02 1.9249e-01 2.1140e-01 2.1090e-01
1.0988e+02 8.4936e-02 8.7775e-02 8.7464e-02 1.1222e+02 1.8263e-01 1.9711e-01 1.9790e-01 1.1902e+02 2.5603e-01 1.8954e-01 1.8996e-01 1.0991e+02 1.0003e-01 1.2459e-01 1.3082e-01 1.1221e+02 1.9301e-01 2.1212e-01 2.1170e-01
1.0991e+02 8.5501e-02 8.8427e-02 8.8144e-02 1.1224e+02 1.8233e-01 1.9650e-01 1.9741e-01 1.1907e+02 2.5362e-01 1.8488e-01 1.8523e-01 1.0994e+02 9.9095e-02 1.2349e-01 1.2950e-01 1.1224e+02 1.9349e-01 2.1279e-01 2.1246e-01
1.0994e+02 8.6056e-02 8.9078e-02 8.8828e-02 1.1227e+02 1.8200e-01 1.9585e-01 1.9688e-01 1.1911e+02 2.5083e-01 1.8021e-01 1.8048e-01 1.0997e+02 9.8191e-02 1.2237e-01 1.2816e-01 1.1226e+02 1.9393e-01 2.1342e-01 2.1319e-01
1.0996e+02 8.6602e-02 8.9730e-02 8.9515e-02 1.1230e+02 1.8165e-01 1.9517e-01 1.9631e-01 1.1915e+02 2.4767e-01 1.7554e-01 1.7573e-01 1.0999e+02 9.7320e-02 1.2124e-01 1.2682e-01 1.1228e+02 1.9435e-01 2.1399e-01 2.1389e-01
1.0999e+02 8.7140e-02 9.0380e-02 9.0207e-02 1.1232e+02 1.8129e-01 1.9446e-01 1.9571e-01 1.1919e+02 2.4414e-01 1.7087e-01 1.7097e-01 1.1002e+02 9.6479e-02 1.2010e-01 1.2546e-01 1.1230e+02 1.9472e-01 2.1452e-01 2.1454e-01
1.1002e+02 8.7671e-02 9.1031e-02 9.0904e-02 1.1235e+02 1.8090e-01 1.9373e-01 1.9509e-01 1.1923e+02 2.4026e-01 1.6617e-01 1.6619e-01 1.1005e+02 9.5671e-02 1.1895e-01 1.2410e-01 1.1233e+02 1.9506e-01 2.1498e-01 2.1515e-01
1.1005e+02 8.8195e-02 9.1682e-02 9.1606e-02 1.1237e+02 1.8050e-01 1.9298e-01 1.9444e-01 1.1927e+02 2.3604e-01 1.6142e-01 1.6137e-01 1.1008e+02 9.4893e-02 1.1779e-01 1.2274e-01 1.1235e+02 1.9537e-01 2.1539e-01 2.1571e-01
1.1008e+02 8.8713e-02 9.2332e-02 9.2312e-02 1.1240e+02 1.8009e-01 1.9221e-01 1.9377e-01 1.1931e+02 2.3151e-01 1.5660e-01 1.5648e-01 1.1010e+02 9.4146e-02 1.1662e-01 1.2137e-01 1.1237e+02 1.9564e-01 2.1574e-01 2.1621e-01
1.1011e+02 8.9226e-02 9.2983e-02 9.3024e-02 1.1242e+02 1.7965e-01 1.9144e-01 1.9309e-01 1.1935e+02 2.2667e-01 1.5169e-01 1.5151e-01 1.1013e+02 9.3429e-02 1.1545e-01 1.2000e-01 1.1239e+02 1.9587e-01 2.1603e-01 2.1665e-01
1.1014e+02 8.9733e-02 9.3634e-02 9.3739e-02 1.1245e+02 1.7921e-01 1.9065e-01 1.9240e-01 1.1939e+02 2.2156e-01 1.4666e-01 1.4644e-01 1.1016e+02 9.2741e-02 1.1428e-01 1.1864e-01 1.1242e+02 1.9608e-01 2.1625e-01 2.1703e-01
1.1017e+02 9.0236e-02 9.4284e-02 9.4459e-02 1.1247e+02 1.7874e-01 1.8987e-01 1.9171e-01 1.1943e+02 2.1619e-01 1.4152e-01 1.4126e-01 1.1019e+02 9.2080e-02 1.1310e-01 1.1728e-01 1.1244e+02 1.9625e-01 2.1641e-01 2.1735e-01
1.1019e+02 9.0736e-02 9.4934e-02 9.5182e-02 1.1250e+02 1.7827e-01 1.8909e-01 1.9101e-01 1.1947e+02 2.1060e-01 1.3625e-01 1.3596e-01 1.1021e+02 9.1444e-02 1.1192e-01 1.1593e-01 1.1246e+02 1.9639e-01 2.1651e-01 2.1760e-01
1.1022e+02 9.1231e-02 9.5583e-02 9.5908e-02 1.1253e+02 1.7777e-01 1.8832e-01 1.9031e-01 1.1951e+02 2.0480e-01 1.3085e-01 1.3054e-01 1.1024e+02 9.0833e-02 1.1074e-01 1.1459e-01 1.1248e+02 1.9650e-01 2.1654e-01 2.1778e-01
1.1025e+02 9.1723e-02 9.6231e-02 9.6636e-02 1.1255e+02 1.7727e-01 1.8755e-01 1.8961e-01 1.1956e+02 1.9882e-01 1.2534e-01 1.2500e-01 1.1027e+02 9.0245e-02 1.0956e-01 1.1326e-01 1.1251e+02 1.9657e-01 2.1652e-01 2.1790e-01
1.1028e+02 9.2213e-02 9.6877e-02 9.7366e-02 1.1258e+02 1.7675e-01 1.8680e-01 1.8893e-01 1.1960e+02 1.9271e-01 1.1972e-01 1.1936e-01 1.1030e+02 8.9677e-02 1.0838e-01 1.1194e-01 1.1253e+02 1.9663e-01 2.1643e-01 2.1794e-01
1.1031e+02 9.2699e-02 9.7521e-02 9.8096e-02 1.1260e+02 1.7622e-01 1.8607e-01 1.8825e-01 1.1964e+02 1.8648e-01 1.1401e-01 1.1362e-01 1.1033e+02 8.9128e-02 1.0720e-01 1.1064e-01 1.1255e+02 1.9665e-01 2.1629e-01 2.1793e-01
1.1034e+02 9.3183e-02 9.8162e-02 9.8826e-02 1.1263e+02 1.7567e-01 1.8535e-01 1.8759e-01 1.1968e+02 1.8017e-01 1.0822e-01 1.0782e-01 1.1035e+02 8.8594e-02 1.0603e-01 1.0936e-01 1.1257e+02 1.9665e-01 2.1610e-01 2.1784e-01
1.1037e+02 9.3665e-02 9.8800e-02 9.9555e-02 1.1265e+02 1.7511e-01 1.8465e-01 1.8694e-01 1.1972e+02 1.7382e-01 1.0238e-01 1.0195e-01 1.1038e+02 8.8075e-02 1.0486e-01 1.0810e-01 1.1260e+02 1.9662e-01 2.1586e-01 2.1770e-01
1.1040e+02 9.4143e-02 9.9434e-02 1.0028e-01 1.1268e+02 1.7454e-01 1.8397e-01 1.8631e-01 1.1976e+02 1.6745e-01 9.6505e-02 9.6060e-02 1.1041e+02 8.7567e-02 1.0370e-01 1.0686e-01 1.1262e+02 1.9657e-01 2.1558e-01 2.1750e-01
1.1043e+02 9.4619e-02 1.0006e-01 1.0100e-01 1.1270e+02 1.7396e-01 1.8331e-01 1.8570e-01 1.1980e+02 1.6109e-01 9.0624e-02 9.0160e-02 1.1044e+02 8.7069e-02 1.0254e-01 1.0564e-01 1.1264e+02 1.9650e-01 2.1525e-01 2.1724e-01
1.1045e+02 9.5092e-02 1.0069e-01 1.0172e-01 1.1273e+02 1.7336e-01 1.8268e-01 1.8512e-01 1.1984e+02 1.5478e-01 8.4764e-02 8.4286e-02 1.1046e+02 8.6577e-02 1.0140e-01 1.0445e-01 1.1266e+02 1.9641e-01 2.1489e-01 2.1694e-01
1.1048e+02 9.5562e-02 1.0130e-01 1.0243e-01 1.1275e+02 1.7276e-01 1.8207e-01 1.8455e-01 1.1988e+02 1.4854e-01 7.8955e-02 7.8470e-02 1.1049e+02 8.6089e-02 1.0026e-01 1.0328e-01 1.1269e+02 1.9629e-01 2.1451e-01 2.1660e-01
1.1051e+02 9.6029e-02 1.0192e-01 1.0314e-01 1.1278e+02 1.7215e-01 1.8148e-01 1.8400e-01 1.1992e+02 1.4239e-01 7.3230e-02 7.2748e-02 1.1052e+02 8.5604e-02 9.9135e-02 1.0214e-01 1.1271e+02 1.9616e-01 2.1409e-01 2.1621e-01
1.1054e+02 9.6492e-02 1.0252e-01 1.0383e-01 1.1281e+02 1.7153e-01 1.8092e-01 1.8347e-01 1.1996e+02 1.3637e-01 6.7623e-02 6.7157e-02 1.1055e+02 8.5119e-02 9.8024e-02 1.0102e-01 1.1273e+02 1.9601e-01 2.1366e-01 2.1580e-01
1.1057e+02 9.6952e-02 1.0312e-01 1.0452e-01 1.1283e+02 1.7090e-01 1.8038e-01 1.8297e-01 1.2001e+02 1.3048e-01 6.2168e-02 6.1734e-02 1.1058e+02 8.4631e-02 9.6927e-02 9.9932e-02 1.1275e+02 1.9584e-01 2.1321e-01 2.1535e-01
1.1060e+02 9.7407e-02 1.0370e-01 1.0520e-01 1.1286e+02 1.7027e-01 1.7986e-01 1.8248e-01 1.2005e+02 1.2475e-01 5.6893e-02 5.6511e-02 1.1060e+02 8.4139e-02 9.5847e-02 9.8873e-02 1.1278e+02 1.9565e-01 2.1274e-01 2.1489e-01
1.1063e+02 9.7857e-02 1.0428e-01 1.0587e-01 1.1288e+02 1.6963e-01 1.7936e-01 1.8201e-01 1.2009e+02 1.1919e-01 5.1826e-02 5.1518e-02 1.1063e+02 8.3640e-02 9.4784e-02 9.7844e-02 1.1280e+02 1.9544e-01 2.1227e-01 2.1441e-01
1.1066e+02 9.8303e-02 1.0485e-01 1.0652e-01 1.1291e+02 1.6900e-01 1.7887e-01 1.8156e-01 1.2013e+02 1.1380e-01 4.6989e-02 4.6776e-02 1.1066e+02 8.3134e-02 9.3740e-02 9.6844e-02 1.1282e+02 1.9522e-01 2.1179e-01 2.1392e-01
1.1068e+02 9.8744e-02 1.0541e-01 1.0717e-01 1.1293e+02 1.6836e-01 1.7840e-01 1.8112e-01 1.2017e+02 1.0860e-01 4.2395e-02 4.2302e-02 1.1069e+02 8.2619e-02 9.2716e-02 9.5875e-02 1.1284e+02 1.9497e-01 2.1132e-01 2.1342e-01
1.1071e+02 9.9180e-02 1.0596e-01 1.0779e-01 1.1296e+02 1.6772e-01 1.7793e-01 1.8069e-01 1.2021e+02 1.0359e-01 3.8056e-02 3.8105e-02 1.1071e+02 8.2094e-02 9.1715e-02 9.4935e-02 1.1287e+02 1.9471e-01 2.1084e-01 2.1292e-01
1.1074e+02 9.9610e-02 1.0650e-01 1.0841e-01 1.1298e+02 1.6708e-01 1.7748e-01 1.8027e-01 1.2025e+02 9.8776e-02 3.3976e-02 3.4188e-02 1.1074e+02 8.1557e-02 9.0736e-02 9.4026e-02 1.1289e+02 1.9443e-01 2.1036e-01 2.1242e-01
1.1077e+02 1.0004e-01 1.0703e-01 1.0901e-01 1.1301e+02 1.6645e-01 1.7703e-01 1.7985e-01 1.2029e+02 9.4152e-02 3.0155e-02 3.0546e-02 1.1077e+02 8.1008e-02 8.9782e-02 9.3146e-02 1.1291e+02 1.9414e-01 2.0989e-01 2.1192e-01
1.1080e+02 1.0045e-01 1.0754e-01 1.0960e-01 1.1303e+02 1.6582e-01 1.7658e-01 1.7944e-01 1.2033e+02 8.9719e-02 2.6592e-02 2.7176e-02 1.1080e+02 8.0447e-02 8.8853e-02 9.2297e-02 1.1293e+02 1.9382e-01 2.0942e-01 2.1143e-01
1.1083e+02 1.0087e-01 1.0805e-01 1.1017e-01 1.1306e+02 1.6520e-01 1.7612e-01 1.7902e-01 1.2037e+02 8.5476e-02 2.3284e-02 2.4067e-02 1.1082e+02 7.9873e-02 8.7951e-02 9.1476e-02 1.1296e+02 1.9349e-01 2.0895e-01 2.1094e-01
1.1086e+02 1.0128e-01 1.0855e-01 1.1073e-01 1.1309e+02 1.6458e-01 1.7566e-01 1.7860e-01 1.2041e+02 8.1419e-02 2.0228e-02 2.1210e-02 1.1085e+02 7.9287e-02 8.7075e-02 9.0684e-02 1.1298e+02 1.9314e-01 2.0849e-01 2.1047e-01
1.1089e+02 1.0168e-01 1.0903e-01 1.1128e-01 1.1311e+02 1.6398e-01 1.7518e-01 1.7817e-01 1.2046e+02 7.7542e-02 1.7421e-02 1.8595e-02 1.1088e+02 7.8689e-02 8.6227e-02 8.9920e-02 1.1300e+02 1.9276e-01 2.0802e-01 2.1000e-01
1.1091e+02 1.0208e-01 1.0951e-01 1.1181e-01 1.1314e+02 1.6338e-01 1.7469e-01 1.7772e-01 1.2050e+02 7.3841e-02 1.4861e-02 1.6212e-02 1.1091e+02 7.8078e-02 8.5406e-02 8.9184e-02 1.1302e+02 1.9237e-01 2.0756e-01 2.0954e-01
1.1094e+02 1.0248e-01 1.0998e-01 1.1233e-01 1.1316e+02 1.6279e-01 1.7417e-01 1.7726e-01 1.2054e+02 7.0309e-02 1.2544e-02 1.4051e-02 1.1094e+02 7.7457e-02 8.4613e-02 8.8473e-02 1.1305e+02 1.9196e-01 2.0710e-01 2.0908e-01
1.1097e+02 1.0287e-01 1.1043e-01 1.1283e-01 1.1319e+02 1.6221e-01 1.7364e-01 1.7677e-01 1.2058e+02 6.6942e-02 1.0467e-02 1.2101e-02 1.1096e+02 7.6825e-02 8.3849e-02 8.7786e-02 1.1307e+02 1.9153e-01 2.0663e-01 2.0863e-01
1.1100e+02 1.0326e-01 1.1088e-01 1.1332e-01 1.1321e+02 1.6164e-01 1.7307e-01 1.7626e-01 1.2062e+02 6.3732e-02 8.6270e-03 1.0354e-02 1.1099e+02 7.6185e-02 8.3111e-02 8.7124e-02 1.1309e+02 1.9108e-01 2.0616e-01 2.0817e-01
1.1103e+02 1.0365e-01 1.1132e-01 1.1380e-01 1.1324e+02 1.6108e-01 1.7248e-01 1.7573e-01 1.2066e+02 6.0673e-02 7.0163e-03 8.7991e-03 1.1102e+02 7.5536e-02 8.2400e-02 8.6484e-02 1.1311e+02 1.9061e-01 2.0568e-01 2.0772e-01
1.1106e+02 1.0403e-01 1.1176e-01 1.1427e-01 1.1326e+02 1.6053e-01 1.7185e-01 1.7516e-01 1.2070e+02 5.7759e-02 5.6261e-03 7.4244e-03 1.1105e+02 7.4880e-02 8.1716e-02 8.5864e-02 1.1314e+02 1.9012e-01 2.0518e-01 2.0727e-01
1.1109e+02 1.0442e-01 1.1219e-01 1.1473e-01 1.1329e+02 1.5997e-01 1.7119e-01 1.7456e-01 1.2074e+02 5.4983e-02 4.4441e-03 6.2183e-03 1.1107e+02 7.4218e-02 8.1057e-02 8.5264e-02 1.1316e+02 1.8962e-01 2.0468e-01 2.0680e-01
1.1112e+02 1.0480e-01 1.1261e-01 1.1518e-01 1.1331e+02 1.5942e-01 1.7049e-01 1.7393e-01 1.2078e+02 5.2339e-02 3.4555e-03 5.1683e-03 1.1110e+02 7.3552e-02 8.0422e-02 8.4680e-02 1.1318e+02 1.8909e-01 2.0416e-01 2.0633e-01
1.1114e+02 1.0519e-01 1.1303e-01 1.1562e-01 1.1334e+02 1.5887e-01 1.6976e-01 1.7325e-01 1.2082e+02 4.9822e-02 2.6429e-03 4.2613e-03 1.1113e+02 7.2882e-02 7.9809e-02 8.4113e-02 1.1320e+02 1.8854e-01 2.0362e-01 2.0585e-01
1.1117e+02 1.0558e-01 1.1344e-01 1.1606e-01 1.1337e+02 1.5832e-01 1.6899e-01 1.7254e-01 1.2086e+02 4.7426e-02 1.9870e-03 3.4842e-03 1.1116e+02 7.2209e-02 7.9218e-02 8.3559e-02 1.1323e+02 1.8798e-01 2.0306e-01 2.0535e-01
1.1120e+02 1.0598e-01 1.1385e-01 1.1649e-01 1.1339e+02 1.5776e-01 1.6818e-01 1.7180e-01 1.2091e+02 4.5145e-02 1.4676e-03 2.8236e-03 1.1119e+02 7.1534e-02 7.8647e-02 8.3018e-02 1.1325e+02 1.8739e-01 2.0249e-01 2.0483e-01
1.1123e+02 1.0638e-01 1.1426e-01 1.1691e-01 1.1342e+02 1.5718e-01 1.6733e-01 1.7101e-01 1.2095e+02 4.2976e-02 1.0643e-03 2.2668e-03 1.1121e+02 7.0859e-02 7.8094e-02 8.2486e-02 1.1327e+02 1.8679e-01 2.0189e-01 2.0429e-01
1.1126e+02 1.0678e-01 1.1467e-01 1.1733e-01 1.1344e+02 1.5659e-01 1.6645e-01 1.7019e-01 1.2099e+02 4.0913e-02 7.5741e-04 1.8017e-03 1.1124e+02 7.0183e-02 7.7557e-02 8.1962e-02 1.1329e+02 1.8617e-01 2.0127e-01 2.0374e-01
1.1129e+02 1.0719e-01 1.1507e-01 1.1775e-01 1.1347e+02 1.5598e-01 1.6553e-01 1.6932e-01 1.2103e+02 3.8953e-02 5.2873e-04 1.4168e-03 1.1127e+02 6.9508e-02 7.7034e-02 8.1445e-02 1.1332e+02 1.8554e-01 2.0062e-01 2.0315e-01
1.1132e+02 1.0761e-01 1.1548e-01 1.1817e-01 1.1349e+02 1.5535e-01 1.6458e-01 1.6843e-01 1.2107e+02 3.7091e-02 3.6189e-04 1.1013e-03 1.1130e+02 6.8833e-02 7.6524e-02 8.0931e-02 1.1334e+02 1.8489e-01 1.9996e-01 2.0255e-01
1.1135e+02 1.0804e-01 1.1588e-01 1.1858e-01 1.1352e+02 1.5469e-01 1.6360e-01 1.6749e-01 1.2111e+02 3.5324e-02 2.4278e-04 8.4568e-04 1.1132e+02 6.8158e-02 7.6023e-02 8.0420e-02 1.1336e+02 1.8422e-01 1.9927e-01 2.0192e-01
1.1138e+02 1.0847e-01 1.1629e-01 1.1900e-01 1.1354e+02 1.5399e-01 1.6259e-01 1.6652e-01 1.2115e+02 3.3649e-02 1.5959e-04 6.4090e-04 1.1135e+02 6.7483e-02 7.5532e-02 7.9908e-02 1.1338e+02 1.8354e-01 1.9855e-01 2.0126e-01
1.1140e+02 1.0892e-01 1.1669e-01 1.1942e-01 1.1357e+02 1.5326e-01 1.6156e-01 1.6552e-01 1.2119e+02 3.2060e-02 1.0275e-04 4.7896e-04 1.1138e+02 6.6809e-02 7.5046e-02 7.9395e-02 1.1341e+02 1.8285e-01 1.9782e-01 2.0058e-01
1.1143e+02 1.0937e-01 1.1710e-01 1.1984e-01 1.1360e+02 1.5249e-01 1.6050e-01 1.6449e-01 1.2123e+02 3.0554e-02 6.4785e-05 3.5268e-04 1.1141e+02 6.6135e-02 7.4565e-02 7.8879e-02 1.1343e+02 1.8214e-01 1.9706e-01 1.9987e-01
1.1146e+02 1.0984e-01 1.1751e-01 1.2026e-01 1.1362e+02 1.5167e-01 1.5943e-01 1.6344e-01 1.2127e+02 2.9127e-02 3.9990e-05 2.5567e-04 1.1143e+02 6.5460e-02 7.4087e-02 7.8357e-02 1.1345e+02 1.8142e-01 1.9629e-01 1.9914e-01
1.1149e+02 1.1031e-01 1.1793e-01 1.2069e-01 1.1365e+02 1.5081e-01 1.5833e-01 1.6236e-01 1.2131e+02 2.7774e-02 2.4162e-05 1.8233e-04 1.1146e+02 6.4784e-02 7.3609e-02 7.7828e-02 1.1347e+02 1.8069e-01 1.9549e-01 1.9839e-01
1.1152e+02 1.1079e-01 1.1834e-01 1.2112e-01 1.1367e+02 1.4989e-01 1.5722e-01 1.6125e-01 1.2136e+02 2.6491e-02 1.4286e-05 1.2783e-04 1.1149e+02 6.4107e-02 7.3131e-02 7.7291e-02 1.1350e+02 1.7995e-01 1.9468e-01 1.9761e-01
1.1155e+02 1.1129e-01 1.1876e-01 1.2155e-01 1.1370e+02 1.4893e-01 1.5611e-01 1.6013e-01 1.2140e+02 2.5275e-02 8.2647e-06 8.8035e-05 1.1152e+02 6.3427e-02 7.2649e-02 7.6745e-02 1.1352e+02 1.7920e-01 1.9386e-01 1.9682e-01
1.1158e+02 1.1179e-01 1.1918e-01 1.2199e-01 1.1372e+02 1.4792e-01 1.5498e-01 1.5899e-01 1.2144e+02 2.4120e-02 4.6775e-06 5.9526e-05 1.1155e+02 6.2744e-02 7.2164e-02 7.6187e-02 1.1354e+02 1.7844e-01 1.9302e-01 1.9601e-01
1.1161e+02 1.1229e-01 1.1961e-01 1.2243e-01 1.1375e+02 1.4686e-01 1.5385e-01 1.5784e-01 1.2148e+02 2.3025e-02 2.5894e-06 3.9495e-05 1.1157e+02 6.2058e-02 7.1673e-02 7.5617e-02 1.1356e+02 1.7767e-01 1.9216e-01 1.9518e-01
1.1163e+02 1.1281e-01 1.2004e-01 1.2288e-01 1.1377e+02 1.4574e-01 1.5272e-01 1.5667e-01 1.2152e+02 2.1986e-02 1.4020e-06 2.5700e-05 1.1160e+02 6.1368e-02 7.1175e-02 7.5033e-02 1.1359e+02 1.7689e-01 1.9130e-01 1.9434e-01
1.1166e+02 1.1333e-01 1.2047e-01 1.2332e-01 1.1380e+02 1.4458e-01 1.5158e-01 1.5549e-01 1.2156e+02 2.1001e-02 7.4230e-07 1.6394e-05 1.1163e+02 6.0674e-02 7.0670e-02 7.4436e-02 1.1361e+02 1.7611e-01 1.9043e-01 1.9348e-01
1.1169e+02 1.1386e-01 1.2090e-01 1.2377e-01 1.1382e+02 1.4338e-01 1.5045e-01 1.5431e-01 1.2160e+02 2.0070e-02 3.8430e-07 1.0247e-05 1.1166e+02 5.9975e-02 7.0156e-02 7.3823e-02 1.1363e+02 1.7533e-01 1.8955e-01 1.9262e-01
1.1172e+02 1.1439e-01 1.2133e-01 1.2423e-01 1.1385e+02 1.4213e-01 1.4932e-01 1.5312e-01 1.2164e+02 1.9191e-02 1.9453e-07 6.2744e-06 1.1168e+02 5.9272e-02 6.9632e-02 7.3196e-02 1.1365e+02 1.7453e-01 1.8867e-01 1.9175e-01
1.1175e+02 1.1492e-01 1.2176e-01 1.2468e-01 1.1388e+02 1.4084e-01 1.4820e-01 1.5193e-01 1.2168e+02 1.8365e-02 9.6264e-08 3.7621e-06 1.1171e+02 5.8564e-02 6.9098e-02 7.2552e-02 1.1368e+02 1.7373e-01 1.8779e-01 1.9087e-01
1.1178e+02 1.1546e-01 1.2220e-01 1.2513e-01 1.1390e+02 1.3951e-01 1.4708e-01 1.5073e-01 1.2172e+02 1.7591e-02 4.6568e-08 2.2083e-06 1.1174e+02 5.7851e-02 6.8554e-02 7.1893e-02 1.1370e+02 1.7293e-01 1.8691e-01 1.8999e-01
1.1181e+02 1.1599e-01 1.2263e-01 1.2559e-01 1.1393e+02 1.3816e-01 1.4597e-01 1.4954e-01 1.2176e+02 1.6870e-02 2.2021e-08 1.2687e-06 1.1177e+02 5.7135e-02 6.7998e-02 7.1217e-02 1.1372e+02 1.7212e-01 1.8602e-01 1.8910e-01
1.1184e+02 1.1653e-01 1.2306e-01 1.2604e-01 1.1395e+02 1.3678e-01 1.4487e-01 1.4835e-01 1.2181e+02 1.6200e-02 1.0178e-08 7.1319e-07 1.1180e+02 5.6415e-02 6.7431e-02 7.0526e-02 1.1374e+02 1.7131e-01 1.8514e-01 1.8822e-01
1.1186e+02 1.1706e-01 1.2349e-01 1.2648e-01 1.1398e+02 1.3539e-01 1.4378e-01 1.4716e-01 1.2185e+02 1.5581e-02 4.5975e-09 3.9223e-07 1.1182e+02 5.5693e-02 6.6853e-02 6.9819e-02 1.1377e+02 1.7049e-01 1.8426e-01 1.8733e-01
1.1189e+02 1.1758e-01 1.2392e-01 1.2692e-01 1.1400e+02 1.3398e-01 1.4269e-01 1.4597e-01 1.2189e+02 1.5010e-02 2.0297e-09 2.1100e-07 1.1185e+02 5.4968e-02 6.6264e-02 6.9096e-02 1.1379e+02 1.6967e-01 1.8338e-01 1.8645e-01
1.1192e+02 1.1810e-01 1.2434e-01 1.2735e-01 1.1403e+02 1.3256e-01 1.4162e-01 1.4479e-01 1.2193e+02 1.4485e-02 8.7569e-10 1.1101e-07 1.1188e+02 5.4243e-02 6.5663e-02 6.8359e-02 1.1381e+02 1.6884e-01 1.8251e-01 1.8556e-01
1.1195e+02 1.1861e-01 1.2475e-01 1.2778e-01 1.1405e+02 1.3114e-01 1.4055e-01 1.4361e-01 1.2197e+02 1.4003e-02 3.6920e-10 5.7109e-08 1.1191e+02 5.3518e-02 6.5052e-02 6.7607e-02 1.1383e+02 1.6800e-01 1.8164e-01 1.8468e-01
1.1198e+02 1.1912e-01 1.2516e-01 1.2819e-01 1.1408e+02 1.2973e-01 1.3948e-01 1.4244e-01 1.2201e+02 1.3559e-02 1.5210e-10 2.8726e-08 1.1193e+02 5.2794e-02 6.4429e-02 6.6842e-02 1.1386e+02 1.6716e-01 1.8078e-01 1.8380e-01
1.1201e+02 1.1961e-01 1.2556e-01 1.2859e-01 1.1410e+02 1.2832e-01 1.3843e-01 1.4126e-01 1.2205e+02 1.3149e-02 6.1231e-11 1.4126e-08 1.1196e+02 5.2073e-02 6.3797e-02 6.6064e-02 1.1388e+02 1.6631e-01 1.7992e-01 1.8292e-01
1.1204e+02 1.2009e-01 1.2595e-01 1.2898e-01 1.1413e+02 1.2693e-01 1.3738e-01 1.4010e-01 1.2209e+02 1.2769e-02 2.4084e-11 6.7902e-09 1.1199e+02 5.1355e-02 6.3155e-02 6.5274e-02 1.1390e+02 1.6546e-01 1.7906e-01 1.8204e-01
1.1207e+02 1.2056e-01 1.2633e-01 1.2935e-01 1.1416e+02 1.2556e-01 1.3633e-01 1.3893e-01 1.2213e+02 1.2414e-02 9.2560e-12 3.1904e-09 1.1202e+02 5.0643e-02 6.2503e-02 6.4474e-02 1.1392e+02 1.6459e-01 1.7820e-01 1.8116e-01
1.1209e+02 1.2102e-01 1.2669e-01 1.2971e-01 1.1418e+02 1.2421e-01 1.3529e-01 1.3777e-01 1.2217e+02 1.2081e-02 3.4755e-12 1.4651e-09 1.1204e+02 4.9937e-02 6.1842e-02 6.3664e-02 1.1395e+02 1.6372e-01 1.7735e-01 1.8028e-01
1.1212e+02 1.2146e-01 1.2704e-01 1.3004e-01 1.1421e+02 1.2289e-01 1.3424e-01 1.3661e-01 1.2221e+02 1.1764e-02 1.2750e-12 6.5749e-10 1.1207e+02 4.9237e-02 6.1174e-02 6.2844e-02 1.1397e+02 1.6284e-01 1.7649e-01 1.7939e-01
1.1215e+02 1.2188e-01 1.2737e-01 1.3035e-01 1.1423e+02 1.2159e-01 1.3320e-01 1.3545e-01 1.2226e+02 1.1462e-02 4.5694e-13 2.8835e-10 1.1210e+02 4.8546e-02 6.0497e-02 6.2018e-02 1.1399e+02 1.6195e-01 1.7563e-01 1.7850e-01
1.1218e+02 1.2229e-01 1.2769e-01 1.3065e-01 1.1426e+02 1.2033e-01 1.3215e-01 1.3428e-01 1.2230e+02 1.1171e-02 1.5999e-13 1.2357e-10 1.1213e+02 4.7864e-02 5.9814e-02 6.1185e-02 1.1401e+02 1.6104e-01 1.7477e-01 1.7760e-01
1.1221e+02 1.2269e-01 1.2799e-01 1.3091e-01 1.1428e+02 1.1910e-01 1.3110e-01 1.3311e-01 1.2234e+02 1.0890e-02 5.4722e-14 5.1741e-11 1.1216e+02 4.7192e-02 5.9123e-02 6.0347e-02 1.1404e+02 1.6013e-01 1.7390e-01 1.7668e-01
1.1224e+02 1.2306e-01 1.2827e-01 1.3115e-01 1.1431e+02 1.1790e-01 1.3003e-01 1.3194e-01 1.2238e+02 1.0617e-02 1.8285e-14 2.1168e-11 1.1218e+02 4.6530e-02 5.8427e-02 5.9504e-02 1.1406e+02 1.5921e-01 1.7302e-01 1.7576e-01
1.1227e+02 1.2342e-01 1.2852e-01 1.3137e-01 1.1433e+02 1.1673e-01 1.2897e-01 1.3076e-01 1.2242e+02 1.0352e-02 5.9681e-15 8.4612e-12 1.1221e+02 4.5879e-02 5.7726e-02 5.8659e-02 1.1408e+02 1.5828e-01 1.7212e-01 1.7482e-01
1.1230e+02 1.2377e-01 1.2876e-01 1.3156e-01 1.1436e+02 1.1560e-01 1.2789e-01 1.2958e-01 1.2246e+02 1.0093e-02 1.9029e-15 3.3041e-12 1.1224e+02 4.5240e-02 5.7019e-02 5.7812e-02 1.1410e+02 1.5733e-01 1.7121e-01 1.7385e-01
1.1233e+02 1.2409e-01 1.2897e-01 1.3172e-01 1.1439e+02 1.1450e-01 1.2679e-01 1.2839e-01 1.2250e+02 9.8404e-03 5.9265e-16 1.2605e-12 1.1227e+02 4.4611e-02 5.6308e-02 5.6964e-02 1.1413e+02 1.5638e-01 1.7028e-01 1.7287e-01
1.1235e+02 1.2440e-01 1.2915e-01 1.3185e-01 1.1441e+02 1.1343e-01 1.2569e-01 1.2718e-01 1.2254e+02 9.5930e-03 1.8030e-16 4.6976e-13 1.1229e+02 4.3994e-02 5.5594e-02 5.6116e-02 1.1415e+02 1.5542e-01 1.6933e-01 1.7187e-01
1.1238e+02 1.2469e-01 1.2931e-01 1.3195e-01 1.1444e+02 1.1239e-01 1.2457e-01 1.2597e-01 1.2258e+02 9.3503e-03 5.3576e-17 1.7102e-13 1.1232e+02 4.3388e-02 5.4876e-02 5.5270e-02 1.1417e+02 1.5445e-01 1.6835e-01 1.7083e-01
1.1241e+02 1.2496e-01 1.2945e-01 1.3202e-01 1.1446e+02 1.1138e-01 1.2343e-01 1.2476e-01 1.2262e+02 9.1116e-03 1.5550e-17 6.0816e-14 1.1235e+02 4.2792e-02 5.4156e-02 5.4426e-02 1.1419e+02 1.5347e-01 1.6735e-01 1.6977e-01
1.1244e+02 1.2521e-01 1.2955e-01 1.3207e-01 1.1449e+02 1.1039e-01 1.2228e-01 1.2353e-01 1.2266e+02 8.8760e-03 4.4084e-18 2.1125e-14 1.1238e+02 4.2206e-02 5.3433e-02 5.3585e-02 1.1422e+02 1.5249e-01 1.6632e-01 1.6869e-01
1.1247e+02 1.2545e-01 1.2964e-01 1.3208e-01 1.1451e+02 1.0942e-01 1.2110e-01 1.2229e-01 1.2271e+02 8.6424e-03 1.2207e-18 7.1676e-15 1.1241e+02 4.1631e-02 5.2708e-02 5.2748e-02 1.1424e+02 1.5150e-01 1.6525e-01 1.6756e-01
1.1250e+02 1.2567e-01 1.2969e-01 1.3207e-01 1.1454e+02 1.0847e-01 1.1992e-01 1.2104e-01 1.2275e+02 8.4095e-03 3.3012e-19 2.3754e-15 1.1243e+02 4.1064e-02 5.1983e-02 5.1915e-02 1.1426e+02 1.5051e-01 1.6416e-01 1.6641e-01
1.1253e+02 1.2587e-01 1.2972e-01 1.3203e-01 1.1456e+02 1.0754e-01 1.1871e-01 1.1979e-01 1.2279e+02 8.1761e-03 8.7197e-20 7.6888e-16 1.1246e+02 4.0506e-02 5.1256e-02 5.1089e-02 1.1428e+02 1.4952e-01 1.6303e-01 1.6522e-01
1.1256e+02 1.2605e-01 1.2972e-01 1.3197e-01 1.1459e+02 1.0662e-01 1.1749e-01 1.1853e-01 1.2283e+02 7.9409e-03 2.2494e-20 2.4308e-16 1.1249e+02 3.9955e-02 5.0529e-02 5.0269e-02 1.1431e+02 1.4853e-01 1.6187e-01 1.6400e-01
1.1258e+02 1.2622e-01 1.2970e-01 1.3188e-01 1.1461e+02 1.0571e-01 1.1625e-01 1.1727e-01 1.2287e+02 7.7027e-03 5.6675e-21 7.5056e-17 1.1252e+02 3.9411e-02 4.9803e-02 4.9455e-02 1.1433e+02 1.4753e-01 1.6068e-01 1.6274e-01
1.1261e+02 1.2637e-01 1.2966e-01 1.3177e-01 1.1464e+02 1.0481e-01 1.1500e-01 1.1600e-01 1.2291e+02 7.4605e-03 1.3946e-21 2.2634e-17 1.1254e+02 3.8873e-02 4.9077e-02 4.8649e-02 1.1435e+02 1.4655e-01 1.5945e-01 1.6145e-01
1.1264e+02 1.2651e-01 1.2959e-01 1.3163e-01 1.1467e+02 1.0392e-01 1.1373e-01 1.1472e-01 1.2295e+02 7.2138e-03 3.3514e-22 6.6663e-18 1.1257e+02 3.8340e-02 4.8353e-02 4.7852e-02 1.1437e+02 1.4556e-01 1.5819e-01 1.6013e-01
1.1267e+02 1.2663e-01 1.2950e-01 1.3148e-01 1.1469e+02 1.0303e-01 1.1245e-01 1.1345e-01 1.2299e+02 6.9622e-03 7.8655e-23 1.9175e-18 1.1260e+02 3.7812e-02 4.7631e-02 4.7063e-02 1.1440e+02 1.4458e-01 1.5689e-01 1.5877e-01
1.1270e+02 1.2673e-01 1.2938e-01 1.3131e-01 1.1472e+02 1.0215e-01 1.1115e-01 1.1217e-01 1.2303e+02 6.7060e-03 1.8028e-23 5.3864e-19 1.1263e+02 3.7288e-02 4.6911e-02 4.6283e-02 1.1442e+02 1.4360e-01 1.5556e-01 1.5738e-01
1.1273e+02 1.2682e-01 1.2925e-01 1.3112e-01 1.1474e+02 1.0127e-01 1.0985e-01 1.1089e-01 1.2307e+02 6.4458e-03 4.0353e-24 1.4777e-19 1.1265e+02 3.6767e-02 4.6194e-02 4.5514e-02 1.1444e+02 1.4264e-01 1.5420e-01 1.5597e-01
1.1276e+02 1.2690e-01 1.2911e-01 1.3092e-01 1.1477e+02 1.0039e-01 1.0854e-01 1.0962e-01 1.2311e+02 6.1828e-03 8.8208e-25 3.9589e-20 1.1268e+02 3.6249e-02 4.5482e-02 4.4754e-02 1.1446e+02 1.4168e-01 1.5281e-01 1.5452e-01
1.1279e+02 1.2696e-01 1.2894e-01 1.3071e-01 1.1479e+02 9.9510e-02 1.0722e-01 1.0834e-01 1.2315e+02 5.9185e-03 1.8830e-25 1.0358e-20 1.1271e+02 3.5733e-02 4.4774e-02 4.4006e-02 1.1449e+02 1.4073e-01 1.5140e-01 1.5305e-01
1.1281e+02 1.2700e-01 1.2877e-01 1.3049e-01 1.1482e+02 9.8631e-02 1.0590e-01 1.0706e-01 1.2320e+02 5.6548e-03 3.9254e-26 2.6464e-21 1.1274e+02 3.5219e-02 4.4071e-02 4.3269e-02 1.1451e+02 1.3979e-01 1.4996e-01 1.5156e-01
1.1284e+02 1.2703e-01 1.2858e-01 1.3026e-01 1.1484e+02 9.7751e-02 1.0457e-01 1.0579e-01 1.2324e+02 5.3939e-03 7.9910e-27 6.6030e-22 1.1277e+02 3.4708e-02 4.3374e-02 4.2544e-02 1.1453e+02 1.3886e-01 1.4850e-01 1.5004e-01
1.1287e+02 1.2705e-01 1.2839e-01 1.3003e-01 1.1487e+02 9.6870e-02 1.0325e-01 1.0452e-01 1.2328e+02 5.1381e-03 1.5886e-27 1.6088e-22 1.1279e+02 3.4198e-02 4.2685e-02 4.1831e-02 1.1455e+02 1.3794e-01 1.4703e-01 1.4851e-01
1.1290e+02 1.2706e-01 1.2819e-01 1.2979e-01 1.1489e+02 9.5987e-02 1.0192e-01 1.0325e-01 1.2332e+02 4.8897e-03 3.0840e-28 3.8279e-23 1.1282e+02 3.3690e-02 4.2003e-02 4.1131e-02 1.1458e+02 1.3703e-01 1.4554e-01 1.4697e-01
1.1293e+02 1.2705e-01 1.2798e-01 1.2956e-01 1.1492e+02 9.5103e-02 1.0060e-01 1.0198e-01 1.2336e+02 4.6509e-03 5.8463e-29 8.8941e-24 1.1285e+02 3.3184e-02 4.1329e-02 4.0444e-02 1.1460e+02 1.3612e-01 1.4403e-01 1.4541e-01
1.1296e+02 1.2704e-01 1.2777e-01 1.2933e-01 1.1495e+02 9.4217e-02 9.9276e-02 1.0070e-01 1.2340e+02 4.4237e-03 1.0823e-29 2.0180e-24 1.1288e+02 3.2681e-02 4.0665e-02 3.9772e-02 1.1462e+02 1.3523e-01 1.4252e-01 1.4384e-01
1.1299e+02 1.2701e-01 1.2757e-01 1.2911e-01 1.1497e+02 9.3328e-02 9.7959e-02 9.9431e-02 1.2344e+02 4.2098e-03 1.9564e-30 4.4709e-25 1.1290e+02 3.2179e-02 4.0011e-02 3.9113e-02 1.1464e+02 1.3435e-01 1.4101e-01 1.4227e-01
1.1302e+02 1.2697e-01 1.2736e-01 1.2889e-01 1.1500e+02 9.2437e-02 9.6648e-02 9.8156e-02 1.2348e+02 4.0108e-03 3.4533e-31 9.6726e-26 1.1293e+02 3.1681e-02 3.9367e-02 3.8470e-02 1.1467e+02 1.3347e-01 1.3949e-01 1.4069e-01
1.1304e+02 1.2692e-01 1.2716e-01 1.2867e-01 1.1502e+02 9.1542e-02 9.5343e-02 9.6877e-02 1.2352e+02 3.8273e-03 5.9523e-32 2.0434e-26 1.1296e+02 3.1186e-02 3.8735e-02 3.7842e-02 1.1469e+02 1.3260e-01 1.3797e-01 1.3912e-01
1.1307e+02 1.2687e-01 1.2696e-01 1.2847e-01 1.1505e+02 9.0644e-02 9.4046e-02 9.5595e-02 1.2356e+02 3.6600e-03 1.0018e-32 4.2153e-27 1.1299e+02 3.0694e-02 3.8116e-02 3.7230e-02 1.1471e+02 1.3173e-01 1.3646e-01 1.3755e-01
1.1310e+02 1.2680e-01 1.2677e-01 1.2828e-01 1.1507e+02 8.9742e-02 9.2757e-02 9.4309e-02 1.2360e+02 3.5086e-03 1.6465e-33 8.4911e-28 1.1302e+02 3.0207e-02 3.7510e-02 3.6634e-02 1.1473e+02 1.3087e-01 1.3496e-01 1.3598e-01
1.1313e+02 1.2673e-01 1.2659e-01 1.2810e-01 1.1510e+02 8.8834e-02 9.1478e-02 9.3017e-02 1.2365e+02 3.3726e-03 2.6424e-34 1.6702e-28 1.1304e+02 2.9725e-02 3.6917e-02 3.6055e-02 1.1476e+02 1.3001e-01 1.3347e-01 1.3442e-01
1.1316e+02 1.2666e-01 1.2642e-01 1.2794e-01 1.1512e+02 8.7920e-02 9.0207e-02 9.1720e-02 1.2369e+02 3.2508e-03 4.1406e-35 3.2077e-29 1.1307e+02 2.9249e-02 3.6339e-02 3.5493e-02 1.1478e+02 1.2914e-01 1.3199e-01 1.3288e-01
1.1319e+02 1.2657e-01 1.2626e-01 1.2778e-01 1.1515e+02 8.6999e-02 8.8947e-02 9.0417e-02 1.2373e+02 3.1416e-03 6.3356e-36 6.0158e-30 1.1310e+02 2.8778e-02 3.5775e-02 3.4948e-02 1.1480e+02 1.2828e-01 1.3053e-01 1.3134e-01
1.1322e+02 1.2649e-01 1.2611e-01 1.2764e-01 1.1518e+02 8.6070e-02 8.7698e-02 8.9109e-02 1.2377e+02 3.0428e-03 9.4658e-37 1.1016e-30 1.1313e+02 2.8315e-02 3.5226e-02 3.4421e-02 1.1482e+02 1.2741e-01 1.2908e-01 1.2982e-01
1.1325e+02 1.2640e-01 1.2597e-01 1.2751e-01 1.1520e+02 8.5132e-02 8.6459e-02 8.7795e-02 1.2381e+02 2.9522e-03 1.3809e-37 1.9698e-31 1.1315e+02 2.7859e-02 3.4693e-02 3.3913e-02 1.1485e+02 1.2654e-01 1.2765e-01 1.2832e-01
1.1328e+02 1.2630e-01 1.2585e-01 1.2740e-01 1.1523e+02 8.4183e-02 8.5231e-02 8.6477e-02 1.2385e+02 2.8673e-03 1.9671e-38 3.4392e-32 1.1318e+02 2.7410e-02 3.4176e-02 3.3422e-02 1.1487e+02 1.2566e-01 1.2624e-01 1.2683e-01
1.1330e+02 1.2620e-01 1.2573e-01 1.2730e-01 1.1525e+02 8.3224e-02 8.4014e-02 8.5154e-02 1.2389e+02 2.7856e-03 2.7360e-39 5.8632e-33 1.1321e+02 2.6971e-02 3.3675e-02 3.2949e-02 1.1489e+02 1.2477e-01 1.2486e-01 1.2537e-01
1.1333e+02 1.2610e-01 1.2563e-01 1.2721e-01 1.1528e+02 8.2253e-02 8.2807e-02 8.3828e-02 1.2393e+02 2.7049e-03 3.7157e-40 9.7601e-34 1.1324e+02 2.6540e-02 3.3190e-02 3.2495e-02 1.1491e+02 1.2387e-01 1.2349e-01 1.2392e-01
1.1336e+02 1.2600e-01 1.2554e-01 1.2713e-01 1.1530e+02 8.1269e-02 8.1611e-02 8.2500e-02 1.2397e+02 2.6233e-03 4.9273e-41 1.5864e-34 1.1326e+02 2.6118e-02 3.2722e-02 3.2058e-02 1.1494e+02 1.2295e-01 1.2215e-01 1.2249e-01
1.1339e+02 1.2590e-01 1.2546e-01 1.2707e-01 1.1533e+02 8.0272e-02 8.0424e-02 8.1170e-02 1.2401e+02 2.5395e-03 6.3797e-42 2.5177e-35 1.1329e+02 2.5706e-02 3.2269e-02 3.1640e-02 1.1496e+02 1.2203e-01 1.2083e-01 1.2109e-01
1.1342e+02 1.2580e-01 1.2539e-01 1.2701e-01 1.1535e+02 7.9261e-02 7.9247e-02 7.9839e-02 1.2405e+02 2.4525e-03 8.0654e-43 3.9014e-36 1.1332e+02 2.5304e-02 3.1832e-02 3.1240e-02 1.1498e+02 1.2108e-01 1.1953e-01 1.1970e-01
1.1345e+02 1.2570e-01 1.2533e-01 1.2696e-01 1.1538e+02 7.8237e-02 7.8079e-02 7.8509e-02 1.2410e+02 2.3624e-03 9.9558e-44 5.9032e-37 1.1335e+02 2.4912e-02 3.1412e-02 3.0857e-02 1.1500e+02 1.2012e-01 1.1825e-01 1.1834e-01
1.1348e+02 1.2560e-01 1.2527e-01 1.2692e-01 1.1540e+02 7.7199e-02 7.6918e-02 7.7180e-02 1.2414e+02 2.2697e-03 1.1999e-44 8.7213e-38 1.1338e+02 2.4530e-02 3.1006e-02 3.0491e-02 1.1503e+02 1.1915e-01 1.1699e-01 1.1699e-01
1.1351e+02 1.2551e-01 1.2523e-01 1.2688e-01 1.1543e+02 7.6148e-02 7.5763e-02 7.5854e-02 1.2418e+02 2.1754e-03 1.4121e-45 1.2581e-38 1.1340e+02 2.4159e-02 3.0617e-02 3.0142e-02 1.1505e+02 1.1815e-01 1.1574e-01 1.1566e-01
1.1353e+02 1.2541e-01 1.2519e-01 1.2685e-01 1.1546e+02 7.5084e-02 7.4614e-02 7.4530e-02 1.2422e+02 2.0811e-03 1.6225e-46 1.7720e-39 1.1343e+02 2.3798e-02 3.0241e-02 2.9810e-02 1.1507e+02 1.1714e-01 1.1451e-01 1.1435e-01
1.1356e+02 1.2532e-01 1.2515e-01 1.2681e-01 1.1548e+02 7.4008e-02 7.3468e-02 7.3210e-02 1.2426e+02 1.9884e-03 1.8203e-47 2.4369e-40 1.1346e+02 2.3448e-02 2.9881e-02 2.9493e-02 1.1509e+02 1.1610e-01 1.1330e-01 1.1306e-01
1.1359e+02 1.2523e-01 1.2511e-01 1.2678e-01 1.1551e+02 7.2922e-02 7.2325e-02 7.1894e-02 1.2430e+02 1.8993e-03 1.9939e-48 3.2723e-41 1.1349e+02 2.3108e-02 2.9534e-02 2.9190e-02 1.1512e+02 1.1505e-01 1.1209e-01 1.1178e-01
1.1362e+02 1.2515e-01 1.2507e-01 1.2674e-01 1.1553e+02 7.1827e-02 7.1184e-02 7.0582e-02 1.2434e+02 1.8154e-03 2.1325e-49 4.2903e-42 1.1351e+02 2.2779e-02 2.9200e-02 2.8902e-02 1.1514e+02 1.1397e-01 1.1090e-01 1.1051e-01
1.1365e+02 1.2506e-01 1.2503e-01 1.2671e-01 1.1556e+02 7.0725e-02 7.0041e-02 6.9276e-02 1.2438e+02 1.7381e-03 2.2268e-50 5.4922e-43 1.1354e+02 2.2460e-02 2.8880e-02 2.8628e-02 1.1516e+02 1.1288e-01 1.0971e-01 1.0926e-01
1.1368e+02 1.2499e-01 1.2499e-01 1.2666e-01 1.1558e+02 6.9616e-02 6.8898e-02 6.7974e-02 1.2442e+02 1.6685e-03 2.2704e-51 6.8649e-44 1.1357e+02 2.2151e-02 2.8571e-02 2.8365e-02 1.1518e+02 1.1176e-01 1.0853e-01 1.0801e-01
1.1371e+02 1.2491e-01 1.2495e-01 1.2661e-01 1.1561e+02 6.8504e-02 6.7751e-02 6.6677e-02 1.2446e+02 1.6071e-03 2.2601e-52 8.3780e-45 1.1360e+02 2.1851e-02 2.8275e-02 2.8115e-02 1.1521e+02 1.1063e-01 1.0735e-01 1.0678e-01
1.1374e+02 1.2484e-01 1.2489e-01 1.2655e-01 1.1563e+02 6.7390e-02 6.6600e-02 6.5386e-02 1.2450e+02 1.5540e-03 2.1967e-53 9.9833e-46 1.1363e+02 2.1562e-02 2.7989e-02 2.7875e-02 1.1523e+02 1.0947e-01 1.0617e-01 1.0555e-01
1.1376e+02 1.2478e-01 1.2483e-01 1.2648e-01 1.1566e+02 6.6275e-02 6.5444e-02 6.4100e-02 1.2455e+02 1.5090e-03 2.0846e-54 1.1615e-46 1.1365e+02 2.1282e-02 2.7713e-02 2.7644e-02 1.1525e+02 1.0830e-01 1.0499e-01 1.0433e-01
1.1379e+02 1.2472e-01 1.2476e-01 1.2639e-01 1.1568e+02 6.5163e-02 6.4283e-02 6.2820e-02 1.2459e+02 1.4715e-03 1.9315e-55 1.3195e-47 1.1368e+02 2.1011e-02 2.7447e-02 2.7423e-02 1.1527e+02 1.0711e-01 1.0381e-01 1.0311e-01
1.1382e+02 1.2466e-01 1.2468e-01 1.2629e-01 1.1571e+02 6.4056e-02 6.3116e-02 6.1547e-02 1.2463e+02 1.4406e-03 1.7473e-56 1.4635e-48 1.1371e+02 2.0749e-02 2.7190e-02 2.7209e-02 1.1530e+02 1.0590e-01 1.0263e-01 1.0189e-01
1.1385e+02 1.2461e-01 1.2458e-01 1.2618e-01 1.1574e+02 6.2954e-02 6.1944e-02 6.0281e-02 1.2467e+02 1.4153e-03 1.5433e-57 1.5849e-49 1.1374e+02 2.0496e-02 2.6941e-02 2.7001e-02 1.1532e+02 1.0467e-01 1.0144e-01 1.0067e-01
1.1388e+02 1.2456e-01 1.2447e-01 1.2604e-01 1.1576e+02 6.1860e-02 6.0766e-02 5.9022e-02 1.2471e+02 1.3947e-03 1.3309e-58 1.6759e-50 1.1376e+02 2.0252e-02 2.6700e-02 2.6800e-02 1.1534e+02 1.0342e-01 1.0025e-01 9.9456e-02
1.1391e+02 1.2452e-01 1.2434e-01 1.2589e-01 1.1579e+02 6.0776e-02 5.9584e-02 5.7773e-02 1.2475e+02 1.3778e-03 1.1206e-59 1.7302e-51 1.1379e+02 2.0016e-02 2.6465e-02 2.6603e-02 1.1536e+02 1.0216e-01 9.9045e-02 9.8235e-02
1.1394e+02 1.2449e-01 1.2420e-01 1.2572e-01 1.1581e+02 5.9704e-02 5.8399e-02 5.6534e-02 1.2479e+02 1.3639e-03 9.2116e-61 1.7441e-52 1.1382e+02 1.9788e-02 2.6236e-02 2.6409e-02 1.1539e+02 1.0089e-01 9.7834e-02 9.7011e-02
1.1397e+02 1.2446e-01 1.2404e-01 1.2553e-01 1.1584e+02 5.8644e-02 5.7212e-02 5.5307e-02 1.2483e+02 1.3523e-03 7.3933e-62 1.7165e-53 1.1385e+02 1.9569e-02 2.6013e-02 2.6218e-02 1.1541e+02 9.9598e-02 9.6614e-02 9.5783e-02
1.1399e+02 1.2443e-01 1.2386e-01 1.2532e-01 1.1586e+02 5.7599e-02 5.6026e-02 5.4094e-02 1.2487e+02 1.3422e-03 5.7936e-63 1.6495e-54 1.1387e+02 1.9357e-02 2.5794e-02 2.6029e-02 1.1543e+02 9.8296e-02 9.5385e-02 9.4548e-02
1.1402e+02 1.2441e-01 1.2366e-01 1.2508e-01 1.1589e+02 5.6568e-02 5.4844e-02 5.2896e-02 1.2491e+02 1.3333e-03 4.4326e-64 1.5476e-55 1.1390e+02 1.9153e-02 2.5579e-02 2.5841e-02 1.1545e+02 9.6981e-02 9.4146e-02 9.3308e-02
1.1405e+02 1.2440e-01 1.2344e-01 1.2482e-01 1.1591e+02 5.5553e-02 5.3667e-02 5.1717e-02 1.2495e+02 1.3248e-03 3.3111e-65 1.4177e-56 1.1393e+02 1.8956e-02 2.5367e-02 2.5652e-02 1.1548e+02 9.5655e-02 9.2898e-02 9.2061e-02
1.1408e+02 1.2439e-01 1.2320e-01 1.2454e-01 1.1594e+02 5.4555e-02 5.2499e-02 5.0559e-02 1.2500e+02 1.3162e-03 2.4149e-66 1.2681e-57 1.1396e+02 1.8766e-02 2.5158e-02 2.5462e-02 1.1550e+02 9.4318e-02 9.1639e-02 9.0806e-02
1.1411e+02 1.2438e-01 1.2293e-01 1.2423e-01 1.1596e+02 5.3574e-02 5.1343e-02 4.9424e-02 1.2504e+02 1.3068e-03 1.7195e-67 1.1074e-58 1.1399e+02 1.8582e-02 2.4950e-02 2.5270e-02 1.1552e+02 9.2972e-02 9.0371e-02 8.9543e-02
1.1414e+02 1.2438e-01 1.2265e-01 1.2389e-01 1.1599e+02 5.2611e-02 5.0202e-02 4.8315e-02 1.2508e+02 1.2961e-03 1.1954e-68 9.4424e-60 1.1401e+02 1.8405e-02 2.4743e-02 2.5076e-02 1.1554e+02 9.1617e-02 8.9094e-02 8.8273e-02
1.1417e+02 1.2437e-01 1.2235e-01 1.2353e-01 1.1602e+02 5.1664e-02 4.9080e-02 4.7234e-02 1.2512e+02 1.2832e-03 8.1141e-70 7.8609e-61 1.1404e+02 1.8233e-02 2.4536e-02 2.4878e-02 1.1557e+02 9.0254e-02 8.7807e-02 8.6994e-02
1.1420e+02 1.2437e-01 1.2202e-01 1.2315e-01 1.1604e+02 5.0736e-02 4.7980e-02 4.6184e-02 1.2516e+02 1.2674e-03 5.3772e-71 6.3896e-62 1.1407e+02 1.8067e-02 2.4329e-02 2.4676e-02 1.1559e+02 8.8884e-02 8.6512e-02 8.5708e-02
1.1423e+02 1.2437e-01 1.2167e-01 1.2274e-01 1.1607e+02 4.9825e-02 4.6905e-02 4.5168e-02 1.2520e+02 1.2481e-03 3.4791e-72 5.0709e-63 1.1410e+02 1.7906e-02 2.4120e-02 2.4469e-02 1.1561e+02 8.7508e-02 8.5209e-02 8.4414e-02
1.1425e+02 1.2437e-01 1.2130e-01 1.2231e-01 1.1609e+02 4.8931e-02 4.5859e-02 4.4187e-02 1.2524e+02 1.2247e-03 2.1977e-73 3.9293e-64 1.1412e+02 1.7749e-02 2.3910e-02 2.4257e-02 1.1563e+02 8.6127e-02 8.3898e-02 8.3113e-02
1.1428e+02 1.2437e-01 1.2091e-01 1.2185e-01 1.1612e+02 4.8055e-02 4.4844e-02 4.3244e-02 1.2528e+02 1.1970e-03 1.3554e-74 2.9727e-65 1.1415e+02 1.7596e-02 2.3698e-02 2.4039e-02 1.1566e+02 8.4742e-02 8.2581e-02 8.1806e-02
1.1431e+02 1.2437e-01 1.2049e-01 1.2137e-01 1.1614e+02 4.7195e-02 4.3863e-02 4.2340e-02 1.2532e+02 1.1647e-03 8.1617e-76 2.1959e-66 1.1418e+02 1.7446e-02 2.3483e-02 2.3814e-02 1.1568e+02 8.3355e-02 8.1259e-02 8.0492e-02
1.1434e+02 1.2436e-01 1.2006e-01 1.2086e-01 1.1617e+02 4.6352e-02 4.2919e-02 4.1477e-02 1.2536e+02 1.1281e-03 4.7982e-77 1.5837e-67 1.1421e+02 1.7299e-02 2.3265e-02 2.3583e-02 1.1570e+02 8.1966e-02 7.9933e-02 7.9174e-02
1.1437e+02 1.2435e-01 1.1961e-01 1.2034e-01 1.1619e+02 4.5526e-02 4.2012e-02 4.0655e-02 1.2540e+02 1.0874e-03 2.7541e-78 1.1152e-68 1.1424e+02 1.7154e-02 2.3043e-02 2.3346e-02 1.1572e+02 8.0576e-02 7.8603e-02 7.7851e-02
1.1440e+02 1.2433e-01 1.1913e-01 1.1979e-01 1.1622e+02 4.4717e-02 4.1145e-02 3.9876e-02 1.2545e+02 1.0433e-03 1.5433e-79 7.6670e-70 1.1426e+02 1.7010e-02 2.2817e-02 2.3101e-02 1.1575e+02 7.9188e-02 7.7271e-02 7.6526e-02
1.1443e+02 1.2431e-01 1.1864e-01 1.1923e-01 1.1625e+02 4.3924e-02 4.0318e-02 3.9139e-02 1.2549e+02 9.9662e-04 8.4440e-81 5.1466e-71 1.1429e+02 1.6866e-02 2.2587e-02 2.2848e-02 1.1577e+02 7.7801e-02 7.5938e-02 7.5198e-02
1.1446e+02 1.2427e-01 1.1814e-01 1.1864e-01 1.1627e+02 4.3147e-02 3.9533e-02 3.8444e-02 1.2553e+02 9.4817e-04 4.5105e-82 3.3731e-72 1.1432e+02 1.6723e-02 2.2353e-02 2.2589e-02 1.1579e+02 7.6418e-02 7.4607e-02 7.3870e-02
1.1448e+02 1.2422e-01 1.1761e-01 1.1804e-01 1.1630e+02 4.2387e-02 3.8788e-02 3.7790e-02 1.2557e+02 8.9898e-04 2.3523e-83 2.1585e-73 1.1435e+02 1.6579e-02 2.2114e-02 2.2321e-02 1.1581e+02 7.5040e-02 7.3277e-02 7.2543e-02
1.1451e+02 1.2416e-01 1.1708e-01 1.1743e-01 1.1632e+02 4.1643e-02 3.8085e-02 3.7176e-02 1.2561e+02 8.5002e-04 1.1977e-84 1.3486e-74 1.1437e+02 1.6434e-02 2.1871e-02 2.2047e-02 1.1584e+02 7.3668e-02 7.1952e-02 7.1219e-02
1.1454e+02 1.2409e-01 1.1653e-01 1.1680e-01 1.1635e+02 4.0915e-02 3.7421e-02 3.6601e-02 1.2565e+02 8.0223e-04 5.9541e-86 8.2263e-76 1.1440e+02 1.6287e-02 2.1623e-02 2.1766e-02 1.1586e+02 7.2304e-02 7.0632e-02 6.9898e-02
1.1457e+02 1.2400e-01 1.1596e-01 1.1615e-01 1.1637e+02 4.0205e-02 3.6796e-02 3.6062e-02 1.2569e+02 7.5640e-04 2.8898e-87 4.8995e-77 1.1443e+02 1.6139e-02 2.1370e-02 2.1477e-02 1.1588e+02 7.0949e-02 6.9319e-02 6.8582e-02
1.1460e+02 1.2389e-01 1.1539e-01 1.1550e-01 1.1640e+02 3.9511e-02 3.6208e-02 3.5559e-02 1.2573e+02 7.1323e-04 1.3693e-88 2.8491e-78 1.1446e+02 1.5987e-02 2.1114e-02 2.1182e-02 1.1590e+02 6.9605e-02 6.8015e-02 6.7273e-02
1.1463e+02 1.2376e-01 1.1481e-01 1.1484e-01 1.1642e+02 3.8835e-02 3.5656e-02 3.5087e-02 1.2577e+02 6.7320e-04 6.3348e-90 1.6176e-79 1.1448e+02 1.5833e-02 2.0854e-02 2.0881e-02 1.1593e+02 6.8274e-02 6.6722e-02 6.5973e-02
1.1466e+02 1.2361e-01 1.1421e-01 1.1417e-01 1.1645e+02 3.8176e-02 3.5136e-02 3.4644e-02 1.2581e+02 6.3665e-04 2.8613e-91 8.9668e-81 1.1451e+02 1.5675e-02 2.0589e-02 2.0573e-02 1.1595e+02 6.6956e-02 6.5440e-02 6.4682e-02
1.1469e+02 1.2344e-01 1.1362e-01 1.1349e-01 1.1647e+02 3.7536e-02 3.4647e-02 3.4227e-02 1.2585e+02 6.0373e-04 1.2617e-92 4.8531e-82 1.1454e+02 1.5514e-02 2.0322e-02 2.0261e-02 1.1597e+02 6.5653e-02 6.4172e-02 6.3403e-02
1.1471e+02 1.2325e-01 1.1301e-01 1.1281e-01 1.1650e+02 3.6913e-02 3.4186e-02 3.3833e-02 1.2590e+02 5.7444e-04 5.4322e-94 2.5645e-83 1.1457e+02 1.5349e-02 2.0052e-02 1.9943e-02 1.1599e+02 6.4366e-02 6.2919e-02 6.2136e-02
1.1474e+02 1.2303e-01 1.1240e-01 1.1213e-01 1.1653e+02 3.6308e-02 3.3750e-02 3.3458e-02 1.2594e+02 5.4865e-04 2.2834e-95 1.3231e-84 1.1460e+02 1.5181e-02 1.9779e-02 1.9622e-02 1.1602e+02 6.3098e-02 6.1681e-02 6.0883e-02
1.1477e+02 1.2279e-01 1.1179e-01 1.1145e-01 1.1655e+02 3.5722e-02 3.3335e-02 3.3100e-02 1.2598e+02 5.2613e-04 9.3704e-97 6.6652e-86 1.1462e+02 1.5009e-02 1.9505e-02 1.9296e-02 1.1604e+02 6.1849e-02 6.0461e-02 5.9645e-02
1.1480e+02 1.2252e-01 1.1118e-01 1.1077e-01 1.1658e+02 3.5155e-02 3.2940e-02 3.2753e-02 1.2602e+02 5.0658e-04 3.7544e-98 3.2781e-87 1.1465e+02 1.4834e-02 1.9229e-02 1.8968e-02 1.1606e+02 6.0621e-02 5.9259e-02 5.8423e-02
1.1483e+02 1.2223e-01 1.1057e-01 1.1009e-01 1.1660e+02 3.4606e-02 3.2560e-02 3.2415e-02 1.2606e+02 4.8964e-04 1.4686e-99 1.5742e-88 1.1468e+02 1.4656e-02 1.8952e-02 1.8638e-02 1.1608e+02 5.9414e-02 5.8074e-02 5.7217e-02
1.1486e+02 1.2191e-01 1.0996e-01 1.0941e-01 1.1663e+02 3.4075e-02 3.2192e-02 3.2083e-02 1.2610e+02 4.7495e-04 5.6086e-101 7.3804e-90 1.1471e+02 1.4474e-02 1.8674e-02 1.8306e-02 1.1611e+02 5.8231e-02 5.6909e-02 5.6029e-02
1.1489e+02 1.2156e-01 1.0936e-01 1.0874e-01 1.1665e+02 3.3562e-02 3.1834e-02 3.1752e-02 1.2614e+02 4.6214e-04 2.0912e-102 3.3785e-91 1.1473e+02 1.4290e-02 1.8397e-02 1.7973e-02 1.1613e+02 5.7071e-02 5.5763e-02 5.4858e-02
1.1492e+02 1.2119e-01 1.0875e-01 1.0807e-01 1.1668e+02 3.3067e-02 3.1481e-02 3.1419e-02 1.2618e+02 4.5085e-04 7.6126e-104 1.5100e-92 1.1476e+02 1.4102e-02 1.8121e-02 1.7641e-02 1.1615e+02 5.5936e-02 5.4636e-02 5.3704e-02
1.1495e+02 1.2079e-01 1.0815e-01 1.0740e-01 1.1670e+02 3.2590e-02 3.1132e-02 3.1081e-02 1.2622e+02 4.4073e-04 2.7055e-105 6.5890e-94 1.1479e+02 1.3913e-02 1.7845e-02 1.7309e-02 1.1617e+02 5.4828e-02 5.3527e-02 5.2568e-02
1.1497e+02 1.2037e-01 1.0756e-01 1.0675e-01 1.1673e+02 3.2129e-02 3.0783e-02 3.0735e-02 1.2626e+02 4.3145e-04 9.3877e-107 2.8072e-95 1.1482e+02 1.3722e-02 1.7571e-02 1.6979e-02 1.1620e+02 5.3745e-02 5.2437e-02 5.1450e-02
1.1500e+02 1.1992e-01 1.0697e-01 1.0610e-01 1.1675e+02 3.1684e-02 3.0431e-02 3.0378e-02 1.2630e+02 4.2270e-04 3.1802e-108 1.1677e-96 1.1484e+02 1.3529e-02 1.7300e-02 1.6651e-02 1.1622e+02 5.2690e-02 5.1364e-02 5.0348e-02
1.1503e+02 1.1945e-01 1.0639e-01 1.0545e-01 1.1678e+02 3.1254e-02 3.0074e-02 3.0007e-02 1.2634e+02 4.1419e-04 1.0518e-109 4.7426e-98 1.1487e+02 1.3334e-02 1.7030e-02 1.6326e-02 1.1624e+02 5.1663e-02 5.0307e-02 4.9264e-02
1.1506e+02 1.1896e-01 1.0581e-01 1.0482e-01 1.1681e+02 3.0838e-02 2.9710e-02 2.9620e-02 1.2639e+02 4.0563e-04 3.3964e-111 1.8806e-99 1.1490e+02 1.3139e-02 1.6763e-02 1.6004e-02 1.1626e+02 5.0664e-02 4.9266e-02 4.8195e-02
1.1509e+02 1.1844e-01 1.0524e-01 1.0419e-01 1.1683e+02 3.0436e-02 2.9335e-02 2.9216e-02 1.2643e+02 3.9681e-04 1.0707e-112 7.2810e-101 1.1493e+02 1.2943e-02 1.6499e-02 1.5687e-02 1.1629e+02 4.9693e-02 4.8239e-02 4.7142e-02
1.1512e+02 1.1790e-01 1.0468e-01 1.0357e-01 1.1686e+02 3.0045e-02 2.8949e-02 2.8792e-02 1.2647e+02 3.8752e-04 3.2955e-114 2.7522e-102 1.1496e+02 1.2746e-02 1.6239e-02 1.5374e-02 1.1631e+02 4.8751e-02 4.7225e-02 4.6103e-02
1.1515e+02 1.1734e-01 1.0413e-01 1.0295e-01 1.1688e+02 2.9666e-02 2.8549e-02 2.8346e-02 1.2651e+02 3.7764e-04 9.9029e-116 1.0158e-103 1.1498e+02 1.2549e-02 1.5981e-02 1.5066e-02 1.1633e+02 4.7837e-02 4.6223e-02 4.5078e-02
1.1518e+02 1.1677e-01 1.0358e-01 1.0235e-01 1.1691e+02 2.9295e-02 2.8134e-02 2.7879e-02 1.2655e+02 3.6713e-04 2.9053e-117 3.6602e-105 1.1501e+02 1.2351e-02 1.5727e-02 1.4765e-02 1.1635e+02 4.6952e-02 4.5231e-02 4.4066e-02
1.1520e+02 1.1617e-01 1.0304e-01 1.0175e-01 1.1693e+02 2.8933e-02 2.7702e-02 2.7390e-02 1.2659e+02 3.5605e-04 8.3214e-119 1.2877e-106 1.1504e+02 1.2153e-02 1.5477e-02 1.4469e-02 1.1638e+02 4.6096e-02 4.4248e-02 4.3066e-02
1.1523e+02 1.1556e-01 1.0250e-01 1.0115e-01 1.1696e+02 2.8578e-02 2.7254e-02 2.6878e-02 1.2663e+02 3.4455e-04 2.3270e-120 4.4232e-108 1.1507e+02 1.1956e-02 1.5231e-02 1.4179e-02 1.1640e+02 4.5267e-02 4.3272e-02 4.2077e-02
1.1526e+02 1.1493e-01 1.0197e-01 1.0057e-01 1.1698e+02 2.8229e-02 2.6788e-02 2.6343e-02 1.2667e+02 3.3288e-04 6.3529e-122 1.4834e-109 1.1509e+02 1.1758e-02 1.4988e-02 1.3897e-02 1.1642e+02 4.4466e-02 4.2304e-02 4.1098e-02
1.1529e+02 1.1428e-01 1.0145e-01 9.9984e-02 1.1701e+02 2.7883e-02 2.6303e-02 2.5787e-02 1.2671e+02 3.2139e-04 1.6933e-123 4.8574e-111 1.1512e+02 1.1560e-02 1.4749e-02 1.3620e-02 1.1644e+02 4.3691e-02 4.1340e-02 4.0129e-02
1.1532e+02 1.1363e-01 1.0093e-01 9.9406e-02 1.1704e+02 2.7540e-02 2.5801e-02 2.5209e-02 1.2675e+02 3.1047e-04 4.4065e-125 1.5529e-112 1.1515e+02 1.1363e-02 1.4514e-02 1.3351e-02 1.1647e+02 4.2943e-02 4.0381e-02 3.9168e-02
1.1535e+02 1.1296e-01 1.0042e-01 9.8831e-02 1.1706e+02 2.7199e-02 2.5281e-02 2.4612e-02 1.2679e+02 3.0052e-04 1.1195e-126 4.8473e-114 1.1518e+02 1.1165e-02 1.4282e-02 1.3089e-02 1.1649e+02 4.2219e-02 3.9426e-02 3.8215e-02
1.1538e+02 1.1227e-01 9.9908e-02 9.8259e-02 1.1709e+02 2.6858e-02 2.4743e-02 2.3997e-02 1.2684e+02 2.9193e-04 2.7769e-128 1.4773e-115 1.1521e+02 1.0967e-02 1.4054e-02 1.2833e-02 1.1651e+02 4.1520e-02 3.8474e-02 3.7270e-02
1.1541e+02 1.1158e-01 9.9400e-02 9.7689e-02 1.1711e+02 2.6516e-02 2.4189e-02 2.3366e-02 1.2688e+02 2.8501e-04 6.7248e-130 4.3956e-117 1.1523e+02 1.0769e-02 1.3830e-02 1.2584e-02 1.1653e+02 4.0844e-02 3.7524e-02 3.6332e-02
1.1543e+02 1.1088e-01 9.8893e-02 9.7120e-02 1.1714e+02 2.6172e-02 2.3620e-02 2.2721e-02 1.2692e+02 2.7992e-04 1.5899e-131 1.2770e-118 1.1526e+02 1.0571e-02 1.3608e-02 1.2342e-02 1.1656e+02 4.0189e-02 3.6577e-02 3.5401e-02
1.1546e+02 1.1016e-01 9.8387e-02 9.6552e-02 1.1716e+02 2.5825e-02 2.3036e-02 2.2065e-02 1.2696e+02 2.7669e-04 3.6700e-133 3.6221e-120 1.1529e+02 1.0373e-02 1.3390e-02 1.2106e-02 1.1658e+02 3.9554e-02 3.5632e-02 3.4476e-02
1.1549e+02 1.0944e-01 9.7881e-02 9.5982e-02 1.1719e+02 2.5473e-02 2.2440e-02 2.1399e-02 1.2700e+02 2.7519e-04 8.2706e-135 1.0031e-121 1.1532e+02 1.0175e-02 1.3176e-02 1.1877e-02 1.1660e+02 3.8938e-02 3.4690e-02 3.3558e-02
1.1552e+02 1.0870e-01 9.7373e-02 9.5411e-02 1.1721e+02 2.5117e-02 2.1833e-02 2.0727e-02 1.2704e+02 2.7509e-04 1.8197e-136 2.7122e-123 1.1534e+02 9.9762e-03 1.2964e-02 1.1653e-02 1.1662e+02 3.8340e-02 3.3751e-02 3.2647e-02
1.1555e+02 1.0796e-01 9.6863e-02 9.4838e-02 1.1724e+02 2.4755e-02 2.1217e-02 2.0051e-02 1.2708e+02 2.7591e-04 3.9087e-138 7.1601e-125 1.1537e+02 9.7779e-03 1.2755e-02 1.1436e-02 1.1665e+02 3.7757e-02 3.2816e-02 3.1742e-02
1.1558e+02 1.0721e-01 9.6350e-02 9.4261e-02 1.1726e+02 2.4386e-02 2.0594e-02 1.9374e-02 1.2712e+02 2.7707e-04 8.1970e-140 1.8455e-126 1.1540e+02 9.5797e-03 1.2549e-02 1.1224e-02 1.1667e+02 3.7189e-02 3.1884e-02 3.0844e-02
1.1561e+02 1.0644e-01 9.5833e-02 9.3680e-02 1.1729e+02 2.4011e-02 1.9966e-02 1.8699e-02 1.2716e+02 2.7791e-04 1.6783e-141 4.6443e-128 1.1543e+02 9.3818e-03 1.2346e-02 1.1017e-02 1.1669e+02 3.6634e-02 3.0958e-02 2.9953e-02
1.1564e+02 1.0567e-01 9.5311e-02 9.3093e-02 1.1732e+02 2.3628e-02 1.9335e-02 1.8027e-02 1.2720e+02 2.7775e-04 3.3548e-143 1.1411e-129 1.1545e+02 9.1844e-03 1.2146e-02 1.0815e-02 1.1671e+02 3.6089e-02 3.0037e-02 2.9069e-02
1.1566e+02 1.0489e-01 9.4783e-02 9.2500e-02 1.1734e+02 2.3237e-02 1.8704e-02 1.7363e-02 1.2724e+02 2.7598e-04 6.5470e-145 2.7375e-131 1.1548e+02 8.9879e-03 1.1949e-02 1.0618e-02 1.1674e+02 3.5554e-02 2.9123e-02 2.8194e-02
1.1569e+02 1.0410e-01 9.4248e-02 9.1900e-02 1.1737e+02 2.2839e-02 1.8073e-02 1.6708e-02 1.2729e+02 2.7208e-04 1.2474e-146 6.4117e-133 1.1551e+02 8.7925e-03 1.1754e-02 1.0426e-02 1.1676e+02 3.5027e-02 2.8218e-02 2.7327e-02
1.1572e+02 1.0330e-01 9.3705e-02 9.1291e-02 1.1739e+02 2.2432e-02 1.7447e-02 1.6065e-02 1.2733e+02 2.6568e-04 2.3204e-148 1.4662e-134 1.1554e+02 8.5986e-03 1.1562e-02 1.0238e-02 1.1678e+02 3.4506e-02 2.7322e-02 2.6470e-02
1.1575e+02 1.0249e-01 9.3154e-02 9.0674e-02 1.1742e+02 2.2018e-02 1.6826e-02 1.5435e-02 1.2737e+02 2.5660e-04 4.2140e-150 3.2737e-136 1.1557e+02 8.4066e-03 1.1372e-02 1.0053e-02 1.1680e+02 3.3991e-02 2.6437e-02 2.5623e-02
1.1578e+02 1.0167e-01 9.2594e-02 9.0046e-02 1.1744e+02 2.1596e-02 1.6212e-02 1.4821e-02 1.2741e+02 2.4484e-04 7.4716e-152 7.1364e-138 1.1559e+02 8.2168e-03 1.1186e-02 9.8731e-03 1.1683e+02 3.3480e-02 2.5563e-02 2.4786e-02
1.1581e+02 1.0084e-01 9.2024e-02 8.9408e-02 1.1747e+02 2.1166e-02 1.5608e-02 1.4223e-02 1.2745e+02 2.3058e-04 1.2934e-153 1.5189e-139 1.1562e+02 8.0298e-03 1.1002e-02 9.6965e-03 1.1685e+02 3.2971e-02 2.4703e-02 2.3962e-02
1.1584e+02 9.9999e-02 9.1443e-02 8.8759e-02 1.1749e+02 2.0729e-02 1.5015e-02 1.3644e-02 1.2749e+02 2.1418e-04 2.1858e-155 3.1563e-141 1.1565e+02 7.8459e-03 1.0820e-02 9.5234e-03 1.1687e+02 3.2464e-02 2.3858e-02 2.3149e-02
1.1587e+02 9.9144e-02 9.0851e-02 8.8096e-02 1.1752e+02 2.0285e-02 1.4434e-02 1.3084e-02 1.2753e+02 1.9611e-04 3.6064e-157 6.4038e-143 1.1568e+02 7.6656e-03 1.0642e-02 9.3536e-03 1.1689e+02 3.1958e-02 2.3029e-02 2.2351e-02
1.1590e+02 9.8277e-02 9.0246e-02 8.7421e-02 1.1754e+02 1.9836e-02 1.3868e-02 1.2545e-02 1.2757e+02 1.7693e-04 5.8094e-159 1.2685e-144 1.1570e+02 7.4893e-03 1.0467e-02 9.1871e-03 1.1692e+02 3.1452e-02 2.2217e-02 2.1567e-02
1.1592e+02 9.7396e-02 8.9629e-02 8.6732e-02 1.1757e+02 1.9380e-02 1.3316e-02 1.2026e-02 1.2761e+02 1.5723e-04 9.1363e-161 2.4534e-146 1.1573e+02 7.3174e-03 1.0294e-02 9.0236e-03 1.1694e+02 3.0944e-02 2.1423e-02 2.0799e-02
1.1595e+02 9.6502e-02 8.8998e-02 8.6028e-02 1.1760e+02 1.8919e-02 1.2781e-02 1.1529e-02 1.2765e+02 1.3759e-04 1.4028e-162 4.6328e-148 1.1576e+02 7.1504e-03 1.0124e-02 8.8631e-03 1.1696e+02 3.0436e-02 2.0649e-02 2.0048e-02
1.1598e+02 9.5593e-02 8.8354e-02 8.5308e-02 1.1762e+02 1.8454e-02 1.2263e-02 1.1054e-02 1.2769e+02 1.1854e-04 2.1028e-164 8.5413e-150 1.1579e+02 6.9885e-03 9.9578e-03 8.7055e-03 1.1698e+02 2.9925e-02 1.9895e-02 1.9314e-02
1.1601e+02 9.4670e-02 8.7695e-02 8.4573e-02 1.1765e+02 1.7986e-02 1.1762e-02 1.0599e-02 1.2774e+02 1.0054e-04 3.0775e-166 1.5375e-151 1.1582e+02 6.8321e-03 9.7943e-03 8.5507e-03 1.1701e+02 2.9412e-02 1.9163e-02 1.8599e-02
1.1604e+02 9.3733e-02 8.7021e-02 8.3821e-02 1.1767e+02 1.7515e-02 1.1280e-02 1.0167e-02 1.2778e+02 8.3930e-05 4.3971e-168 2.7021e-153 1.1584e+02 6.6815e-03 9.6339e-03 8.3985e-03 1.1703e+02 2.8897e-02 1.8453e-02 1.7904e-02
1.1607e+02 9.2780e-02 8.6331e-02 8.3053e-02 1.1770e+02 1.7042e-02 1.0816e-02 9.7547e-03 1.2782e+02 6.8959e-05 6.1338e-170 4.6366e-155 1.1587e+02 6.5368e-03 9.4766e-03 8.2488e-03 1.1705e+02 2.8379e-02 1.7766e-02 1.7229e-02
1.1610e+02 9.1811e-02 8.5625e-02 8.2267e-02 1.1772e+02 1.6569e-02 1.0370e-02 9.3631e-03 1.2786e+02 5.5760e-05 8.3536e-172 7.7678e-157 1.1590e+02 6.3982e-03 9.3225e-03 8.1016e-03 1.1707e+02 2.7858e-02 1.7103e-02 1.6575e-02
1.1613e+02 9.0826e-02 8.4903e-02 8.1463e-02 1.1775e+02 1.6096e-02 9.9428e-03 8.9912e-03 1.2790e+02 4.4370e-05 1.1107e-173 1.2706e-158 1.1593e+02 6.2658e-03 9.1715e-03 7.9567e-03 1.1710e+02 2.7335e-02 1.6463e-02 1.5943e-02
1.1615e+02 8.9825e-02 8.4165e-02 8.0642e-02 1.1777e+02 1.5623e-02 9.5339e-03 8.6381e-03 1.2794e+02 3.4744e-05 1.4418e-175 2.0292e-160 1.1595e+02 6.1396e-03 9.0237e-03 7.8139e-03 1.1712e+02 2.6809e-02 1.5848e-02 1.5333e-02
1.1618e+02 8.8807e-02 8.3409e-02 7.9803e-02 1.1780e+02 1.5153e-02 9.1431e-03 8.3030e-03 1.2798e+02 2.6772e-05 1.8273e-177 3.1640e-162 1.1598e+02 6.0195e-03 8.8790e-03 7.6732e-03 1.1714e+02 2.6281e-02 1.5257e-02 1.4746e-02
1.1621e+02 8.7773e-02 8.2635e-02 7.8946e-02 1.1783e+02 1.4686e-02 8.7699e-03 7.9850e-03 1.2802e+02 2.0300e-05 2.2609e-179 4.8169e-164 1.1601e+02 5.9055e-03 8.7375e-03 7.5343e-03 1.1716e+02 2.5750e-02 1.4689e-02 1.4182e-02
1.1624e+02 8.6722e-02 8.1843e-02 7.8071e-02 1.1785e+02 1.4223e-02 8.4139e-03 7.6830e-03 1.2806e+02 1.5146e-05 2.7311e-181 7.1598e-166 1.1604e+02 5.7973e-03 8.5990e-03 7.3971e-03 1.1719e+02 2.5218e-02 1.4146e-02 1.3641e-02
1.1627e+02 8.5654e-02 8.1034e-02 7.7179e-02 1.1788e+02 1.3764e-02 8.0744e-03 7.3960e-03 1.2810e+02 1.1119e-05 3.2209e-183 1.0390e-167 1.1606e+02 5.6948e-03 8.4635e-03 7.2614e-03 1.1721e+02 2.4685e-02 1.3626e-02 1.3122e-02
1.1630e+02 8.4569e-02 8.0206e-02 7.6270e-02 1.1790e+02 1.3312e-02 7.7510e-03 7.1229e-03 1.2814e+02 8.0325e-06 3.7086e-185 1.4722e-169 1.1609e+02 5.5977e-03 8.3309e-03 7.1271e-03 1.1723e+02 2.4150e-02 1.3128e-02 1.2627e-02
1.1633e+02 8.3467e-02 7.9359e-02 7.5343e-02 1.1793e+02 1.2866e-02 7.4428e-03 6.8628e-03 1.2819e+02 5.7096e-06 4.1688e-187 2.0367e-171 1.1612e+02 5.5057e-03 8.2012e-03 6.9940e-03 1.1725e+02 2.3615e-02 1.2653e-02 1.2153e-02
1.1636e+02 8.2348e-02 7.8494e-02 7.4401e-02 1.1795e+02 1.2427e-02 7.1493e-03 6.6145e-03 1.2823e+02 3.9934e-06 4.5752e-189 2.7509e-173 1.1615e+02 5.4184e-03 8.0743e-03 6.8619e-03 1.1728e+02 2.3079e-02 1.2198e-02 1.1700e-02
1.1638e+02 8.1213e-02 7.7609e-02 7.3442e-02 1.1798e+02 1.1997e-02 6.8696e-03 6.3770e-03 1.2827e+02 2.7483e-06 4.9021e-191 3.6277e-175 1.1618e+02 5.3355e-03 7.9500e-03 6.7306e-03 1.1730e+02 2.2544e-02 1.1764e-02 1.1269e-02
1.1641e+02 8.0061e-02 7.6706e-02 7.2468e-02 1.1800e+02 1.1577e-02 6.6029e-03 6.1493e-03 1.2831e+02 1.8610e-06 5.1279e-193 4.6709e-177 1.1620e+02 5.2566e-03 7.8282e-03 6.6001e-03 1.1732e+02 2.2009e-02 1.1348e-02 1.0857e-02
1.1644e+02 7.8893e-02 7.5783e-02 7.1480e-02 1.1803e+02 1.1166e-02 6.3486e-03 5.9305e-03 1.2835e+02 1.2400e-06 5.2370e-195 5.8717e-179 1.1623e+02 5.1813e-03 7.7088e-03 6.4702e-03 1.1734e+02 2.1474e-02 1.0950e-02 1.0463e-02
1.1647e+02 7.7710e-02 7.4842e-02 7.0479e-02 1.1805e+02 1.0765e-02 6.1059e-03 5.7197e-03 1.2839e+02 8.1295e-07 5.2216e-197 7.2068e-181 1.1626e+02 5.1091e-03 7.5916e-03 6.3407e-03 1.1737e+02 2.0941e-02 1.0569e-02 1.0087e-02
1.1650e+02 7.6511e-02 7.3881e-02 6.9464e-02 1.1808e+02 1.0376e-02 5.8739e-03 5.5159e-03 1.2843e+02 5.2443e-07 5.0829e-199 8.6361e-183 1.1629e+02 5.0397e-03 7.4765e-03 6.2117e-03 1.1739e+02 2.0409e-02 1.0202e-02 9.7274e-03
1.1653e+02 7.5298e-02 7.2902e-02 6.8438e-02 1.1811e+02 9.9976e-03 5.6519e-03 5.3183e-03 1.2847e+02 3.3287e-07 4.8306e-201 1.0104e-184 1.1631e+02 4.9726e-03 7.3634e-03 6.0830e-03 1.1741e+02 1.9880e-02 9.8499e-03 9.3827e-03
1.1656e+02 7.4070e-02 7.1903e-02 6.7401e-02 1.1813e+02 9.6318e-03 5.4392e-03 5.1263e-03 1.2851e+02 2.0790e-07 4.4820e-203 1.1542e-186 1.1634e+02 4.9074e-03 7.2520e-03 5.9547e-03 1.1743e+02 1.9353e-02 9.5101e-03 9.0518e-03
1.1659e+02 7.2830e-02 7.0886e-02 6.6354e-02 1.1816e+02 9.2783e-03 5.2351e-03 4.9391e-03 1.2855e+02 1.2776e-07 4.0600e-205 1.2873e-188 1.1637e+02 4.8438e-03 7.1421e-03 5.8269e-03 1.1746e+02 1.8829e-02 9.1815e-03 8.7334e-03
1.1661e+02 7.1576e-02 6.9850e-02 6.5298e-02 1.1818e+02 8.9375e-03 5.0389e-03 4.7561e-03 1.2859e+02 7.7251e-08 3.5906e-207 1.4018e-190 1.1640e+02 4.7815e-03 7.0337e-03 5.6995e-03 1.1748e+02 1.8308e-02 8.8631e-03 8.4263e-03
1.1664e+02 7.0310e-02 6.8795e-02 6.4234e-02 1.1821e+02 8.6096e-03 4.8498e-03 4.5769e-03 1.2864e+02 4.5962e-08 3.1002e-209 1.4904e-192 1.1643e+02 4.7201e-03 6.9266e-03 5.5728e-03 1.1750e+02 1.7791e-02 8.5538e-03 8.1294e-03
1.1667e+02 6.9033e-02 6.7722e-02 6.3163e-02 1.1823e+02 8.2947e-03 4.6674e-03 4.4008e-03 1.2868e+02 2.6907e-08 2.6133e-211 1.5471e-194 1.1645e+02 4.6593e-03 6.8205e-03 5.4469e-03 1.1752e+02 1.7278e-02 8.2525e-03 7.8416e-03
1.1670e+02 6.7746e-02 6.6631e-02 6.2085e-02 1.1826e+02 7.9927e-03 4.4910e-03 4.2276e-03 1.2872e+02 1.5499e-08 2.1507e-213 1.5679e-196 1.1648e+02 4.5989e-03 6.7154e-03 5.3220e-03 1.1754e+02 1.6770e-02 7.9584e-03 7.5619e-03
1.1673e+02 6.6449e-02 6.5522e-02 6.1002e-02 1.1828e+02 7.7037e-03 4.3200e-03 4.0570e-03 1.2876e+02 8.7843e-09 1.7280e-215 1.5515e-198 1.1651e+02 4.5387e-03 6.6110e-03 5.1983e-03 1.1757e+02 1.6267e-02 7.6708e-03 7.2896e-03
1.1676e+02 6.5144e-02 6.4395e-02 5.9913e-02 1.1831e+02 7.4275e-03 4.1540e-03 3.8887e-03 1.2880e+02 4.8988e-09 1.3555e-217 1.4989e-200 1.1654e+02 4.4785e-03 6.5073e-03 5.0762e-03 1.1759e+02 1.5769e-02 7.3891e-03 7.0240e-03
1.1679e+02 6.3832e-02 6.3251e-02 5.8821e-02 1.1833e+02 7.1638e-03 3.9926e-03 3.7227e-03 1.2884e+02 2.6881e-09 1.0381e-219 1.4139e-202 1.1656e+02 4.4182e-03 6.4040e-03 4.9560e-03 1.1761e+02 1.5278e-02 7.1129e-03 6.7644e-03
1.1682e+02 6.2514e-02 6.2090e-02 5.7725e-02 1.1836e+02 6.9124e-03 3.8354e-03 3.5589e-03 1.2888e+02 1.4514e-09 7.7613e-222 1.3021e-204 1.1659e+02 4.3577e-03 6.3011e-03 4.8379e-03 1.1763e+02 1.4794e-02 6.8419e-03 6.5106e-03
1.1685e+02 6.1190e-02 6.0911e-02 5.6626e-02 1.1839e+02 6.6729e-03 3.6821e-03 3.3972e-03 1.2892e+02 7.7106e-10 5.6654e-224 1.1708e-206 1.1662e+02 4.2969e-03 6.1985e-03 4.7223e-03 1.1766e+02 1.4317e-02 6.5760e-03 6.2622e-03
1.1687e+02 5.9862e-02 5.9716e-02 5.5524e-02 1.1841e+02 6.4449e-03 3.5325e-03 3.2379e-03 1.2896e+02 4.0306e-10 4.0375e-226 1.0279e-208 1.1665e+02 4.2360e-03 6.0960e-03 4.6097e-03 1.1768e+02 1.3847e-02 6.3152e-03 6.0190e-03
1.1690e+02 5.8532e-02 5.8505e-02 5.4420e-02 1.1844e+02 6.2278e-03 3.3864e-03 3.0812e-03 1.2900e+02 2.0731e-10 2.8091e-228 8.8105e-211 1.1667e+02 4.1748e-03 5.9936e-03 4.5004e-03 1.1770e+02 1.3386e-02 6.0595e-03 5.7811e-03
1.1693e+02 5.7200e-02 5.7278e-02 5.3313e-02 1.1846e+02 6.0211e-03 3.2437e-03 2.9272e-03 1.2904e+02 1.0492e-10 1.9082e-230 7.3732e-213 1.1670e+02 4.1134e-03 5.8913e-03 4.3947e-03 1.1772e+02 1.2933e-02 5.8094e-03 5.5485e-03
1.1696e+02 5.5867e-02 5.6035e-02 5.2205e-02 1.1849e+02 5.8242e-03 3.1044e-03 2.7764e-03 1.2909e+02 5.2245e-11 1.2654e-232 6.0245e-215 1.1673e+02 4.0520e-03 5.7889e-03 4.2930e-03 1.1775e+02 1.2490e-02 5.5650e-03 5.3215e-03
1.1699e+02 5.4536e-02 5.4777e-02 5.1095e-02 1.1851e+02 5.6365e-03 2.9686e-03 2.6291e-03 1.2913e+02 2.5599e-11 8.1930e-235 4.8061e-217 1.1676e+02 3.9906e-03 5.6865e-03 4.1956e-03 1.1777e+02 1.2057e-02 5.3267e-03 5.1002e-03
1.1702e+02 5.3206e-02 5.3505e-02 4.9983e-02 1.1854e+02 5.4574e-03 2.8364e-03 2.4858e-03 1.2917e+02 1.2342e-11 5.1789e-237 3.7434e-219 1.1679e+02 3.9295e-03 5.5842e-03 4.1028e-03 1.1779e+02 1.1634e-02 5.0951e-03 4.8850e-03
1.1705e+02 5.1880e-02 5.2218e-02 4.8869e-02 1.1856e+02 5.2863e-03 2.7078e-03 2.3469e-03 1.2921e+02 5.8569e-12 3.1960e-239 2.8468e-221 1.1681e+02 3.8686e-03 5.4818e-03 4.0149e-03 1.1781e+02 1.1221e-02 4.8706e-03 4.6762e-03
1.1708e+02 5.0559e-02 5.0918e-02 4.7753e-02 1.1859e+02 5.1224e-03 2.5833e-03 2.2128e-03 1.2925e+02 2.7387e-12 1.9256e-241 2.1137e-223 1.1684e+02 3.8083e-03 5.3796e-03 3.9320e-03 1.1784e+02 1.0820e-02 4.6536e-03 4.4742e-03
1.1710e+02 4.9244e-02 4.9605e-02 4.6634e-02 1.1861e+02 4.9651e-03 2.4630e-03 2.0842e-03 1.2929e+02 1.2699e-12 1.1326e-243 1.5322e-225 1.1687e+02 3.7487e-03 5.2776e-03 3.8544e-03 1.1786e+02 1.0430e-02 4.4446e-03 4.2793e-03
1.1713e+02 4.7936e-02 4.8280e-02 4.5514e-02 1.1864e+02 4.8139e-03 2.3471e-03 1.9616e-03 1.2933e+02 6.0244e-13 6.5045e-246 1.0845e-227 1.1690e+02 3.6899e-03 5.1759e-03 3.7822e-03 1.1788e+02 1.0051e-02 4.2441e-03 4.0918e-03
1.1716e+02 4.6637e-02 4.6944e-02 4.4391e-02 1.1867e+02 4.6681e-03 2.2361e-03 1.8453e-03 1.2937e+02 3.3466e-13 3.6468e-248 7.4943e-230 1.1692e+02 3.6321e-03 5.0746e-03 3.7153e-03 1.1790e+02 9.6849e-03 4.0525e-03 3.9121e-03
1.1719e+02 4.5347e-02 4.5597e-02 4.3266e-02 1.1869e+02 4.5271e-03 2.1303e-03 1.7359e-03 1.2941e+02 2.9994e-13 1.9961e-250 5.0563e-232 1.1695e+02 3.5755e-03 4.9739e-03 3.6538e-03 1.1793e+02 9.3306e-03 3.8700e-03 3.7404e-03
1.1722e+02 4.4068e-02 4.4241e-02 4.2139e-02 1.1872e+02 4.3905e-03 2.0299e-03 1.6337e-03 1.2945e+02 4.7634e-13 1.0667e-252 3.3308e-234 1.1698e+02 3.5202e-03 4.8739e-03 3.5977e-03 1.1795e+02 8.9885e-03 3.6970e-03 3.5769e-03
1.1725e+02 4.2802e-02 4.2877e-02 4.1009e-02 1.1874e+02 4.2577e-03 1.9353e-03 1.5392e-03 1.2949e+02 9.7444e-13 5.5654e-255 2.1422e-236 1.1701e+02 3.4663e-03 4.7749e-03 3.5467e-03 1.1797e+02 8.6587e-03 3.5335e-03 3.4218e-03
1.1728e+02 4.1549e-02 4.1507e-02 3.9876e-02 1.1877e+02 4.1284e-03 1.8467e-03 1.4527e-03 1.2953e+02 2.0980e-12 2.8348e-257 1.3452e-238 1.1704e+02 3.4139e-03 4.6770e-03 3.5007e-03 1.1799e+02 8.3411e-03 3.3796e-03 3.2751e-03
1.1731e+02 4.0310e-02 4.0131e-02 3.8741e-02 1.1879e+02 4.0021e-03 1.7644e-03 1.3743e-03 1.2958e+02 4.5056e-12 1.4097e-259 8.2475e-241 1.1706e+02 3.3630e-03 4.5804e-03 3.4594e-03 1.1802e+02 8.0358e-03 3.2354e-03 3.1369e-03
1.1733e+02 3.9086e-02 3.8752e-02 3.7604e-02 1.1882e+02 3.8785e-03 1.6886e-03 1.3043e-03 1.2962e+02 9.5455e-12 6.8442e-262 4.9369e-243 1.1709e+02 3.3138e-03 4.4854e-03 3.4226e-03 1.1804e+02 7.7426e-03 3.1007e-03 3.0071e-03
1.1736e+02 3.7879e-02 3.7370e-02 3.6465e-02 1.1884e+02 3.7573e-03 1.6192e-03 1.2426e-03 1.2966e+02 1.9909e-11 3.2441e-264 2.8853e-245 1.1712e+02 3.2662e-03 4.3921e-03 3.3899e-03 1.1806e+02 7.4613e-03 2.9753e-03 2.8855e-03
1.1739e+02 3.6689e-02 3.5989e-02 3.5324e-02 1.1887e+02 3.6384e-03 1.5565e-03 1.1893e-03 1.2970e+02 4.0860e-11 1.5012e-266 1.6464e-247 1.1715e+02 3.2201e-03 4.3008e-03 3.3608e-03 1.1808e+02 7.1916e-03 2.8589e-03 2.7720e-03
1.1742e+02 3.5518e-02 3.4609e-02 3.4183e-02 1.1890e+02 3.5215e-03 1.5003e-03 1.1441e-03 1.2974e+02 8.2516e-11 6.7824e-269 9.1725e-250 1.1717e+02 3.1754e-03 4.2116e-03 3.3350e-03 1.1811e+02 6.9333e-03 2.7512e-03 2.6663e-03
1.1745e+02 3.4365e-02 3.3233e-02 3.3042e-02 1.1892e+02 3.4066e-03 1.4506e-03 1.1070e-03 1.2978e+02 1.6396e-10 2.9916e-271 4.9893e-252 1.1720e+02 3.1321e-03 4.1248e-03 3.3120e-03 1.1813e+02 6.6861e-03 2.6517e-03 2.5681e-03
1.1748e+02 3.3233e-02 3.1864e-02 3.1901e-02 1.1895e+02 3.2935e-03 1.4071e-03 1.0774e-03 1.2982e+02 3.2058e-10 1.2882e-273 2.6497e-254 1.1723e+02 3.0901e-03 4.0405e-03 3.2914e-03 1.1815e+02 6.4496e-03 2.5599e-03 2.4769e-03
1.1751e+02 3.2120e-02 3.0502e-02 3.0763e-02 1.1897e+02 3.1821e-03 1.3695e-03 1.0551e-03 1.2986e+02 6.1673e-10 5.4159e-276 1.3739e-256 1.1726e+02 3.0490e-03 3.9588e-03 3.2726e-03 1.1817e+02 6.2234e-03 2.4754e-03 2.3925e-03
1.1754e+02 3.1029e-02 2.9151e-02 2.9627e-02 1.1900e+02 3.0726e-03 1.3375e-03 1.0395e-03 1.2990e+02 1.1674e-09 2.2230e-278 6.9557e-259 1.1728e+02 3.0088e-03 3.8800e-03 3.2552e-03 1.1820e+02 6.0072e-03 2.3974e-03 2.3143e-03
1.1756e+02 2.9959e-02 2.7814e-02 2.8494e-02 1.1902e+02 2.9648e-03 1.3107e-03 1.0300e-03 1.2994e+02 2.1744e-09 8.9079e-281 3.4381e-261 1.1731e+02 2.9692e-03 3.8039e-03 3.2387e-03 1.1822e+02 5.8006e-03 2.3254e-03 2.2419e-03
1.1759e+02 2.8911e-02 2.6492e-02 2.7368e-02 1.1905e+02 2.8589e-03 1.2885e-03 1.0259e-03 1.2998e+02 3.9849e-09 3.4850e-283 1.6592e-263 1.1734e+02 2.9300e-03 3.7309e-03 3.2227e-03 1.1824e+02 5.6031e-03 2.2587e-03 2.1748e-03
1.1762e+02 2.7885e-02 2.5188e-02 2.6248e-02 1.1907e+02 2.7548e-03 1.2704e-03 1.0266e-03 1.3003e+02 7.1857e-09 1.3311e-285 7.8178e-266 1.1737e+02 2.8908e-03 3.6607e-03 3.2066e-03 1.1826e+02 5.4144e-03 2.1968e-03 2.1125e-03
1.1765e+02 2.6882e-02 2.3904e-02 2.5137e-02 1.1910e+02 2.6528e-03 1.2558e-03 1.0313e-03 1.3007e+02 1.2750e-08 4.9636e-288 3.5965e-268 1.1740e+02 2.8514e-03 3.5936e-03 3.1901e-03 1.1829e+02 5.2340e-03 2.1390e-03 2.0545e-03
1.1768e+02 2.5901e-02 2.2643e-02 2.4035e-02 1.1912e+02 2.5527e-03 1.2440e-03 1.0392e-03 1.3011e+02 2.2259e-08 1.8070e-290 1.6154e-270 1.1742e+02 2.8116e-03 3.5293e-03 3.1727e-03 1.1831e+02 5.0616e-03 2.0847e-03 2.0003e-03
1.1771e+02 2.4943e-02 2.1407e-02 2.2945e-02 1.1915e+02 2.4548e-03 1.2343e-03 1.0494e-03 1.3015e+02 3.8236e-08 6.4226e-293 7.0840e-273 1.1745e+02 2.7711e-03 3.4680e-03 3.1541e-03 1.1833e+02 4.8968e-03 2.0334e-03 1.9495e-03
1.1774e+02 2.4007e-02 2.0199e-02 2.1869e-02 1.1918e+02 2.3591e-03 1.2260e-03 1.0612e-03 1.3019e+02 6.4628e-08 2.2286e-295 3.0331e-275 1.1748e+02 2.7296e-03 3.4094e-03 3.1340e-03 1.1835e+02 4.7393e-03 1.9844e-03 1.9015e-03
1.1777e+02 2.3094e-02 1.9021e-02 2.0808e-02 1.1920e+02 2.2656e-03 1.2186e-03 1.0737e-03 1.3023e+02 1.0748e-07 7.5501e-298 1.2679e-277 1.1751e+02 2.6868e-03 3.3534e-03 3.1121e-03 1.1838e+02 4.5887e-03 1.9374e-03 1.8560e-03
1.1780e+02 2.2204e-02 1.7874e-02 1.9765e-02 1.1923e+02 2.1745e-03 1.2112e-03 1.0861e-03 1.3027e+02 1.7589e-07 2.4972e-300 5.1750e-280 1.1753e+02 2.6426e-03 3.2999e-03 3.0882e-03 1.1840e+02 4.4447e-03 1.8918e-03 1.8125e-03
1.1782e+02 2.1336e-02 1.6761e-02 1.8740e-02 1.1925e+02 2.0857e-03 1.2034e-03 1.0978e-03 1.3031e+02 2.8321e-07 8.0634e-303 2.0622e-282 1.1756e+02 2.5967e-03 3.2487e-03 3.0620e-03 1.1842e+02 4.3070e-03 1.8473e-03 1.7706e-03
1.1785e+02 2.0491e-02 1.5684e-02 1.7736e-02 1.1928e+02 1.9994e-03 1.1944e-03 1.1079e-03 1.3035e+02 4.4869e-07 2.5420e-305 8.0235e-285 1.1759e+02 2.5490e-03 3.1996e-03 3.0335e-03 1.1844e+02 4.1753e-03 1.8034e-03 1.7300e-03
1.1788e+02 1.9667e-02 1.4644e-02 1.6754e-02 1.1930e+02 1.9157e-03 1.1838e-03 1.1158e-03 1.3039e+02 6.9946e-07 7.8237e-308 3.0479e-287 1.1762e+02 2.4993e-03 3.1523e-03 3.0025e-03 1.1847e+02 4.0494e-03 1.7600e-03 1.6904e-03
1.1791e+02 1.8865e-02 1.3642e-02 1.5796e-02 1.1933e+02 1.8344e-03 1.1711e-03 1.1210e-03 1.3043e+02 1.0729e-06 2.3509e-310 1.1304e-289 1.1765e+02 2.4475e-03 3.1067e-03 2.9689e-03 1.1849e+02 3.9290e-03 1.7167e-03 1.6516e-03
1.1794e+02 1.8085e-02 1.2679e-02 1.4864e-02 1.1935e+02 1.7556e-03 1.1560e-03 1.1230e-03 1.3048e+02 1.6193e-06 6.8965e-313 4.0934e-292 1.1767e+02 2.3936e-03 3.0626e-03 2.9327e-03 1.1851e+02 3.8139e-03 1.6733e-03 1.6132e-03
1.1797e+02 1.7326e-02 1.1758e-02 1.3959e-02 1.1938e+02 1.6795e-03 1.1381e-03 1.1213e-03 1.3052e+02 2.4047e-06 1.9752e-315 1.4472e-294 1.1770e+02 2.3375e-03 3.0196e-03 2.8940e-03 1.1853e+02 3.7038e-03 1.6297e-03 1.5752e-03
1.1800e+02 1.6587e-02 1.0878e-02 1.3083e-02 1.1940e+02 1.6058e-03 1.1173e-03 1.1156e-03 1.3056e+02 3.5138e-06 5.5230e-318 4.9956e-297 1.1773e+02 2.2793e-03 2.9775e-03 2.8528e-03 1.1856e+02 3.5986e-03 1.5858e-03 1.5373e-03
1.1803e+02 1.5869e-02 1.0039e-02 1.2236e-02 1.1943e+02 1.5348e-03 1.0933e-03 1.1058e-03 1.3060e+02 5.0520e-06 1.5079e-320 1.6836e-299 1.1776e+02 2.2190e-03 2.9362e-03 2.8092e-03 1.1858e+02 3.4979e-03 1.5414e-03 1.4996e-03
1.1805e+02 1.5172e-02 9.2433e-03 1.1419e-02 1.1946e+02 1.4663e-03 1.0661e-03 1.0917e-03 1.3064e+02 7.1470e-06 3.4585e-323 5.5401e-302 1.1778e+02 2.1566e-03 2.8954e-03 2.7632e-03 1.1860e+02 3.4016e-03 1.4966e-03 1.4618e-03
1.1808e+02 1.4494e-02 8.4894e-03 1.0635e-02 1.1948e+02 1.4003e-03 1.0358e-03 1.0732e-03 1.3068e+02 9.9487e-06 0.0000e+00 1.7799e-304 1.1781e+02 2.0924e-03 2.8550e-03 2.7150e-03 1.1862e+02 3.3095e-03 1.4513e-03 1.4240e-03
1.1811e+02 1.3835e-02 7.7776e-03 9.8827e-03 1.1951e+02 1.3369e-03 1.0025e-03 1.0505e-03 1.3072e+02 1.3627e-05 0.0000e+00 5.5829e-307 1.1784e+02 2.0265e-03 2.8147e-03 2.6647e-03 1.1865e+02 3.2213e-03 1.4055e-03 1.3861e-03
1.1814e+02 1.3197e-02 7.1076e-03 9.1634e-03 1.1953e+02 1.2760e-03 9.6638e-04 1.0237e-03 1.3076e+02 1.8365e-05 0.0000e+00 1.7098e-309 1.1787e+02 1.9591e-03 2.7744e-03 2.6126e-03 1.1867e+02 3.1369e-03 1.3593e-03 1.3483e-03
1.1817e+02 1.2577e-02 6.4788e-03 8.4774e-03 1.1956e+02 1.2176e-03 9.2768e-04 9.9308e-04 1.3080e+02 2.4354e-05 0.0000e+00 5.1124e-312 1.1789e+02 1.8904e-03 2.7340e-03 2.5587e-03 1.1869e+02 3.0559e-03 1.3126e-03 1.3103e-03
1.1820e+02 1.1976e-02 5.8904e-03 7.8250e-03 1.1958e+02 1.1618e-03 8.8671e-04 9.5885e-04 1.3084e+02 3.1779e-05 0.0000e+00 1.4925e-314 1.1792e+02 1.8207e-03 2.6934e-03 2.5033e-03 1.1871e+02 2.9783e-03 1.2656e-03 1.2725e-03
1.1823e+02 1.1393e-02 5.3415e-03 7.2062e-03 1.1961e+02 1.1085e-03 8.4381e-04 9.2142e-04 1.3088e+02 4.0803e-05 0.0000e+00 4.2542e-317 1.1795e+02 1.7502e-03 2.6526e-03 2.4466e-03 1.1874e+02 2.9037e-03 1.2184e-03 1.2346e-03
1.1826e+02 1.0829e-02 4.8310e-03 6.6209e-03 1.1963e+02 1.0577e-03 7.9938e-04 8.8121e-04 1.3093e+02 5.1552e-05 0.0000e+00 1.1839e-319 1.1798e+02 1.6792e-03 2.6115e-03 2.3888e-03 1.1876e+02 2.8319e-03 1.1709e-03 1.1970e-03
1.1828e+02 1.0283e-02 4.3577e-03 6.0689e-03 1.1966e+02 1.0094e-03 7.5382e-04 8.3865e-04 1.3097e+02 6.4091e-05 0.0000e+00 3.2114e-322 1.1801e+02 1.6081e-03 2.5700e-03 2.3300e-03 1.1878e+02 2.7628e-03 1.1233e-03 1.1594e-03
1.1831e+02 9.7551e-03 3.9202e-03 5.5496e-03 1.1969e+02 9.6365e-04 7.0754e-04 7.9424e-04 1.3101e+02 7.8409e-05 0.0000e+00 0.0000e+00 1.1803e+02 1.5370e-03 2.5283e-03 2.2704e-03 1.1880e+02 2.6961e-03 1.0756e-03 1.1222e-03
1.1834e+02 9.2450e-03 3.5171e-03 5.0626e-03 1.1971e+02 9.2039e-04 6.6097e-04 7.4846e-04 1.3105e+02 9.4398e-05 0.0000e+00 0.0000e+00 1.1806e+02 1.4664e-03 2.4864e-03 2.2103e-03 1.1883e+02 2.6315e-03 1.0280e-03 1.0851e-03
1.1837e+02 8.7526e-03 3.1469e-03 4.6072e-03 1.1974e+02 8.7961e-04 6.1452e-04 7.0180e-04 1.3109e+02 1.1184e-04 0.0000e+00 0.0000e+00 1.1809e+02 1.3964e-03 2.4442e-03 2.1499e-03 1.1885e+02 2.5691e-03 9.8055e-04 1.0484e-03
1.1840e+02 8.2777e-03 2.8079e-03 4.1824e-03 1.1976e+02 8.4132e-04 5.6857e-04 6.5474e-04 1.3113e+02 1.3042e-04 0.0000e+00 0.0000e+00 1.1812e+02 1.3274e-03 2.4020e-03 2.0893e-03 1.1887e+02 2.5084e-03 9.3332e-04 1.0120e-03
1.1843e+02 7.8203e-03 2.4985e-03 3.7875e-03 1.1979e+02 8.0549e-04 5.2349e-04 6.0776e-04 1.3117e+02 1.4968e-04 0.0000e+00 0.0000e+00 1.1814e+02 1.2598e-03 2.3597e-03 2.0287e-03 1.1889e+02 2.4494e-03 8.8641e-04 9.7600e-04
1.1846e+02 7.3801e-03 2.2170e-03 3.4213e-03 1.1981e+02 7.7210e-04 4.7962e-04 5.6129e-04 1.3121e+02 1.6911e-04 0.0000e+00 0.0000e+00 1.1817e+02 1.1936e-03 2.3176e-03 1.9683e-03 1.1892e+02 2.3918e-03 8.3993e-04 9.4031e-04
1.1849e+02 6.9571e-03 1.9616e-03 3.0828e-03 1.1984e+02 7.4109e-04 4.3725e-04 5.1573e-04 1.3125e+02 1.8810e-04 0.0000e+00 0.0000e+00 1.1820e+02 1.1292e-03 2.2756e-03 1.9083e-03 1.1894e+02 2.3355e-03 7.9398e-04 9.0497e-04
1.1851e+02 6.5511e-03 1.7308e-03 2.7707e-03 1.1986e+02 7.1241e-04 3.9664e-04 4.7144e-04 1.3129e+02 2.0603e-04 0.0000e+00 0.0000e+00 1.1823e+02 1.0668e-03 2.2339e-03 1.8487e-03 1.1896e+02 2.2805e-03 7.4867e-04 8.6998e-04
1.1854e+02 6.1618e-03 1.5228e-03 2.4839e-03 1.1989e+02 6.8601e-04 3.5801e-04 4.2875e-04 1.3133e+02 2.2229e-04 0.0000e+00 0.0000e+00 1.1826e+02 1.0066e-03 2.1927e-03 1.7899e-03 1.1898e+02 2.2264e-03 7.0408e-04 8.3531e-04
1.1857e+02 5.7892e-03 1.3360e-03 2.2211e-03 1.1991e+02 6.6180e-04 3.2151e-04 3.8791e-04 1.3138e+02 2.3633e-04 0.0000e+00 0.0000e+00 1.1828e+02 9.4880e-04 2.1520e-03 1.7318e-03 1.1901e+02 2.1733e-03 6.6035e-04 8.0096e-04
1.1860e+02 5.4331e-03 1.1687e-03 1.9810e-03 1.1994e+02 6.3968e-04 2.8727e-04 3.4914e-04 1.3142e+02 2.4771e-04 0.0000e+00 0.0000e+00 1.1831e+02 8.9346e-04 2.1118e-03 1.6747e-03 1.1903e+02 2.1209e-03 6.1757e-04 7.6691e-04
1.1863e+02 5.0931e-03 1.0194e-03 1.7622e-03 1.1997e+02 6.1954e-04 2.5538e-04 3.1263e-04 1.3146e+02 2.5614e-04 0.0000e+00 0.0000e+00 1.1834e+02 8.4073e-04 2.0724e-03 1.6187e-03 1.1905e+02 2.0692e-03 5.7584e-04 7.3315e-04
1.1866e+02 4.7692e-03 8.8658e-04 1.5635e-03 1.1999e+02 6.0125e-04 2.2587e-04 2.7847e-04 1.3150e+02 2.6152e-04 0.0000e+00 0.0000e+00 1.1837e+02 7.9069e-04 2.0338e-03 1.5639e-03 1.1907e+02 2.0181e-03 5.3529e-04 6.9967e-04
1.1869e+02 4.4609e-03 7.6883e-04 1.3836e-03 1.2002e+02 5.8468e-04 1.9875e-04 2.4676e-04 1.3154e+02 2.6396e-04 0.0000e+00 0.0000e+00 1.1839e+02 7.4340e-04 1.9959e-03 1.5103e-03 1.1910e+02 1.9675e-03 4.9600e-04 6.6647e-04
1.1872e+02 4.1680e-03 6.6476e-04 1.2211e-03 1.2004e+02 5.6968e-04 1.7400e-04 2.1752e-04 1.3158e+02 2.6374e-04 0.0000e+00 0.0000e+00 1.1842e+02 6.9888e-04 1.9589e-03 1.4582e-03 1.1912e+02 1.9173e-03 4.5807e-04 6.3357e-04
1.1875e+02 3.8902e-03 5.7308e-04 1.0749e-03 1.2007e+02 5.5608e-04 1.5154e-04 1.9074e-04 1.3162e+02 2.6134e-04 0.0000e+00 0.0000e+00 1.1845e+02 6.5712e-04 1.9228e-03 1.4075e-03 1.1914e+02 1.8675e-03 4.2160e-04 6.0098e-04
1.1877e+02 3.6270e-03 4.9258e-04 9.4364e-04 1.2009e+02 5.4370e-04 1.3131e-04 1.6638e-04 1.3166e+02 2.5738e-04 0.0000e+00 0.0000e+00 1.1848e+02 6.1809e-04 1.8875e-03 1.3583e-03 1.1916e+02 1.8179e-03 3.8667e-04 5.6874e-04
1.1880e+02 3.3783e-03 4.2214e-04 8.2620e-04 1.2012e+02 5.3238e-04 1.1318e-04 1.4437e-04 1.3170e+02 2.5257e-04 0.0000e+00 0.0000e+00 1.1850e+02 5.8173e-04 1.8531e-03 1.3107e-03 1.1919e+02 1.7685e-03 3.5334e-04 5.3688e-04
1.1883e+02 3.1434e-03 3.6068e-04 7.2142e-04 1.2014e+02 5.2193e-04 9.7060e-05 1.2461e-04 1.3174e+02 2.4762e-04 0.0000e+00 0.0000e+00 1.1853e+02 5.4797e-04 1.8195e-03 1.2648e-03 1.1921e+02 1.7192e-03 3.2169e-04 5.0547e-04
1.1886e+02 2.9221e-03 3.0726e-04 6.2823e-04 1.2017e+02 5.1217e-04 8.2801e-05 1.0699e-04 1.3178e+02 2.4323e-04 0.0000e+00 0.0000e+00 1.1856e+02 5.1670e-04 1.7867e-03 1.2206e-03 1.1923e+02 1.6700e-03 2.9175e-04 4.7455e-04
1.1889e+02 2.7138e-03 2.6096e-04 5.4559e-04 1.2019e+02 5.0293e-04 7.0271e-05 9.1378e-05 1.3183e+02 2.3997e-04 0.0000e+00 0.0000e+00 1.1859e+02 4.8781e-04 1.7547e-03 1.1781e-03 1.1925e+02 1.6208e-03 2.6356e-04 4.4420e-04
1.1892e+02 2.5181e-03 2.2097e-04 4.7253e-04 1.2022e+02 4.9402e-04 5.9328e-05 7.7632e-05 1.3187e+02 2.3826e-04 0.0000e+00 0.0000e+00 1.1862e+02 4.6115e-04 1.7233e-03 1.1373e-03 1.1928e+02 1.5716e-03 2.3714e-04 4.1451e-04
1.1895e+02 2.3344e-03 1.8654e-04 4.0814e-04 1.2025e+02 4.8528e-04 4.9828e-05 6.5605e-05 1.3191e+02 2.3832e-04 0.0000e+00 0.0000e+00 1.1864e+02 4.3658e-04 1.6924e-03 1.0983e-03 1.1930e+02 1.5223e-03 2.1250e-04 3.8554e-04
1.1898e+02 2.1624e-03 1.5700e-04 3.5154e-04 1.2027e+02 4.7656e-04 4.1631e-05 5.5148e-05 1.3195e+02 2.4013e-04 0.0000e+00 0.0000e+00 1.1867e+02 4.1395e-04 1.6621e-03 1.0610e-03 1.1932e+02 1.4730e-03 1.8963e-04 3.5738e-04
1.1900e+02 2.0015e-03 1.3173e-04 3.0197e-04 1.2030e+02 4.6771e-04 3.4601e-05 4.6112e-05 1.3199e+02 2.4347e-04 0.0000e+00 0.0000e+00 1.1870e+02 3.9310e-04 1.6321e-03 1.0254e-03 1.1934e+02 1.4236e-03 1.6850e-04 3.3011e-04
1.1903e+02 1.8511e-03 1.1020e-04 2.5866e-04 1.2032e+02 4.5862e-04 2.8608e-05 3.8352e-05 1.3203e+02 2.4791e-04 0.0000e+00 0.0000e+00 1.1873e+02 3.7385e-04 1.6025e-03 9.9156e-04 1.1937e+02 1.3740e-03 1.4908e-04 3.0382e-04
1.1906e+02 1.7108e-03 9.1900e-05 2.2095e-04 1.2035e+02 4.4916e-04 2.3529e-05 3.1729e-05 1.3207e+02 2.5287e-04 0.0000e+00 0.0000e+00 1.1875e+02 3.5604e-04 1.5730e-03 9.5936e-04 1.1939e+02 1.3244e-03 1.3133e-04 2.7857e-04
1.1909e+02 1.5801e-03 7.6406e-05 1.8821e-04 1.2037e+02 4.3925e-04 1.9251e-05 2.6110e-05 1.3211e+02 2.5765e-04 0.0000e+00 0.0000e+00 1.1878e+02 3.3951e-04 1.5438e-03 9.2879e-04 1.1941e+02 1.2746e-03 1.1518e-04 2.5444e-04
1.1912e+02 1.4584e-03 6.3330e-05 1.5987e-04 1.2040e+02 4.2882e-04 1.5668e-05 2.1372e-05 1.3215e+02 2.6153e-04 0.0000e+00 0.0000e+00 1.1881e+02 3.2410e-04 1.5145e-03 8.9983e-04 1.1943e+02 1.2248e-03 1.0056e-04 2.3148e-04
1.1915e+02 1.3452e-03 5.2329e-05 1.3542e-04 1.2042e+02 4.1782e-04 1.2685e-05 1.7400e-05 1.3219e+02 2.6382e-04 0.0000e+00 0.0000e+00 1.1884e+02 3.0966e-04 1.4852e-03 8.7242e-04 1.1946e+02 1.1749e-03 8.7398e-05 2.0974e-04
1.1918e+02 1.2400e-03 4.3106e-05 1.1439e-04 1.2045e+02 4.0621e-04 1.0216e-05 1.4091e-05 1.3223e+02 2.6389e-04 0.0000e+00 0.0000e+00 1.1887e+02 2.9604e-04 1.4559e-03 8.4652e-04 1.1948e+02 1.1250e-03 7.5611e-05 1.8925e-04
1.1921e+02 1.1424e-03 3.5399e-05 9.6345e-05 1.2048e+02 3.9398e-04 8.1844e-06 1.1351e-05 1.3228e+02 2.6129e-04 0.0000e+00 0.0000e+00 1.1889e+02 2.8312e-04 1.4264e-03 8.2208e-04 1.1950e+02 1.0752e-03 6.5112e-05 1.7005e-04


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=5000_ba_1d_dim=2_deg=3_n_gauss=5_conditional=True_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0568e+02 1.8232e-03 1.6873e-03 1.8003e-03 1.1087e+02 1.2160e-03 2.8321e-12 3.2306e-12 1.1877e+02 1.3744e-03 6.4959e-06 7.1262e-05 1.0636e+02 9.1804e-04 8.7923e-05 8.1248e-05 1.1179e+02 6.4679e-04 3.0319e-45 2.4426e-41
1.0571e+02 1.9244e-03 1.7209e-03 1.8426e-03 1.1088e+02 1.2572e-03 4.5773e-12 5.2154e-12 1.1879e+02 1.6328e-03 1.0657e-05 9.5881e-05 1.0638e+02 9.9534e-04 1.0842e-04 1.0043e-04 1.1181e+02 6.4386e-04 1.2522e-44 9.3241e-41
1.0573e+02 2.0258e-03 1.7564e-03 1.8875e-03 1.1090e+02 1.2957e-03 7.3534e-12 8.3688e-12 1.1881e+02 1.9405e-03 1.7126e-05 1.2653e-04 1.0641e+02 1.0808e-03 1.3307e-04 1.2355e-04 1.1182e+02 6.3514e-04 5.1172e-44 3.5222e-40
1.0576e+02 2.1269e-03 1.7944e-03 1.9352e-03 1.1091e+02 1.3314e-03 1.1742e-11 1.3348e-11 1.1883e+02 2.3056e-03 2.6968e-05 1.6393e-04 1.0643e+02 1.1755e-03 1.6255e-04 1.5130e-04 1.1183e+02 6.2087e-04 2.0692e-43 1.3166e-39
1.0579e+02 2.2275e-03 1.8350e-03 1.9861e-03 1.1093e+02 1.3642e-03 1.8638e-11 2.1162e-11 1.1885e+02 2.7363e-03 4.1621e-05 2.0874e-04 1.0645e+02 1.2809e-03 1.9766e-04 1.8442e-04 1.1184e+02 6.0143e-04 8.2794e-43 4.8703e-39
1.0581e+02 2.3270e-03 1.8787e-03 2.0404e-03 1.1094e+02 1.3941e-03 2.9405e-11 3.3349e-11 1.1888e+02 3.2402e-03 6.2972e-05 2.6165e-04 1.0648e+02 1.3981e-03 2.3923e-04 2.2377e-04 1.1185e+02 5.7734e-04 3.2779e-42 1.7828e-38
1.0584e+02 2.4252e-03 1.9256e-03 2.0982e-03 1.1096e+02 1.4212e-03 4.6114e-11 5.2238e-11 1.1890e+02 3.8246e-03 9.3433e-05 3.2350e-04 1.0650e+02 1.5287e-03 2.8823e-04 2.7027e-04 1.1186e+02 5.4920e-04 1.2842e-41 6.4579e-38
1.0586e+02 2.5218e-03 1.9761e-03 2.1598e-03 1.1097e+02 1.4455e-03 7.1884e-11 8.1336e-11 1.1892e+02 4.4954e-03 1.3599e-04 3.9546e-04 1.0653e+02 1.6742e-03 3.4569e-04 3.2495e-04 1.1188e+02 5.1773e-04 4.9779e-41 2.3149e-37
1.0589e+02 2.6166e-03 2.0305e-03 2.2252e-03 1.1099e+02 1.4671e-03 1.1138e-10 1.2588e-10 1.1894e+02 5.2580e-03 1.9426e-04 4.7941e-04 1.0655e+02 1.8361e-03 4.1273e-04 3.8895e-04 1.1189e+02 4.8368e-04 1.9093e-40 8.2113e-37
1.0591e+02 2.7093e-03 2.0891e-03 2.2947e-03 1.1100e+02 1.4862e-03 1.7155e-10 1.9366e-10 1.1897e+02 6.1163e-03 2.7244e-04 5.7829e-04 1.0658e+02 2.0161e-03 4.9058e-04 4.6349e-04 1.1190e+02 4.4783e-04 7.2467e-40 2.8823e-36
1.0594e+02 2.7999e-03 2.1521e-03 2.3685e-03 1.1102e+02 1.5031e-03 2.6265e-10 2.9614e-10 1.1899e+02 7.0736e-03 3.7536e-04 6.9665e-04 1.0660e+02 2.2159e-03 5.8052e-04 5.4987e-04 1.1191e+02 4.1096e-04 2.7215e-39 1.0012e-35
1.0596e+02 2.8882e-03 2.2199e-03 2.4465e-03 1.1103e+02 1.5179e-03 3.9971e-10 4.5015e-10 1.1901e+02 8.1324e-03 5.0832e-04 8.4110e-04 1.0662e+02 2.4369e-03 6.8395e-04 6.4949e-04 1.1192e+02 3.7382e-04 1.0113e-38 3.4414e-35
1.0599e+02 2.9744e-03 2.2927e-03 2.5289e-03 1.1105e+02 1.5309e-03 6.0467e-10 6.8016e-10 1.1903e+02 9.2949e-03 6.7713e-04 1.0209e-03 1.0665e+02 2.6810e-03 8.0230e-04 7.6384e-04 1.1194e+02 3.3711e-04 3.7186e-38 1.1706e-34
1.0602e+02 3.0584e-03 2.3708e-03 2.6158e-03 1.1106e+02 1.5425e-03 9.0927e-10 1.0216e-09 1.1905e+02 1.0564e-02 8.8795e-04 1.2484e-03 1.0667e+02 2.9495e-03 9.3710e-04 8.9448e-04 1.1195e+02 3.0147e-04 1.3530e-37 3.9403e-34
1.0604e+02 3.1404e-03 2.4544e-03 2.7073e-03 1.1108e+02 1.5528e-03 1.3592e-09 1.5252e-09 1.1908e+02 1.1941e-02 1.1473e-03 1.5394e-03 1.0670e+02 3.2442e-03 1.0899e-03 1.0430e-03 1.1196e+02 2.6745e-04 4.8708e-37 1.3125e-33
1.0607e+02 3.2207e-03 2.5439e-03 2.8034e-03 1.1109e+02 1.5622e-03 2.0195e-09 2.2635e-09 1.1910e+02 1.3432e-02 1.4622e-03 1.9130e-03 1.0672e+02 3.5663e-03 1.2623e-03 1.2111e-03 1.1197e+02 2.3553e-04 1.7351e-36 4.3261e-33
1.0609e+02 3.2996e-03 2.6393e-03 2.9043e-03 1.1111e+02 1.5711e-03 2.9830e-09 3.3393e-09 1.1912e+02 1.5041e-02 1.8403e-03 2.3921e-03 1.0675e+02 3.9171e-03 1.4559e-03 1.4005e-03 1.1198e+02 2.0609e-04 6.1162e-36 1.4111e-32
1.0612e+02 3.3774e-03 2.7411e-03 3.0100e-03 1.1112e+02 1.5798e-03 4.3799e-09 4.8970e-09 1.1914e+02 1.6775e-02 2.2903e-03 3.0023e-03 1.0677e+02 4.2978e-03 1.6723e-03 1.6128e-03 1.1199e+02 1.7944e-04 2.1332e-35 4.5546e-32
1.0614e+02 3.4548e-03 2.8494e-03 3.1207e-03 1.1114e+02 1.5885e-03 6.3929e-09 7.1389e-09 1.1916e+02 1.8643e-02 2.8226e-03 3.7721e-03 1.0679e+02 4.7095e-03 1.9132e-03 1.8499e-03 1.1201e+02 1.5580e-04 7.3623e-35 1.4548e-31
1.0617e+02 3.5321e-03 2.9645e-03 3.2364e-03 1.1115e+02 1.5977e-03 9.2758e-09 1.0345e-08 1.1919e+02 2.0654e-02 3.4499e-03 4.7316e-03 1.0682e+02 5.1528e-03 2.1802e-03 2.1134e-03 1.1202e+02 1.3533e-04 2.5142e-34 4.5983e-31
1.0619e+02 3.6100e-03 3.0865e-03 3.3573e-03 1.1117e+02 1.6076e-03 1.3379e-08 1.4904e-08 1.1921e+02 2.2821e-02 4.1885e-03 5.9120e-03 1.0684e+02 5.6285e-03 2.4746e-03 2.4049e-03 1.1203e+02 1.1813e-04 8.4957e-34 1.4383e-30
1.0622e+02 3.6890e-03 3.2158e-03 3.4836e-03 1.1118e+02 1.6185e-03 1.9185e-08 2.1343e-08 1.1923e+02 2.5155e-02 5.0591e-03 7.3444e-03 1.0687e+02 6.1370e-03 2.7981e-03 2.7261e-03 1.1204e+02 1.0427e-04 2.8406e-33 4.4517e-30
1.0625e+02 3.7700e-03 3.3524e-03 3.6153e-03 1.1120e+02 1.6307e-03 2.7347e-08 3.0385e-08 1.1925e+02 2.7670e-02 6.0881e-03 9.0596e-03 1.0689e+02 6.6783e-03 3.1520e-03 3.0785e-03 1.1205e+02 9.3779e-05 9.3980e-33 1.3635e-29
1.0627e+02 3.8536e-03 3.4967e-03 3.7527e-03 1.1121e+02 1.6444e-03 3.8753e-08 4.3003e-08 1.1927e+02 3.0381e-02 7.3082e-03 1.1087e-02 1.0691e+02 7.2527e-03 3.5375e-03 3.4635e-03 1.1207e+02 8.6661e-05 3.0766e-32 4.1327e-29
1.0630e+02 3.9406e-03 3.6488e-03 3.8959e-03 1.1123e+02 1.6600e-03 5.4595e-08 6.0504e-08 1.1930e+02 3.3301e-02 8.7593e-03 1.3455e-02 1.0694e+02 7.8597e-03 3.9557e-03 3.8823e-03 1.1208e+02 8.2922e-05 9.9662e-32 1.2396e-28
1.0632e+02 4.0316e-03 3.8090e-03 4.0453e-03 1.1124e+02 1.6777e-03 7.6465e-08 8.4628e-08 1.1932e+02 3.6442e-02 1.0489e-02 1.6189e-02 1.0696e+02 8.4989e-03 4.4078e-03 4.3362e-03 1.1209e+02 8.2561e-05 3.1945e-31 3.6791e-28
1.0635e+02 4.1275e-03 3.9773e-03 4.2011e-03 1.1126e+02 1.6977e-03 1.0647e-07 1.1768e-07 1.1934e+02 3.9817e-02 1.2550e-02 1.9315e-02 1.0699e+02 9.1698e-03 4.8945e-03 4.8260e-03 1.1210e+02 8.5577e-05 1.0132e-30 1.0806e-27
1.0637e+02 4.2289e-03 4.1541e-03 4.3634e-03 1.1127e+02 1.7201e-03 1.4739e-07 1.6269e-07 1.1936e+02 4.3439e-02 1.5003e-02 2.2858e-02 1.0701e+02 9.8713e-03 5.4164e-03 5.3527e-03 1.1211e+02 9.1973e-05 3.1796e-30 3.1407e-27
1.0640e+02 4.3366e-03 4.3394e-03 4.5327e-03 1.1129e+02 1.7453e-03 2.0285e-07 2.2360e-07 1.1939e+02 4.7318e-02 1.7910e-02 2.6839e-02 1.0704e+02 1.0603e-02 5.9742e-03 5.9168e-03 1.1212e+02 1.0175e-04 9.8737e-30 9.0332e-27
1.0642e+02 4.4512e-03 4.5335e-03 4.7091e-03 1.1130e+02 1.7733e-03 2.7757e-07 3.0554e-07 1.1941e+02 5.1465e-02 2.1336e-02 3.1284e-02 1.0706e+02 1.1362e-02 6.5682e-03 6.5188e-03 1.1214e+02 1.1489e-04 3.0339e-29 2.5710e-26
1.0645e+02 4.5734e-03 4.7365e-03 4.8931e-03 1.1132e+02 1.8044e-03 3.7764e-07 4.1510e-07 1.1943e+02 5.5895e-02 2.5345e-02 3.6216e-02 1.0708e+02 1.2149e-02 7.1985e-03 7.1588e-03 1.1215e+02 1.3139e-04 9.2244e-29 7.2411e-26
1.0648e+02 4.7036e-03 4.9484e-03 5.0848e-03 1.1133e+02 1.8387e-03 5.1083e-07 5.6071e-07 1.1945e+02 6.0623e-02 2.9995e-02 4.1660e-02 1.0711e+02 1.2962e-02 7.8651e-03 7.8368e-03 1.1216e+02 1.5117e-04 2.7751e-28 2.0182e-25
1.0650e+02 4.8423e-03 5.1696e-03 5.2846e-03 1.1135e+02 1.8764e-03 6.8706e-07 7.5305e-07 1.1947e+02 6.5666e-02 3.5337e-02 4.7638e-02 1.0713e+02 1.3800e-02 8.5678e-03 8.5527e-03 1.1217e+02 1.7417e-04 8.2613e-28 5.5662e-25
1.0653e+02 4.9900e-03 5.4000e-03 5.4928e-03 1.1136e+02 1.9177e-03 9.1884e-07 1.0056e-06 1.1950e+02 7.1048e-02 4.1413e-02 5.4174e-02 1.0716e+02 1.4660e-02 9.3062e-03 9.3061e-03 1.1218e+02 2.0022e-04 2.4335e-27 1.5192e-24
1.0655e+02 5.1469e-03 5.6397e-03 5.7096e-03 1.1138e+02 1.9627e-03 1.2219e-06 1.3352e-06 1.1952e+02 7.6797e-02 4.8254e-02 6.1292e-02 1.0718e+02 1.5541e-02 1.0080e-02 1.0096e-02 1.1219e+02 2.2913e-04 7.0928e-27 4.1030e-24
1.0658e+02 5.3132e-03 5.8888e-03 5.9353e-03 1.1139e+02 2.0118e-03 1.6157e-06 1.7629e-06 1.1954e+02 8.2945e-02 5.5878e-02 6.9012e-02 1.0721e+02 1.6443e-02 1.0888e-02 1.0922e-02 1.1221e+02 2.6061e-04 2.0456e-26 1.0966e-23
1.0660e+02 5.4890e-03 6.1474e-03 6.1702e-03 1.1141e+02 2.0651e-03 2.1245e-06 2.3145e-06 1.1956e+02 8.9530e-02 6.4292e-02 7.7352e-02 1.0723e+02 1.7363e-02 1.1729e-02 1.1783e-02 1.1222e+02 2.9431e-04 5.8378e-26 2.9002e-23
1.0663e+02 5.6743e-03 6.4155e-03 6.4145e-03 1.1142e+02 2.1230e-03 2.7780e-06 3.0217e-06 1.1958e+02 9.6590e-02 7.3490e-02 8.6325e-02 1.0725e+02 1.8300e-02 1.2603e-02 1.2678e-02 1.1223e+02 3.2979e-04 1.6485e-25 7.5905e-23
1.0665e+02 5.8690e-03 6.6930e-03 6.6683e-03 1.1144e+02 2.1858e-03 3.6126e-06 3.9231e-06 1.1961e+02 1.0416e-01 8.3460e-02 9.5945e-02 1.0728e+02 1.9252e-02 1.3508e-02 1.3604e-02 1.1224e+02 3.6651e-04 4.6061e-25 1.9658e-22
1.0668e+02 6.0730e-03 6.9799e-03 6.9317e-03 1.1145e+02 2.2538e-03 4.6721e-06 5.0653e-06 1.1963e+02 1.1229e-01 9.4183e-02 1.0622e-01 1.0730e+02 2.0220e-02 1.4444e-02 1.4561e-02 1.1225e+02 4.0388e-04 1.2735e-24 5.0382e-22
1.0671e+02 6.2858e-03 7.2761e-03 7.2049e-03 1.1147e+02 2.3274e-03 6.0095e-06 6.5043e-06 1.1965e+02 1.2100e-01 1.0564e-01 1.1715e-01 1.0733e+02 2.1202e-02 1.5407e-02 1.5547e-02 1.1227e+02 4.4123e-04 3.4840e-24 1.2778e-21
1.0673e+02 6.5072e-03 7.5816e-03 7.4879e-03 1.1148e+02 2.4072e-03 7.6881e-06 8.3069e-06 1.1967e+02 1.3031e-01 1.1779e-01 1.2873e-01 1.0735e+02 2.2197e-02 1.6398e-02 1.6560e-02 1.1228e+02 4.7786e-04 9.4315e-24 3.2069e-21
1.0676e+02 6.7367e-03 7.8961e-03 7.7807e-03 1.1150e+02 2.4936e-03 9.7830e-06 1.0552e-05 1.1969e+02 1.4024e-01 1.3064e-01 1.4096e-01 1.0738e+02 2.3204e-02 1.7413e-02 1.7598e-02 1.1229e+02 5.1302e-04 2.5263e-23 7.9644e-21
1.0678e+02 6.9738e-03 8.2195e-03 8.0833e-03 1.1151e+02 2.5871e-03 1.2383e-05 1.3333e-05 1.1972e+02 1.5078e-01 1.4415e-01 1.5384e-01 1.0740e+02 2.4224e-02 1.8452e-02 1.8659e-02 1.1230e+02 5.4600e-04 6.6960e-23 1.9574e-20
1.0681e+02 7.2178e-03 8.5516e-03 8.3955e-03 1.1153e+02 2.6885e-03 1.5592e-05 1.6757e-05 1.1974e+02 1.6192e-01 1.5831e-01 1.6734e-01 1.0742e+02 2.5255e-02 1.9512e-02 1.9740e-02 1.1231e+02 5.7609e-04 1.7561e-22 4.7603e-20
1.0683e+02 7.4682e-03 8.8921e-03 8.7171e-03 1.1154e+02 2.7983e-03 1.9530e-05 2.0951e-05 1.1976e+02 1.7360e-01 1.7312e-01 1.8145e-01 1.0745e+02 2.6299e-02 2.0591e-02 2.0840e-02 1.1232e+02 6.0265e-04 4.5574e-22 1.1456e-19
1.0686e+02 7.7243e-03 9.2407e-03 9.0480e-03 1.1156e+02 2.9172e-03 2.4339e-05 2.6060e-05 1.1978e+02 1.8580e-01 1.8856e-01 1.9614e-01 1.0747e+02 2.7355e-02 2.1688e-02 2.1956e-02 1.1234e+02 6.2514e-04 1.1703e-21 2.7284e-19
1.0688e+02 7.9855e-03 9.5971e-03 9.3879e-03 1.1157e+02 3.0459e-03 3.0178e-05 3.2251e-05 1.1981e+02 1.9842e-01 2.0462e-01 2.1138e-01 1.0750e+02 2.8424e-02 2.2800e-02 2.3085e-02 1.1235e+02 6.4313e-04 2.9736e-21 6.4301e-19
1.0691e+02 8.2510e-03 9.9610e-03 9.7365e-03 1.1159e+02 3.1852e-03 3.7233e-05 3.9711e-05 1.1983e+02 2.1141e-01 2.2129e-01 2.2712e-01 1.0752e+02 2.9505e-02 2.3925e-02 2.4226e-02 1.1236e+02 6.5634e-04 7.4765e-21 1.4996e-18
1.0694e+02 8.5204e-03 1.0332e-02 1.0093e-02 1.1160e+02 3.3357e-03 4.5711e-05 4.8657e-05 1.1985e+02 2.2468e-01 2.3853e-01 2.4332e-01 1.0755e+02 3.0601e-02 2.5061e-02 2.5377e-02 1.1237e+02 6.6464e-04 1.8600e-20 3.4609e-18
1.0696e+02 8.7929e-03 1.0709e-02 1.0458e-02 1.1162e+02 3.4982e-03 5.5849e-05 5.9327e-05 1.1987e+02 2.3814e-01 2.5630e-01 2.5990e-01 1.0757e+02 3.1711e-02 2.6206e-02 2.6534e-02 1.1238e+02 6.6808e-04 4.5790e-20 7.9039e-18
1.0699e+02 9.0680e-03 1.1093e-02 1.0830e-02 1.1163e+02 3.6734e-03 6.7913e-05 7.1993e-05 1.1989e+02 2.5170e-01 2.7454e-01 2.7681e-01 1.0759e+02 3.2837e-02 2.7358e-02 2.7697e-02 1.1239e+02 6.6690e-04 1.1154e-19 1.7863e-17
1.0701e+02 9.3452e-03 1.1483e-02 1.1209e-02 1.1165e+02 3.8619e-03 8.2198e-05 8.6952e-05 1.1992e+02 2.6530e-01 2.9316e-01 2.9398e-01 1.0762e+02 3.3980e-02 2.8515e-02 2.8863e-02 1.1241e+02 6.6148e-04 2.6885e-19 3.9948e-17
1.0704e+02 9.6241e-03 1.1877e-02 1.1594e-02 1.1166e+02 4.0643e-03 9.9033e-05 1.0454e-04 1.1994e+02 2.7886e-01 3.1204e-01 3.1131e-01 1.0764e+02 3.5142e-02 2.9675e-02 3.0031e-02 1.1242e+02 6.5239e-04 6.4121e-19 8.8409e-17
1.0706e+02 9.9044e-03 1.2276e-02 1.1985e-02 1.1168e+02 4.2812e-03 1.1878e-04 1.2511e-04 1.1996e+02 2.9234e-01 3.3106e-01 3.2871e-01 1.0767e+02 3.6322e-02 3.0837e-02 3.1199e-02 1.1243e+02 6.4032e-04 1.5133e-18 1.9362e-16
1.0709e+02 1.0186e-02 1.2679e-02 1.2381e-02 1.1169e+02 4.5131e-03 1.4185e-04 1.4908e-04 1.1998e+02 3.0569e-01 3.5006e-01 3.4611e-01 1.0769e+02 3.7523e-02 3.1999e-02 3.2366e-02 1.1244e+02 6.2607e-04 3.5339e-18 4.1961e-16
1.0711e+02 1.0468e-02 1.3086e-02 1.2782e-02 1.1171e+02 4.7604e-03 1.6867e-04 1.7688e-04 1.2000e+02 3.1889e-01 3.6887e-01 3.6339e-01 1.0771e+02 3.8746e-02 3.3160e-02 3.3531e-02 1.1245e+02 6.1051e-04 8.1660e-18 8.9991e-16
1.0714e+02 1.0751e-02 1.3496e-02 1.3187e-02 1.1172e+02 5.0233e-03 1.9973e-04 2.0898e-04 1.2003e+02 3.3194e-01 3.8733e-01 3.8046e-01 1.0774e+02 3.9993e-02 3.4320e-02 3.4693e-02 1.1247e+02 5.9456e-04 1.8672e-17 1.9098e-15
1.0717e+02 1.1036e-02 1.3908e-02 1.3594e-02 1.1174e+02 5.3020e-03 2.3554e-04 2.4589e-04 1.2005e+02 3.4485e-01 4.0526e-01 3.9719e-01 1.0776e+02 4.1265e-02 3.5477e-02 3.5853e-02 1.1248e+02 5.7912e-04 4.2245e-17 4.0110e-15
1.0719e+02 1.1321e-02 1.4321e-02 1.4004e-02 1.1175e+02 5.5968e-03 2.7668e-04 2.8817e-04 1.2007e+02 3.5762e-01 4.2252e-01 4.1349e-01 1.0779e+02 4.2563e-02 3.6631e-02 3.7009e-02 1.1249e+02 5.6505e-04 9.4579e-17 8.3360e-15
1.0722e+02 1.1608e-02 1.4736e-02 1.4416e-02 1.1177e+02 5.9075e-03 3.2374e-04 3.3642e-04 1.2009e+02 3.7028e-01 4.3898e-01 4.2924e-01 1.0781e+02 4.3888e-02 3.7782e-02 3.8163e-02 1.1250e+02 5.5312e-04 2.0952e-16 1.7144e-14
1.0724e+02 1.1896e-02 1.5151e-02 1.4829e-02 1.1178e+02 6.2339e-03 3.7739e-04 3.9127e-04 1.2011e+02 3.8284e-01 4.5453e-01 4.4433e-01 1.0784e+02 4.5243e-02 3.8931e-02 3.9314e-02 1.1251e+02 5.4398e-04 4.5930e-16 3.4891e-14
1.0727e+02 1.2186e-02 1.5567e-02 1.5243e-02 1.1180e+02 6.5760e-03 4.3832e-04 4.5341e-04 1.2014e+02 3.9533e-01 4.6912e-01 4.5867e-01 1.0786e+02 4.6628e-02 4.0077e-02 4.0464e-02 1.1252e+02 5.3814e-04 9.9627e-16 7.0272e-14
1.0729e+02 1.2479e-02 1.5981e-02 1.5656e-02 1.1181e+02 6.9334e-03 5.0730e-04 5.2356e-04 1.2016e+02 4.0773e-01 4.8271e-01 4.7216e-01 1.0788e+02 4.8044e-02 4.1223e-02 4.1614e-02 1.1254e+02 5.3592e-04 2.1384e-15 1.4005e-13
1.0732e+02 1.2776e-02 1.6394e-02 1.6069e-02 1.1183e+02 7.3056e-03 5.8510e-04 6.0249e-04 1.2018e+02 4.2005e-01 4.9530e-01 4.8473e-01 1.0791e+02 4.9493e-02 4.2369e-02 4.2765e-02 1.1255e+02 5.3747e-04 4.5417e-15 2.7623e-13
1.0734e+02 1.3075e-02 1.6805e-02 1.6481e-02 1.1184e+02 7.6921e-03 6.7259e-04 6.9101e-04 1.2020e+02 4.3226e-01 5.0693e-01 4.9635e-01 1.0793e+02 5.0974e-02 4.3516e-02 4.3919e-02 1.1256e+02 5.4274e-04 9.5449e-15 5.3913e-13
1.0737e+02 1.3380e-02 1.7213e-02 1.6890e-02 1.1186e+02 8.0923e-03 7.7064e-04 7.8998e-04 1.2022e+02 4.4431e-01 5.1764e-01 5.0700e-01 1.0796e+02 5.2489e-02 4.4667e-02 4.5079e-02 1.1257e+02 5.5151e-04 1.9850e-14 1.0413e-12
1.0740e+02 1.3688e-02 1.7619e-02 1.7298e-02 1.1187e+02 8.5055e-03 8.8021e-04 9.0031e-04 1.2025e+02 4.5614e-01 5.2749e-01 5.1669e-01 1.0798e+02 5.4039e-02 4.5824e-02 4.6245e-02 1.1258e+02 5.6338e-04 4.0848e-14 1.9903e-12
1.0742e+02 1.4003e-02 1.8021e-02 1.7702e-02 1.1189e+02 8.9310e-03 1.0023e-03 1.0229e-03 1.2027e+02 4.6768e-01 5.3654e-01 5.2545e-01 1.0801e+02 5.5622e-02 4.6988e-02 4.7420e-02 1.1259e+02 5.7780e-04 8.3178e-14 3.7645e-12
1.0745e+02 1.4323e-02 1.8419e-02 1.8103e-02 1.1190e+02 9.3679e-03 1.1378e-03 1.1588e-03 1.2029e+02 4.7885e-01 5.4484e-01 5.3334e-01 1.0803e+02 5.7239e-02 4.8162e-02 4.8607e-02 1.1261e+02 5.9412e-04 1.6760e-13 7.0464e-12
1.0747e+02 1.4650e-02 1.8812e-02 1.8501e-02 1.1192e+02 9.8154e-03 1.2879e-03 1.3090e-03 1.2031e+02 4.8955e-01 5.5243e-01 5.4043e-01 1.0805e+02 5.8890e-02 4.9349e-02 4.9807e-02 1.1262e+02 6.1160e-04 3.3417e-13 1.3052e-11
1.0750e+02 1.4984e-02 1.9201e-02 1.8896e-02 1.1194e+02 1.0273e-02 1.4537e-03 1.4744e-03 1.2034e+02 4.9968e-01 5.5933e-01 5.4678e-01 1.0808e+02 6.0573e-02 5.0550e-02 5.1022e-02 1.1263e+02 6.2950e-04 6.5933e-13 2.3926e-11
1.0752e+02 1.5326e-02 1.9585e-02 1.9286e-02 1.1195e+02 1.0739e-02 1.6362e-03 1.6563e-03 1.2036e+02 5.0917e-01 5.6553e-01 5.5244e-01 1.0810e+02 6.2288e-02 5.1768e-02 5.2255e-02 1.1264e+02 6.4707e-04 1.2873e-12 4.3402e-11
1.0755e+02 1.5675e-02 1.9963e-02 1.9672e-02 1.1197e+02 1.1213e-02 1.8366e-03 1.8556e-03 1.2038e+02 5.1793e-01 5.7103e-01 5.5747e-01 1.0813e+02 6.4032e-02 5.3005e-02 5.3508e-02 1.1265e+02 6.6362e-04 2.4869e-12 7.7916e-11
1.0757e+02 1.6033e-02 2.0335e-02 2.0054e-02 1.1198e+02 1.1693e-02 2.0560e-03 2.0734e-03 1.2040e+02 5.2589e-01 5.7581e-01 5.6189e-01 1.0815e+02 6.5805e-02 5.4264e-02 5.4782e-02 1.1267e+02 6.7860e-04 4.7544e-12 1.3842e-10
1.0760e+02 1.6399e-02 2.0702e-02 2.0432e-02 1.1200e+02 1.2180e-02 2.2955e-03 2.3108e-03 1.2042e+02 5.3302e-01 5.7982e-01 5.6571e-01 1.0818e+02 6.7603e-02 5.5545e-02 5.6078e-02 1.1268e+02 6.9160e-04 8.9942e-12 2.4336e-10
1.0763e+02 1.6773e-02 2.1063e-02 2.0806e-02 1.1201e+02 1.2672e-02 2.5562e-03 2.5688e-03 1.2045e+02 5.3926e-01 5.8304e-01 5.6892e-01 1.0820e+02 6.9424e-02 5.6850e-02 5.7398e-02 1.1269e+02 7.0239e-04 1.6837e-11 4.2343e-10
1.0765e+02 1.7156e-02 2.1418e-02 2.1177e-02 1.1203e+02 1.3167e-02 2.8391e-03 2.8485e-03 1.2047e+02 5.4461e-01 5.8546e-01 5.7150e-01 1.0822e+02 7.1266e-02 5.8181e-02 5.8741e-02 1.1270e+02 7.1096e-04 3.1190e-11 7.2909e-10
1.0768e+02 1.7547e-02 2.1768e-02 2.1543e-02 1.1204e+02 1.3666e-02 3.1453e-03 3.1508e-03 1.2049e+02 5.4907e-01 5.8705e-01 5.7343e-01 1.0825e+02 7.3123e-02 5.9538e-02 6.0110e-02 1.1271e+02 7.1756e-04 5.7176e-11 1.2424e-09
1.0770e+02 1.7946e-02 2.2112e-02 2.1906e-02 1.1206e+02 1.4167e-02 3.4757e-03 3.4767e-03 1.2051e+02 5.5263e-01 5.8782e-01 5.7467e-01 1.0827e+02 7.4995e-02 6.0922e-02 6.1504e-02 1.1272e+02 7.2266e-04 1.0372e-10 2.0952e-09
1.0773e+02 1.8354e-02 2.2451e-02 2.2266e-02 1.1207e+02 1.4669e-02 3.8312e-03 3.8269e-03 1.2053e+02 5.5532e-01 5.8778e-01 5.7522e-01 1.0830e+02 7.6875e-02 6.2334e-02 6.2922e-02 1.1274e+02 7.2701e-04 1.8618e-10 3.4968e-09
1.0775e+02 1.8769e-02 2.2785e-02 2.2623e-02 1.1209e+02 1.5171e-02 4.2125e-03 4.2023e-03 1.2056e+02 5.5715e-01 5.8695e-01 5.7505e-01 1.0832e+02 7.8761e-02 6.3771e-02 6.4364e-02 1.1275e+02 7.3156e-04 3.3073e-10 5.7757e-09
1.0778e+02 1.9191e-02 2.3114e-02 2.2977e-02 1.1210e+02 1.5673e-02 4.6203e-03 4.6035e-03 1.2058e+02 5.5816e-01 5.8537e-01 5.7417e-01 1.0835e+02 8.0648e-02 6.5235e-02 6.5830e-02 1.1276e+02 7.3748e-04 5.8137e-10 9.4415e-09
1.0780e+02 1.9621e-02 2.3439e-02 2.3330e-02 1.1212e+02 1.6174e-02 5.0551e-03 5.0310e-03 1.2060e+02 5.5836e-01 5.8308e-01 5.7258e-01 1.0837e+02 8.2532e-02 6.6724e-02 6.7318e-02 1.1277e+02 7.4611e-04 1.0113e-09 1.5275e-08
1.0783e+02 2.0057e-02 2.3760e-02 2.3680e-02 1.1213e+02 1.6673e-02 5.5174e-03 5.4854e-03 1.2062e+02 5.5779e-01 5.8012e-01 5.7030e-01 1.0839e+02 8.4410e-02 6.8237e-02 6.8827e-02 1.1278e+02 7.5892e-04 1.7410e-09 2.4457e-08
1.0786e+02 2.0500e-02 2.4079e-02 2.4030e-02 1.1215e+02 1.7170e-02 6.0074e-03 5.9670e-03 1.2064e+02 5.5647e-01 5.7653e-01 5.6733e-01 1.0842e+02 8.6277e-02 6.9772e-02 7.0355e-02 1.1279e+02 7.7744e-04 2.9659e-09 3.8757e-08
1.0788e+02 2.0949e-02 2.4395e-02 2.4378e-02 1.1216e+02 1.7664e-02 6.5253e-03 6.4759e-03 1.2067e+02 5.5444e-01 5.7235e-01 5.6369e-01 1.0844e+02 8.8130e-02 7.1327e-02 7.1901e-02 1.1281e+02 8.0321e-04 5.0000e-09 6.0788e-08
1.0791e+02 2.1403e-02 2.4710e-02 2.4726e-02 1.1218e+02 1.8154e-02 7.0711e-03 7.0122e-03 1.2069e+02 5.5175e-01 5.6760e-01 5.5938e-01 1.0847e+02 8.9966e-02 7.2901e-02 7.3463e-02 1.1282e+02 8.3772e-04 8.3418e-09 9.4365e-08
1.0793e+02 2.1862e-02 2.5024e-02 2.5073e-02 1.1219e+02 1.8641e-02 7.6445e-03 7.5758e-03 1.2071e+02 5.4844e-01 5.6231e-01 5.5442e-01 1.0849e+02 9.1781e-02 7.4492e-02 7.5039e-02 1.1283e+02 8.8233e-04 1.3773e-08 1.4499e-07
1.0796e+02 2.2326e-02 2.5338e-02 2.5421e-02 1.1221e+02 1.9125e-02 8.2452e-03 8.1666e-03 1.2073e+02 5.4457e-01 5.5650e-01 5.4881e-01 1.0851e+02 9.3574e-02 7.6097e-02 7.6628e-02 1.1284e+02 9.3822e-04 2.2504e-08 2.2049e-07
1.0798e+02 2.2795e-02 2.5652e-02 2.5770e-02 1.1222e+02 1.9606e-02 8.8729e-03 8.7843e-03 1.2076e+02 5.4018e-01 5.5016e-01 5.4258e-01 1.0854e+02 9.5341e-02 7.7715e-02 7.8228e-02 1.1285e+02 1.0063e-03 3.6389e-08 3.3190e-07
1.0801e+02 2.3269e-02 2.5968e-02 2.6119e-02 1.1224e+02 2.0084e-02 9.5268e-03 9.4283e-03 1.2078e+02 5.3535e-01 5.4332e-01 5.3575e-01 1.0856e+02 9.7083e-02 7.9344e-02 7.9838e-02 1.1287e+02 1.0872e-03 5.8232e-08 4.9452e-07
1.0803e+02 2.3747e-02 2.6287e-02 2.6470e-02 1.1225e+02 2.0560e-02 1.0206e-02 1.0098e-02 1.2080e+02 5.3014e-01 5.3599e-01 5.2837e-01 1.0859e+02 9.8798e-02 8.0982e-02 8.1455e-02 1.1288e+02 1.1813e-03 9.2225e-08 7.2934e-07
1.0806e+02 2.4229e-02 2.6608e-02 2.6822e-02 1.1227e+02 2.1035e-02 1.0910e-02 1.0793e-02 1.2082e+02 5.2461e-01 5.2820e-01 5.2052e-01 1.0861e+02 1.0049e-01 8.2628e-02 8.3080e-02 1.1289e+02 1.2882e-03 1.4455e-07 1.0648e-06
1.0809e+02 2.4716e-02 2.6934e-02 2.7177e-02 1.1228e+02 2.1510e-02 1.1638e-02 1.1513e-02 1.2084e+02 5.1881e-01 5.1999e-01 5.1228e-01 1.0864e+02 1.0215e-01 8.4280e-02 8.4711e-02 1.1290e+02 1.4077e-03 2.2423e-07 1.5389e-06
1.0811e+02 2.5207e-02 2.7264e-02 2.7534e-02 1.1230e+02 2.1986e-02 1.2388e-02 1.2255e-02 1.2087e+02 5.1280e-01 5.1141e-01 5.0377e-01 1.0866e+02 1.0379e-01 8.5937e-02 8.6347e-02 1.1291e+02 1.5386e-03 3.4426e-07 2.2016e-06
1.0814e+02 2.5703e-02 2.7600e-02 2.7893e-02 1.1231e+02 2.2465e-02 1.3160e-02 1.3021e-02 1.2089e+02 5.0663e-01 5.0256e-01 4.9511e-01 1.0868e+02 1.0540e-01 8.7600e-02 8.7989e-02 1.1292e+02 1.6797e-03 5.2308e-07 3.1183e-06
1.0816e+02 2.6204e-02 2.7943e-02 2.8255e-02 1.1233e+02 2.2949e-02 1.3952e-02 1.3807e-02 1.2091e+02 5.0032e-01 4.9350e-01 4.8644e-01 1.0871e+02 1.0700e-01 8.9268e-02 8.9637e-02 1.1294e+02 1.8293e-03 7.8664e-07 4.3727e-06
1.0819e+02 2.6711e-02 2.8293e-02 2.8620e-02 1.1234e+02 2.3440e-02 1.4762e-02 1.4615e-02 1.2093e+02 4.9390e-01 4.8435e-01 4.7791e-01 1.0873e+02 1.0857e-01 9.0941e-02 9.1290e-02 1.1295e+02 1.9852e-03 1.1709e-06 6.0708e-06
1.0821e+02 2.7223e-02 2.8650e-02 2.8989e-02 1.1236e+02 2.3941e-02 1.5591e-02 1.5441e-02 1.2095e+02 4.8739e-01 4.7521e-01 4.6962e-01 1.0876e+02 1.1014e-01 9.2619e-02 9.2950e-02 1.1296e+02 2.1453e-03 1.7249e-06 8.3451e-06
1.0824e+02 2.7742e-02 2.9017e-02 2.9362e-02 1.1237e+02 2.4454e-02 1.6435e-02 1.6285e-02 1.2098e+02 4.8081e-01 4.6617e-01 4.6168e-01 1.0878e+02 1.1169e-01 9.4304e-02 9.4617e-02 1.1297e+02 2.3070e-03 2.5151e-06 1.1359e-05
1.0826e+02 2.8268e-02 2.9392e-02 2.9739e-02 1.1239e+02 2.4983e-02 1.7295e-02 1.7147e-02 1.2100e+02 4.7415e-01 4.5734e-01 4.5415e-01 1.0881e+02 1.1324e-01 9.5997e-02 9.6292e-02 1.1298e+02 2.4678e-03 3.6300e-06 1.5309e-05
1.0829e+02 2.8801e-02 2.9778e-02 3.0120e-02 1.1240e+02 2.5529e-02 1.8169e-02 1.8024e-02 1.2102e+02 4.6742e-01 4.4876e-01 4.4706e-01 1.0883e+02 1.1478e-01 9.7700e-02 9.7978e-02 1.1299e+02 2.6250e-03 5.1856e-06 2.0434e-05
1.0832e+02 2.9342e-02 3.0174e-02 3.0507e-02 1.1242e+02 2.6097e-02 1.9055e-02 1.8916e-02 1.2104e+02 4.6062e-01 4.4050e-01 4.4038e-01 1.0885e+02 1.1633e-01 9.9413e-02 9.9674e-02 1.1301e+02 2.7762e-03 7.3326e-06 2.7012e-05
1.0834e+02 2.9891e-02 3.0580e-02 3.0899e-02 1.1243e+02 2.6690e-02 1.9954e-02 1.9821e-02 1.2106e+02 4.5375e-01 4.3257e-01 4.3406e-01 1.0888e+02 1.1788e-01 1.0114e-01 1.0138e-01 1.1302e+02 2.9192e-03 1.0263e-05 3.5364e-05
1.0837e+02 3.0450e-02 3.0999e-02 3.1297e-02 1.1245e+02 2.7311e-02 2.0863e-02 2.0740e-02 1.2109e+02 4.4681e-01 4.2498e-01 4.2799e-01 1.0890e+02 1.1945e-01 1.0288e-01 1.0311e-01 1.1303e+02 3.0520e-03 1.4220e-05 4.5861e-05
1.0839e+02 3.1019e-02 3.1429e-02 3.1702e-02 1.1246e+02 2.7963e-02 2.1783e-02 2.1670e-02 1.2111e+02 4.3981e-01 4.1769e-01 4.2206e-01 1.0893e+02 1.2103e-01 1.0464e-01 1.0485e-01 1.1304e+02 3.1732e-03 1.9503e-05 5.8913e-05
1.0842e+02 3.1597e-02 3.1871e-02 3.2114e-02 1.1248e+02 2.8650e-02 2.2714e-02 2.2613e-02 1.2113e+02 4.3273e-01 4.1068e-01 4.1613e-01 1.0895e+02 1.2262e-01 1.0641e-01 1.0661e-01 1.1305e+02 3.2816e-03 2.6480e-05 7.4975e-05
1.0844e+02 3.2186e-02 3.2326e-02 3.2534e-02 1.1249e+02 2.9374e-02 2.3654e-02 2.3566e-02 1.2115e+02 4.2559e-01 4.0387e-01 4.1009e-01 1.0898e+02 1.2424e-01 1.0821e-01 1.0839e-01 1.1307e+02 3.3769e-03 3.5591e-05 9.4535e-05
1.0847e+02 3.2786e-02 3.2793e-02 3.2962e-02 1.1251e+02 3.0139e-02 2.4606e-02 2.4532e-02 1.2118e+02 4.1838e-01 3.9720e-01 4.0381e-01 1.0900e+02 1.2588e-01 1.1003e-01 1.1018e-01 1.1308e+02 3.4592e-03 4.7358e-05 1.1811e-04
1.0849e+02 3.3398e-02 3.3273e-02 3.3400e-02 1.1252e+02 3.0948e-02 2.5568e-02 2.5508e-02 1.2120e+02 4.1111e-01 3.9060e-01 3.9721e-01 1.0902e+02 1.2755e-01 1.1187e-01 1.1200e-01 1.1309e+02 3.5293e-03 6.2385e-05 1.4623e-04
1.0852e+02 3.4020e-02 3.3767e-02 3.3848e-02 1.1254e+02 3.1802e-02 2.6543e-02 2.6498e-02 1.2122e+02 4.0377e-01 3.8399e-01 3.9024e-01 1.0905e+02 1.2925e-01 1.1373e-01 1.1385e-01 1.1310e+02 3.5888e-03 8.1363e-05 1.7944e-04
1.0855e+02 3.4654e-02 3.4274e-02 3.4306e-02 1.1255e+02 3.2704e-02 2.7531e-02 2.7500e-02 1.2124e+02 3.9636e-01 3.7729e-01 3.8289e-01 1.0907e+02 1.3097e-01 1.1562e-01 1.1571e-01 1.1311e+02 3.6397e-03 1.0506e-04 2.1825e-04
1.0857e+02 3.5300e-02 3.4794e-02 3.4776e-02 1.1257e+02 3.3655e-02 2.8534e-02 2.8517e-02 1.2126e+02 3.8887e-01 3.7045e-01 3.7517e-01 1.0910e+02 1.3272e-01 1.1754e-01 1.1760e-01 1.1312e+02 3.6848e-03 1.3432e-04 2.6316e-04
1.0860e+02 3.5957e-02 3.5327e-02 3.5259e-02 1.1258e+02 3.4657e-02 2.9554e-02 2.9551e-02 1.2129e+02 3.8129e-01 3.6339e-01 3.6714e-01 1.0912e+02 1.3450e-01 1.1947e-01 1.1952e-01 1.1314e+02 3.7274e-03 1.7004e-04 3.1459e-04
1.0862e+02 3.6625e-02 3.5874e-02 3.5754e-02 1.1260e+02 3.5711e-02 3.0593e-02 3.0603e-02 1.2131e+02 3.7362e-01 3.5608e-01 3.5887e-01 1.0915e+02 1.3631e-01 1.2143e-01 1.2145e-01 1.1315e+02 3.7713e-03 2.1314e-04 3.7291e-04
1.0865e+02 3.7304e-02 3.6434e-02 3.6263e-02 1.1261e+02 3.6817e-02 3.1654e-02 3.1675e-02 1.2133e+02 3.6585e-01 3.4847e-01 3.5043e-01 1.0917e+02 1.3814e-01 1.2342e-01 1.2341e-01 1.1316e+02 3.8209e-03 2.6455e-04 4.3837e-04
1.0867e+02 3.7993e-02 3.7007e-02 3.6786e-02 1.1263e+02 3.7976e-02 3.2739e-02 3.2771e-02 1.2135e+02 3.5797e-01 3.4056e-01 3.4190e-01 1.0919e+02 1.4000e-01 1.2542e-01 1.2539e-01 1.1317e+02 3.8804e-03 3.2517e-04 5.1114e-04
1.0870e+02 3.8691e-02 3.7593e-02 3.7325e-02 1.1264e+02 3.9186e-02 3.3852e-02 3.3892e-02 1.2137e+02 3.4999e-01 3.3232e-01 3.3334e-01 1.0922e+02 1.4188e-01 1.2743e-01 1.2738e-01 1.1318e+02 3.9547e-03 3.9581e-04 5.9121e-04
1.0872e+02 3.9399e-02 3.8191e-02 3.7878e-02 1.1266e+02 4.0446e-02 3.4995e-02 3.5043e-02 1.2140e+02 3.4192e-01 3.2379e-01 3.2480e-01 1.0924e+02 1.4378e-01 1.2946e-01 1.2939e-01 1.1319e+02 4.0483e-03 4.7716e-04 6.7845e-04
1.0875e+02 4.0116e-02 3.8803e-02 3.8448e-02 1.1267e+02 4.1756e-02 3.6171e-02 3.6225e-02 1.2142e+02 3.3377e-01 3.1499e-01 3.1630e-01 1.0927e+02 1.4569e-01 1.3150e-01 1.3142e-01 1.1321e+02 4.1660e-03 5.6971e-04 7.7255e-04
1.0878e+02 4.0840e-02 3.9427e-02 3.9035e-02 1.1269e+02 4.3113e-02 3.7383e-02 3.7443e-02 1.2144e+02 3.2555e-01 3.0597e-01 3.0784e-01 1.0929e+02 1.4762e-01 1.3355e-01 1.3345e-01 1.1322e+02 4.3119e-03 6.7373e-04 8.7303e-04
1.0880e+02 4.1571e-02 4.0062e-02 3.9638e-02 1.1270e+02 4.4515e-02 3.8634e-02 3.8698e-02 1.2146e+02 3.1728e-01 2.9679e-01 2.9943e-01 1.0931e+02 1.4956e-01 1.3560e-01 1.3549e-01 1.1323e+02 4.4901e-03 7.8921e-04 9.7924e-04
1.0883e+02 4.2308e-02 4.0710e-02 4.0257e-02 1.1272e+02 4.5959e-02 3.9927e-02 3.9994e-02 1.2148e+02 3.0897e-01 2.8751e-01 2.9103e-01 1.0934e+02 1.5150e-01 1.3765e-01 1.3753e-01 1.1324e+02 4.7039e-03 9.1578e-04 1.0904e-03
1.0885e+02 4.3050e-02 4.1370e-02 4.0894e-02 1.1273e+02 4.7444e-02 4.1264e-02 4.1334e-02 1.2151e+02 3.0064e-01 2.7820e-01 2.8263e-01 1.0936e+02 1.5345e-01 1.3969e-01 1.3957e-01 1.1325e+02 4.9559e-03 1.0527e-03 1.2054e-03
1.0888e+02 4.3797e-02 4.2041e-02 4.1547e-02 1.1275e+02 4.8965e-02 4.2646e-02 4.2720e-02 1.2153e+02 2.9231e-01 2.6893e-01 2.7419e-01 1.0939e+02 1.5540e-01 1.4172e-01 1.4161e-01 1.1327e+02 5.2479e-03 1.1990e-03 1.3233e-03
1.0890e+02 4.4546e-02 4.2722e-02 4.2217e-02 1.1276e+02 5.0519e-02 4.4077e-02 4.4153e-02 1.2155e+02 2.8397e-01 2.5977e-01 2.6572e-01 1.0941e+02 1.5734e-01 1.4374e-01 1.4363e-01 1.1328e+02 5.5808e-03 1.3530e-03 1.4426e-03
1.0893e+02 4.5299e-02 4.3415e-02 4.2902e-02 1.1278e+02 5.2103e-02 4.5556e-02 4.5636e-02 1.2157e+02 2.7563e-01 2.5078e-01 2.5721e-01 1.0944e+02 1.5928e-01 1.4573e-01 1.4563e-01 1.1329e+02 5.9542e-03 1.5130e-03 1.5622e-03
1.0895e+02 4.6053e-02 4.4118e-02 4.3603e-02 1.1279e+02 5.3715e-02 4.7085e-02 4.7168e-02 1.2160e+02 2.6730e-01 2.4203e-01 2.4869e-01 1.0946e+02 1.6121e-01 1.4770e-01 1.4762e-01 1.1330e+02 6.3668e-03 1.6767e-03 1.6805e-03
1.0898e+02 4.6808e-02 4.4831e-02 4.4320e-02 1.1281e+02 5.5349e-02 4.8664e-02 4.8752e-02 1.2162e+02 2.5899e-01 2.3357e-01 2.4018e-01 1.0948e+02 1.6313e-01 1.4963e-01 1.4958e-01 1.1331e+02 6.8161e-03 1.8416e-03 1.7961e-03
1.0901e+02 4.7564e-02 4.5554e-02 4.5050e-02 1.1282e+02 5.7004e-02 5.0293e-02 5.0386e-02 1.2164e+02 2.5068e-01 2.2543e-01 2.3173e-01 1.0951e+02 1.6503e-01 1.5153e-01 1.5150e-01 1.1332e+02 7.2981e-03 2.0051e-03 1.9076e-03
1.0903e+02 4.8319e-02 4.6286e-02 4.5793e-02 1.1284e+02 5.8676e-02 5.1970e-02 5.2071e-02 1.2166e+02 2.4241e-01 2.1766e-01 2.2339e-01 1.0953e+02 1.6691e-01 1.5339e-01 1.5340e-01 1.1334e+02 7.8079e-03 2.1644e-03 2.0135e-03
1.0906e+02 4.9074e-02 4.7026e-02 4.6548e-02 1.1285e+02 6.0362e-02 5.3696e-02 5.3804e-02 1.2168e+02 2.3417e-01 2.1025e-01 2.1522e-01 1.0956e+02 1.6876e-01 1.5521e-01 1.5525e-01 1.1335e+02 8.3393e-03 2.3167e-03 2.1127e-03
1.0908e+02 4.9827e-02 4.7775e-02 4.7315e-02 1.1287e+02 6.2060e-02 5.5468e-02 5.5585e-02 1.2171e+02 2.2599e-01 2.0322e-01 2.0727e-01 1.0958e+02 1.7060e-01 1.5698e-01 1.5705e-01 1.1336e+02 8.8851e-03 2.4594e-03 2.2039e-03
1.0911e+02 5.0579e-02 4.8532e-02 4.8091e-02 1.1288e+02 6.3767e-02 5.7284e-02 5.7410e-02 1.2173e+02 2.1790e-01 1.9657e-01 1.9958e-01 1.0961e+02 1.7241e-01 1.5870e-01 1.5881e-01 1.1337e+02 9.4372e-03 2.5899e-03 2.2864e-03
1.0913e+02 5.1329e-02 4.9296e-02 4.8875e-02 1.1290e+02 6.5480e-02 5.9141e-02 5.9278e-02 1.2175e+02 2.0993e-01 1.9025e-01 1.9220e-01 1.0963e+02 1.7419e-01 1.6037e-01 1.6051e-01 1.1338e+02 9.9870e-03 2.7063e-03 2.3593e-03
1.0916e+02 5.2077e-02 5.0067e-02 4.9667e-02 1.1291e+02 6.7198e-02 6.1037e-02 6.1184e-02 1.2177e+02 2.0210e-01 1.8424e-01 1.8515e-01 1.0965e+02 1.7594e-01 1.6198e-01 1.6215e-01 1.1339e+02 1.0525e-02 2.8069e-03 2.4223e-03
1.0918e+02 5.2823e-02 5.0844e-02 5.0465e-02 1.1293e+02 6.8920e-02 6.2968e-02 6.3126e-02 1.2179e+02 1.9446e-01 1.7850e-01 1.7844e-01 1.0968e+02 1.7765e-01 1.6354e-01 1.6374e-01 1.1341e+02 1.1043e-02 2.8906e-03 2.4753e-03
1.0921e+02 5.3567e-02 5.1626e-02 5.1267e-02 1.1294e+02 7.0645e-02 6.4931e-02 6.5099e-02 1.2182e+02 1.8705e-01 1.7296e-01 1.7210e-01 1.0970e+02 1.7933e-01 1.6503e-01 1.6526e-01 1.1342e+02 1.1530e-02 2.9570e-03 2.5186e-03
1.0924e+02 5.4308e-02 5.2413e-02 5.2072e-02 1.1296e+02 7.2371e-02 6.6922e-02 6.7099e-02 1.2184e+02 1.7989e-01 1.6758e-01 1.6610e-01 1.0973e+02 1.8097e-01 1.6647e-01 1.6672e-01 1.1343e+02 1.1979e-02 3.0062e-03 2.5527e-03
1.0926e+02 5.5047e-02 5.3204e-02 5.2879e-02 1.1297e+02 7.4097e-02 6.8938e-02 6.9123e-02 1.2186e+02 1.7301e-01 1.6230e-01 1.6044e-01 1.0975e+02 1.8256e-01 1.6785e-01 1.6812e-01 1.1344e+02 1.2381e-02 3.0390e-03 2.5787e-03
1.0929e+02 5.5784e-02 5.3997e-02 5.3687e-02 1.1299e+02 7.5825e-02 7.0974e-02 7.1165e-02 1.2188e+02 1.6644e-01 1.5708e-01 1.5510e-01 1.0978e+02 1.8412e-01 1.6917e-01 1.6945e-01 1.1345e+02 1.2729e-02 3.0568e-03 2.5977e-03
1.0931e+02 5.6519e-02 5.4793e-02 5.4494e-02 1.1300e+02 7.7553e-02 7.3027e-02 7.3222e-02 1.2190e+02 1.6019e-01 1.5187e-01 1.5007e-01 1.0980e+02 1.8563e-01 1.7043e-01 1.7072e-01 1.1347e+02 1.3019e-02 3.0617e-03 2.6115e-03
1.0934e+02 5.7251e-02 5.5591e-02 5.5301e-02 1.1302e+02 7.9283e-02 7.5093e-02 7.5289e-02 1.2193e+02 1.5429e-01 1.4665e-01 1.4530e-01 1.0982e+02 1.8709e-01 1.7164e-01 1.7192e-01 1.1348e+02 1.3245e-02 3.0563e-03 2.6220e-03
1.0936e+02 5.7982e-02 5.6390e-02 5.6104e-02 1.1303e+02 8.1015e-02 7.7169e-02 7.7362e-02 1.2195e+02 1.4874e-01 1.4141e-01 1.4078e-01 1.0985e+02 1.8851e-01 1.7279e-01 1.7306e-01 1.1349e+02 1.3407e-02 3.0434e-03 2.6315e-03
1.0939e+02 5.8710e-02 5.7188e-02 5.6905e-02 1.1305e+02 8.2749e-02 7.9250e-02 7.9438e-02 1.2197e+02 1.4355e-01 1.3615e-01 1.3647e-01 1.0987e+02 1.8988e-01 1.7389e-01 1.7414e-01 1.1350e+02 1.3503e-02 3.0264e-03 2.6424e-03
1.0941e+02 5.9436e-02 5.7985e-02 5.7703e-02 1.1306e+02 8.4487e-02 8.1334e-02 8.1514e-02 1.2199e+02 1.3872e-01 1.3090e-01 1.3234e-01 1.0990e+02 1.9119e-01 1.7494e-01 1.7516e-01 1.1351e+02 1.3536e-02 3.0087e-03 2.6574e-03
1.0944e+02 6.0160e-02 5.8782e-02 5.8496e-02 1.1308e+02 8.6231e-02 8.3417e-02 8.3586e-02 1.2201e+02 1.3424e-01 1.2569e-01 1.2836e-01 1.0992e+02 1.9245e-01 1.7594e-01 1.7613e-01 1.1352e+02 1.3509e-02 2.9940e-03 2.6794e-03
1.0947e+02 6.0882e-02 5.9576e-02 5.9286e-02 1.1309e+02 8.7982e-02 8.5499e-02 8.5653e-02 1.2204e+02 1.3009e-01 1.2058e-01 1.2451e-01 1.0995e+02 1.9366e-01 1.7691e-01 1.7705e-01 1.1354e+02 1.3428e-02 2.9857e-03 2.7112e-03
1.0949e+02 6.1602e-02 6.0367e-02 6.0072e-02 1.1311e+02 8.9741e-02 8.7575e-02 8.7712e-02 1.2206e+02 1.2624e-01 1.1561e-01 1.2076e-01 1.0997e+02 1.9482e-01 1.7783e-01 1.7792e-01 1.1355e+02 1.3298e-02 2.9874e-03 2.7559e-03
1.0952e+02 6.2320e-02 6.1156e-02 6.0854e-02 1.1312e+02 9.1509e-02 8.9646e-02 8.9763e-02 1.2208e+02 1.2268e-01 1.1086e-01 1.1709e-01 1.0999e+02 1.9592e-01 1.7873e-01 1.7876e-01 1.1356e+02 1.3130e-02 3.0023e-03 2.8164e-03
1.0954e+02 6.3035e-02 6.1942e-02 6.1633e-02 1.1314e+02 9.3290e-02 9.1709e-02 9.1804e-02 1.2210e+02 1.1935e-01 1.0639e-01 1.1349e-01 1.1002e+02 1.9697e-01 1.7959e-01 1.7956e-01 1.1357e+02 1.2932e-02 3.0333e-03 2.8955e-03
1.0957e+02 6.3748e-02 6.2725e-02 6.2410e-02 1.1315e+02 9.5084e-02 9.3765e-02 9.3836e-02 1.2213e+02 1.1620e-01 1.0224e-01 1.0997e-01 1.1004e+02 1.9797e-01 1.8044e-01 1.8033e-01 1.1358e+02 1.2714e-02 3.0830e-03 2.9960e-03
1.0959e+02 6.4459e-02 6.3504e-02 6.3185e-02 1.1317e+02 9.6892e-02 9.5814e-02 9.5859e-02 1.2215e+02 1.1320e-01 9.8465e-02 1.0651e-01 1.1007e+02 1.9891e-01 1.8126e-01 1.8108e-01 1.1359e+02 1.2487e-02 3.1539e-03 3.1203e-03
1.0962e+02 6.5168e-02 6.4281e-02 6.3959e-02 1.1318e+02 9.8716e-02 9.7855e-02 9.7875e-02 1.2217e+02 1.1029e-01 9.5088e-02 1.0314e-01 1.1009e+02 1.9981e-01 1.8207e-01 1.8182e-01 1.1361e+02 1.2261e-02 3.2478e-03 3.2708e-03
1.0964e+02 6.5875e-02 6.5056e-02 6.4734e-02 1.1320e+02 1.0056e-01 9.9891e-02 9.9884e-02 1.2219e+02 1.0741e-01 9.2120e-02 9.9873e-02 1.1011e+02 2.0065e-01 1.8286e-01 1.8254e-01 1.1362e+02 1.2045e-02 3.3663e-03 3.4494e-03
1.0967e+02 6.6580e-02 6.5829e-02 6.5511e-02 1.1321e+02 1.0242e-01 1.0192e-01 1.0189e-01 1.2221e+02 1.0454e-01 8.9551e-02 9.6718e-02 1.1014e+02 2.0146e-01 1.8366e-01 1.8325e-01 1.1363e+02 1.1849e-02 3.5108e-03 3.6575e-03
1.0970e+02 6.7284e-02 6.6602e-02 6.6292e-02 1.1323e+02 1.0430e-01 1.0395e-01 1.0390e-01 1.2224e+02 1.0165e-01 8.7356e-02 9.3698e-02 1.1016e+02 2.0221e-01 1.8445e-01 1.8397e-01 1.1364e+02 1.1681e-02 3.6823e-03 3.8964e-03
1.0972e+02 6.7986e-02 6.7374e-02 6.7077e-02 1.1324e+02 1.0619e-01 1.0598e-01 1.0590e-01 1.2226e+02 9.8716e-02 8.5494e-02 9.0826e-02 1.1019e+02 2.0293e-01 1.8524e-01 1.8469e-01 1.1365e+02 1.1549e-02 3.8814e-03 4.1666e-03
1.0975e+02 6.8687e-02 6.8149e-02 6.7869e-02 1.1326e+02 1.0811e-01 1.0801e-01 1.0791e-01 1.2228e+02 9.5742e-02 8.3912e-02 8.8113e-02 1.1021e+02 2.0360e-01 1.8603e-01 1.8541e-01 1.1367e+02 1.1457e-02 4.1090e-03 4.4683e-03
1.0977e+02 6.9389e-02 6.8927e-02 6.8669e-02 1.1327e+02 1.1005e-01 1.1004e-01 1.0994e-01 1.2230e+02 9.2742e-02 8.2550e-02 8.5565e-02 1.1024e+02 2.0424e-01 1.8684e-01 1.8615e-01 1.1368e+02 1.1410e-02 4.3653e-03 4.8011e-03
1.0980e+02 7.0091e-02 6.9709e-02 6.9480e-02 1.1329e+02 1.1200e-01 1.1209e-01 1.1197e-01 1.2232e+02 8.9741e-02 8.1347e-02 8.3181e-02 1.1026e+02 2.0484e-01 1.8765e-01 1.8690e-01 1.1369e+02 1.1411e-02 4.6506e-03 5.1640e-03
1.0982e+02 7.0794e-02 7.0497e-02 7.0301e-02 1.1331e+02 1.1397e-01 1.1414e-01 1.1402e-01 1.2235e+02 8.6773e-02 8.0240e-02 8.0954e-02 1.1028e+02 2.0541e-01 1.8847e-01 1.8767e-01 1.1370e+02 1.1462e-02 4.9652e-03 5.5555e-03
1.0985e+02 7.1499e-02 7.1294e-02 7.1136e-02 1.1332e+02 1.1595e-01 1.1622e-01 1.1609e-01 1.2237e+02 8.3876e-02 7.9175e-02 7.8870e-02 1.1031e+02 2.0595e-01 1.8930e-01 1.8845e-01 1.1371e+02 1.1564e-02 5.3091e-03 5.9735e-03
1.0987e+02 7.2207e-02 7.2100e-02 7.1986e-02 1.1334e+02 1.1795e-01 1.1830e-01 1.1818e-01 1.2239e+02 8.1087e-02 7.8103e-02 7.6915e-02 1.1033e+02 2.0646e-01 1.9013e-01 1.8925e-01 1.1372e+02 1.1715e-02 5.6822e-03 6.4154e-03
1.0990e+02 7.2919e-02 7.2917e-02 7.2852e-02 1.1335e+02 1.1996e-01 1.2041e-01 1.2029e-01 1.2241e+02 7.8439e-02 7.6986e-02 7.5069e-02 1.1036e+02 2.0694e-01 1.9098e-01 1.9007e-01 1.1374e+02 1.1914e-02 6.0843e-03 6.8781e-03
1.0993e+02 7.3636e-02 7.3748e-02 7.3736e-02 1.1337e+02 1.2198e-01 1.2255e-01 1.2244e-01 1.2243e+02 7.5953e-02 7.5797e-02 7.3314e-02 1.1038e+02 2.0740e-01 1.9184e-01 1.9089e-01 1.1375e+02 1.2160e-02 6.5146e-03 7.3582e-03
1.0995e+02 7.4359e-02 7.4594e-02 7.4638e-02 1.1338e+02 1.2401e-01 1.2471e-01 1.2462e-01 1.2246e+02 7.3641e-02 7.4521e-02 7.1635e-02 1.1041e+02 2.0783e-01 1.9269e-01 1.9173e-01 1.1376e+02 1.2448e-02 6.9725e-03 7.8521e-03
1.0998e+02 7.5088e-02 7.5456e-02 7.5559e-02 1.1340e+02 1.2605e-01 1.2690e-01 1.2683e-01 1.2248e+02 7.1501e-02 7.3152e-02 7.0015e-02 1.1043e+02 2.0824e-01 1.9356e-01 1.9258e-01 1.1377e+02 1.2777e-02 7.4567e-03 8.3557e-03
1.1000e+02 7.5825e-02 7.6336e-02 7.6501e-02 1.1341e+02 1.2809e-01 1.2912e-01 1.2908e-01 1.2250e+02 6.9521e-02 7.1696e-02 6.8446e-02 1.1045e+02 2.0862e-01 1.9442e-01 1.9343e-01 1.1378e+02 1.3142e-02 7.9654e-03 8.8651e-03
1.1003e+02 7.6570e-02 7.7236e-02 7.7463e-02 1.1343e+02 1.3014e-01 1.3137e-01 1.3136e-01 1.2252e+02 6.7677e-02 7.0166e-02 6.6919e-02 1.1048e+02 2.0899e-01 1.9527e-01 1.9429e-01 1.1379e+02 1.3539e-02 8.4964e-03 9.3763e-03
1.1005e+02 7.7325e-02 7.8155e-02 7.8446e-02 1.1344e+02 1.3219e-01 1.3366e-01 1.3368e-01 1.2255e+02 6.5938e-02 6.8579e-02 6.5431e-02 1.1050e+02 2.0933e-01 1.9612e-01 1.9513e-01 1.1381e+02 1.3965e-02 9.0469e-03 9.8855e-03
1.1008e+02 7.8089e-02 7.9096e-02 7.9450e-02 1.1346e+02 1.3424e-01 1.3598e-01 1.3604e-01 1.2257e+02 6.4272e-02 6.6957e-02 6.3978e-02 1.1053e+02 2.0964e-01 1.9695e-01 1.9597e-01 1.1382e+02 1.4414e-02 9.6133e-03 1.0389e-02
1.1010e+02 7.8863e-02 8.0058e-02 8.0474e-02 1.1347e+02 1.3630e-01 1.3834e-01 1.3844e-01 1.2259e+02 6.2645e-02 6.5322e-02 6.2557e-02 1.1055e+02 2.0993e-01 1.9777e-01 1.9680e-01 1.1383e+02 1.4884e-02 1.0192e-02 1.0884e-02
1.1013e+02 7.9647e-02 8.1042e-02 8.1519e-02 1.1349e+02 1.3836e-01 1.4074e-01 1.4088e-01 1.2261e+02 6.1029e-02 6.3692e-02 6.1166e-02 1.1058e+02 2.1020e-01 1.9856e-01 1.9760e-01 1.1384e+02 1.5370e-02 1.0778e-02 1.1369e-02
1.1016e+02 8.0441e-02 8.2047e-02 8.2582e-02 1.1350e+02 1.4043e-01 1.4317e-01 1.4335e-01 1.2263e+02 5.9400e-02 6.2083e-02 5.9797e-02 1.1060e+02 2.1045e-01 1.9933e-01 1.9838e-01 1.1385e+02 1.5867e-02 1.1366e-02 1.1839e-02
1.1018e+02 8.1246e-02 8.3073e-02 8.3664e-02 1.1352e+02 1.4251e-01 1.4563e-01 1.4586e-01 1.2266e+02 5.7743e-02 6.0503e-02 5.8442e-02 1.1062e+02 2.1067e-01 2.0007e-01 1.9913e-01 1.1387e+02 1.6371e-02 1.1951e-02 1.2296e-02
1.1021e+02 8.2061e-02 8.4120e-02 8.4762e-02 1.1353e+02 1.4461e-01 1.4813e-01 1.4840e-01 1.2268e+02 5.6051e-02 5.8954e-02 5.7090e-02 1.1065e+02 2.1086e-01 2.0078e-01 1.9985e-01 1.1388e+02 1.6879e-02 1.2528e-02 1.2737e-02
1.1023e+02 8.2884e-02 8.5186e-02 8.5875e-02 1.1355e+02 1.4672e-01 1.5066e-01 1.5097e-01 1.2270e+02 5.4325e-02 5.7434e-02 5.5726e-02 1.1067e+02 2.1103e-01 2.0145e-01 2.0053e-01 1.1389e+02 1.7386e-02 1.3090e-02 1.3162e-02
1.1026e+02 8.3717e-02 8.6270e-02 8.7001e-02 1.1356e+02 1.4885e-01 1.5321e-01 1.5356e-01 1.2272e+02 5.2569e-02 5.5932e-02 5.4338e-02 1.1070e+02 2.1117e-01 2.0209e-01 2.0117e-01 1.1390e+02 1.7889e-02 1.3632e-02 1.3572e-02
1.1028e+02 8.4558e-02 8.7371e-02 8.8138e-02 1.1358e+02 1.5101e-01 1.5580e-01 1.5618e-01 1.2274e+02 5.0794e-02 5.4439e-02 5.2914e-02 1.1072e+02 2.1129e-01 2.0268e-01 2.0177e-01 1.1391e+02 1.8386e-02 1.4148e-02 1.3967e-02
1.1031e+02 8.5405e-02 8.8486e-02 8.9284e-02 1.1359e+02 1.5321e-01 1.5840e-01 1.5882e-01 1.2277e+02 4.9011e-02 5.2940e-02 5.1447e-02 1.1075e+02 2.1138e-01 2.0324e-01 2.0233e-01 1.1392e+02 1.8873e-02 1.4635e-02 1.4348e-02
1.1033e+02 8.6259e-02 8.9614e-02 9.0437e-02 1.1361e+02 1.5544e-01 1.6102e-01 1.6147e-01 1.2279e+02 4.7229e-02 5.1427e-02 4.9933e-02 1.1077e+02 2.1144e-01 2.0375e-01 2.0285e-01 1.1394e+02 1.9349e-02 1.5087e-02 1.4717e-02
1.1036e+02 8.7117e-02 9.0752e-02 9.1594e-02 1.1362e+02 1.5771e-01 1.6366e-01 1.6413e-01 1.2281e+02 4.5456e-02 4.9892e-02 4.8376e-02 1.1079e+02 2.1148e-01 2.0421e-01 2.0332e-01 1.1395e+02 1.9813e-02 1.5502e-02 1.5074e-02
1.1039e+02 8.7979e-02 9.1898e-02 9.2754e-02 1.1364e+02 1.6003e-01 1.6630e-01 1.6679e-01 1.2283e+02 4.3700e-02 4.8333e-02 4.6788e-02 1.1082e+02 2.1149e-01 2.0464e-01 2.0375e-01 1.1396e+02 2.0265e-02 1.5877e-02 1.5421e-02
1.1041e+02 8.8844e-02 9.3050e-02 9.3912e-02 1.1365e+02 1.6241e-01 1.6895e-01 1.6945e-01 1.2285e+02 4.1961e-02 4.6755e-02 4.5186e-02 1.1084e+02 2.1147e-01 2.0502e-01 2.0414e-01 1.1397e+02 2.0705e-02 1.6212e-02 1.5759e-02
1.1044e+02 8.9711e-02 9.4203e-02 9.5067e-02 1.1367e+02 1.6484e-01 1.7159e-01 1.7211e-01 1.2288e+02 4.0241e-02 4.5166e-02 4.3591e-02 1.1087e+02 2.1143e-01 2.0535e-01 2.0448e-01 1.1398e+02 2.1137e-02 1.6506e-02 1.6089e-02
1.1046e+02 9.0577e-02 9.5357e-02 9.6217e-02 1.1368e+02 1.6733e-01 1.7423e-01 1.7475e-01 1.2290e+02 3.8539e-02 4.3581e-02 4.2026e-02 1.1089e+02 2.1136e-01 2.0565e-01 2.0479e-01 1.1399e+02 2.1562e-02 1.6763e-02 1.6411e-02
1.1049e+02 9.1444e-02 9.6509e-02 9.7358e-02 1.1370e+02 1.6988e-01 1.7685e-01 1.7736e-01 1.2292e+02 3.6854e-02 4.2016e-02 4.0514e-02 1.1091e+02 2.1127e-01 2.0590e-01 2.0505e-01 1.1401e+02 2.1985e-02 1.6985e-02 1.6726e-02
1.1051e+02 9.2309e-02 9.7655e-02 9.8489e-02 1.1371e+02 1.7250e-01 1.7945e-01 1.7996e-01 1.2294e+02 3.5190e-02 4.0488e-02 3.9073e-02 1.1094e+02 2.1116e-01 2.0611e-01 2.0529e-01 1.1402e+02 2.2410e-02 1.7176e-02 1.7034e-02
1.1054e+02 9.3172e-02 9.8794e-02 9.9608e-02 1.1373e+02 1.7518e-01 1.8203e-01 1.8252e-01 1.2297e+02 3.3552e-02 3.9011e-02 3.7719e-02 1.1096e+02 2.1103e-01 2.0629e-01 2.0548e-01 1.1403e+02 2.2844e-02 1.7344e-02 1.7335e-02
1.1056e+02 9.4033e-02 9.9922e-02 1.0071e-01 1.1374e+02 1.7792e-01 1.8457e-01 1.8504e-01 1.2299e+02 3.1948e-02 3.7596e-02 3.6457e-02 1.1099e+02 2.1087e-01 2.0643e-01 2.0565e-01 1.1404e+02 2.3292e-02 1.7495e-02 1.7632e-02
1.1059e+02 9.4890e-02 1.0104e-01 1.0180e-01 1.1376e+02 1.8073e-01 1.8707e-01 1.8753e-01 1.2301e+02 3.0393e-02 3.6251e-02 3.5289e-02 1.1101e+02 2.1069e-01 2.0653e-01 2.0579e-01 1.1405e+02 2.3760e-02 1.7638e-02 1.7924e-02
1.1062e+02 9.5745e-02 1.0214e-01 1.0287e-01 1.1377e+02 1.8360e-01 1.8954e-01 1.8997e-01 1.2303e+02 2.8903e-02 3.4975e-02 3.4207e-02 1.1104e+02 2.1049e-01 2.0660e-01 2.0590e-01 1.1407e+02 2.4256e-02 1.7782e-02 1.8213e-02
1.1064e+02 9.6597e-02 1.0323e-01 1.0392e-01 1.1379e+02 1.8653e-01 1.9195e-01 1.9236e-01 1.2305e+02 2.7499e-02 3.3766e-02 3.3200e-02 1.1106e+02 2.1026e-01 2.0663e-01 2.0598e-01 1.1408e+02 2.4784e-02 1.7938e-02 1.8503e-02
1.1067e+02 9.7446e-02 1.0430e-01 1.0495e-01 1.1380e+02 1.8951e-01 1.9432e-01 1.9470e-01 1.2308e+02 2.6203e-02 3.2614e-02 3.2255e-02 1.1108e+02 2.1002e-01 2.0664e-01 2.0604e-01 1.1409e+02 2.5351e-02 1.8116e-02 1.8796e-02
1.1069e+02 9.8293e-02 1.0535e-01 1.0596e-01 1.1382e+02 1.9253e-01 1.9664e-01 1.9699e-01 1.2310e+02 2.5035e-02 3.1512e-02 3.1356e-02 1.1111e+02 2.0975e-01 2.0661e-01 2.0607e-01 1.1410e+02 2.5962e-02 1.8327e-02 1.9098e-02
1.1072e+02 9.9137e-02 1.0638e-01 1.0695e-01 1.1383e+02 1.9559e-01 1.9891e-01 1.9922e-01 1.2312e+02 2.4014e-02 3.0450e-02 3.0491e-02 1.1113e+02 2.0946e-01 2.0655e-01 2.0608e-01 1.1411e+02 2.6622e-02 1.8581e-02 1.9413e-02
1.1074e+02 9.9980e-02 1.0739e-01 1.0792e-01 1.1385e+02 1.9868e-01 2.0112e-01 2.0140e-01 1.2314e+02 2.3152e-02 2.9419e-02 2.9649e-02 1.1116e+02 2.0914e-01 2.0646e-01 2.0606e-01 1.1412e+02 2.7333e-02 1.8888e-02 1.9748e-02
1.1077e+02 1.0082e-01 1.0837e-01 1.0886e-01 1.1386e+02 2.0180e-01 2.0328e-01 2.0353e-01 1.2316e+02 2.2460e-02 2.8417e-02 2.8825e-02 1.1118e+02 2.0880e-01 2.0634e-01 2.0602e-01 1.1414e+02 2.8097e-02 1.9256e-02 2.0111e-02
1.1079e+02 1.0166e-01 1.0934e-01 1.0979e-01 1.1388e+02 2.0493e-01 2.0538e-01 2.0561e-01 1.2319e+02 2.1937e-02 2.7443e-02 2.8014e-02 1.1121e+02 2.0843e-01 2.0619e-01 2.0595e-01 1.1415e+02 2.8916e-02 1.9694e-02 2.0508e-02
1.1082e+02 1.0251e-01 1.1029e-01 1.1069e-01 1.1389e+02 2.0807e-01 2.0744e-01 2.0764e-01 1.2321e+02 2.1579e-02 2.6501e-02 2.7219e-02 1.1123e+02 2.0803e-01 2.0601e-01 2.0585e-01 1.1416e+02 2.9788e-02 2.0205e-02 2.0947e-02
1.1085e+02 1.0335e-01 1.1121e-01 1.1157e-01 1.1391e+02 2.1121e-01 2.0945e-01 2.0962e-01 1.2323e+02 2.1373e-02 2.5598e-02 2.6443e-02 1.1125e+02 2.0760e-01 2.0580e-01 2.0573e-01 1.1417e+02 3.0714e-02 2.0794e-02 2.1435e-02
1.1087e+02 1.0420e-01 1.1212e-01 1.1243e-01 1.1392e+02 2.1433e-01 2.1142e-01 2.1157e-01 1.2325e+02 2.1299e-02 2.4744e-02 2.5690e-02 1.1128e+02 2.0714e-01 2.0556e-01 2.0558e-01 1.1418e+02 3.1689e-02 2.1462e-02 2.1979e-02
1.1090e+02 1.0505e-01 1.1300e-01 1.1327e-01 1.1394e+02 2.1744e-01 2.1335e-01 2.1347e-01 1.2327e+02 2.1333e-02 2.3947e-02 2.4964e-02 1.1130e+02 2.0665e-01 2.0529e-01 2.0540e-01 1.1419e+02 3.2712e-02 2.2208e-02 2.2584e-02
1.1092e+02 1.0590e-01 1.1387e-01 1.1410e-01 1.1395e+02 2.2052e-01 2.1525e-01 2.1535e-01 1.2330e+02 2.1446e-02 2.3212e-02 2.4269e-02 1.1133e+02 2.0612e-01 2.0500e-01 2.0519e-01 1.1421e+02 3.3778e-02 2.3029e-02 2.3253e-02
1.1095e+02 1.0676e-01 1.1472e-01 1.1491e-01 1.1397e+02 2.2357e-01 2.1712e-01 2.1720e-01 1.2332e+02 2.1608e-02 2.2541e-02 2.3605e-02 1.1135e+02 2.0556e-01 2.0467e-01 2.0495e-01 1.1422e+02 3.4884e-02 2.3918e-02 2.3988e-02
1.1097e+02 1.0762e-01 1.1555e-01 1.1570e-01 1.1398e+02 2.2657e-01 2.1896e-01 2.1903e-01 1.2334e+02 2.1787e-02 2.1931e-02 2.2969e-02 1.1138e+02 2.0496e-01 2.0432e-01 2.0467e-01 1.1423e+02 3.6024e-02 2.4870e-02 2.4788e-02
1.1100e+02 1.0849e-01 1.1638e-01 1.1649e-01 1.1400e+02 2.2953e-01 2.2078e-01 2.2085e-01 1.2336e+02 2.1953e-02 2.1370e-02 2.2356e-02 1.1140e+02 2.0432e-01 2.0394e-01 2.0437e-01 1.1424e+02 3.7194e-02 2.5874e-02 2.5652e-02
1.1102e+02 1.0937e-01 1.1718e-01 1.1726e-01 1.1401e+02 2.3243e-01 2.2260e-01 2.2265e-01 1.2339e+02 2.2078e-02 2.0845e-02 2.1758e-02 1.1142e+02 2.0365e-01 2.0353e-01 2.0404e-01 1.1425e+02 3.8390e-02 2.6920e-02 2.6573e-02
1.1105e+02 1.1025e-01 1.1798e-01 1.1802e-01 1.1403e+02 2.3528e-01 2.2440e-01 2.2445e-01 1.2341e+02 2.2139e-02 2.0336e-02 2.1164e-02 1.1145e+02 2.0294e-01 2.0310e-01 2.0367e-01 1.1427e+02 3.9609e-02 2.7997e-02 2.7546e-02
1.1108e+02 1.1113e-01 1.1878e-01 1.1878e-01 1.1404e+02 2.3807e-01 2.2620e-01 2.2625e-01 1.2343e+02 2.2119e-02 1.9821e-02 2.0563e-02 1.1147e+02 2.0219e-01 2.0264e-01 2.0327e-01 1.1428e+02 4.0846e-02 2.9094e-02 2.8562e-02
1.1110e+02 1.1203e-01 1.1956e-01 1.1954e-01 1.1406e+02 2.4080e-01 2.2799e-01 2.2805e-01 1.2345e+02 2.2005e-02 1.9281e-02 1.9945e-02 1.1150e+02 2.0141e-01 2.0215e-01 2.0284e-01 1.1429e+02 4.2100e-02 3.0200e-02 2.9613e-02
1.1113e+02 1.1293e-01 1.2035e-01 1.2029e-01 1.1407e+02 2.4347e-01 2.2980e-01 2.2986e-01 1.2347e+02 2.1792e-02 1.8697e-02 1.9300e-02 1.1152e+02 2.0059e-01 2.0164e-01 2.0237e-01 1.1430e+02 4.3368e-02 3.1304e-02 3.0687e-02
1.1115e+02 1.1383e-01 1.2113e-01 1.2104e-01 1.1409e+02 2.4608e-01 2.3161e-01 2.3168e-01 1.2350e+02 2.1482e-02 1.8055e-02 1.8620e-02 1.1155e+02 1.9973e-01 2.0111e-01 2.0188e-01 1.1431e+02 4.4648e-02 3.2398e-02 3.1777e-02
1.1118e+02 1.1474e-01 1.2191e-01 1.2180e-01 1.1410e+02 2.4863e-01 2.3343e-01 2.3351e-01 1.2352e+02 2.1079e-02 1.7348e-02 1.7902e-02 1.1157e+02 1.9885e-01 2.0055e-01 2.0135e-01 1.1432e+02 4.5942e-02 3.3475e-02 3.2872e-02
1.1120e+02 1.1566e-01 1.2270e-01 1.2256e-01 1.1412e+02 2.5112e-01 2.3527e-01 2.3536e-01 1.2354e+02 2.0596e-02 1.6574e-02 1.7147e-02 1.1159e+02 1.9793e-01 1.9997e-01 2.0080e-01 1.1434e+02 4.7247e-02 3.4528e-02 3.3965e-02
1.1123e+02 1.1659e-01 1.2350e-01 1.2333e-01 1.1413e+02 2.5357e-01 2.3712e-01 2.3724e-01 1.2356e+02 2.0047e-02 1.5740e-02 1.6358e-02 1.1162e+02 1.9699e-01 1.9936e-01 2.0021e-01 1.1435e+02 4.8567e-02 3.5557e-02 3.5051e-02
1.1125e+02 1.1752e-01 1.2430e-01 1.2410e-01 1.1415e+02 2.5596e-01 2.3900e-01 2.3913e-01 1.2358e+02 1.9448e-02 1.4857e-02 1.5542e-02 1.1164e+02 1.9602e-01 1.9873e-01 1.9959e-01 1.1436e+02 4.9902e-02 3.6560e-02 3.6125e-02
1.1128e+02 1.1845e-01 1.2511e-01 1.2489e-01 1.1416e+02 2.5831e-01 2.4090e-01 2.4106e-01 1.2361e+02 1.8816e-02 1.3939e-02 1.4710e-02 1.1167e+02 1.9503e-01 1.9809e-01 1.9895e-01 1.1437e+02 5.1254e-02 3.7540e-02 3.7186e-02
1.1131e+02 1.1939e-01 1.2594e-01 1.2569e-01 1.1418e+02 2.6063e-01 2.4283e-01 2.4301e-01 1.2363e+02 1.8167e-02 1.3007e-02 1.3870e-02 1.1169e+02 1.9402e-01 1.9741e-01 1.9827e-01 1.1438e+02 5.2627e-02 3.8502e-02 3.8236e-02
1.1133e+02 1.2034e-01 1.2678e-01 1.2651e-01 1.1419e+02 2.6292e-01 2.4480e-01 2.4500e-01 1.2365e+02 1.7514e-02 1.2080e-02 1.3034e-02 1.1171e+02 1.9298e-01 1.9672e-01 1.9757e-01 1.1439e+02 5.4024e-02 3.9453e-02 3.9279e-02
1.1136e+02 1.2129e-01 1.2764e-01 1.2734e-01 1.1421e+02 2.6519e-01 2.4680e-01 2.4702e-01 1.2367e+02 1.6869e-02 1.1175e-02 1.2212e-02 1.1174e+02 1.9193e-01 1.9601e-01 1.9683e-01 1.1441e+02 5.5449e-02 4.0402e-02 4.0321e-02
1.1138e+02 1.2224e-01 1.2851e-01 1.2818e-01 1.1422e+02 2.6744e-01 2.4884e-01 2.4908e-01 1.2369e+02 1.6237e-02 1.0310e-02 1.1412e-02 1.1176e+02 1.9087e-01 1.9527e-01 1.9607e-01 1.1442e+02 5.6907e-02 4.1360e-02 4.1371e-02
1.1141e+02 1.2321e-01 1.2941e-01 1.2905e-01 1.1424e+02 2.6968e-01 2.5092e-01 2.5119e-01 1.2372e+02 1.5624e-02 9.4984e-03 1.0640e-02 1.1179e+02 1.8979e-01 1.9451e-01 1.9528e-01 1.1443e+02 5.8403e-02 4.2340e-02 4.2440e-02
1.1143e+02 1.2417e-01 1.3033e-01 1.2993e-01 1.1425e+02 2.7193e-01 2.5305e-01 2.5334e-01 1.2374e+02 1.5028e-02 8.7508e-03 9.9024e-03 1.1181e+02 1.8869e-01 1.9372e-01 1.9446e-01 1.1444e+02 5.9944e-02 4.3354e-02 4.3540e-02
1.1146e+02 1.2514e-01 1.3126e-01 1.3083e-01 1.1427e+02 2.7418e-01 2.5524e-01 2.5555e-01 1.2376e+02 1.4450e-02 8.0736e-03 9.2020e-03 1.1184e+02 1.8759e-01 1.9291e-01 1.9361e-01 1.1445e+02 6.1534e-02 4.4416e-02 4.4684e-02
1.1148e+02 1.2612e-01 1.3222e-01 1.3175e-01 1.1428e+02 2.7643e-01 2.5748e-01 2.5781e-01 1.2378e+02 1.3885e-02 7.4700e-03 8.5426e-03 1.1186e+02 1.8646e-01 1.9208e-01 1.9273e-01 1.1447e+02 6.3181e-02 4.5540e-02 4.5887e-02
1.1151e+02 1.2710e-01 1.3320e-01 1.3269e-01 1.1430e+02 2.7871e-01 2.5979e-01 2.6012e-01 1.2381e+02 1.3332e-02 6.9406e-03 7.9277e-03 1.1188e+02 1.8533e-01 1.9122e-01 1.9182e-01 1.1448e+02 6.4891e-02 4.6740e-02 4.7163e-02
1.1154e+02 1.2809e-01 1.3420e-01 1.3365e-01 1.1431e+02 2.8100e-01 2.6216e-01 2.6250e-01 1.2383e+02 1.2787e-02 6.4833e-03 7.3607e-03 1.1191e+02 1.8417e-01 1.9034e-01 1.9089e-01 1.1449e+02 6.6670e-02 4.8030e-02 4.8526e-02
1.1156e+02 1.2909e-01 1.3522e-01 1.3463e-01 1.1433e+02 2.8332e-01 2.6460e-01 2.6495e-01 1.2385e+02 1.2250e-02 6.0944e-03 6.8452e-03 1.1193e+02 1.8301e-01 1.8943e-01 1.8992e-01 1.1450e+02 6.8524e-02 4.9421e-02 4.9988e-02
1.1159e+02 1.3009e-01 1.3626e-01 1.3562e-01 1.1434e+02 2.8565e-01 2.6712e-01 2.6746e-01 1.2387e+02 1.1720e-02 5.7690e-03 6.3847e-03 1.1196e+02 1.8182e-01 1.8850e-01 1.8893e-01 1.1451e+02 7.0459e-02 5.0926e-02 5.1562e-02
1.1161e+02 1.3109e-01 1.3731e-01 1.3663e-01 1.1436e+02 2.8801e-01 2.6970e-01 2.7004e-01 1.2389e+02 1.1199e-02 5.5013e-03 5.9817e-03 1.1198e+02 1.8061e-01 1.8754e-01 1.8791e-01 1.1452e+02 7.2479e-02 5.2554e-02 5.3260e-02
1.1164e+02 1.3210e-01 1.3839e-01 1.3765e-01 1.1437e+02 2.9039e-01 2.7236e-01 2.7269e-01 1.2392e+02 1.0691e-02 5.2849e-03 5.6377e-03 1.1201e+02 1.7938e-01 1.8655e-01 1.8687e-01 1.1454e+02 7.4589e-02 5.4314e-02 5.5090e-02
1.1166e+02 1.3312e-01 1.3948e-01 1.3868e-01 1.1439e+02 2.9279e-01 2.7510e-01 2.7541e-01 1.2394e+02 1.0198e-02 5.1132e-03 5.3519e-03 1.1203e+02 1.7813e-01 1.8555e-01 1.8580e-01 1.1455e+02 7.6791e-02 5.6214e-02 5.7060e-02
1.1169e+02 1.3414e-01 1.4058e-01 1.3972e-01 1.1440e+02 2.9520e-01 2.7791e-01 2.7820e-01 1.2396e+02 9.7266e-03 4.9794e-03 5.1216e-03 1.1205e+02 1.7685e-01 1.8451e-01 1.8470e-01 1.1456e+02 7.9085e-02 5.8259e-02 5.9176e-02
1.1171e+02 1.3517e-01 1.4169e-01 1.4077e-01 1.1442e+02 2.9762e-01 2.8079e-01 2.8105e-01 1.2398e+02 9.2791e-03 4.8764e-03 4.9414e-03 1.1208e+02 1.7555e-01 1.8345e-01 1.8359e-01 1.1457e+02 8.1471e-02 6.0452e-02 6.1441e-02
1.1174e+02 1.3620e-01 1.4280e-01 1.4182e-01 1.1443e+02 3.0004e-01 2.8374e-01 2.8397e-01 1.2400e+02 8.8590e-03 4.7976e-03 4.8040e-03 1.1210e+02 1.7421e-01 1.8237e-01 1.8245e-01 1.1458e+02 8.3947e-02 6.2796e-02 6.3857e-02
1.1177e+02 1.3723e-01 1.4392e-01 1.4288e-01 1.1445e+02 3.0246e-01 2.8675e-01 2.8695e-01 1.2403e+02 8.4682e-03 4.7365e-03 4.7003e-03 1.1213e+02 1.7285e-01 1.8127e-01 1.8129e-01 1.1460e+02 8.6509e-02 6.5291e-02 6.6422e-02
1.1179e+02 1.3827e-01 1.4504e-01 1.4393e-01 1.1446e+02 3.0486e-01 2.8981e-01 2.8997e-01 1.2405e+02 8.1078e-03 4.6873e-03 4.6202e-03 1.1215e+02 1.7145e-01 1.8015e-01 1.8012e-01 1.1461e+02 8.9152e-02 6.7934e-02 6.9133e-02
1.1182e+02 1.3932e-01 1.4616e-01 1.4498e-01 1.1448e+02 3.0724e-01 2.9292e-01 2.9305e-01 1.2407e+02 7.7777e-03 4.6448e-03 4.5537e-03 1.1218e+02 1.7002e-01 1.7900e-01 1.7892e-01 1.1462e+02 9.1869e-02 7.0722e-02 7.1983e-02
1.1184e+02 1.4037e-01 1.4726e-01 1.4603e-01 1.1449e+02 3.0959e-01 2.9607e-01 2.9615e-01 1.2409e+02 7.4772e-03 4.6051e-03 4.4916e-03 1.1220e+02 1.6855e-01 1.7783e-01 1.7772e-01 1.1463e+02 9.4655e-02 7.3648e-02 7.4967e-02
1.1187e+02 1.4141e-01 1.4836e-01 1.4707e-01 1.1451e+02 3.1190e-01 2.9924e-01 2.9929e-01 1.2411e+02 7.2055e-03 4.5654e-03 4.4262e-03 1.1222e+02 1.6706e-01 1.7665e-01 1.7649e-01 1.1464e+02 9.7500e-02 7.6707e-02 7.8072e-02
1.1189e+02 1.4246e-01 1.4945e-01 1.4809e-01 1.1452e+02 3.1416e-01 3.0244e-01 3.0244e-01 1.2414e+02 6.9616e-03 4.5242e-03 4.3519e-03 1.1225e+02 1.6553e-01 1.7544e-01 1.7526e-01 1.1465e+02 1.0040e-01 7.9890e-02 8.1288e-02
1.1192e+02 1.4351e-01 1.5051e-01 1.4910e-01 1.1454e+02 3.1636e-01 3.0563e-01 3.0559e-01 1.2416e+02 6.7447e-03 4.4813e-03 4.2655e-03 1.1227e+02 1.6397e-01 1.7422e-01 1.7401e-01 1.1467e+02 1.0334e-01 8.3186e-02 8.4602e-02
1.1194e+02 1.4456e-01 1.5156e-01 1.5010e-01 1.1455e+02 3.1849e-01 3.0882e-01 3.0873e-01 1.2418e+02 6.5544e-03 4.4377e-03 4.1665e-03 1.1230e+02 1.6238e-01 1.7298e-01 1.7275e-01 1.1468e+02 1.0632e-01 8.6585e-02 8.8001e-02
1.1197e+02 1.4561e-01 1.5258e-01 1.5107e-01 1.1457e+02 3.2054e-01 3.1198e-01 3.1185e-01 1.2420e+02 6.3903e-03 4.3953e-03 4.0564e-03 1.1232e+02 1.6076e-01 1.7172e-01 1.7148e-01 1.1469e+02 1.0934e-01 9.0076e-02 9.1470e-02
1.1200e+02 1.4666e-01 1.5357e-01 1.5202e-01 1.1458e+02 3.2251e-01 3.1510e-01 3.1494e-01 1.2422e+02 6.2522e-03 4.3564e-03 3.9388e-03 1.1235e+02 1.5912e-01 1.7044e-01 1.7020e-01 1.1470e+02 1.1238e-01 9.3646e-02 9.4995e-02
1.1202e+02 1.4770e-01 1.5453e-01 1.5295e-01 1.1460e+02 3.2440e-01 3.1817e-01 3.1797e-01 1.2425e+02 6.1393e-03 4.3238e-03 3.8189e-03 1.1237e+02 1.5746e-01 1.6915e-01 1.6891e-01 1.1471e+02 1.1546e-01 9.7285e-02 9.8565e-02
1.1205e+02 1.4874e-01 1.5546e-01 1.5386e-01 1.1461e+02 3.2619e-01 3.2118e-01 3.2094e-01 1.2427e+02 6.0506e-03 4.2998e-03 3.7025e-03 1.1239e+02 1.5577e-01 1.6785e-01 1.6761e-01 1.1472e+02 1.1856e-01 1.0098e-01 1.0217e-01
1.1207e+02 1.4977e-01 1.5636e-01 1.5474e-01 1.1463e+02 3.2788e-01 3.2410e-01 3.2384e-01 1.2429e+02 5.9840e-03 4.2861e-03 3.5958e-03 1.1242e+02 1.5407e-01 1.6652e-01 1.6630e-01 1.1474e+02 1.2169e-01 1.0472e-01 1.0579e-01
1.1210e+02 1.5079e-01 1.5721e-01 1.5558e-01 1.1464e+02 3.2947e-01 3.2694e-01 3.2665e-01 1.2431e+02 5.9367e-03 4.2832e-03 3.5047e-03 1.1244e+02 1.5237e-01 1.6519e-01 1.6497e-01 1.1475e+02 1.2485e-01 1.0850e-01 1.0943e-01
1.1212e+02 1.5181e-01 1.5803e-01 1.5640e-01 1.1466e+02 3.3097e-01 3.2967e-01 3.2935e-01 1.2434e+02 5.9048e-03 4.2906e-03 3.4344e-03 1.1247e+02 1.5065e-01 1.6383e-01 1.6364e-01 1.1476e+02 1.2805e-01 1.1230e-01 1.1307e-01
1.1215e+02 1.5281e-01 1.5881e-01 1.5719e-01 1.1468e+02 3.3236e-01 3.3228e-01 3.3195e-01 1.2436e+02 5.8837e-03 4.3057e-03 3.3888e-03 1.1249e+02 1.4893e-01 1.6246e-01 1.6229e-01 1.1477e+02 1.3130e-01 1.1613e-01 1.1673e-01
1.1217e+02 1.5381e-01 1.5954e-01 1.5795e-01 1.1469e+02 3.3366e-01 3.3476e-01 3.3442e-01 1.2438e+02 5.8684e-03 4.3245e-03 3.3702e-03 1.1251e+02 1.4722e-01 1.6108e-01 1.6093e-01 1.1478e+02 1.3459e-01 1.1997e-01 1.2038e-01
1.1220e+02 1.5479e-01 1.6024e-01 1.5868e-01 1.1471e+02 3.3486e-01 3.3711e-01 3.3676e-01 1.2440e+02 5.8538e-03 4.3418e-03 3.3792e-03 1.1254e+02 1.4551e-01 1.5968e-01 1.5956e-01 1.1480e+02 1.3793e-01 1.2381e-01 1.2405e-01
1.1223e+02 1.5577e-01 1.6089e-01 1.5937e-01 1.1472e+02 3.3598e-01 3.3932e-01 3.3895e-01 1.2442e+02 5.8348e-03 4.3508e-03 3.4143e-03 1.1256e+02 1.4381e-01 1.5826e-01 1.5817e-01 1.1481e+02 1.4133e-01 1.2766e-01 1.2772e-01
1.1225e+02 1.5672e-01 1.6150e-01 1.6004e-01 1.1474e+02 3.3702e-01 3.4138e-01 3.4101e-01 1.2445e+02 5.8068e-03 4.3446e-03 3.4721e-03 1.1259e+02 1.4213e-01 1.5683e-01 1.5677e-01 1.1482e+02 1.4479e-01 1.3152e-01 1.3141e-01
1.1228e+02 1.5767e-01 1.6207e-01 1.6067e-01 1.1475e+02 3.3798e-01 3.4328e-01 3.4291e-01 1.2447e+02 5.7660e-03 4.3158e-03 3.5472e-03 1.1261e+02 1.4046e-01 1.5538e-01 1.5535e-01 1.1483e+02 1.4831e-01 1.3538e-01 1.3512e-01
1.1230e+02 1.5859e-01 1.6259e-01 1.6127e-01 1.1477e+02 3.3887e-01 3.4502e-01 3.4467e-01 1.2449e+02 5.7094e-03 4.2581e-03 3.6327e-03 1.1264e+02 1.3882e-01 1.5392e-01 1.5392e-01 1.1484e+02 1.5190e-01 1.3923e-01 1.3886e-01
1.1233e+02 1.5950e-01 1.6308e-01 1.6184e-01 1.1478e+02 3.3971e-01 3.4661e-01 3.4626e-01 1.2451e+02 5.6351e-03 4.1666e-03 3.7202e-03 1.1266e+02 1.3720e-01 1.5245e-01 1.5248e-01 1.1485e+02 1.5554e-01 1.4309e-01 1.4263e-01
1.1235e+02 1.6039e-01 1.6353e-01 1.6239e-01 1.1480e+02 3.4050e-01 3.4804e-01 3.4771e-01 1.2453e+02 5.5418e-03 4.0382e-03 3.8007e-03 1.1268e+02 1.3561e-01 1.5096e-01 1.5102e-01 1.1487e+02 1.5923e-01 1.4695e-01 1.4644e-01
1.1238e+02 1.6126e-01 1.6394e-01 1.6290e-01 1.1481e+02 3.4125e-01 3.4932e-01 3.4900e-01 1.2456e+02 5.4293e-03 3.8723e-03 3.8651e-03 1.1271e+02 1.3405e-01 1.4946e-01 1.4955e-01 1.1488e+02 1.6297e-01 1.5082e-01 1.5029e-01
1.1240e+02 1.6211e-01 1.6432e-01 1.6339e-01 1.1483e+02 3.4197e-01 3.5045e-01 3.5015e-01 1.2458e+02 5.2980e-03 3.6708e-03 3.9044e-03 1.1273e+02 1.3252e-01 1.4796e-01 1.4806e-01 1.1489e+02 1.6675e-01 1.5468e-01 1.5419e-01
1.1243e+02 1.6294e-01 1.6466e-01 1.6385e-01 1.1484e+02 3.4267e-01 3.5142e-01 3.5115e-01 1.2460e+02 5.1489e-03 3.4381e-03 3.9111e-03 1.1276e+02 1.3102e-01 1.4644e-01 1.4657e-01 1.1490e+02 1.7056e-01 1.5855e-01 1.5814e-01
1.1246e+02 1.6374e-01 1.6496e-01 1.6429e-01 1.1486e+02 3.4336e-01 3.5226e-01 3.5202e-01 1.2462e+02 4.9837e-03 3.1807e-03 3.8790e-03 1.1278e+02 1.2955e-01 1.4492e-01 1.4506e-01 1.1491e+02 1.7438e-01 1.6242e-01 1.6215e-01
1.1248e+02 1.6452e-01 1.6524e-01 1.6471e-01 1.1487e+02 3.4403e-01 3.5297e-01 3.5275e-01 1.2464e+02 4.8044e-03 2.9067e-03 3.8043e-03 1.1281e+02 1.2812e-01 1.4339e-01 1.4355e-01 1.1492e+02 1.7821e-01 1.6630e-01 1.6620e-01
1.1251e+02 1.6528e-01 1.6549e-01 1.6510e-01 1.1489e+02 3.4471e-01 3.5355e-01 3.5336e-01 1.2467e+02 4.6135e-03 2.6253e-03 3.6853e-03 1.1283e+02 1.2671e-01 1.4186e-01 1.4204e-01 1.1494e+02 1.8204e-01 1.7017e-01 1.7030e-01
1.1253e+02 1.6601e-01 1.6571e-01 1.6547e-01 1.1490e+02 3.4538e-01 3.5401e-01 3.5385e-01 1.2469e+02 4.4138e-03 2.3457e-03 3.5232e-03 1.1285e+02 1.2533e-01 1.4033e-01 1.4052e-01 1.1495e+02 1.8586e-01 1.7405e-01 1.7444e-01
1.1256e+02 1.6671e-01 1.6591e-01 1.6582e-01 1.1492e+02 3.4606e-01 3.5437e-01 3.5424e-01 1.2471e+02 4.2085e-03 2.0767e-03 3.3214e-03 1.1288e+02 1.2398e-01 1.3880e-01 1.3900e-01 1.1496e+02 1.8967e-01 1.7792e-01 1.7862e-01
1.1258e+02 1.6738e-01 1.6608e-01 1.6615e-01 1.1493e+02 3.4674e-01 3.5463e-01 3.5452e-01 1.2473e+02 4.0006e-03 1.8259e-03 3.0855e-03 1.1290e+02 1.2266e-01 1.3728e-01 1.3749e-01 1.1497e+02 1.9345e-01 1.8178e-01 1.8284e-01
1.1261e+02 1.6802e-01 1.6623e-01 1.6646e-01 1.1495e+02 3.4742e-01 3.5479e-01 3.5472e-01 1.2476e+02 3.7935e-03 1.5994e-03 2.8230e-03 1.1293e+02 1.2135e-01 1.3576e-01 1.3598e-01 1.1498e+02 1.9722e-01 1.8563e-01 1.8708e-01
1.1263e+02 1.6863e-01 1.6635e-01 1.6676e-01 1.1496e+02 3.4810e-01 3.5487e-01 3.5483e-01 1.2478e+02 3.5902e-03 1.4015e-03 2.5424e-03 1.1295e+02 1.2006e-01 1.3426e-01 1.3448e-01 1.1500e+02 2.0097e-01 1.8948e-01 1.9134e-01
1.1266e+02 1.6921e-01 1.6646e-01 1.6704e-01 1.1498e+02 3.4878e-01 3.5488e-01 3.5486e-01 1.2480e+02 3.3934e-03 1.2341e-03 2.2528e-03 1.1298e+02 1.1877e-01 1.3277e-01 1.3299e-01 1.1501e+02 2.0471e-01 1.9331e-01 1.9562e-01
1.1269e+02 1.6976e-01 1.6655e-01 1.6730e-01 1.1499e+02 3.4944e-01 3.5482e-01 3.5482e-01 1.2482e+02 3.2057e-03 1.0975e-03 1.9634e-03 1.1300e+02 1.1750e-01 1.3129e-01 1.3151e-01 1.1502e+02 2.0845e-01 1.9712e-01 1.9990e-01
1.1271e+02 1.7027e-01 1.6663e-01 1.6755e-01 1.1501e+02 3.5009e-01 3.5469e-01 3.5472e-01 1.2484e+02 3.0286e-03 9.9022e-04 1.6824e-03 1.1302e+02 1.1623e-01 1.2983e-01 1.3005e-01 1.1503e+02 2.1219e-01 2.0091e-01 2.0418e-01
1.1274e+02 1.7075e-01 1.6668e-01 1.6778e-01 1.1502e+02 3.5071e-01 3.5451e-01 3.5456e-01 1.2487e+02 2.8635e-03 9.0929e-04 1.4172e-03 1.1305e+02 1.1495e-01 1.2839e-01 1.2861e-01 1.1504e+02 2.1597e-01 2.0469e-01 2.0846e-01
1.1276e+02 1.7120e-01 1.6673e-01 1.6799e-01 1.1504e+02 3.5130e-01 3.5428e-01 3.5434e-01 1.2489e+02 2.7111e-03 8.5090e-04 1.1737e-03 1.1307e+02 1.1367e-01 1.2697e-01 1.2719e-01 1.1505e+02 2.1978e-01 2.0844e-01 2.1272e-01
1.1279e+02 1.7161e-01 1.6676e-01 1.6819e-01 1.1505e+02 3.5183e-01 3.5399e-01 3.5407e-01 1.2491e+02 2.5715e-03 8.1081e-04 9.5605e-04 1.1310e+02 1.1238e-01 1.2558e-01 1.2578e-01 1.1507e+02 2.2366e-01 2.1218e-01 2.1695e-01
1.1281e+02 1.7199e-01 1.6677e-01 1.6838e-01 1.1507e+02 3.5232e-01 3.5366e-01 3.5375e-01 1.2493e+02 2.4445e-03 7.8475e-04 7.6692e-04 1.1312e+02 1.1107e-01 1.2421e-01 1.2441e-01 1.1508e+02 2.2762e-01 2.1589e-01 2.2116e-01
1.1284e+02 1.7233e-01 1.6678e-01 1.6855e-01 1.1508e+02 3.5273e-01 3.5329e-01 3.5339e-01 1.2495e+02 2.3300e-03 7.6888e-04 6.0750e-04 1.1315e+02 1.0974e-01 1.2287e-01 1.2305e-01 1.1509e+02 2.3168e-01 2.1960e-01 2.2533e-01
1.1286e+02 1.7263e-01 1.6678e-01 1.6870e-01 1.1510e+02 3.5307e-01 3.5288e-01 3.5298e-01 1.2498e+02 2.2277e-03 7.5998e-04 4.7773e-04 1.1317e+02 1.0839e-01 1.2156e-01 1.2172e-01 1.1510e+02 2.3585e-01 2.2330e-01 2.2946e-01
1.1289e+02 1.7290e-01 1.6676e-01 1.6884e-01 1.1511e+02 3.5333e-01 3.5243e-01 3.5253e-01 1.2500e+02 2.1373e-03 7.5571e-04 3.7668e-04 1.1319e+02 1.0702e-01 1.2027e-01 1.2042e-01 1.1511e+02 2.4017e-01 2.2699e-01 2.3354e-01
1.1292e+02 1.7314e-01 1.6674e-01 1.6896e-01 1.1513e+02 3.5349e-01 3.5194e-01 3.5204e-01 1.2502e+02 2.0590e-03 7.5452e-04 3.0284e-04 1.1322e+02 1.0562e-01 1.1901e-01 1.1914e-01 1.1512e+02 2.4463e-01 2.3070e-01 2.3756e-01
1.1294e+02 1.7334e-01 1.6671e-01 1.6906e-01 1.1514e+02 3.5356e-01 3.5141e-01 3.5151e-01 1.2504e+02 1.9929e-03 7.5565e-04 2.5441e-04 1.1324e+02 1.0418e-01 1.1777e-01 1.1788e-01 1.1514e+02 2.4926e-01 2.3443e-01 2.4151e-01
1.1297e+02 1.7351e-01 1.6668e-01 1.6915e-01 1.1516e+02 3.5352e-01 3.5086e-01 3.5095e-01 1.2506e+02 1.9394e-03 7.5890e-04 2.2962e-04 1.1327e+02 1.0272e-01 1.1657e-01 1.1664e-01 1.1515e+02 2.5406e-01 2.3818e-01 2.4539e-01
1.1299e+02 1.7365e-01 1.6664e-01 1.6922e-01 1.1517e+02 3.5337e-01 3.5027e-01 3.5036e-01 1.2509e+02 1.8985e-03 7.6445e-04 2.2681e-04 1.1329e+02 1.0123e-01 1.1538e-01 1.1542e-01 1.1516e+02 2.5903e-01 2.4199e-01 2.4921e-01
1.1302e+02 1.7376e-01 1.6659e-01 1.6927e-01 1.1519e+02 3.5311e-01 3.4966e-01 3.4975e-01 1.2511e+02 1.8701e-03 7.7263e-04 2.4455e-04 1.1331e+02 9.9713e-02 1.1422e-01 1.1423e-01 1.1517e+02 2.6419e-01 2.4585e-01 2.5294e-01
1.1304e+02 1.7383e-01 1.6655e-01 1.6931e-01 1.1520e+02 3.5274e-01 3.4903e-01 3.4911e-01 1.2513e+02 1.8536e-03 7.8376e-04 2.8158e-04 1.1334e+02 9.8165e-02 1.1307e-01 1.1304e-01 1.1518e+02 2.6952e-01 2.4978e-01 2.5661e-01
1.1307e+02 1.7388e-01 1.6650e-01 1.6932e-01 1.1522e+02 3.5227e-01 3.4838e-01 3.4845e-01 1.2515e+02 1.8477e-03 7.9804e-04 3.3672e-04 1.1336e+02 9.6592e-02 1.1195e-01 1.1188e-01 1.1520e+02 2.7502e-01 2.5381e-01 2.6021e-01
1.1309e+02 1.7391e-01 1.6646e-01 1.6933e-01 1.1523e+02 3.5170e-01 3.4771e-01 3.4777e-01 1.2518e+02 1.8507e-03 8.1552e-04 4.0871e-04 1.1339e+02 9.4995e-02 1.1083e-01 1.1072e-01 1.1521e+02 2.8068e-01 2.5793e-01 2.6376e-01
1.1312e+02 1.7390e-01 1.6642e-01 1.6931e-01 1.1525e+02 3.5102e-01 3.4704e-01 3.4709e-01 1.2520e+02 1.8598e-03 8.3613e-04 4.9596e-04 1.1341e+02 9.3380e-02 1.0973e-01 1.0957e-01 1.1522e+02 2.8650e-01 2.6216e-01 2.6726e-01
1.1315e+02 1.7388e-01 1.6638e-01 1.6928e-01 1.1526e+02 3.5026e-01 3.4636e-01 3.4641e-01 1.2522e+02 1.8722e-03 8.5969e-04 5.9646e-04 1.1344e+02 9.1750e-02 1.0863e-01 1.0842e-01 1.1523e+02 2.9245e-01 2.6652e-01 2.7075e-01
1.1317e+02 1.7383e-01 1.6634e-01 1.6923e-01 1.1528e+02 3.4942e-01 3.4568e-01 3.4572e-01 1.2524e+02 1.8847e-03 8.8601e-04 7.0753e-04 1.1346e+02 9.0108e-02 1.0754e-01 1.0728e-01 1.1524e+02 2.9852e-01 2.7100e-01 2.7424e-01
1.1320e+02 1.7377e-01 1.6632e-01 1.6916e-01 1.1529e+02 3.4851e-01 3.4501e-01 3.4505e-01 1.2526e+02 1.8940e-03 9.1485e-04 8.2579e-04 1.1348e+02 8.8461e-02 1.0645e-01 1.0613e-01 1.1525e+02 3.0469e-01 2.7562e-01 2.7775e-01
1.1322e+02 1.7370e-01 1.6630e-01 1.6908e-01 1.1531e+02 3.4753e-01 3.4434e-01 3.4438e-01 1.2529e+02 1.8975e-03 9.4592e-04 9.4718e-04 1.1351e+02 8.6813e-02 1.0536e-01 1.0499e-01 1.1527e+02 3.1094e-01 2.8038e-01 2.8133e-01
1.1325e+02 1.7361e-01 1.6628e-01 1.6899e-01 1.1532e+02 3.4651e-01 3.4369e-01 3.4373e-01 1.2531e+02 1.8929e-03 9.7878e-04 1.0670e-03 1.1353e+02 8.5171e-02 1.0426e-01 1.0383e-01 1.1528e+02 3.1726e-01 2.8528e-01 2.8499e-01
1.1327e+02 1.7351e-01 1.6628e-01 1.6888e-01 1.1534e+02 3.4545e-01 3.4306e-01 3.4309e-01 1.2533e+02 1.8790e-03 1.0127e-03 1.1803e-03 1.1356e+02 8.3538e-02 1.0315e-01 1.0267e-01 1.1529e+02 3.2364e-01 2.9032e-01 2.8878e-01
1.1330e+02 1.7340e-01 1.6629e-01 1.6876e-01 1.1535e+02 3.4437e-01 3.4245e-01 3.4248e-01 1.2535e+02 1.8551e-03 1.0468e-03 1.2818e-03 1.1358e+02 8.1922e-02 1.0203e-01 1.0150e-01 1.1530e+02 3.3004e-01 2.9549e-01 2.9274e-01
1.1332e+02 1.7329e-01 1.6630e-01 1.6863e-01 1.1537e+02 3.4327e-01 3.4185e-01 3.4188e-01 1.2537e+02 1.8217e-03 1.0795e-03 1.3666e-03 1.1361e+02 8.0327e-02 1.0089e-01 1.0032e-01 1.1531e+02 3.3647e-01 3.0080e-01 2.9689e-01
1.1335e+02 1.7317e-01 1.6633e-01 1.6849e-01 1.1538e+02 3.4216e-01 3.4127e-01 3.4130e-01 1.2540e+02 1.7798e-03 1.1090e-03 1.4304e-03 1.1363e+02 7.8760e-02 9.9739e-02 9.9132e-02 1.1532e+02 3.4291e-01 3.0624e-01 3.0126e-01
1.1338e+02 1.7306e-01 1.6636e-01 1.6833e-01 1.1540e+02 3.4106e-01 3.4071e-01 3.4074e-01 1.2542e+02 1.7308e-03 1.1330e-03 1.4699e-03 1.1365e+02 7.7224e-02 9.8570e-02 9.7927e-02 1.1534e+02 3.4936e-01 3.1180e-01 3.0588e-01
1.1340e+02 1.7295e-01 1.6640e-01 1.6817e-01 1.1541e+02 3.3997e-01 3.4016e-01 3.4019e-01 1.2544e+02 1.6763e-03 1.1494e-03 1.4830e-03 1.1368e+02 7.5725e-02 9.7380e-02 9.6708e-02 1.1535e+02 3.5580e-01 3.1748e-01 3.1078e-01
1.1343e+02 1.7285e-01 1.6645e-01 1.6800e-01 1.1543e+02 3.3890e-01 3.3962e-01 3.3965e-01 1.2546e+02 1.6179e-03 1.1557e-03 1.4690e-03 1.1370e+02 7.4267e-02 9.6171e-02 9.5477e-02 1.1536e+02 3.6223e-01 3.2328e-01 3.1597e-01
1.1345e+02 1.7276e-01 1.6650e-01 1.6782e-01 1.1544e+02 3.3785e-01 3.3908e-01 3.3910e-01 1.2548e+02 1.5569e-03 1.1501e-03 1.4288e-03 1.1373e+02 7.2854e-02 9.4940e-02 9.4232e-02 1.1537e+02 3.6864e-01 3.2920e-01 3.2145e-01
1.1348e+02 1.7268e-01 1.6656e-01 1.6763e-01 1.1546e+02 3.3683e-01 3.3853e-01 3.3855e-01 1.2551e+02 1.4941e-03 1.1315e-03 1.3646e-03 1.1375e+02 7.1488e-02 9.3689e-02 9.2975e-02 1.1538e+02 3.7504e-01 3.3523e-01 3.2724e-01
1.1350e+02 1.7261e-01 1.6662e-01 1.6744e-01 1.1547e+02 3.3583e-01 3.3797e-01 3.3798e-01 1.2553e+02 1.4300e-03 1.0995e-03 1.2802e-03 1.1378e+02 7.0173e-02 9.2417e-02 9.1706e-02 1.1540e+02 3.8141e-01 3.4136e-01 3.3331e-01
1.1353e+02 1.7255e-01 1.6668e-01 1.6725e-01 1.1549e+02 3.3485e-01 3.3738e-01 3.3738e-01 1.2555e+02 1.3645e-03 1.0548e-03 1.1802e-03 1.1380e+02 6.8909e-02 9.1125e-02 9.0426e-02 1.1541e+02 3.8777e-01 3.4760e-01 3.3967e-01
1.1355e+02 1.7251e-01 1.6674e-01 1.6705e-01 1.1550e+02 3.3389e-01 3.3675e-01 3.3674e-01 1.2557e+02 1.2973e-03 9.9920e-04 1.0700e-03 1.1382e+02 6.7700e-02 8.9813e-02 8.9136e-02 1.1542e+02 3.9409e-01 3.5394e-01 3.4628e-01
1.1358e+02 1.7249e-01 1.6680e-01 1.6684e-01 1.1552e+02 3.3295e-01 3.3607e-01 3.3605e-01 1.2560e+02 1.2276e-03 9.3537e-04 9.5510e-04 1.1385e+02 6.6544e-02 8.8483e-02 8.7837e-02 1.1543e+02 4.0037e-01 3.6036e-01 3.5312e-01
1.1361e+02 1.7249e-01 1.6685e-01 1.6663e-01 1.1553e+02 3.3201e-01 3.3533e-01 3.3530e-01 1.2562e+02 1.1551e-03 8.6675e-04 8.4121e-04 1.1387e+02 6.5442e-02 8.7137e-02 8.6530e-02 1.1544e+02 4.0661e-01 3.6687e-01 3.6014e-01
1.1363e+02 1.7250e-01 1.6689e-01 1.6642e-01 1.1555e+02 3.3108e-01 3.3451e-01 3.3448e-01 1.2564e+02 1.0794e-03 7.9719e-04 7.3342e-04 1.1390e+02 6.4393e-02 8.5776e-02 8.5216e-02 1.1545e+02 4.1280e-01 3.7344e-01 3.6730e-01
1.1366e+02 1.7253e-01 1.6692e-01 1.6621e-01 1.1556e+02 3.3012e-01 3.3362e-01 3.3358e-01 1.2566e+02 1.0003e-03 7.3057e-04 6.3612e-04 1.1392e+02 6.3395e-02 8.4401e-02 8.3897e-02 1.1547e+02 4.1892e-01 3.8005e-01 3.7455e-01
1.1368e+02 1.7257e-01 1.6693e-01 1.6599e-01 1.1558e+02 3.2915e-01 3.3263e-01 3.3258e-01 1.2568e+02 9.1814e-04 6.7047e-04 5.5277e-04 1.1395e+02 6.2447e-02 8.3016e-02 8.2574e-02 1.1548e+02 4.2497e-01 3.8669e-01 3.8184e-01
1.1371e+02 1.7263e-01 1.6693e-01 1.6577e-01 1.1559e+02 3.2814e-01 3.3153e-01 3.3148e-01 1.2571e+02 8.3374e-04 6.1981e-04 4.8576e-04 1.1397e+02 6.1547e-02 8.1621e-02 8.1247e-02 1.1549e+02 4.3093e-01 3.9332e-01 3.8912e-01
1.1373e+02 1.7270e-01 1.6691e-01 1.6554e-01 1.1561e+02 3.2708e-01 3.3032e-01 3.3026e-01 1.2573e+02 7.4814e-04 5.8057e-04 4.3633e-04 1.1399e+02 6.0691e-02 8.0219e-02 7.9918e-02 1.1550e+02 4.3678e-01 3.9992e-01 3.9632e-01
1.1376e+02 1.7277e-01 1.6686e-01 1.6532e-01 1.1562e+02 3.2595e-01 3.2900e-01 3.2893e-01 1.2575e+02 6.6271e-04 5.5358e-04 4.0460e-04 1.1402e+02 5.9877e-02 7.8812e-02 7.8587e-02 1.1551e+02 4.4251e-01 4.0646e-01 4.0339e-01
1.1378e+02 1.7286e-01 1.6679e-01 1.6508e-01 1.1564e+02 3.2475e-01 3.2754e-01 3.2748e-01 1.2577e+02 5.7898e-04 5.3855e-04 3.8964e-04 1.1404e+02 5.9099e-02 7.7403e-02 7.7256e-02 1.1552e+02 4.4810e-01 4.1291e-01 4.1030e-01
1.1381e+02 1.7295e-01 1.6669e-01 1.6485e-01 1.1565e+02 3.2346e-01 3.2596e-01 3.2590e-01 1.2579e+02 4.9847e-04 5.3403e-04 3.8956e-04 1.1407e+02 5.8356e-02 7.5994e-02 7.5926e-02 1.1554e+02 4.5356e-01 4.1923e-01 4.1699e-01
1.1384e+02 1.7303e-01 1.6656e-01 1.6461e-01 1.1567e+02 3.2207e-01 3.2424e-01 3.2419e-01 1.2582e+02 4.2264e-04 5.3766e-04 4.0171e-04 1.1409e+02 5.7642e-02 7.4587e-02 7.4597e-02 1.1555e+02 4.5885e-01 4.2541e-01 4.2343e-01
1.1386e+02 1.7311e-01 1.6640e-01 1.6436e-01 1.1568e+02 3.2057e-01 3.2240e-01 3.2234e-01 1.2584e+02 3.5268e-04 5.4638e-04 4.2284e-04 1.1411e+02 5.6953e-02 7.3185e-02 7.3270e-02 1.1556e+02 4.6399e-01 4.3141e-01 4.2961e-01
1.1389e+02 1.7318e-01 1.6621e-01 1.6410e-01 1.1570e+02 3.1895e-01 3.2041e-01 3.2037e-01 1.2586e+02 2.8950e-04 5.5681e-04 4.4934e-04 1.1414e+02 5.6286e-02 7.1790e-02 7.1947e-02 1.1557e+02 4.6896e-01 4.3723e-01 4.3550e-01
1.1391e+02 1.7324e-01 1.6598e-01 1.6384e-01 1.1571e+02 3.1719e-01 3.1830e-01 3.1827e-01 1.2588e+02 2.3365e-04 5.6557e-04 4.7748e-04 1.1416e+02 5.5636e-02 7.0405e-02 7.0628e-02 1.1558e+02 4.7377e-01 4.4285e-01 4.4112e-01
1.1394e+02 1.7327e-01 1.6572e-01 1.6356e-01 1.1573e+02 3.1530e-01 3.1606e-01 3.1605e-01 1.2590e+02 1.8535e-04 5.6964e-04 5.0365e-04 1.1419e+02 5.4999e-02 6.9032e-02 6.9316e-02 1.1560e+02 4.7842e-01 4.4828e-01 4.4647e-01
1.1396e+02 1.7329e-01 1.6542e-01 1.6327e-01 1.1574e+02 3.1326e-01 3.1370e-01 3.1371e-01 1.2593e+02 1.4446e-04 5.6661e-04 5.2465e-04 1.1421e+02 5.4370e-02 6.7673e-02 6.8010e-02 1.1561e+02 4.8292e-01 4.5352e-01 4.5158e-01
1.1399e+02 1.7327e-01 1.6508e-01 1.6297e-01 1.1576e+02 3.1107e-01 3.1123e-01 3.1126e-01 1.2595e+02 1.1059e-04 5.5493e-04 5.3787e-04 1.1424e+02 5.3747e-02 6.6331e-02 6.6714e-02 1.1562e+02 4.8728e-01 4.5860e-01 4.5648e-01
1.1401e+02 1.7322e-01 1.6471e-01 1.6266e-01 1.1577e+02 3.0874e-01 3.0865e-01 3.0870e-01 1.2597e+02 8.3138e-05 5.3398e-04 5.4147e-04 1.1426e+02 5.3125e-02 6.5008e-02 6.5428e-02 1.1563e+02 4.9151e-01 4.6352e-01 4.6123e-01
1.1404e+02 1.7313e-01 1.6429e-01 1.6232e-01 1.1579e+02 3.0625e-01 3.0597e-01 3.0604e-01 1.2599e+02 6.1359e-05 5.0406e-04 5.3449e-04 1.1428e+02 5.2501e-02 6.3707e-02 6.4154e-02 1.1564e+02 4.9564e-01 4.6834e-01 4.6585e-01
1.1407e+02 1.7300e-01 1.6384e-01 1.6197e-01 1.1580e+02 3.0361e-01 3.0320e-01 3.0330e-01 1.2602e+02 4.4450e-05 4.6629e-04 5.1687e-04 1.1431e+02 5.1872e-02 6.2429e-02 6.2895e-02 1.1565e+02 4.9968e-01 4.7308e-01 4.7042e-01
1.1409e+02 1.7283e-01 1.6335e-01 1.6159e-01 1.1582e+02 3.0083e-01 3.0035e-01 3.0047e-01 1.2604e+02 3.1602e-05 4.2242e-04 4.8939e-04 1.1433e+02 5.1234e-02 6.1178e-02 6.1652e-02 1.1567e+02 5.0366e-01 4.7779e-01 4.7499e-01
1.1412e+02 1.7260e-01 1.6282e-01 1.6120e-01 1.1583e+02 2.9791e-01 2.9744e-01 2.9758e-01 1.2606e+02 2.2045e-05 3.7456e-04 4.5353e-04 1.1436e+02 5.0587e-02 5.9953e-02 6.0427e-02 1.1568e+02 5.0758e-01 4.8250e-01 4.7959e-01
1.1414e+02 1.7232e-01 1.6226e-01 1.6077e-01 1.1585e+02 2.9485e-01 2.9446e-01 2.9463e-01 1.2608e+02 1.5088e-05 3.2497e-04 4.1130e-04 1.1438e+02 4.9927e-02 5.8759e-02 5.9223e-02 1.1569e+02 5.1147e-01 4.8725e-01 4.8428e-01
1.1417e+02 1.7199e-01 1.6165e-01 1.6032e-01 1.1586e+02 2.9167e-01 2.9144e-01 2.9163e-01 1.2610e+02 1.0130e-05 2.7581e-04 3.6495e-04 1.1441e+02 4.9253e-02 5.7595e-02 5.8042e-02 1.1570e+02 5.1535e-01 4.9207e-01 4.8909e-01
1.1419e+02 1.7159e-01 1.6101e-01 1.5984e-01 1.1588e+02 2.8838e-01 2.8838e-01 2.8859e-01 1.2613e+02 6.6711e-06 2.2896e-04 3.1681e-04 1.1443e+02 4.8563e-02 5.6464e-02 5.6886e-02 1.1571e+02 5.1922e-01 4.9698e-01 4.9404e-01
1.1422e+02 1.7114e-01 1.6033e-01 1.5932e-01 1.1589e+02 2.8498e-01 2.8530e-01 2.8552e-01 1.2615e+02 4.3088e-06 1.8589e-04 2.6905e-04 1.1445e+02 4.7857e-02 5.5366e-02 5.5756e-02 1.1572e+02 5.2312e-01 5.0201e-01 4.9914e-01
1.1424e+02 1.7063e-01 1.5962e-01 1.5878e-01 1.1591e+02 2.8149e-01 2.8220e-01 2.8243e-01 1.2617e+02 2.7293e-06 1.4759e-04 2.2352e-04 1.1448e+02 4.7133e-02 5.4303e-02 5.4654e-02 1.1574e+02 5.2703e-01 5.0714e-01 5.0439e-01
1.1427e+02 1.7005e-01 1.5887e-01 1.5819e-01 1.1592e+02 2.7791e-01 2.7908e-01 2.7933e-01 1.2619e+02 1.6953e-06 1.1459e-04 1.8166e-04 1.1450e+02 4.6392e-02 5.3274e-02 5.3583e-02 1.1575e+02 5.3098e-01 5.1239e-01 5.0977e-01
1.1430e+02 1.6941e-01 1.5808e-01 1.5757e-01 1.1594e+02 2.7427e-01 2.7597e-01 2.7623e-01 1.2621e+02 1.0326e-06 8.6997e-05 1.4442e-04 1.1453e+02 4.5634e-02 5.2281e-02 5.2542e-02 1.1576e+02 5.3496e-01 5.1771e-01 5.1526e-01
1.1432e+02 1.6872e-01 1.5726e-01 1.5692e-01 1.1595e+02 2.7057e-01 2.7287e-01 2.7313e-01 1.2624e+02 6.1663e-07 6.4585e-05 1.1232e-04 1.1455e+02 4.4858e-02 5.1322e-02 5.1534e-02 1.1577e+02 5.3897e-01 5.2309e-01 5.2081e-01
1.1435e+02 1.6796e-01 1.5642e-01 1.5622e-01 1.1597e+02 2.6683e-01 2.6978e-01 2.7004e-01 1.2626e+02 3.6104e-07 4.6883e-05 8.5445e-05 1.1458e+02 4.4066e-02 5.0397e-02 5.0559e-02 1.1578e+02 5.4301e-01 5.2849e-01 5.2638e-01
1.1437e+02 1.6714e-01 1.5554e-01 1.5548e-01 1.1598e+02 2.6306e-01 2.6671e-01 2.6697e-01 1.2628e+02 2.0725e-07 3.3278e-05 6.3587e-05 1.1460e+02 4.3258e-02 4.9506e-02 4.9616e-02 1.1580e+02 5.4709e-01 5.3385e-01 5.3192e-01
1.1440e+02 1.6627e-01 1.5463e-01 1.5470e-01 1.1600e+02 2.5926e-01 2.6367e-01 2.6392e-01 1.2630e+02 1.1663e-07 2.3096e-05 4.6290e-05 1.1462e+02 4.2436e-02 4.8647e-02 4.8707e-02 1.1581e+02 5.5118e-01 5.3912e-01 5.3737e-01
1.1442e+02 1.6533e-01 1.5369e-01 1.5389e-01 1.1601e+02 2.5546e-01 2.6066e-01 2.6089e-01 1.2632e+02 6.4341e-08 1.5674e-05 3.2963e-05 1.1465e+02 4.1601e-02 4.7819e-02 4.7829e-02 1.1582e+02 5.5528e-01 5.4426e-01 5.4269e-01
1.1445e+02 1.6435e-01 1.5273e-01 1.5303e-01 1.1603e+02 2.5166e-01 2.5767e-01 2.5790e-01 1.2635e+02 3.4796e-08 1.0401e-05 2.2962e-05 1.1467e+02 4.0755e-02 4.7019e-02 4.6982e-02 1.1583e+02 5.5937e-01 5.4922e-01 5.4783e-01
1.1447e+02 1.6332e-01 1.5174e-01 1.5213e-01 1.1605e+02 2.4788e-01 2.5472e-01 2.5493e-01 1.2637e+02 1.8446e-08 6.7484e-06 1.5647e-05 1.1470e+02 3.9899e-02 4.6245e-02 4.6165e-02 1.1584e+02 5.6345e-01 5.5393e-01 5.5274e-01
1.1450e+02 1.6223e-01 1.5073e-01 1.5119e-01 1.1606e+02 2.4411e-01 2.5180e-01 2.5198e-01 1.2639e+02 9.5853e-09 4.2814e-06 1.0430e-05 1.1472e+02 3.9035e-02 4.5495e-02 4.5375e-02 1.1585e+02 5.6750e-01 5.5837e-01 5.5740e-01
1.1453e+02 1.6111e-01 1.4970e-01 1.5022e-01 1.1608e+02 2.4036e-01 2.4892e-01 2.4907e-01 1.2641e+02 4.8823e-09 2.6559e-06 6.8005e-06 1.1475e+02 3.8164e-02 4.4766e-02 4.4610e-02 1.1587e+02 5.7149e-01 5.6251e-01 5.6180e-01
1.1455e+02 1.5993e-01 1.4865e-01 1.4921e-01 1.1609e+02 2.3665e-01 2.4607e-01 2.4619e-01 1.2643e+02 2.4376e-09 1.6109e-06 4.3376e-06 1.1477e+02 3.7290e-02 4.4055e-02 4.3869e-02 1.1588e+02 5.7542e-01 5.6632e-01 5.6591e-01
1.1458e+02 1.5873e-01 1.4758e-01 1.4817e-01 1.1611e+02 2.3298e-01 2.4326e-01 2.4334e-01 1.2646e+02 1.1929e-09 9.5543e-07 2.7064e-06 1.1479e+02 3.6414e-02 4.3359e-02 4.3147e-02 1.1589e+02 5.7925e-01 5.6981e-01 5.6975e-01
1.1460e+02 1.5748e-01 1.4650e-01 1.4710e-01 1.1612e+02 2.2935e-01 2.4047e-01 2.4051e-01 1.2648e+02 5.7216e-10 5.5406e-07 1.6518e-06 1.1482e+02 3.5538e-02 4.2674e-02 4.2442e-02 1.1590e+02 5.8298e-01 5.7298e-01 5.7334e-01
1.1463e+02 1.5620e-01 1.4540e-01 1.4599e-01 1.1614e+02 2.2576e-01 2.3771e-01 2.3771e-01 1.2650e+02 2.6899e-10 3.1417e-07 9.8619e-07 1.1484e+02 3.4663e-02 4.1999e-02 4.1750e-02 1.1591e+02 5.8657e-01 5.7586e-01 5.7669e-01
1.1465e+02 1.5489e-01 1.4429e-01 1.4487e-01 1.1615e+02 2.2221e-01 2.3497e-01 2.3493e-01 1.2652e+02 1.2394e-10 1.7419e-07 5.7596e-07 1.1487e+02 3.3793e-02 4.1328e-02 4.1069e-02 1.1592e+02 5.9001e-01 5.7849e-01 5.7985e-01
1.1468e+02 1.5356e-01 1.4318e-01 1.4371e-01 1.1617e+02 2.1870e-01 2.3226e-01 2.3217e-01 1.2655e+02 5.5976e-11 9.4432e-08 3.2905e-07 1.1489e+02 3.2929e-02 4.0660e-02 4.0395e-02 1.1594e+02 5.9328e-01 5.8090e-01 5.8285e-01
1.1470e+02 1.5220e-01 1.4205e-01 1.4254e-01 1.1618e+02 2.1524e-01 2.2957e-01 2.2943e-01 1.2657e+02 2.4777e-11 5.0057e-08 1.8389e-07 1.1491e+02 3.2072e-02 3.9991e-02 3.9725e-02 1.1595e+02 5.9635e-01 5.8317e-01 5.8573e-01
1.1473e+02 1.5082e-01 1.4093e-01 1.4135e-01 1.1620e+02 2.1182e-01 2.2689e-01 2.2671e-01 1.2659e+02 1.0749e-11 2.5945e-08 1.0053e-07 1.1494e+02 3.1225e-02 3.9319e-02 3.9056e-02 1.1596e+02 5.9922e-01 5.8534e-01 5.8854e-01
1.1476e+02 1.4942e-01 1.3979e-01 1.4015e-01 1.1621e+02 2.0843e-01 2.2423e-01 2.2400e-01 1.2661e+02 4.5703e-12 1.3149e-08 5.3759e-08 1.1496e+02 3.0389e-02 3.8641e-02 3.8385e-02 1.1597e+02 6.0187e-01 5.8748e-01 5.9132e-01
1.1478e+02 1.4800e-01 1.3866e-01 1.3893e-01 1.1623e+02 2.0509e-01 2.2158e-01 2.2130e-01 1.2663e+02 1.9046e-12 6.5157e-09 2.8122e-08 1.1499e+02 2.9565e-02 3.7954e-02 3.7709e-02 1.1598e+02 6.0428e-01 5.8965e-01 5.9410e-01
1.1481e+02 1.4657e-01 1.3753e-01 1.3771e-01 1.1624e+02 2.0177e-01 2.1894e-01 2.1861e-01 1.2666e+02 7.7786e-13 3.1571e-09 1.4390e-08 1.1501e+02 2.8756e-02 3.7258e-02 3.7027e-02 1.1600e+02 6.0645e-01 5.9190e-01 5.9692e-01
1.1483e+02 1.4513e-01 1.3639e-01 1.3648e-01 1.1626e+02 1.9849e-01 2.1630e-01 2.1592e-01 1.2668e+02 3.1136e-13 1.4957e-09 7.2031e-09 1.1504e+02 2.7962e-02 3.6551e-02 3.6336e-02 1.1601e+02 6.0836e-01 5.9428e-01 5.9979e-01
1.1486e+02 1.4368e-01 1.3526e-01 1.3525e-01 1.1627e+02 1.9523e-01 2.1367e-01 2.1325e-01 1.2670e+02 1.2215e-13 6.9289e-10 3.5270e-09 1.1506e+02 2.7185e-02 3.5832e-02 3.5635e-02 1.1602e+02 6.1002e-01 5.9683e-01 6.0272e-01
1.1488e+02 1.4223e-01 1.3413e-01 1.3402e-01 1.1629e+02 1.9200e-01 2.1103e-01 2.1057e-01 1.2672e+02 4.6963e-14 3.1385e-10 1.6894e-09 1.1508e+02 2.6426e-02 3.5100e-02 3.4923e-02 1.1603e+02 6.1141e-01 5.9956e-01 6.0570e-01
1.1491e+02 1.4077e-01 1.3301e-01 1.3279e-01 1.1630e+02 1.8879e-01 2.0840e-01 2.0790e-01 1.2674e+02 1.7696e-14 1.3900e-10 7.9155e-10 1.1511e+02 2.5685e-02 3.4356e-02 3.4200e-02 1.1604e+02 6.1255e-01 6.0248e-01 6.0874e-01
1.1493e+02 1.3931e-01 1.3189e-01 1.3157e-01 1.1632e+02 1.8560e-01 2.0576e-01 2.0523e-01 1.2677e+02 6.5351e-15 6.0197e-11 3.6279e-10 1.1513e+02 2.4964e-02 3.3599e-02 3.3466e-02 1.1605e+02 6.1344e-01 6.0557e-01 6.1179e-01
1.1496e+02 1.3784e-01 1.3077e-01 1.3035e-01 1.1633e+02 1.8243e-01 2.0311e-01 2.0256e-01 1.2679e+02 2.3652e-15 2.5490e-11 1.6266e-10 1.1516e+02 2.4263e-02 3.2831e-02 3.2720e-02 1.1607e+02 6.1407e-01 6.0882e-01 6.1484e-01
1.1499e+02 1.3638e-01 1.2966e-01 1.2914e-01 1.1635e+02 1.7928e-01 2.0046e-01 1.9989e-01 1.2681e+02 8.3897e-16 1.0554e-11 7.1338e-11 1.1518e+02 2.3582e-02 3.2052e-02 3.1963e-02 1.1608e+02 6.1446e-01 6.1217e-01 6.1784e-01
1.1501e+02 1.3492e-01 1.2856e-01 1.2794e-01 1.1636e+02 1.7615e-01 1.9780e-01 1.9721e-01 1.2683e+02 2.9165e-16 4.2726e-12 3.0605e-11 1.1521e+02 2.2923e-02 3.1265e-02 3.1198e-02 1.1609e+02 6.1461e-01 6.1557e-01 6.2073e-01
1.1504e+02 1.3346e-01 1.2745e-01 1.2675e-01 1.1638e+02 1.7303e-01 1.9512e-01 1.9453e-01 1.2685e+02 9.9365e-17 1.6913e-12 1.2844e-11 1.1523e+02 2.2284e-02 3.0471e-02 3.0425e-02 1.1610e+02 6.1453e-01 6.1897e-01 6.2348e-01
1.1506e+02 1.3201e-01 1.2636e-01 1.2557e-01 1.1639e+02 1.6993e-01 1.9243e-01 1.9183e-01 1.2688e+02 3.3178e-17 6.5463e-13 5.2728e-12 1.1525e+02 2.1667e-02 2.9672e-02 2.9646e-02 1.1611e+02 6.1423e-01 6.2229e-01 6.2603e-01
1.1509e+02 1.3056e-01 1.2526e-01 1.2440e-01 1.1641e+02 1.6685e-01 1.8973e-01 1.8913e-01 1.2690e+02 1.0857e-17 2.4775e-13 2.1175e-12 1.1528e+02 2.1071e-02 2.8872e-02 2.8864e-02 1.1612e+02 6.1371e-01 6.2545e-01 6.2833e-01
1.1511e+02 1.2912e-01 1.2417e-01 1.2324e-01 1.1642e+02 1.6379e-01 1.8700e-01 1.8641e-01 1.2692e+02 3.4818e-18 9.1680e-14 8.3180e-13 1.1530e+02 2.0497e-02 2.8072e-02 2.8082e-02 1.1614e+02 6.1297e-01 6.2839e-01 6.3032e-01
1.1514e+02 1.2768e-01 1.2308e-01 1.2209e-01 1.1644e+02 1.6075e-01 1.8426e-01 1.8368e-01 1.2694e+02 1.0943e-18 3.3173e-14 3.1964e-13 1.1533e+02 1.9943e-02 2.7276e-02 2.7300e-02 1.1615e+02 6.1204e-01 6.3103e-01 6.3198e-01
1.1516e+02 1.2626e-01 1.2199e-01 1.2095e-01 1.1645e+02 1.5773e-01 1.8150e-01 1.8092e-01 1.2697e+02 3.3708e-19 1.1737e-14 1.2015e-13 1.1535e+02 1.9411e-02 2.6487e-02 2.6523e-02 1.1616e+02 6.1090e-01 6.3332e-01 6.3325e-01
1.1519e+02 1.2484e-01 1.2090e-01 1.1983e-01 1.1647e+02 1.5474e-01 1.7871e-01 1.7815e-01 1.2699e+02 1.0176e-19 4.0601e-15 4.4180e-14 1.1538e+02 1.8898e-02 2.5707e-02 2.5753e-02 1.1617e+02 6.0957e-01 6.3520e-01 6.3413e-01
1.1522e+02 1.2343e-01 1.1981e-01 1.1871e-01 1.1648e+02 1.5177e-01 1.7590e-01 1.7536e-01 1.2701e+02 3.0105e-20 1.3734e-15 1.5891e-14 1.1540e+02 1.8406e-02 2.4939e-02 2.4992e-02 1.1618e+02 6.0805e-01 6.3663e-01 6.3460e-01
1.1524e+02 1.2203e-01 1.1871e-01 1.1759e-01 1.1650e+02 1.4883e-01 1.7306e-01 1.7255e-01 1.2703e+02 8.7288e-21 4.5422e-16 5.5913e-15 1.1542e+02 1.7934e-02 2.4186e-02 2.4244e-02 1.1620e+02 6.0634e-01 6.3758e-01 6.3465e-01
1.1527e+02 1.2064e-01 1.1761e-01 1.1649e-01 1.1651e+02 1.4593e-01 1.7020e-01 1.6972e-01 1.2705e+02 2.4803e-21 1.4689e-16 1.9245e-15 1.1545e+02 1.7480e-02 2.3450e-02 2.3511e-02 1.1621e+02 6.0444e-01 6.3805e-01 6.3429e-01
1.1529e+02 1.1926e-01 1.1651e-01 1.1539e-01 1.1653e+02 1.4305e-01 1.6732e-01 1.6686e-01 1.2708e+02 6.9073e-22 4.6450e-17 6.4794e-16 1.1547e+02 1.7045e-02 2.2735e-02 2.2795e-02 1.1622e+02 6.0236e-01 6.3802e-01 6.3354e-01
1.1532e+02 1.1789e-01 1.1540e-01 1.1429e-01 1.1654e+02 1.4021e-01 1.6441e-01 1.6398e-01 1.2710e+02 1.8851e-22 1.4362e-17 2.1340e-16 1.1550e+02 1.6627e-02 2.2041e-02 2.2098e-02 1.1623e+02 6.0009e-01 6.3751e-01 6.3242e-01
1.1534e+02 1.1652e-01 1.1428e-01 1.1319e-01 1.1656e+02 1.3740e-01 1.6148e-01 1.6108e-01 1.2712e+02 5.0423e-23 4.3419e-18 6.8751e-17 1.1552e+02 1.6226e-02 2.1371e-02 2.1422e-02 1.1624e+02 5.9763e-01 6.3654e-01 6.3097e-01
1.1537e+02 1.1516e-01 1.1316e-01 1.1210e-01 1.1657e+02 1.3463e-01 1.5854e-01 1.5817e-01 1.2714e+02 1.3217e-23 1.2835e-18 2.1667e-17 1.1555e+02 1.5842e-02 2.0726e-02 2.0768e-02 1.1625e+02 5.9497e-01 6.3515e-01 6.2922e-01
1.1539e+02 1.1381e-01 1.1202e-01 1.1100e-01 1.1659e+02 1.3189e-01 1.5558e-01 1.5524e-01 1.2716e+02 3.3955e-24 3.7098e-19 6.6796e-18 1.1557e+02 1.5473e-02 2.0107e-02 2.0139e-02 1.1627e+02 5.9211e-01 6.3337e-01 6.2721e-01
1.1542e+02 1.1247e-01 1.1088e-01 1.0990e-01 1.1660e+02 1.2920e-01 1.5261e-01 1.5230e-01 1.2719e+02 8.5489e-25 1.0485e-19 2.0143e-18 1.1559e+02 1.5119e-02 1.9516e-02 1.9534e-02 1.1628e+02 5.8905e-01 6.3125e-01 6.2497e-01
1.1545e+02 1.1113e-01 1.0972e-01 1.0879e-01 1.1662e+02 1.2654e-01 1.4963e-01 1.4935e-01 1.2721e+02 2.1094e-25 2.8974e-20 5.9422e-19 1.1562e+02 1.4779e-02 1.8952e-02 1.8956e-02 1.1629e+02 5.8576e-01 6.2883e-01 6.2255e-01
1.1547e+02 1.0979e-01 1.0855e-01 1.0768e-01 1.1663e+02 1.2392e-01 1.4665e-01 1.4640e-01 1.2723e+02 5.1008e-26 7.8289e-21 1.7147e-19 1.1564e+02 1.4452e-02 1.8416e-02 1.8403e-02 1.1630e+02 5.8225e-01 6.2617e-01 6.1996e-01
1.1550e+02 1.0845e-01 1.0737e-01 1.0657e-01 1.1665e+02 1.2134e-01 1.4368e-01 1.4345e-01 1.2725e+02 1.2088e-26 2.0686e-21 4.8403e-20 1.1567e+02 1.4137e-02 1.7908e-02 1.7877e-02 1.1631e+02 5.7849e-01 6.2329e-01 6.1723e-01
1.1552e+02 1.0712e-01 1.0618e-01 1.0544e-01 1.1666e+02 1.1880e-01 1.4071e-01 1.4051e-01 1.2727e+02 2.8075e-27 5.3541e-22 1.3366e-20 1.1569e+02 1.3833e-02 1.7427e-02 1.7376e-02 1.1632e+02 5.7449e-01 6.2024e-01 6.1438e-01
1.1555e+02 1.0578e-01 1.0498e-01 1.0431e-01 1.1668e+02 1.1630e-01 1.3776e-01 1.3759e-01 1.2730e+02 6.3904e-28 1.3953e-22 3.6102e-21 1.1571e+02 1.3540e-02 1.6973e-02 1.6902e-02 1.1634e+02 5.7022e-01 6.1705e-01 6.1141e-01
1.1557e+02 1.0444e-01 1.0376e-01 1.0316e-01 1.1669e+02 1.1384e-01 1.3483e-01 1.3468e-01 1.2732e+02 1.4255e-28 5.2367e-23 9.5394e-22 1.1574e+02 1.3256e-02 1.6544e-02 1.6452e-02 1.1635e+02 5.6569e-01 6.1373e-01 6.0833e-01
1.1560e+02 1.0310e-01 1.0253e-01 1.0201e-01 1.1671e+02 1.1143e-01 1.3192e-01 1.3179e-01 1.2734e+02 3.1164e-29 8.5791e-23 2.4673e-22 1.1576e+02 1.2981e-02 1.6140e-02 1.6027e-02 1.1636e+02 5.6087e-01 6.1031e-01 6.0513e-01
1.1562e+02 1.0175e-01 1.0129e-01 1.0084e-01 1.1672e+02 1.0906e-01 1.2905e-01 1.2893e-01 1.2736e+02 6.6769e-30 3.1242e-22 6.3098e-23 1.1579e+02 1.2714e-02 1.5759e-02 1.5626e-02 1.1637e+02 5.5578e-01 6.0679e-01 6.0180e-01
1.1565e+02 1.0040e-01 1.0004e-01 9.9667e-02 1.1674e+02 1.0674e-01 1.2621e-01 1.2610e-01 1.2739e+02 1.4020e-30 1.2132e-21 1.8644e-23 1.1581e+02 1.2453e-02 1.5400e-02 1.5246e-02 1.1638e+02 5.5040e-01 6.0316e-01 5.9831e-01
1.1568e+02 9.9041e-02 9.8781e-02 9.8480e-02 1.1675e+02 1.0446e-01 1.2340e-01 1.2330e-01 1.2741e+02 2.8850e-31 4.6313e-21 1.7094e-23 1.1584e+02 1.2198e-02 1.5061e-02 1.4888e-02 1.1640e+02 5.4474e-01 5.9941e-01 5.9465e-01
1.1570e+02 9.7671e-02 9.7508e-02 9.7280e-02 1.1677e+02 1.0223e-01 1.2064e-01 1.2055e-01 1.2743e+02 5.8181e-32 1.7293e-20 5.5039e-23 1.1586e+02 1.1948e-02 1.4741e-02 1.4550e-02 1.1641e+02 5.3881e-01 5.9552e-01 5.9080e-01
1.1573e+02 9.6291e-02 9.6225e-02 9.6070e-02 1.1678e+02 1.0005e-01 1.1792e-01 1.1783e-01 1.2745e+02 1.1499e-32 6.3137e-20 2.1488e-22 1.1588e+02 1.1701e-02 1.4438e-02 1.4230e-02 1.1642e+02 5.3261e-01 5.9147e-01 5.8673e-01
1.1575e+02 9.4899e-02 9.4933e-02 9.4848e-02 1.1680e+02 9.7916e-02 1.1525e-01 1.1515e-01 1.2747e+02 2.2273e-33 2.2540e-19 8.3248e-22 1.1591e+02 1.1458e-02 1.4150e-02 1.3928e-02 1.1643e+02 5.2616e-01 5.8723e-01 5.8242e-01
1.1578e+02 9.3495e-02 9.3633e-02 9.3616e-02 1.1681e+02 9.5832e-02 1.1262e-01 1.1252e-01 1.2750e+02 4.2281e-34 7.8679e-19 3.1575e-21 1.1593e+02 1.1216e-02 1.3876e-02 1.3641e-02 1.1644e+02 5.1948e-01 5.8277e-01 5.7785e-01
1.1580e+02 9.2077e-02 9.2325e-02 9.2373e-02 1.1683e+02 9.3797e-02 1.1004e-01 1.0993e-01 1.2752e+02 7.8659e-35 2.6854e-18 1.1716e-20 1.1596e+02 1.0976e-02 1.3614e-02 1.3368e-02 1.1645e+02 5.1259e-01 5.7805e-01 5.7302e-01
1.1583e+02 9.0645e-02 9.1011e-02 9.1120e-02 1.1684e+02 9.1812e-02 1.0750e-01 1.0738e-01 1.2754e+02 1.4341e-35 8.9621e-18 4.2524e-20 1.1598e+02 1.0736e-02 1.3363e-02 1.3109e-02 1.1647e+02 5.0552e-01 5.7306e-01 5.6790e-01
1.1585e+02 8.9198e-02 8.9691e-02 8.9858e-02 1.1686e+02 8.9876e-02 1.0502e-01 1.0488e-01 1.2756e+02 2.5625e-36 2.9245e-17 1.5098e-19 1.1601e+02 1.0496e-02 1.3121e-02 1.2861e-02 1.1648e+02 4.9829e-01 5.6776e-01 5.6250e-01
1.1588e+02 8.7736e-02 8.8367e-02 8.8587e-02 1.1687e+02 8.7989e-02 1.0257e-01 1.0242e-01 1.2758e+02 4.4873e-37 9.3313e-17 5.2438e-19 1.1603e+02 1.0255e-02 1.2887e-02 1.2623e-02 1.1649e+02 4.9093e-01 5.6214e-01 5.5681e-01
1.1591e+02 8.6259e-02 8.7038e-02 8.7308e-02 1.1689e+02 8.6150e-02 1.0017e-01 1.0000e-01 1.2761e+02 7.7010e-38 2.9112e-16 1.7816e-18 1.1605e+02 1.0012e-02 1.2659e-02 1.2394e-02 1.1650e+02 4.8347e-01 5.5619e-01 5.5083e-01
1.1593e+02 8.4765e-02 8.5707e-02 8.6021e-02 1.1690e+02 8.4356e-02 9.7805e-02 9.7621e-02 1.2763e+02 1.2952e-38 8.8808e-16 5.9209e-18 1.1608e+02 9.7682e-03 1.2437e-02 1.2173e-02 1.1651e+02 4.7595e-01 5.4988e-01 5.4458e-01
1.1596e+02 8.3257e-02 8.4373e-02 8.4727e-02 1.1692e+02 8.2608e-02 9.5480e-02 9.5278e-02 1.2765e+02 2.1349e-39 2.6490e-15 1.9249e-17 1.1610e+02 9.5221e-03 1.2219e-02 1.1959e-02 1.1652e+02 4.6838e-01 5.4324e-01 5.3805e-01
1.1598e+02 8.1733e-02 8.3037e-02 8.3426e-02 1.1693e+02 8.0901e-02 9.3191e-02 9.2971e-02 1.2767e+02 3.4490e-40 7.7258e-15 6.1215e-17 1.1613e+02 9.2737e-03 1.2004e-02 1.1750e-02 1.1654e+02 4.6079e-01 5.3625e-01 5.3127e-01
1.1601e+02 8.0194e-02 8.1700e-02 8.2119e-02 1.1695e+02 7.9233e-02 9.0937e-02 9.0700e-02 1.2769e+02 5.4749e-41 2.2032e-14 1.9043e-16 1.1615e+02 9.0230e-03 1.1790e-02 1.1545e-02 1.1655e+02 4.5320e-01 5.2894e-01 5.2424e-01
1.1603e+02 7.8641e-02 8.0362e-02 8.0806e-02 1.1696e+02 7.7602e-02 8.8713e-02 8.8462e-02 1.2772e+02 9.4845e-42 6.1435e-14 5.7950e-16 1.1618e+02 8.7701e-03 1.1578e-02 1.1343e-02 1.1656e+02 4.4564e-01 5.2132e-01 5.1698e-01
1.1606e+02 7.7074e-02 7.9024e-02 7.9487e-02 1.1698e+02 7.6004e-02 8.6520e-02 8.6256e-02 1.2774e+02 7.9701e-42 1.6750e-13 1.7250e-15 1.1620e+02 8.5150e-03 1.1366e-02 1.1144e-02 1.1657e+02 4.3810e-01 5.1342e-01 5.0950e-01
1.1608e+02 7.5495e-02 7.7685e-02 7.8163e-02 1.1699e+02 7.4435e-02 8.4355e-02 8.4081e-02 1.2776e+02 4.3370e-41 4.4655e-13 5.0232e-15 1.1622e+02 8.2582e-03 1.1154e-02 1.0945e-02 1.1658e+02 4.3061e-01 5.0525e-01 5.0182e-01
1.1611e+02 7.3905e-02 7.6346e-02 7.6834e-02 1.1701e+02 7.2892e-02 8.2217e-02 8.1937e-02 1.2778e+02 2.7346e-40 1.1640e-12 1.4308e-14 1.1625e+02 7.9999e-03 1.0940e-02 1.0747e-02 1.1660e+02 4.2315e-01 4.9685e-01 4.9394e-01
1.1614e+02 7.2304e-02 7.5005e-02 7.5499e-02 1.1702e+02 7.1371e-02 8.0104e-02 7.9823e-02 1.2781e+02 1.6970e-39 2.9669e-12 3.9868e-14 1.1627e+02 7.7406e-03 1.0724e-02 1.0548e-02 1.1661e+02 4.1572e-01 4.8825e-01 4.8588e-01
1.1616e+02 7.0694e-02 7.3664e-02 7.4158e-02 1.1704e+02 6.9869e-02 7.8017e-02 7.7739e-02 1.2783e+02 1.0322e-38 7.3941e-12 1.0867e-13 1.1630e+02 7.4809e-03 1.0506e-02 1.0348e-02 1.1662e+02 4.0832e-01 4.7948e-01 4.7765e-01
1.1619e+02 6.9077e-02 7.2321e-02 7.2811e-02 1.1705e+02 6.8381e-02 7.5956e-02 7.5684e-02 1.2785e+02 6.1527e-38 1.8018e-11 2.8973e-13 1.1632e+02 7.2213e-03 1.0285e-02 1.0145e-02 1.1663e+02 4.0094e-01 4.7057e-01 4.6927e-01
1.1621e+02 6.7453e-02 7.0975e-02 7.1458e-02 1.1707e+02 6.6904e-02 7.3919e-02 7.3659e-02 1.2787e+02 3.5943e-37 4.2933e-11 7.5567e-13 1.1635e+02 6.9627e-03 1.0060e-02 9.9395e-03 1.1664e+02 3.9354e-01 4.6155e-01 4.6074e-01
1.1624e+02 6.5825e-02 6.9627e-02 7.0098e-02 1.1708e+02 6.5436e-02 7.1908e-02 7.1663e-02 1.2789e+02 2.0578e-36 1.0002e-10 1.9280e-12 1.1637e+02 6.7055e-03 9.8323e-03 9.7308e-03 1.1665e+02 3.8613e-01 4.5244e-01 4.5207e-01
1.1626e+02 6.4194e-02 6.8273e-02 6.8731e-02 1.1710e+02 6.3972e-02 6.9923e-02 6.9698e-02 1.2792e+02 1.1546e-35 2.2786e-10 4.8117e-12 1.1639e+02 6.4506e-03 9.6002e-03 9.5182e-03 1.1667e+02 3.7867e-01 4.4327e-01 4.4328e-01
1.1629e+02 6.2561e-02 6.6915e-02 6.7356e-02 1.1711e+02 6.2511e-02 6.7965e-02 6.7764e-02 1.2794e+02 6.3488e-35 5.0755e-10 1.1747e-11 1.1642e+02 6.1987e-03 9.3641e-03 9.3014e-03 1.1668e+02 3.7115e-01 4.3406e-01 4.3438e-01
1.1631e+02 6.0929e-02 6.5550e-02 6.5972e-02 1.1713e+02 6.1050e-02 6.6034e-02 6.5860e-02 1.2796e+02 3.4214e-34 1.1054e-09 2.8054e-11 1.1644e+02 5.9504e-03 9.1238e-03 9.0802e-03 1.1669e+02 3.6354e-01 4.2482e-01 4.2539e-01
1.1634e+02 5.9298e-02 6.4178e-02 6.4578e-02 1.1714e+02 5.9588e-02 6.4131e-02 6.3988e-02 1.2798e+02 1.8069e-33 2.3541e-09 6.5537e-11 1.1647e+02 5.7065e-03 8.8796e-03 8.8545e-03 1.1670e+02 3.5583e-01 4.1558e-01 4.1631e-01
1.1637e+02 5.7670e-02 6.2796e-02 6.3175e-02 1.1716e+02 5.8124e-02 6.2257e-02 6.2146e-02 1.2800e+02 9.3526e-33 4.9020e-09 1.4976e-10 1.1649e+02 5.4676e-03 8.6315e-03 8.6241e-03 1.1671e+02 3.4801e-01 4.0635e-01 4.0717e-01
1.1639e+02 5.6047e-02 6.1404e-02 6.1760e-02 1.1717e+02 5.6656e-02 6.0413e-02 6.0336e-02 1.2803e+02 4.7441e-32 9.9808e-09 3.3478e-10 1.1651e+02 5.2342e-03 8.3798e-03 8.3893e-03 1.1672e+02 3.4006e-01 3.9713e-01 3.9798e-01
1.1642e+02 5.4431e-02 6.0001e-02 6.0334e-02 1.1719e+02 5.5185e-02 5.8600e-02 5.8557e-02 1.2805e+02 2.3584e-31 1.9870e-08 7.3207e-10 1.1654e+02 5.0069e-03 8.1249e-03 8.1503e-03 1.1674e+02 3.3198e-01 3.8793e-01 3.8875e-01
1.1644e+02 5.2822e-02 5.8585e-02 5.8895e-02 1.1720e+02 5.3710e-02 5.6816e-02 5.6808e-02 1.2807e+02 1.1490e-30 3.8679e-08 1.5659e-09 1.1656e+02 4.7861e-03 7.8673e-03 7.9074e-03 1.1675e+02 3.2377e-01 3.7877e-01 3.7950e-01
1.1647e+02 5.1222e-02 5.7156e-02 5.7444e-02 1.1722e+02 5.2232e-02 5.5064e-02 5.5089e-02 1.2809e+02 5.4861e-30 7.3621e-08 3.2766e-09 1.1659e+02 4.5723e-03 7.6076e-03 7.6611e-03 1.1676e+02 3.1543e-01 3.6963e-01 3.7024e-01
1.1649e+02 4.9633e-02 5.5712e-02 5.5980e-02 1.1723e+02 5.0753e-02 5.3341e-02 5.3399e-02 1.2811e+02 2.5671e-29 1.3702e-07 6.7067e-09 1.1661e+02 4.3656e-03 7.3464e-03 7.4119e-03 1.1677e+02 3.0698e-01 3.6054e-01 3.6100e-01
1.1652e+02 4.8056e-02 5.4253e-02 5.4502e-02 1.1725e+02 4.9272e-02 5.1648e-02 5.1736e-02 1.2814e+02 1.1773e-28 2.4934e-07 1.3428e-08 1.1664e+02 4.1664e-03 7.0843e-03 7.1605e-03 1.1678e+02 2.9844e-01 3.5148e-01 3.5178e-01
1.1654e+02 4.6491e-02 5.2778e-02 5.3010e-02 1.1726e+02 4.7792e-02 4.9984e-02 5.0100e-02 1.2816e+02 5.2909e-28 4.4365e-07 2.6301e-08 1.1666e+02 3.9747e-03 6.8222e-03 6.9075e-03 1.1680e+02 2.8981e-01 3.4247e-01 3.4259e-01
1.1657e+02 4.4941e-02 5.1287e-02 5.1505e-02 1.1728e+02 4.6314e-02 4.8347e-02 4.8488e-02 1.2818e+02 2.3304e-27 7.7188e-07 5.0390e-08 1.1668e+02 3.7907e-03 6.5609e-03 6.6537e-03 1.1681e+02 2.8114e-01 3.3350e-01 3.3346e-01
1.1660e+02 4.3406e-02 4.9781e-02 4.9987e-02 1.1729e+02 4.4840e-02 4.6737e-02 4.6899e-02 1.2820e+02 1.0059e-26 1.3131e-06 9.4440e-08 1.1671e+02 3.6144e-03 6.3011e-03 6.4000e-03 1.1682e+02 2.7244e-01 3.2456e-01 3.2437e-01
1.1662e+02 4.1888e-02 4.8259e-02 4.8456e-02 1.1731e+02 4.3372e-02 4.5151e-02 4.5330e-02 1.2822e+02 4.2555e-26 2.1842e-06 1.7314e-07 1.1673e+02 3.4457e-03 6.0437e-03 6.1472e-03 1.1683e+02 2.6375e-01 3.1567e-01 3.1535e-01
1.1665e+02 4.0387e-02 4.6723e-02 4.6914e-02 1.1732e+02 4.1912e-02 4.3588e-02 4.3781e-02 1.2825e+02 1.7643e-25 3.5525e-06 3.1051e-07 1.1676e+02 3.2844e-03 5.7895e-03 5.8962e-03 1.1684e+02 2.5509e-01 3.0681e-01 3.0640e-01
1.1667e+02 3.8905e-02 4.5172e-02 4.5360e-02 1.1734e+02 4.0462e-02 4.2046e-02 4.2248e-02 1.2827e+02 7.1685e-25 5.6496e-06 5.4472e-07 1.1678e+02 3.1305e-03 5.5392e-03 5.6476e-03 1.1685e+02 2.4651e-01 2.9799e-01 2.9753e-01
1.1670e+02 3.7442e-02 4.3609e-02 4.3798e-02 1.1735e+02 3.9024e-02 4.0522e-02 4.0730e-02 1.2829e+02 2.8545e-24 8.7851e-06 9.3478e-07 1.1681e+02 2.9836e-03 5.2935e-03 5.4025e-03 1.1687e+02 2.3803e-01 2.8920e-01 2.8874e-01
1.1672e+02 3.6001e-02 4.2036e-02 4.2228e-02 1.1737e+02 3.7599e-02 3.9015e-02 3.9224e-02 1.2831e+02 1.1139e-23 1.3357e-05 1.5692e-06 1.1683e+02 2.8436e-03 5.0532e-03 5.1614e-03 1.1688e+02 2.2967e-01 2.8045e-01 2.8002e-01
1.1675e+02 3.4580e-02 4.0453e-02 4.0652e-02 1.1738e+02 3.6189e-02 3.7523e-02 3.7731e-02 1.2834e+02 4.2603e-23 1.9858e-05 2.5768e-06 1.1685e+02 2.7102e-03 4.8187e-03 4.9251e-03 1.1689e+02 2.2148e-01 2.7173e-01 2.7140e-01
1.1677e+02 3.3183e-02 3.8864e-02 3.9073e-02 1.1740e+02 3.4796e-02 3.6045e-02 3.6247e-02 1.2836e+02 1.5968e-22 2.8867e-05 4.1391e-06 1.1688e+02 2.5831e-03 4.5906e-03 4.6943e-03 1.1690e+02 2.1346e-01 2.6304e-01 2.6286e-01
1.1680e+02 3.1808e-02 3.7272e-02 3.7493e-02 1.1742e+02 3.3421e-02 3.4578e-02 3.4772e-02 1.2838e+02 5.8656e-22 4.1031e-05 6.5039e-06 1.1690e+02 2.4620e-03 4.3693e-03 4.4694e-03 1.1691e+02 2.0563e-01 2.5439e-01 2.5441e-01
1.1683e+02 3.0459e-02 3.5679e-02 3.5915e-02 1.1743e+02 3.2066e-02 3.3122e-02 3.3306e-02 1.2840e+02 2.1116e-21 5.7025e-05 9.9970e-06 1.1693e+02 2.3465e-03 4.1551e-03 4.2509e-03 1.1692e+02 1.9802e-01 2.4578e-01 2.4604e-01
1.1685e+02 2.9135e-02 3.4088e-02 3.4342e-02 1.1745e+02 3.0731e-02 3.1676e-02 3.1848e-02 1.2842e+02 7.4498e-21 7.7494e-05 1.5031e-05 1.1695e+02 2.2364e-03 3.9482e-03 4.0393e-03 1.1694e+02 1.9063e-01 2.3720e-01 2.3777e-01
1.1688e+02 2.7838e-02 3.2503e-02 3.2776e-02 1.1746e+02 2.9418e-02 3.0240e-02 3.0397e-02 1.2845e+02 2.5758e-20 1.0297e-04 2.2108e-05 1.1698e+02 2.1314e-03 3.7489e-03 3.8347e-03 1.1695e+02 1.8346e-01 2.2868e-01 2.2959e-01
1.1690e+02 2.6568e-02 3.0928e-02 3.1222e-02 1.1748e+02 2.8128e-02 2.8814e-02 2.8956e-02 1.2847e+02 8.7283e-20 1.3378e-04 3.1808e-05 1.1700e+02 2.0310e-03 3.5571e-03 3.6374e-03 1.1696e+02 1.7653e-01 2.2020e-01 2.2150e-01
1.1693e+02 2.5327e-02 2.9366e-02 2.9682e-02 1.1749e+02 2.6862e-02 2.7398e-02 2.7525e-02 1.2849e+02 2.8986e-19 1.6996e-04 4.4768e-05 1.1702e+02 1.9352e-03 3.3729e-03 3.4476e-03 1.1697e+02 1.6982e-01 2.1179e-01 2.1349e-01
1.1695e+02 2.4115e-02 2.7821e-02 2.8160e-02 1.1751e+02 2.5620e-02 2.5995e-02 2.6106e-02 1.2851e+02 9.4336e-19 2.1111e-04 6.1633e-05 1.1705e+02 1.8434e-03 3.1961e-03 3.2651e-03 1.1698e+02 1.6334e-01 2.0345e-01 2.0558e-01
1.1698e+02 2.2933e-02 2.6298e-02 2.6660e-02 1.1752e+02 2.4404e-02 2.4605e-02 2.4700e-02 1.2853e+02 3.0089e-18 2.5641e-04 8.3004e-05 1.1707e+02 1.7556e-03 3.0267e-03 3.0901e-03 1.1700e+02 1.5708e-01 1.9519e-01 1.9775e-01
1.1700e+02 2.1783e-02 2.4800e-02 2.5184e-02 1.1754e+02 2.3214e-02 2.3232e-02 2.3311e-02 1.2856e+02 9.4055e-18 3.0452e-04 1.0935e-04 1.1710e+02 1.6714e-03 2.8645e-03 2.9224e-03 1.1701e+02 1.5102e-01 1.8703e-01 1.9001e-01
1.1703e+02 2.0665e-02 2.3331e-02 2.3737e-02 1.1755e+02 2.2051e-02 2.1876e-02 2.1941e-02 1.2858e+02 2.8813e-17 3.5361e-04 1.4092e-04 1.1712e+02 1.5906e-03 2.7092e-03 2.7619e-03 1.1702e+02 1.4516e-01 1.7897e-01 1.8236e-01
1.1706e+02 1.9580e-02 2.1894e-02 2.2322e-02 1.1757e+02 2.0916e-02 2.0542e-02 2.0593e-02 1.2860e+02 8.6505e-17 4.0150e-04 1.7764e-04 1.1715e+02 1.5129e-03 2.5607e-03 2.6084e-03 1.1703e+02 1.3949e-01 1.7102e-01 1.7479e-01
1.1708e+02 1.8528e-02 2.0494e-02 2.0943e-02 1.1758e+02 1.9810e-02 1.9233e-02 1.9271e-02 1.2862e+02 2.5452e-16 4.4575e-04 2.1906e-04 1.1717e+02 1.4383e-03 2.4186e-03 2.4617e-03 1.1704e+02 1.3400e-01 1.6320e-01 1.6731e-01
1.1711e+02 1.7511e-02 1.9134e-02 1.9601e-02 1.1760e+02 1.8733e-02 1.7952e-02 1.7978e-02 1.2864e+02 7.3394e-16 4.8388e-04 2.6424e-04 1.1719e+02 1.3664e-03 2.2826e-03 2.3216e-03 1.1705e+02 1.2868e-01 1.5551e-01 1.5992e-01
1.1713e+02 1.6529e-02 1.7817e-02 1.8300e-02 1.1761e+02 1.7687e-02 1.6702e-02 1.6718e-02 1.2867e+02 2.0741e-15 5.1361e-04 3.1180e-04 1.1722e+02 1.2971e-03 2.1526e-03 2.1878e-03 1.1707e+02 1.2352e-01 1.4797e-01 1.5261e-01
1.1716e+02 1.5582e-02 1.6545e-02 1.7043e-02 1.1763e+02 1.6673e-02 1.5487e-02 1.5495e-02 1.2869e+02 5.7443e-15 5.3306e-04 3.5990e-04 1.1724e+02 1.2303e-03 2.0283e-03 2.0600e-03 1.1708e+02 1.1851e-01 1.4057e-01 1.4539e-01
1.1718e+02 1.4671e-02 1.5322e-02 1.5832e-02 1.1764e+02 1.5690e-02 1.4311e-02 1.4311e-02 1.2871e+02 1.5591e-14 5.4095e-04 4.0637e-04 1.1727e+02 1.1658e-03 1.9093e-03 1.9381e-03 1.1709e+02 1.1364e-01 1.3333e-01 1.3826e-01
1.1721e+02 1.3796e-02 1.4149e-02 1.4669e-02 1.1766e+02 1.4741e-02 1.3177e-02 1.3171e-02 1.2873e+02 4.1473e-14 5.3677e-04 4.4883e-04 1.1729e+02 1.1036e-03 1.7955e-03 1.8217e-03 1.1710e+02 1.0891e-01 1.2624e-01 1.3123e-01
1.1723e+02 1.2958e-02 1.3029e-02 1.3556e-02 1.1767e+02 1.3826e-02 1.2088e-02 1.2077e-02 1.2876e+02 1.0812e-13 5.2079e-04 4.8494e-04 1.1731e+02 1.0435e-03 1.6867e-03 1.7107e-03 1.1711e+02 1.0431e-01 1.1932e-01 1.2428e-01
1.1726e+02 1.2155e-02 1.1963e-02 1.2493e-02 1.1769e+02 1.2945e-02 1.1047e-02 1.1033e-02 1.2878e+02 2.7622e-13 4.9407e-04 5.1253e-04 1.1734e+02 9.8540e-04 1.5826e-03 1.6048e-03 1.1713e+02 9.9842e-02 1.1255e-01 1.1744e-01
1.1729e+02 1.1389e-02 1.0951e-02 1.1482e-02 1.1770e+02 1.2100e-02 1.0056e-02 1.0040e-02 1.2880e+02 6.9162e-13 4.5830e-04 5.2989e-04 1.1736e+02 9.2928e-04 1.4830e-03 1.5039e-03 1.1714e+02 9.5493e-02 1.0594e-01 1.1070e-01
1.1731e+02 1.0659e-02 9.9947e-03 1.0525e-02 1.1772e+02 1.1292e-02 9.1177e-03 9.0995e-03 1.2882e+02 1.6971e-12 4.1568e-04 5.3590e-04 1.1739e+02 8.7509e-04 1.3879e-03 1.4076e-03 1.1715e+02 9.1264e-02 9.9488e-02 1.0408e-01
1.1734e+02 9.9651e-03 9.0943e-03 9.6197e-03 1.1773e+02 1.0519e-02 8.2330e-03 8.2141e-03 1.2884e+02 4.0813e-12 3.6865e-04 5.3016e-04 1.1741e+02 8.2277e-04 1.2970e-03 1.3159e-03 1.1716e+02 8.7152e-02 9.3201e-02 9.7576e-02
1.1736e+02 9.3063e-03 8.2494e-03 8.7678e-03 1.1775e+02 9.7835e-03 7.4032e-03 7.3842e-03 1.2887e+02 9.6188e-12 3.1968e-04 5.1306e-04 1.1744e+02 7.7231e-04 1.2103e-03 1.2286e-03 1.1717e+02 8.3155e-02 8.7077e-02 9.1209e-02
1.1739e+02 8.6824e-03 7.4597e-03 7.9684e-03 1.1776e+02 9.0851e-03 6.6287e-03 6.6101e-03 1.2889e+02 2.2217e-11 2.7106e-04 4.8569e-04 1.1746e+02 7.2369e-04 1.1276e-03 1.1456e-03 1.1718e+02 7.9270e-02 8.1119e-02 8.4989e-02
1.1741e+02 8.0928e-03 6.7242e-03 7.2210e-03 1.1778e+02 8.4237e-03 5.9095e-03 5.8919e-03 1.2891e+02 5.0290e-11 2.2472e-04 4.4976e-04 1.1748e+02 6.7692e-04 1.0487e-03 1.0666e-03 1.1720e+02 7.5497e-02 7.5333e-02 7.8927e-02
1.1744e+02 7.5365e-03 6.0418e-03 6.5246e-03 1.1779e+02 7.7995e-03 5.2451e-03 5.2288e-03 1.2893e+02 1.1156e-10 1.8217e-04 4.0741e-04 1.1751e+02 6.3201e-04 9.7371e-04 9.9163e-04 1.1721e+02 7.1833e-02 6.9724e-02 7.3040e-02
1.1746e+02 7.0129e-03 5.4112e-03 5.8779e-03 1.1781e+02 7.2120e-03 4.6347e-03 4.6198e-03 1.2895e+02 2.4255e-10 1.4440e-04 3.6101e-04 1.1753e+02 5.8898e-04 9.0241e-04 9.2052e-04 1.1722e+02 6.8277e-02 6.4301e-02 6.7342e-02
1.1749e+02 6.5210e-03 4.8305e-03 5.2796e-03 1.1782e+02 6.6610e-03 4.0767e-03 4.0634e-03 1.2898e+02 5.1681e-10 1.1192e-04 3.1292e-04 1.1756e+02 5.4786e-04 8.3475e-04 8.5316e-04 1.1723e+02 6.4826e-02 5.9071e-02 6.1848e-02
1.1752e+02 6.0598e-03 4.2980e-03 4.7280e-03 1.1784e+02 6.1457e-03 3.5694e-03 3.5578e-03 1.2900e+02 1.0792e-09 8.4813e-05 2.6533e-04 1.1758e+02 5.0869e-04 7.7064e-04 7.8944e-04 1.1724e+02 6.1481e-02 5.4046e-02 5.6574e-02
1.1754e+02 5.6282e-03 3.8114e-03 4.2212e-03 1.1785e+02 5.6656e-03 3.1108e-03 3.1008e-03 1.2902e+02 2.2085e-09 6.2846e-05 2.2007e-04 1.1761e+02 4.7152e-04 7.0999e-04 7.2926e-04 1.1725e+02 5.8239e-02 4.9236e-02 5.1534e-02
1.1757e+02 5.2250e-03 3.3685e-03 3.7572e-03 1.1787e+02 5.2196e-03 2.6983e-03 2.6898e-03 1.2904e+02 4.4292e-09 4.5534e-05 1.7856e-04 1.1763e+02 4.3637e-04 6.5274e-04 6.7253e-04 1.1727e+02 5.5099e-02 4.4651e-02 4.6740e-02
1.1759e+02 4.8492e-03 2.9671e-03 3.3340e-03 1.1788e+02 4.8069e-03 2.3293e-03 2.3224e-03 1.2906e+02 8.7058e-09 3.2258e-05 1.4172e-04 1.1765e+02 4.0332e-04 5.9879e-04 6.1914e-04 1.1728e+02 5.2062e-02 4.0301e-02 4.2205e-02
1.1762e+02 4.4993e-03 2.6045e-03 2.9493e-03 1.1790e+02 4.4264e-03 2.0012e-03 1.9956e-03 1.2909e+02 1.6770e-08 2.2346e-05 1.1003e-04 1.1768e+02 3.7238e-04 5.4807e-04 5.6901e-04 1.1729e+02 4.9125e-02 3.6196e-02 3.7936e-02
1.1764e+02 4.1742e-03 2.2784e-03 2.6009e-03 1.1791e+02 4.0767e-03 1.7110e-03 1.7065e-03 1.2911e+02 3.1658e-08 1.5135e-05 8.3562e-05 1.1770e+02 3.4362e-04 5.0048e-04 5.2203e-04 1.1730e+02 4.6289e-02 3.2342e-02 3.3941e-02
1.1767e+02 3.8726e-03 1.9863e-03 2.2865e-03 1.1793e+02 3.7566e-03 1.4557e-03 1.4523e-03 1.2913e+02 5.8571e-08 1.0024e-05 6.2080e-05 1.1773e+02 3.1707e-04 4.5595e-04 4.7811e-04 1.1731e+02 4.3552e-02 2.8746e-02 3.0223e-02
1.1769e+02 3.5933e-03 1.7255e-03 2.0037e-03 1.1794e+02 3.4647e-03 1.2323e-03 1.2299e-03 1.2915e+02 1.0620e-07 6.4910e-06 4.5115e-05 1.1775e+02 2.9276e-04 4.1438e-04 4.3718e-04 1.1733e+02 4.0915e-02 2.5410e-02 2.6783e-02
1.1772e+02 3.3348e-03 1.4938e-03 1.7504e-03 1.1796e+02 3.1996e-03 1.0381e-03 1.0364e-03 1.2918e+02 1.8871e-07 4.1100e-06 3.2072e-05 1.1778e+02 2.7071e-04 3.7568e-04 3.9913e-04 1.1734e+02 3.8377e-02 2.2335e-02 2.3620e-02
1.1775e+02 3.0960e-03 1.2886e-03 1.5243e-03 1.1797e+02 2.9598e-03 8.7010e-04 8.6900e-04 1.2920e+02 3.2863e-07 2.5446e-06 2.2303e-05 1.1780e+02 2.5093e-04 3.3976e-04 3.6388e-04 1.1735e+02 3.5937e-02 1.9519e-02 2.0729e-02
1.1777e+02 2.8756e-03 1.1076e-03 1.3231e-03 1.1799e+02 2.7437e-03 7.2561e-04 7.2501e-04 1.2922e+02 5.6087e-07 1.5404e-06 1.5171e-05 1.1782e+02 2.3342e-04 3.0652e-04 3.3136e-04 1.1736e+02 3.3595e-02 1.6957e-02 1.8102e-02
1.1780e+02 2.6724e-03 9.4868e-04 1.1449e-03 1.1800e+02 2.5499e-03 6.0204e-04 6.0183e-04 1.2924e+02 9.3811e-07 9.1182e-07 1.0095e-05 1.1785e+02 2.1817e-04 2.7588e-04 3.0147e-04 1.1737e+02 3.1351e-02 1.4642e-02 1.5730e-02
1.1782e+02 2.4851e-03 8.0963e-04 9.8742e-04 1.1802e+02 2.3767e-03 4.9697e-04 4.9705e-04 1.2926e+02 1.5378e-06 5.2774e-07 6.5713e-06 1.1787e+02 2.0516e-04 2.4772e-04 2.7415e-04 1.1738e+02 2.9203e-02 1.2566e-02 1.3601e-02
1.1785e+02 2.3125e-03 6.8848e-04 8.4889e-04 1.1803e+02 2.2226e-03 4.0812e-04 4.0842e-04 1.2929e+02 2.4704e-06 2.9866e-07 4.1842e-06 1.1790e+02 1.9433e-04 2.2197e-04 2.4931e-04 1.1740e+02 2.7152e-02 1.0716e-02 1.1702e-02
1.1787e+02 2.1537e-03 5.8333e-04 7.2744e-04 1.1805e+02 2.0860e-03 3.3343e-04 3.3387e-04 1.2931e+02 3.8893e-06 1.6526e-07 2.6062e-06 1.1792e+02 1.8563e-04 1.9852e-04 2.2688e-04 1.1741e+02 2.5196e-02 9.0795e-03 1.0018e-02
1.1790e+02 2.0074e-03 4.9245e-04 6.2134e-04 1.1806e+02 1.9655e-03 2.7100e-04 2.7152e-04 1.2933e+02 6.0010e-06 8.9417e-08 1.5879e-06 1.1795e+02 1.7898e-04 1.7728e-04 2.0679e-04 1.1742e+02 2.3334e-02 7.6431e-03 8.5343e-03
1.1792e+02 1.8728e-03 4.1421e-04 5.2899e-04 1.1808e+02 1.8595e-03 2.1910e-04 2.1967e-04 1.2935e+02 9.0744e-06 4.7305e-08 9.4642e-07 1.1797e+02 1.7429e-04 1.5816e-04 1.8897e-04 1.1743e+02 2.1567e-02 6.3911e-03 7.2341e-03
1.1795e+02 1.7487e-03 3.4712e-04 4.4889e-04 1.1809e+02 1.7666e-03 1.7621e-04 1.7679e-04 1.2937e+02 1.3448e-05 2.4471e-08 5.5179e-07 1.1799e+02 1.7144e-04 1.4107e-04 1.7335e-04 1.1744e+02 1.9892e-02 5.3081e-03 6.1018e-03
1.1798e+02 1.6344e-03 2.8982e-04 3.7968e-04 1.1811e+02 1.6853e-03 1.4098e-04 1.4154e-04 1.2940e+02 1.9531e-05 1.2377e-08 3.1469e-07 1.1802e+02 1.7032e-04 1.2592e-04 1.5987e-04 1.1745e+02 1.8308e-02 4.3784e-03 5.1212e-03
1.1800e+02 1.5289e-03 2.4109e-04 3.2009e-04 1.1812e+02 1.6143e-03 1.1219e-04 1.1272e-04 1.2942e+02 2.7799e-05 6.1214e-09 1.7557e-07 1.1804e+02 1.7077e-04 1.1263e-04 1.4844e-04 1.1747e+02 1.6815e-02 3.5863e-03 4.2770e-03
1.1803e+02 1.4315e-03 1.9981e-04 2.6896e-04 1.1814e+02 1.5522e-03 8.8802e-05 8.9292e-05 1.2944e+02 3.8777e-05 2.9602e-09 9.5813e-08 1.1807e+02 1.7265e-04 1.0111e-04 1.3900e-04 1.1748e+02 1.5412e-02 2.9166e-03 3.5542e-03
1.1805e+02 1.3415e-03 1.6499e-04 2.2526e-04 1.1815e+02 1.4978e-03 6.9916e-05 7.0358e-05 1.2946e+02 5.3011e-05 1.3997e-09 5.1149e-08 1.1809e+02 1.7577e-04 9.1291e-05 1.3147e-04 1.1749e+02 1.4096e-02 2.3548e-03 2.9388e-03
1.1808e+02 1.2581e-03 1.3572e-04 1.8803e-04 1.1817e+02 1.4499e-03 5.4752e-05 5.5143e-05 1.2948e+02 7.1022e-05 6.4715e-10 2.6711e-08 1.1811e+02 1.7997e-04 8.3096e-05 1.2579e-04 1.1750e+02 1.2866e-02 1.8873e-03 2.4178e-03
1.1810e+02 1.1808e-03 1.1123e-04 1.5644e-04 1.1818e+02 1.4072e-03 4.2646e-05 4.2987e-05 1.2951e+02 9.3253e-05 2.9256e-10 1.3645e-08 1.1814e+02 1.8505e-04 7.6454e-05 1.2186e-04 1.1751e+02 1.1720e-02 1.5014e-03 1.9791e-03
1.1813e+02 1.1090e-03 9.0815e-05 1.2972e-04 1.1820e+02 1.3689e-03 3.3037e-05 3.3331e-05 1.2953e+02 1.2000e-04 1.2932e-10 6.8182e-09 1.1816e+02 1.9081e-04 7.1299e-05 1.1960e-04 1.1753e+02 1.0656e-02 1.1853e-03 1.6117e-03
1.1815e+02 1.0421e-03 7.3868e-05 1.0721e-04 1.1821e+02 1.3338e-03 2.5454e-05 2.5704e-05 1.2955e+02 1.5133e-04 5.5893e-11 3.3328e-09 1.1819e+02 1.9705e-04 6.7568e-05 1.1892e-04 1.1754e+02 9.6716e-03 9.2860e-04 1.3057e-03
1.1818e+02 9.7972e-04 5.9858e-05 8.8315e-05 1.1823e+02 1.3011e-03 1.9505e-05 1.9714e-05 1.2957e+02 1.8703e-04 2.3621e-11 1.5936e-09 1.1821e+02 2.0357e-04 6.5198e-05 1.1971e-04 1.1755e+02 8.7630e-03 7.2180e-04 1.0522e-03
1.1821e+02 9.2143e-04 4.8321e-05 7.2505e-05 1.1824e+02 1.2701e-03 1.4865e-05 1.5038e-05 1.2960e+02 2.2653e-04 9.7607e-12 7.4539e-10 1.1824e+02 2.1017e-04 6.4132e-05 1.2188e-04 1.1756e+02 7.9274e-03 5.5661e-04 8.4332e-04
1.1823e+02 8.6685e-04 3.8860e-05 5.9327e-05 1.1826e+02 1.2398e-03 1.1267e-05 1.1409e-05 1.2962e+02 2.6890e-04 3.9438e-12 3.4105e-10 1.1826e+02 2.1665e-04 6.4311e-05 1.2530e-04 1.1757e+02 7.1613e-03 4.2578e-04 6.7219e-04
1.1826e+02 8.1563e-04 3.1133e-05 4.8382e-05 1.1827e+02 1.2098e-03 8.4925e-06 8.6079e-06 1.2964e+02 3.1282e-04 1.5581e-12 1.5265e-10 1.1828e+02 2.2283e-04 6.5680e-05 1.2985e-04 1.1758e+02 6.4608e-03 3.2305e-04 5.3275e-04
1.1828e+02 7.6747e-04 2.4847e-05 3.9324e-05 1.1829e+02 1.1795e-03 6.3660e-06 6.4589e-06 1.2966e+02 3.5665e-04 6.0188e-13 6.6833e-11 1.1831e+02 2.2852e-04 6.8179e-05 1.3541e-04 1.1760e+02 5.8219e-03 2.4308e-04 4.1979e-04
1.1831e+02 7.2210e-04 1.9755e-05 3.1855e-05 1.1830e+02 1.1484e-03 4.7456e-06 4.8196e-06 1.2968e+02 3.9849e-04 2.2734e-13 2.8623e-11 1.1833e+02 2.3357e-04 7.1751e-05 1.4184e-04 1.1761e+02 5.2404e-03 1.8138e-04 3.2881e-04
1.1833e+02 6.7929e-04 1.5646e-05 2.5718e-05 1.1832e+02 1.1163e-03 3.5180e-06 3.5765e-06 1.2971e+02 4.3636e-04 8.3963e-14 1.1992e-11 1.1836e+02 2.3783e-04 7.6332e-05 1.4898e-04 1.1762e+02 4.7121e-03 1.3419e-04 2.5596e-04
1.1836e+02 6.3882e-04 1.2345e-05 2.0693e-05 1.1833e+02 1.0827e-03 2.5935e-06 2.6393e-06 1.2973e+02 4.6828e-04 3.0321e-14 4.9145e-12 1.1838e+02 2.4117e-04 8.1857e-05 1.5669e-04 1.1763e+02 4.2328e-03 9.8433e-05 1.9800e-04
1.1838e+02 6.0051e-04 9.7024e-06 1.6594e-05 1.1835e+02 1.0477e-03 1.9013e-06 1.9368e-06 1.2975e+02 4.9250e-04 1.0706e-14 1.9702e-12 1.1841e+02 2.4348e-04 8.8256e-05 1.6480e-04 1.1764e+02 3.7982e-03 7.1576e-05 1.5216e-04
1.1841e+02 5.6419e-04 7.5964e-06 1.3262e-05 1.1836e+02 1.0110e-03 1.3860e-06 1.4134e-06 1.2977e+02 5.0763e-04 3.6965e-15 7.7261e-13 1.1843e+02 2.4469e-04 9.5450e-05 1.7317e-04 1.1765e+02 3.4043e-03 5.1591e-05 1.1616e-04
1.1844e+02 5.2971e-04 5.9247e-06 1.0563e-05 1.1838e+02 9.7266e-04 1.0047e-06 1.0257e-06 1.2979e+02 5.1278e-04 1.2479e-15 2.9638e-13 1.1845e+02 2.4474e-04 1.0336e-04 1.8162e-04 1.1767e+02 3.0475e-03 3.6857e-05 8.8058e-05


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYlearn=100_NYxi=1000_Nens=5000_ba_1d_dim=2_deg=3_n_gauss=5_conditional=True_training_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2d
1.0586e+02 2.1926e-03 2.4356e-03 2.0341e-03 1.1085e+02 6.2783e-04 2.6887e-10 1.3613e-09 1.1869e+02 1.7734e-03 4.0362e-08 7.1453e-06 1.0620e+02 8.6722e-04 8.6084e-06 3.7937e-05 1.1259e+02 1.2598e-03 6.9408e-10 5.2070e-13
1.0588e+02 2.3064e-03 2.5375e-03 2.1158e-03 1.1086e+02 6.4976e-04 4.0366e-10 1.9941e-09 1.1871e+02 1.8806e-03 6.7445e-08 1.0421e-05 1.0622e+02 9.4054e-04 1.0827e-05 4.6073e-05 1.1260e+02 1.3226e-03 1.1197e-09 9.3996e-13
1.0591e+02 2.4222e-03 2.6427e-03 2.2003e-03 1.1088e+02 6.7067e-04 6.0264e-10 2.9044e-09 1.1873e+02 1.9901e-03 1.1139e-07 1.5024e-05 1.0624e+02 1.0195e-03 1.3566e-05 5.5749e-05 1.1261e+02 1.3831e-03 1.7921e-09 1.6834e-12
1.0593e+02 2.5399e-03 2.7512e-03 2.2877e-03 1.1089e+02 6.9049e-04 8.9464e-10 4.2065e-09 1.1874e+02 2.1050e-03 1.8183e-07 2.1416e-05 1.0626e+02 1.1046e-03 1.6933e-05 6.7212e-05 1.1262e+02 1.4409e-03 2.8458e-09 2.9911e-12
1.0596e+02 2.6595e-03 2.8633e-03 2.3782e-03 1.1091e+02 7.0921e-04 1.3207e-09 6.0578e-09 1.1876e+02 2.2294e-03 2.9339e-07 3.0184e-05 1.0629e+02 1.1962e-03 2.1056e-05 8.0737e-05 1.1263e+02 1.4957e-03 4.4836e-09 5.2726e-12
1.0598e+02 2.7810e-03 2.9788e-03 2.4718e-03 1.1092e+02 7.2683e-04 1.9387e-09 8.6749e-09 1.1878e+02 2.3682e-03 4.6794e-07 4.2067e-05 1.0631e+02 1.2948e-03 2.6082e-05 9.6635e-05 1.1264e+02 1.5472e-03 7.0088e-09 9.2213e-12
1.0600e+02 2.9044e-03 3.0979e-03 2.5688e-03 1.1094e+02 7.4334e-04 2.8300e-09 1.2353e-08 1.1880e+02 2.5268e-03 7.3781e-07 5.7982e-05 1.0633e+02 1.4008e-03 3.2187e-05 1.1525e-04 1.1265e+02 1.5951e-03 1.0871e-08 1.6000e-11
1.0603e+02 3.0297e-03 3.2206e-03 2.6692e-03 1.1095e+02 7.5878e-04 4.1080e-09 1.7491e-08 1.1881e+02 2.7116e-03 1.1501e-06 7.9045e-05 1.0635e+02 1.5148e-03 3.9571e-05 1.3696e-04 1.1266e+02 1.6392e-03 1.6730e-08 2.7545e-11
1.0605e+02 3.1570e-03 3.3470e-03 2.7733e-03 1.1096e+02 7.7319e-04 5.9300e-09 2.4627e-08 1.1883e+02 2.9291e-03 1.7724e-06 1.0659e-04 1.0637e+02 1.6371e-03 4.8467e-05 1.6219e-04 1.1267e+02 1.6795e-03 2.5546e-08 4.7046e-11
1.0608e+02 3.2863e-03 3.4771e-03 2.8812e-03 1.1098e+02 7.8662e-04 8.5122e-09 3.4480e-08 1.1885e+02 3.1862e-03 2.7008e-06 1.4221e-04 1.0640e+02 1.7684e-03 5.9141e-05 1.9139e-04 1.1268e+02 1.7158e-03 3.8706e-08 7.9723e-11
1.0610e+02 3.4178e-03 3.6111e-03 2.9931e-03 1.1099e+02 7.9914e-04 1.2151e-08 4.8006e-08 1.1886e+02 3.4896e-03 4.0696e-06 1.8774e-04 1.0642e+02 1.9090e-03 7.1898e-05 2.2507e-04 1.1269e+02 1.7484e-03 5.8192e-08 1.3404e-10
1.0613e+02 3.5516e-03 3.7491e-03 3.1091e-03 1.1101e+02 8.1082e-04 1.7249e-08 6.6465e-08 1.1888e+02 3.8462e-03 6.0642e-06 2.4529e-04 1.0644e+02 2.0595e-03 8.7083e-05 2.6375e-04 1.1270e+02 1.7773e-03 8.6815e-08 2.2360e-10
1.0615e+02 3.6878e-03 3.8910e-03 3.2294e-03 1.1102e+02 8.2176e-04 2.4351e-08 9.1510e-08 1.1890e+02 4.2619e-03 8.9374e-06 3.1722e-04 1.0646e+02 2.2203e-03 1.0509e-04 3.0803e-04 1.1271e+02 1.8028e-03 1.2852e-07 3.7007e-10
1.0617e+02 3.8268e-03 4.0370e-03 3.3543e-03 1.1104e+02 8.3206e-04 3.4186e-08 1.2529e-07 1.1892e+02 4.7426e-03 1.3029e-05 4.0618e-04 1.0648e+02 2.3920e-03 1.2635e-04 3.5852e-04 1.1273e+02 1.8254e-03 1.8880e-07 6.0772e-10
1.0620e+02 3.9686e-03 4.1873e-03 3.4838e-03 1.1105e+02 8.4185e-04 4.7729e-08 1.7059e-07 1.1893e+02 5.2929e-03 1.8789e-05 5.1503e-04 1.0651e+02 2.5749e-03 1.5136e-04 4.1588e-04 1.1274e+02 1.8453e-03 2.7523e-07 9.9020e-10
1.0622e+02 4.1134e-03 4.3420e-03 3.6183e-03 1.1107e+02 8.5123e-04 6.6269e-08 2.3099e-07 1.1895e+02 5.9169e-03 2.6809e-05 6.4689e-04 1.0653e+02 2.7695e-03 1.8066e-04 4.8081e-04 1.1275e+02 1.8632e-03 3.9816e-07 1.6008e-09
1.0625e+02 4.2616e-03 4.5013e-03 3.7579e-03 1.1108e+02 8.6037e-04 9.1507e-08 3.1104e-07 1.1897e+02 6.6176e-03 3.7850e-05 8.0506e-04 1.0655e+02 2.9761e-03 2.1486e-04 5.5405e-04 1.1276e+02 1.8795e-03 5.7163e-07 2.5678e-09
1.0627e+02 4.4134e-03 4.6652e-03 3.9028e-03 1.1110e+02 8.6942e-04 1.2566e-07 4.1654e-07 1.1898e+02 7.3971e-03 5.2886e-05 9.9301e-04 1.0657e+02 3.1953e-03 2.5461e-04 6.3636e-04 1.1277e+02 1.8950e-03 8.1445e-07 4.0869e-09
1.0629e+02 4.5690e-03 4.8340e-03 4.0532e-03 1.1111e+02 8.7856e-04 1.7162e-07 5.5475e-07 1.1900e+02 8.2564e-03 7.3143e-05 1.2144e-03 1.0659e+02 3.4274e-03 3.0065e-04 7.2853e-04 1.1278e+02 1.9103e-03 1.1516e-06 6.4542e-09
1.0632e+02 4.7288e-03 5.0080e-03 4.2094e-03 1.1112e+02 8.8798e-04 2.3312e-07 7.3480e-07 1.1902e+02 9.1957e-03 1.0015e-04 1.4729e-03 1.0662e+02 3.6726e-03 3.5375e-04 8.3139e-04 1.1279e+02 1.9260e-03 1.6162e-06 1.0114e-08
1.0634e+02 4.8928e-03 5.1872e-03 4.3715e-03 1.1114e+02 8.9790e-04 3.1492e-07 9.6797e-07 1.1904e+02 1.0215e-02 1.3578e-04 1.7725e-03 1.0664e+02 3.9314e-03 4.1477e-04 9.4578e-04 1.1280e+02 1.9428e-03 2.2511e-06 1.5725e-08
1.0637e+02 5.0614e-03 5.3721e-03 4.5399e-03 1.1115e+02 9.0857e-04 4.2312e-07 1.2682e-06 1.1905e+02 1.1312e-02 1.8231e-04 2.1173e-03 1.0666e+02 4.2039e-03 4.8461e-04 1.0726e-03 1.1281e+02 1.9612e-03 3.1119e-06 2.4261e-08
1.0639e+02 5.2349e-03 5.5628e-03 4.7146e-03 1.1117e+02 9.2024e-04 5.6541e-07 1.6526e-06 1.1907e+02 1.2485e-02 2.4249e-04 2.5114e-03 1.0668e+02 4.4906e-03 5.6425e-04 1.2126e-03 1.1282e+02 1.9817e-03 4.2699e-06 3.7141e-08
1.0642e+02 5.4133e-03 5.7596e-03 4.8961e-03 1.1118e+02 9.3322e-04 7.5149e-07 2.1419e-06 1.1909e+02 1.3733e-02 3.1956e-04 2.9592e-03 1.0671e+02 4.7915e-03 6.5473e-04 1.3667e-03 1.1283e+02 2.0047e-03 5.8153e-06 5.6420e-08
1.0644e+02 5.5970e-03 5.9627e-03 5.0843e-03 1.1120e+02 9.4782e-04 9.9343e-07 2.7612e-06 1.1910e+02 1.5054e-02 4.1737e-04 3.4656e-03 1.0673e+02 5.1070e-03 7.5712e-04 1.5358e-03 1.1284e+02 2.0306e-03 7.8613e-06 8.5045e-08
1.0646e+02 5.7860e-03 6.1725e-03 5.2796e-03 1.1121e+02 9.6439e-04 1.3062e-06 3.5405e-06 1.1912e+02 1.6444e-02 5.4036e-04 4.0356e-03 1.0675e+02 5.4372e-03 8.7256e-04 1.7208e-03 1.1285e+02 2.0595e-03 1.0549e-05 1.2721e-07
1.0649e+02 5.9805e-03 6.3892e-03 5.4822e-03 1.1123e+02 9.8332e-04 1.7084e-06 4.5156e-06 1.1914e+02 1.7901e-02 6.9367e-04 4.6748e-03 1.0677e+02 5.7824e-03 1.0022e-03 1.9224e-03 1.1286e+02 2.0913e-03 1.4051e-05 1.8881e-07
1.0651e+02 6.1806e-03 6.6130e-03 5.6922e-03 1.1124e+02 1.0050e-03 2.2224e-06 5.7289e-06 1.1916e+02 1.9425e-02 8.8319e-04 5.3893e-03 1.0679e+02 6.1428e-03 1.1474e-03 2.1415e-03 1.1287e+02 2.1261e-03 1.8580e-05 2.7808e-07
1.0654e+02 6.3863e-03 6.8442e-03 5.9098e-03 1.1126e+02 1.0299e-03 2.8758e-06 7.2300e-06 1.1917e+02 2.1012e-02 1.1156e-03 6.1860e-03 1.0682e+02 6.5186e-03 1.3092e-03 2.3788e-03 1.1288e+02 2.1635e-03 2.4388e-05 4.0643e-07
1.0656e+02 6.5976e-03 7.0830e-03 6.1350e-03 1.1127e+02 1.0585e-03 3.7017e-06 9.0768e-06 1.1919e+02 2.2663e-02 1.3984e-03 7.0723e-03 1.0684e+02 6.9101e-03 1.4890e-03 2.6352e-03 1.1289e+02 2.2031e-03 3.1780e-05 5.8947e-07
1.0658e+02 6.8144e-03 7.3295e-03 6.3681e-03 1.1128e+02 1.0912e-03 4.7397e-06 1.1336e-05 1.1921e+02 2.4376e-02 1.7399e-03 8.0567e-03 1.0686e+02 7.3175e-03 1.6881e-03 2.9113e-03 1.1290e+02 2.2444e-03 4.1114e-05 8.4839e-07
1.0661e+02 7.0367e-03 7.5839e-03 6.6089e-03 1.1130e+02 1.1286e-03 6.0371e-06 1.4085e-05 1.1922e+02 2.6151e-02 2.1495e-03 9.1482e-03 1.0688e+02 7.7411e-03 1.9077e-03 3.2077e-03 1.1291e+02 2.2868e-03 5.2805e-05 1.2117e-06
1.0663e+02 7.2644e-03 7.8463e-03 6.8577e-03 1.1131e+02 1.1711e-03 7.6496e-06 1.7410e-05 1.1924e+02 2.7990e-02 2.6375e-03 1.0357e-02 1.0690e+02 8.1812e-03 2.1490e-03 3.5250e-03 1.1292e+02 2.3298e-03 6.7335e-05 1.7174e-06
1.0666e+02 7.4971e-03 8.1166e-03 7.1143e-03 1.1133e+02 1.2194e-03 9.6426e-06 2.1411e-05 1.1926e+02 2.9895e-02 3.2151e-03 1.1694e-02 1.0693e+02 8.6382e-03 2.4135e-03 3.8639e-03 1.1293e+02 2.3725e-03 8.5249e-05 2.4157e-06
1.0668e+02 7.7348e-03 8.3949e-03 7.3786e-03 1.1134e+02 1.2739e-03 1.2092e-05 2.6199e-05 1.1928e+02 3.1868e-02 3.8945e-03 1.3171e-02 1.0695e+02 9.1125e-03 2.7022e-03 4.2247e-03 1.1294e+02 2.4144e-03 1.0716e-04 3.3719e-06
1.0670e+02 7.9771e-03 8.6810e-03 7.6507e-03 1.1136e+02 1.3352e-03 1.5087e-05 3.1897e-05 1.1929e+02 3.3912e-02 4.6892e-03 1.4799e-02 1.0697e+02 9.6046e-03 3.0163e-03 4.6079e-03 1.1296e+02 2.4548e-03 1.3375e-04 4.6708e-06
1.0673e+02 8.2237e-03 8.9747e-03 7.9301e-03 1.1137e+02 1.4037e-03 1.8728e-05 3.8642e-05 1.1931e+02 3.6033e-02 5.6135e-03 1.6593e-02 1.0699e+02 1.0115e-02 3.3570e-03 5.0139e-03 1.1297e+02 2.4931e-03 1.6576e-04 6.4210e-06
1.0675e+02 8.4742e-03 9.2758e-03 8.2168e-03 1.1139e+02 1.4801e-03 2.3130e-05 4.6584e-05 1.1933e+02 3.8235e-02 6.6827e-03 1.8566e-02 1.0701e+02 1.0644e-02 3.7252e-03 5.4429e-03 1.1298e+02 2.5288e-03 2.0399e-04 8.7599e-06
1.0678e+02 8.7283e-03 9.5840e-03 8.5105e-03 1.1140e+02 1.5647e-03 2.8423e-05 5.5884e-05 1.1934e+02 4.0527e-02 7.9131e-03 2.0731e-02 1.0704e+02 1.1192e-02 4.1219e-03 5.8951e-03 1.1299e+02 2.5617e-03 2.4928e-04 1.1860e-05
1.0680e+02 8.9854e-03 9.8987e-03 8.8107e-03 1.1142e+02 1.6579e-03 3.4755e-05 6.6719e-05 1.1936e+02 4.2914e-02 9.3221e-03 2.3104e-02 1.0706e+02 1.1761e-02 4.5479e-03 6.3708e-03 1.1300e+02 2.5914e-03 3.0250e-04 1.5937e-05
1.0683e+02 9.2453e-03 1.0220e-02 9.1172e-03 1.1143e+02 1.7602e-03 4.2286e-05 7.9277e-05 1.1938e+02 4.5407e-02 1.0928e-02 2.5699e-02 1.0708e+02 1.2350e-02 5.0042e-03 6.8700e-03 1.1301e+02 2.6179e-03 3.6454e-04 2.1252e-05
1.0685e+02 9.5074e-03 1.0546e-02 9.4293e-03 1.1145e+02 1.8719e-03 5.1199e-05 9.3756e-05 1.1940e+02 4.8015e-02 1.2749e-02 2.8532e-02 1.0710e+02 1.2960e-02 5.4911e-03 7.3928e-03 1.1302e+02 2.6414e-03 4.3626e-04 2.8126e-05
1.0687e+02 9.7712e-03 1.0877e-02 9.7467e-03 1.1146e+02 1.9931e-03 6.1689e-05 1.1036e-04 1.1941e+02 5.0749e-02 1.4806e-02 3.1619e-02 1.0713e+02 1.3593e-02 6.0095e-03 7.9391e-03 1.1303e+02 2.6620e-03 5.1851e-04 3.6943e-05
1.0690e+02 1.0036e-02 1.1213e-02 1.0069e-02 1.1147e+02 2.1242e-03 7.3972e-05 1.2932e-04 1.1943e+02 5.3621e-02 1.7118e-02 3.4975e-02 1.0715e+02 1.4248e-02 6.5595e-03 8.5090e-03 1.1304e+02 2.6801e-03 6.1203e-04 4.8159e-05
1.0692e+02 1.0302e-02 1.1551e-02 1.0395e-02 1.1149e+02 2.2652e-03 8.8280e-05 1.5086e-04 1.1945e+02 5.6644e-02 1.9707e-02 3.8617e-02 1.0717e+02 1.4926e-02 7.1416e-03 9.1024e-03 1.1305e+02 2.6963e-03 7.1749e-04 6.2307e-05
1.0695e+02 1.0569e-02 1.1893e-02 1.0724e-02 1.1150e+02 2.4162e-03 1.0486e-04 1.7520e-04 1.1947e+02 5.9831e-02 2.2593e-02 4.2561e-02 1.0719e+02 1.5629e-02 7.7559e-03 9.7191e-03 1.1306e+02 2.7112e-03 8.3542e-04 8.0005e-05
1.0697e+02 1.0835e-02 1.2236e-02 1.1057e-02 1.1152e+02 2.5770e-03 1.2397e-04 2.0258e-04 1.1948e+02 6.3197e-02 2.5798e-02 4.6823e-02 1.0721e+02 1.6356e-02 8.4026e-03 1.0359e-02 1.1307e+02 2.7254e-03 9.6614e-04 1.0196e-04
1.0699e+02 1.1101e-02 1.2579e-02 1.1391e-02 1.1153e+02 2.7476e-03 1.4590e-04 2.3323e-04 1.1950e+02 6.6757e-02 2.9344e-02 5.1420e-02 1.0724e+02 1.7108e-02 9.0814e-03 1.1022e-02 1.1308e+02 2.7397e-03 1.1098e-03 1.2896e-04
1.0702e+02 1.1367e-02 1.2923e-02 1.1727e-02 1.1155e+02 2.9277e-03 1.7093e-04 2.6740e-04 1.1952e+02 7.0529e-02 3.3253e-02 5.6366e-02 1.0726e+02 1.7885e-02 9.7924e-03 1.1707e-02 1.1309e+02 2.7548e-03 1.2663e-03 1.6190e-04
1.0704e+02 1.1631e-02 1.3265e-02 1.2063e-02 1.1156e+02 3.1170e-03 1.9937e-04 3.0532e-04 1.1953e+02 7.4528e-02 3.7549e-02 6.1677e-02 1.0728e+02 1.8689e-02 1.0535e-02 1.2415e-02 1.1310e+02 2.7717e-03 1.4352e-03 2.0173e-04
1.0707e+02 1.1895e-02 1.3606e-02 1.2399e-02 1.1158e+02 3.3151e-03 2.3151e-04 3.4721e-04 1.1955e+02 7.8773e-02 4.2252e-02 6.7366e-02 1.0730e+02 1.9518e-02 1.1309e-02 1.3146e-02 1.1311e+02 2.7909e-03 1.6158e-03 2.4947e-04
1.0709e+02 1.2157e-02 1.3943e-02 1.2734e-02 1.1159e+02 3.5216e-03 2.6767e-04 3.9330e-04 1.1957e+02 8.3282e-02 4.7387e-02 7.3446e-02 1.0732e+02 2.0374e-02 1.2114e-02 1.3898e-02 1.1312e+02 2.8132e-03 1.8072e-03 3.0621e-04
1.0712e+02 1.2418e-02 1.4277e-02 1.3068e-02 1.1161e+02 3.7360e-03 3.0817e-04 4.4379e-04 1.1959e+02 8.8074e-02 5.2976e-02 7.9929e-02 1.0735e+02 2.1255e-02 1.2950e-02 1.4673e-02 1.1313e+02 2.8393e-03 2.0080e-03 3.7306e-04
1.0714e+02 1.2677e-02 1.4607e-02 1.3399e-02 1.1162e+02 3.9577e-03 3.5332e-04 4.9890e-04 1.1960e+02 9.3168e-02 5.9044e-02 8.6823e-02 1.0737e+02 2.2162e-02 1.3816e-02 1.5469e-02 1.1314e+02 2.8697e-03 2.2166e-03 4.5111e-04
1.0716e+02 1.2936e-02 1.4931e-02 1.3728e-02 1.1163e+02 4.1862e-03 4.0344e-04 5.5882e-04 1.1962e+02 9.8582e-02 6.5613e-02 9.4136e-02 1.0739e+02 2.3095e-02 1.4710e-02 1.6286e-02 1.1315e+02 2.9050e-03 2.4311e-03 5.4144e-04
1.0719e+02 1.3193e-02 1.5249e-02 1.4053e-02 1.1165e+02 4.4207e-03 4.5882e-04 6.2373e-04 1.1964e+02 1.0434e-01 7.2707e-02 1.0187e-01 1.0741e+02 2.4052e-02 1.5633e-02 1.7125e-02 1.1316e+02 2.9456e-03 2.6491e-03 6.4503e-04
1.0721e+02 1.3449e-02 1.5562e-02 1.4374e-02 1.1166e+02 4.6608e-03 5.1977e-04 6.9381e-04 1.1965e+02 1.1044e-01 8.0349e-02 1.1003e-01 1.0743e+02 2.5033e-02 1.6584e-02 1.7984e-02 1.1317e+02 2.9919e-03 2.8683e-03 7.6273e-04
1.0724e+02 1.3705e-02 1.5867e-02 1.4691e-02 1.1168e+02 4.9058e-03 5.8658e-04 7.6922e-04 1.1967e+02 1.1692e-01 8.8560e-02 1.1862e-01 1.0746e+02 2.6038e-02 1.7562e-02 1.8865e-02 1.1318e+02 3.0443e-03 3.0860e-03 8.9524e-04
1.0726e+02 1.3960e-02 1.6165e-02 1.5003e-02 1.1169e+02 5.1553e-03 6.5953e-04 8.5011e-04 1.1969e+02 1.2379e-01 9.7361e-02 1.2763e-01 1.0748e+02 2.7065e-02 1.8566e-02 1.9766e-02 1.1320e+02 3.1031e-03 3.2995e-03 1.0430e-03
1.0728e+02 1.4215e-02 1.6456e-02 1.5309e-02 1.1171e+02 5.4086e-03 7.3887e-04 9.3663e-04 1.1971e+02 1.3105e-01 1.0677e-01 1.3705e-01 1.0750e+02 2.8113e-02 1.9596e-02 2.0687e-02 1.1321e+02 3.1687e-03 3.5059e-03 1.2062e-03
1.0731e+02 1.4471e-02 1.6740e-02 1.5611e-02 1.1172e+02 5.6654e-03 8.2486e-04 1.0289e-03 1.1972e+02 1.3870e-01 1.1680e-01 1.4688e-01 1.0752e+02 2.9181e-02 2.0650e-02 2.1629e-02 1.1322e+02 3.2414e-03 3.7026e-03 1.3846e-03
1.0733e+02 1.4729e-02 1.7017e-02 1.5906e-02 1.1174e+02 5.9254e-03 9.1773e-04 1.1271e-03 1.1974e+02 1.4676e-01 1.2746e-01 1.5710e-01 1.0754e+02 3.0267e-02 2.1728e-02 2.2591e-02 1.1323e+02 3.3216e-03 3.8866e-03 1.5778e-03
1.0736e+02 1.4987e-02 1.7286e-02 1.6196e-02 1.1175e+02 6.1883e-03 1.0177e-03 1.2314e-03 1.1976e+02 1.5520e-01 1.3875e-01 1.6770e-01 1.0757e+02 3.1371e-02 2.2829e-02 2.3573e-02 1.1324e+02 3.4096e-03 4.0557e-03 1.7848e-03
1.0738e+02 1.5248e-02 1.7549e-02 1.6480e-02 1.1177e+02 6.4541e-03 1.1250e-03 1.3418e-03 1.1977e+02 1.6403e-01 1.5068e-01 1.7865e-01 1.0759e+02 3.2491e-02 2.3952e-02 2.4575e-02 1.1325e+02 3.5061e-03 4.2074e-03 2.0041e-03
1.0741e+02 1.5512e-02 1.7806e-02 1.6759e-02 1.1178e+02 6.7226e-03 1.2398e-03 1.4586e-03 1.1979e+02 1.7322e-01 1.6323e-01 1.8994e-01 1.0761e+02 3.3625e-02 2.5097e-02 2.5596e-02 1.1326e+02 3.6114e-03 4.3399e-03 2.2339e-03
1.0743e+02 1.5780e-02 1.8057e-02 1.7032e-02 1.1179e+02 6.9940e-03 1.3624e-03 1.5819e-03 1.1981e+02 1.8275e-01 1.7638e-01 2.0153e-01 1.0763e+02 3.4772e-02 2.6263e-02 2.6638e-02 1.1327e+02 3.7262e-03 4.4515e-03 2.4721e-03
1.0745e+02 1.6051e-02 1.8303e-02 1.7300e-02 1.1181e+02 7.2686e-03 1.4928e-03 1.7118e-03 1.1983e+02 1.9259e-01 1.9012e-01 2.1339e-01 1.0766e+02 3.5930e-02 2.7449e-02 2.7699e-02 1.1328e+02 3.8508e-03 4.5412e-03 2.7158e-03
1.0748e+02 1.6327e-02 1.8546e-02 1.7564e-02 1.1182e+02 7.5468e-03 1.6312e-03 1.8485e-03 1.1984e+02 2.0270e-01 2.0439e-01 2.2549e-01 1.0768e+02 3.7100e-02 2.8655e-02 2.8779e-02 1.1329e+02 3.9860e-03 4.6081e-03 2.9621e-03
1.0750e+02 1.6608e-02 1.8785e-02 1.7823e-02 1.1184e+02 7.8289e-03 1.7779e-03 1.9923e-03 1.1986e+02 2.1303e-01 2.1915e-01 2.3779e-01 1.0770e+02 3.8278e-02 2.9880e-02 2.9879e-02 1.1330e+02 4.1322e-03 4.6521e-03 3.2076e-03
1.0753e+02 1.6896e-02 1.9022e-02 1.8078e-02 1.1185e+02 8.1156e-03 1.9331e-03 2.1432e-03 1.1988e+02 2.2355e-01 2.3436e-01 2.5025e-01 1.0772e+02 3.9465e-02 3.1124e-02 3.0999e-02 1.1331e+02 4.2897e-03 4.6734e-03 3.4487e-03
1.0755e+02 1.7189e-02 1.9258e-02 1.8331e-02 1.1187e+02 8.4075e-03 2.0967e-03 2.3016e-03 1.1989e+02 2.3421e-01 2.4993e-01 2.6282e-01 1.0774e+02 4.0659e-02 3.2385e-02 3.2138e-02 1.1332e+02 4.4590e-03 4.6726e-03 3.6817e-03
1.0757e+02 1.7490e-02 1.9494e-02 1.8580e-02 1.1188e+02 8.7053e-03 2.2692e-03 2.4677e-03 1.1991e+02 2.4496e-01 2.6580e-01 2.7547e-01 1.0777e+02 4.1860e-02 3.3664e-02 3.3296e-02 1.1333e+02 4.6401e-03 4.6508e-03 3.9029e-03
1.0760e+02 1.7798e-02 1.9732e-02 1.8828e-02 1.1190e+02 9.0098e-03 2.4506e-03 2.6418e-03 1.1993e+02 2.5576e-01 2.8190e-01 2.8815e-01 1.0779e+02 4.3066e-02 3.4960e-02 3.4473e-02 1.1334e+02 4.8331e-03 4.6096e-03 4.1086e-03
1.0762e+02 1.8113e-02 1.9972e-02 1.9075e-02 1.1191e+02 9.3219e-03 2.6411e-03 2.8240e-03 1.1995e+02 2.6656e-01 2.9812e-01 3.0082e-01 1.0781e+02 4.4279e-02 3.6273e-02 3.5669e-02 1.1335e+02 5.0376e-03 4.5508e-03 4.2954e-03
1.0765e+02 1.8437e-02 2.0216e-02 1.9322e-02 1.1193e+02 9.6423e-03 2.8409e-03 3.0147e-03 1.1996e+02 2.7733e-01 3.1440e-01 3.1343e-01 1.0783e+02 4.5497e-02 3.7602e-02 3.6884e-02 1.1336e+02 5.2532e-03 4.4764e-03 4.4603e-03
1.0767e+02 1.8769e-02 2.0464e-02 1.9569e-02 1.1194e+02 9.9718e-03 3.0502e-03 3.2142e-03 1.1998e+02 2.8803e-01 3.3064e-01 3.2595e-01 1.0785e+02 4.6721e-02 3.8947e-02 3.8119e-02 1.1337e+02 5.4791e-03 4.3887e-03 4.6005e-03
1.0769e+02 1.9110e-02 2.0719e-02 1.9818e-02 1.1195e+02 1.0311e-02 3.2693e-03 3.4228e-03 1.2000e+02 2.9864e-01 3.4675e-01 3.3833e-01 1.0788e+02 4.7951e-02 4.0308e-02 3.9372e-02 1.1338e+02 5.7144e-03 4.2901e-03 4.7141e-03
1.0772e+02 1.9460e-02 2.0982e-02 2.0070e-02 1.1197e+02 1.0661e-02 3.4983e-03 3.6408e-03 1.2001e+02 3.0913e-01 3.6266e-01 3.5055e-01 1.0790e+02 4.9187e-02 4.1684e-02 4.0643e-02 1.1339e+02 5.9576e-03 4.1833e-03 4.7995e-03
1.0774e+02 1.9819e-02 2.1253e-02 2.0324e-02 1.1198e+02 1.1023e-02 3.7374e-03 3.8686e-03 1.2003e+02 3.1949e-01 3.7829e-01 3.6257e-01 1.0792e+02 5.0430e-02 4.3075e-02 4.1933e-02 1.1340e+02 6.2074e-03 4.0707e-03 4.8560e-03
1.0777e+02 2.0188e-02 2.1534e-02 2.0583e-02 1.1200e+02 1.1396e-02 3.9870e-03 4.1065e-03 1.2005e+02 3.2972e-01 3.9356e-01 3.7437e-01 1.0794e+02 5.1681e-02 4.4480e-02 4.3242e-02 1.1341e+02 6.4621e-03 3.9549e-03 4.8835e-03
1.0779e+02 2.0565e-02 2.1826e-02 2.0848e-02 1.1201e+02 1.1781e-02 4.2473e-03 4.3548e-03 1.2007e+02 3.3980e-01 4.0842e-01 3.8592e-01 1.0796e+02 5.2940e-02 4.5900e-02 4.4568e-02 1.1342e+02 6.7198e-03 3.8384e-03 4.8825e-03
1.0782e+02 2.0953e-02 2.2130e-02 2.1118e-02 1.1203e+02 1.2180e-02 4.5185e-03 4.6139e-03 1.2008e+02 3.4974e-01 4.2281e-01 3.9720e-01 1.0799e+02 5.4209e-02 4.7334e-02 4.5913e-02 1.1344e+02 6.9786e-03 3.7235e-03 4.8545e-03
1.0784e+02 2.1349e-02 2.2446e-02 2.1396e-02 1.1204e+02 1.2592e-02 4.8009e-03 4.8843e-03 1.2010e+02 3.5953e-01 4.3670e-01 4.0819e-01 1.0801e+02 5.5488e-02 4.8781e-02 4.7275e-02 1.1345e+02 7.2364e-03 3.6123e-03 4.8015e-03
1.0786e+02 2.1756e-02 2.2777e-02 2.1681e-02 1.1206e+02 1.3017e-02 5.0948e-03 5.1661e-03 1.2012e+02 3.6919e-01 4.5006e-01 4.1887e-01 1.0803e+02 5.6779e-02 5.0242e-02 4.8654e-02 1.1346e+02 7.4914e-03 3.5071e-03 4.7259e-03
1.0789e+02 2.2171e-02 2.3121e-02 2.1975e-02 1.1207e+02 1.3456e-02 5.4007e-03 5.4600e-03 1.2013e+02 3.7870e-01 4.6285e-01 4.2921e-01 1.0805e+02 5.8083e-02 5.1716e-02 5.0050e-02 1.1347e+02 7.7416e-03 3.4096e-03 4.6310e-03
1.0791e+02 2.2596e-02 2.3481e-02 2.2280e-02 1.1209e+02 1.3910e-02 5.7188e-03 5.7662e-03 1.2015e+02 3.8808e-01 4.7507e-01 4.3921e-01 1.0808e+02 5.9400e-02 5.3203e-02 5.1462e-02 1.1348e+02 7.9854e-03 3.3217e-03 4.5202e-03
1.0794e+02 2.3031e-02 2.3857e-02 2.2594e-02 1.1210e+02 1.4377e-02 6.0496e-03 6.0853e-03 1.2017e+02 3.9731e-01 4.8671e-01 4.4884e-01 1.0810e+02 6.0733e-02 5.4703e-02 5.2890e-02 1.1349e+02 8.2211e-03 3.2449e-03 4.3972e-03
1.0796e+02 2.3474e-02 2.4250e-02 2.2920e-02 1.1212e+02 1.4859e-02 6.3935e-03 6.4177e-03 1.2019e+02 4.0641e-01 4.9779e-01 4.5807e-01 1.0812e+02 6.2081e-02 5.6214e-02 5.4333e-02 1.1350e+02 8.4475e-03 3.1805e-03 4.2661e-03
1.0798e+02 2.3927e-02 2.4659e-02 2.3258e-02 1.1213e+02 1.5356e-02 6.7511e-03 6.7640e-03 1.2020e+02 4.1535e-01 5.0829e-01 4.6691e-01 1.0814e+02 6.3446e-02 5.7737e-02 5.5791e-02 1.1351e+02 8.6637e-03 3.1298e-03 4.1308e-03
1.0801e+02 2.4389e-02 2.5086e-02 2.3609e-02 1.1214e+02 1.5868e-02 7.1230e-03 7.1247e-03 1.2022e+02 4.2412e-01 5.1824e-01 4.7531e-01 1.0816e+02 6.4829e-02 5.9271e-02 5.7262e-02 1.1352e+02 8.8688e-03 3.0938e-03 3.9952e-03
1.0803e+02 2.4860e-02 2.5530e-02 2.3973e-02 1.1216e+02 1.6395e-02 7.5098e-03 7.5005e-03 1.2024e+02 4.3273e-01 5.2766e-01 4.8328e-01 1.0819e+02 6.6229e-02 6.0815e-02 5.8747e-02 1.1353e+02 9.0626e-03 3.0735e-03 3.8632e-03
1.0806e+02 2.5340e-02 2.5991e-02 2.4351e-02 1.1217e+02 1.6937e-02 7.9123e-03 7.8922e-03 1.2025e+02 4.4116e-01 5.3655e-01 4.9080e-01 1.0821e+02 6.7648e-02 6.2369e-02 6.0243e-02 1.1354e+02 9.2450e-03 3.0695e-03 3.7383e-03
1.0808e+02 2.5829e-02 2.6470e-02 2.4745e-02 1.1219e+02 1.7494e-02 8.3313e-03 8.3003e-03 1.2027e+02 4.4938e-01 5.4493e-01 4.9786e-01 1.0823e+02 6.9086e-02 6.3931e-02 6.1750e-02 1.1355e+02 9.4162e-03 3.0824e-03 3.6237e-03
1.0811e+02 2.6327e-02 2.6967e-02 2.5153e-02 1.1220e+02 1.8068e-02 8.7677e-03 8.7259e-03 1.2029e+02 4.5740e-01 5.5282e-01 5.0445e-01 1.0825e+02 7.0542e-02 6.5502e-02 6.3267e-02 1.1356e+02 9.5768e-03 3.1125e-03 3.5223e-03
1.0813e+02 2.6833e-02 2.7482e-02 2.5578e-02 1.1222e+02 1.8658e-02 9.2226e-03 9.1699e-03 1.2031e+02 4.6519e-01 5.6022e-01 5.1058e-01 1.0827e+02 7.2017e-02 6.7080e-02 6.4792e-02 1.1357e+02 9.7276e-03 3.1600e-03 3.4366e-03
1.0815e+02 2.7348e-02 2.8014e-02 2.6018e-02 1.1223e+02 1.9265e-02 9.6970e-03 9.6332e-03 1.2032e+02 4.7274e-01 5.6714e-01 5.1626e-01 1.0830e+02 7.3510e-02 6.8663e-02 6.6325e-02 1.1358e+02 9.8696e-03 3.2250e-03 3.3686e-03
1.0818e+02 2.7872e-02 2.8564e-02 2.6476e-02 1.1225e+02 1.9889e-02 1.0192e-02 1.0117e-02 1.2034e+02 4.8004e-01 5.7358e-01 5.2149e-01 1.0832e+02 7.5021e-02 7.0252e-02 6.7864e-02 1.1359e+02 1.0004e-02 3.3071e-03 3.3198e-03
1.0820e+02 2.8403e-02 2.9130e-02 2.6951e-02 1.1226e+02 2.0530e-02 1.0710e-02 1.0623e-02 1.2036e+02 4.8707e-01 5.7953e-01 5.2630e-01 1.0834e+02 7.6548e-02 7.1845e-02 6.9407e-02 1.1360e+02 1.0133e-02 3.4059e-03 3.2915e-03
1.0823e+02 2.8943e-02 2.9713e-02 2.7443e-02 1.1228e+02 2.1190e-02 1.1250e-02 1.1151e-02 1.2037e+02 4.9383e-01 5.8499e-01 5.3070e-01 1.0836e+02 7.8090e-02 7.3440e-02 7.0953e-02 1.1361e+02 1.0256e-02 3.5207e-03 3.2843e-03
1.0825e+02 2.9491e-02 3.0312e-02 2.7953e-02 1.1229e+02 2.1868e-02 1.1816e-02 1.1704e-02 1.2039e+02 5.0030e-01 5.8993e-01 5.3473e-01 1.0838e+02 7.9648e-02 7.5036e-02 7.2501e-02 1.1362e+02 1.0377e-02 3.6507e-03 3.2987e-03
1.0827e+02 3.0047e-02 3.0926e-02 2.8482e-02 1.1230e+02 2.2564e-02 1.2408e-02 1.2282e-02 1.2041e+02 5.0648e-01 5.9435e-01 5.3841e-01 1.0841e+02 8.1219e-02 7.6633e-02 7.4049e-02 1.1363e+02 1.0496e-02 3.7946e-03 3.3345e-03
1.0830e+02 3.0610e-02 3.1556e-02 2.9029e-02 1.1232e+02 2.3280e-02 1.3029e-02 1.2888e-02 1.2043e+02 5.1234e-01 5.9822e-01 5.4176e-01 1.0843e+02 8.2801e-02 7.8227e-02 7.5596e-02 1.1364e+02 1.0615e-02 3.9512e-03 3.3914e-03
1.0832e+02 3.1180e-02 3.2201e-02 2.9595e-02 1.1233e+02 2.4016e-02 1.3678e-02 1.3522e-02 1.2044e+02 5.1788e-01 6.0152e-01 5.4483e-01 1.0845e+02 8.4394e-02 7.9819e-02 7.7140e-02 1.1365e+02 1.0737e-02 4.1190e-03 3.4688e-03
1.0835e+02 3.1758e-02 3.2859e-02 3.0180e-02 1.1235e+02 2.4771e-02 1.4359e-02 1.4186e-02 1.2046e+02 5.2307e-01 6.0423e-01 5.4762e-01 1.0847e+02 8.5997e-02 8.1406e-02 7.8679e-02 1.1366e+02 1.0862e-02 4.2962e-03 3.5657e-03
1.0837e+02 3.2342e-02 3.3530e-02 3.0784e-02 1.1236e+02 2.5546e-02 1.5073e-02 1.4882e-02 1.2048e+02 5.2790e-01 6.0633e-01 5.5017e-01 1.0849e+02 8.7607e-02 8.2988e-02 8.0214e-02 1.1368e+02 1.0993e-02 4.4810e-03 3.6811e-03
1.0839e+02 3.2933e-02 3.4215e-02 3.1407e-02 1.1238e+02 2.6340e-02 1.5820e-02 1.5611e-02 1.2049e+02 5.3235e-01 6.0780e-01 5.5250e-01 1.0852e+02 8.9224e-02 8.4562e-02 8.1741e-02 1.1369e+02 1.1131e-02 4.6715e-03 3.8135e-03
1.0842e+02 3.3530e-02 3.4911e-02 3.2050e-02 1.1239e+02 2.7155e-02 1.6603e-02 1.6374e-02 1.2051e+02 5.3641e-01 6.0865e-01 5.5461e-01 1.0854e+02 9.0846e-02 8.6127e-02 8.3260e-02 1.1370e+02 1.1278e-02 4.8659e-03 3.9616e-03
1.0844e+02 3.4133e-02 3.5618e-02 3.2712e-02 1.1241e+02 2.7990e-02 1.7422e-02 1.7173e-02 1.2053e+02 5.4005e-01 6.0887e-01 5.5651e-01 1.0856e+02 9.2472e-02 8.7684e-02 8.4771e-02 1.1371e+02 1.1436e-02 5.0621e-03 4.1238e-03
1.0847e+02 3.4741e-02 3.6337e-02 3.3392e-02 1.1242e+02 2.8845e-02 1.8279e-02 1.8009e-02 1.2055e+02 5.4325e-01 6.0846e-01 5.5820e-01 1.0858e+02 9.4101e-02 8.9229e-02 8.6271e-02 1.1372e+02 1.1607e-02 5.2586e-03 4.2985e-03
1.0849e+02 3.5353e-02 3.7065e-02 3.4092e-02 1.1244e+02 2.9720e-02 1.9174e-02 1.8882e-02 1.2056e+02 5.4601e-01 6.0744e-01 5.5968e-01 1.0861e+02 9.5733e-02 9.0763e-02 8.7761e-02 1.1373e+02 1.1794e-02 5.4535e-03 4.4839e-03
1.0852e+02 3.5970e-02 3.7803e-02 3.4811e-02 1.1245e+02 3.0614e-02 2.0109e-02 1.9794e-02 1.2058e+02 5.4830e-01 6.0583e-01 5.6093e-01 1.0863e+02 9.7367e-02 9.2284e-02 8.9240e-02 1.1374e+02 1.1997e-02 5.6457e-03 4.6783e-03
1.0854e+02 3.6590e-02 3.8550e-02 3.5548e-02 1.1246e+02 3.1528e-02 2.1082e-02 2.0745e-02 1.2060e+02 5.5012e-01 6.0366e-01 5.6193e-01 1.0865e+02 9.9003e-02 9.3792e-02 9.0708e-02 1.1375e+02 1.2220e-02 5.8340e-03 4.8802e-03
1.0856e+02 3.7213e-02 3.9305e-02 3.6304e-02 1.1248e+02 3.2461e-02 2.2095e-02 2.1734e-02 1.2061e+02 5.5148e-01 6.0096e-01 5.6267e-01 1.0867e+02 1.0064e-01 9.5287e-02 9.2165e-02 1.1376e+02 1.2464e-02 6.0179e-03 5.0879e-03
1.0859e+02 3.7839e-02 4.0067e-02 3.7078e-02 1.1249e+02 3.3414e-02 2.3146e-02 2.2763e-02 1.2063e+02 5.5237e-01 5.9778e-01 5.6311e-01 1.0869e+02 1.0228e-01 9.6769e-02 9.3610e-02 1.1377e+02 1.2732e-02 6.1971e-03 5.2999e-03
1.0861e+02 3.8466e-02 4.0837e-02 3.7869e-02 1.1251e+02 3.4385e-02 2.4235e-02 2.3831e-02 1.2065e+02 5.5280e-01 5.9417e-01 5.6321e-01 1.0872e+02 1.0393e-01 9.8237e-02 9.5044e-02 1.1378e+02 1.3025e-02 6.3718e-03 5.5149e-03
1.0864e+02 3.9095e-02 4.1614e-02 3.8677e-02 1.1252e+02 3.5375e-02 2.5362e-02 2.4936e-02 1.2067e+02 5.5278e-01 5.9016e-01 5.6296e-01 1.0874e+02 1.0558e-01 9.9691e-02 9.6467e-02 1.1379e+02 1.3346e-02 6.5430e-03 5.7318e-03
1.0866e+02 3.9724e-02 4.2397e-02 3.9502e-02 1.1254e+02 3.6384e-02 2.6524e-02 2.6078e-02 1.2068e+02 5.5234e-01 5.8580e-01 5.6232e-01 1.0876e+02 1.0723e-01 1.0113e-01 9.7881e-02 1.1380e+02 1.3696e-02 6.7119e-03 5.9498e-03
1.0868e+02 4.0353e-02 4.3187e-02 4.0343e-02 1.1255e+02 3.7411e-02 2.7719e-02 2.7255e-02 1.2070e+02 5.5148e-01 5.8114e-01 5.6126e-01 1.0878e+02 1.0889e-01 1.0256e-01 9.9286e-02 1.1381e+02 1.4077e-02 6.8805e-03 6.1681e-03
1.0871e+02 4.0981e-02 4.3982e-02 4.1199e-02 1.1257e+02 3.8456e-02 2.8946e-02 2.8465e-02 1.2072e+02 5.5024e-01 5.7623e-01 5.5976e-01 1.0880e+02 1.1056e-01 1.0398e-01 1.0068e-01 1.1382e+02 1.4490e-02 7.0510e-03 6.3865e-03
1.0873e+02 4.1608e-02 4.4782e-02 4.2069e-02 1.1258e+02 3.9520e-02 3.0202e-02 2.9705e-02 1.2073e+02 5.4863e-01 5.7110e-01 5.5779e-01 1.0883e+02 1.1224e-01 1.0539e-01 1.0207e-01 1.1383e+02 1.4936e-02 7.2264e-03 6.6050e-03
1.0876e+02 4.2233e-02 4.5588e-02 4.2953e-02 1.1260e+02 4.0602e-02 3.1483e-02 3.0974e-02 1.2075e+02 5.4669e-01 5.6579e-01 5.5535e-01 1.0885e+02 1.1394e-01 1.0679e-01 1.0346e-01 1.1384e+02 1.5416e-02 7.4100e-03 6.8239e-03
1.0878e+02 4.2855e-02 4.6399e-02 4.3850e-02 1.1261e+02 4.1702e-02 3.2787e-02 3.2267e-02 1.2077e+02 5.4442e-01 5.6032e-01 5.5243e-01 1.0887e+02 1.1565e-01 1.0818e-01 1.0484e-01 1.1385e+02 1.5930e-02 7.6052e-03 7.0439e-03
1.0881e+02 4.3475e-02 4.7215e-02 4.4759e-02 1.1262e+02 4.2820e-02 3.4110e-02 3.3581e-02 1.2079e+02 5.4185e-01 5.5472e-01 5.4903e-01 1.0889e+02 1.1738e-01 1.0956e-01 1.0622e-01 1.1386e+02 1.6479e-02 7.8161e-03 7.2662e-03
1.0883e+02 4.4092e-02 4.8035e-02 4.5678e-02 1.1264e+02 4.3956e-02 3.5448e-02 3.4913e-02 1.2080e+02 5.3900e-01 5.4901e-01 5.4517e-01 1.0891e+02 1.1913e-01 1.1094e-01 1.0761e-01 1.1387e+02 1.7060e-02 8.0466e-03 7.4923e-03
1.0885e+02 4.4705e-02 4.8860e-02 4.6607e-02 1.1265e+02 4.5110e-02 3.6797e-02 3.6259e-02 1.2082e+02 5.3588e-01 5.4319e-01 5.4087e-01 1.0894e+02 1.2090e-01 1.1232e-01 1.0899e-01 1.1388e+02 1.7674e-02 8.3008e-03 7.7238e-03
1.0888e+02 4.5315e-02 4.9689e-02 4.7544e-02 1.1267e+02 4.6282e-02 3.8154e-02 3.7615e-02 1.2084e+02 5.3251e-01 5.3728e-01 5.3615e-01 1.0896e+02 1.2269e-01 1.1369e-01 1.1037e-01 1.1389e+02 1.8318e-02 8.5825e-03 7.9630e-03
1.0890e+02 4.5921e-02 5.0522e-02 4.8489e-02 1.1268e+02 4.7471e-02 3.9515e-02 3.8976e-02 1.2085e+02 5.2891e-01 5.3127e-01 5.3104e-01 1.0898e+02 1.2450e-01 1.1507e-01 1.1177e-01 1.1390e+02 1.8992e-02 8.8955e-03 8.2123e-03
1.0893e+02 4.6524e-02 5.1358e-02 4.9440e-02 1.1270e+02 4.8678e-02 4.0875e-02 4.0341e-02 1.2087e+02 5.2508e-01 5.2517e-01 5.2558e-01 1.0900e+02 1.2634e-01 1.1645e-01 1.1317e-01 1.1392e+02 1.9693e-02 9.2432e-03 8.4744e-03
1.0895e+02 4.7123e-02 5.2199e-02 5.0396e-02 1.1271e+02 4.9901e-02 4.2233e-02 4.1703e-02 1.2089e+02 5.2103e-01 5.1896e-01 5.1981e-01 1.0903e+02 1.2821e-01 1.1783e-01 1.1457e-01 1.1393e+02 2.0419e-02 9.6287e-03 8.7521e-03
1.0897e+02 4.7720e-02 5.3042e-02 5.1356e-02 1.1273e+02 5.1141e-02 4.3583e-02 4.3061e-02 1.2091e+02 5.1678e-01 5.1265e-01 5.1376e-01 1.0905e+02 1.3010e-01 1.1922e-01 1.1599e-01 1.1394e+02 2.1167e-02 1.0055e-02 9.0484e-03
1.0900e+02 4.8314e-02 5.3889e-02 5.2319e-02 1.1274e+02 5.2398e-02 4.4925e-02 4.4411e-02 1.2092e+02 5.1233e-01 5.0621e-01 5.0748e-01 1.0907e+02 1.3201e-01 1.2062e-01 1.1742e-01 1.1395e+02 2.1935e-02 1.0523e-02 9.3665e-03
1.0902e+02 4.8906e-02 5.4737e-02 5.3283e-02 1.1276e+02 5.3669e-02 4.6255e-02 4.5751e-02 1.2094e+02 5.0769e-01 4.9964e-01 5.0100e-01 1.0909e+02 1.3395e-01 1.2202e-01 1.1887e-01 1.1396e+02 2.2721e-02 1.1034e-02 9.7095e-03
1.0905e+02 4.9497e-02 5.5588e-02 5.4247e-02 1.1277e+02 5.4956e-02 4.7572e-02 4.7079e-02 1.2096e+02 5.0287e-01 4.9293e-01 4.9434e-01 1.0911e+02 1.3592e-01 1.2344e-01 1.2033e-01 1.1397e+02 2.3522e-02 1.1590e-02 1.0080e-02
1.0907e+02 5.0087e-02 5.6439e-02 5.5209e-02 1.1279e+02 5.6257e-02 4.8876e-02 4.8393e-02 1.2097e+02 4.9788e-01 4.8607e-01 4.8755e-01 1.0914e+02 1.3790e-01 1.2487e-01 1.2180e-01 1.1398e+02 2.4336e-02 1.2190e-02 1.0482e-02
1.0910e+02 5.0678e-02 5.7292e-02 5.6169e-02 1.1280e+02 5.7571e-02 5.0166e-02 4.9693e-02 1.2099e+02 4.9271e-01 4.7905e-01 4.8063e-01 1.0916e+02 1.3990e-01 1.2631e-01 1.2330e-01 1.1399e+02 2.5162e-02 1.2834e-02 1.0917e-02
1.0912e+02 5.1271e-02 5.8143e-02 5.7126e-02 1.1281e+02 5.8898e-02 5.1442e-02 5.0979e-02 1.2101e+02 4.8737e-01 4.7185e-01 4.7360e-01 1.0918e+02 1.4191e-01 1.2777e-01 1.2481e-01 1.1400e+02 2.5996e-02 1.3521e-02 1.1389e-02
1.0914e+02 5.1866e-02 5.8994e-02 5.8078e-02 1.1283e+02 6.0237e-02 5.2707e-02 5.2252e-02 1.2103e+02 4.8187e-01 4.6449e-01 4.6649e-01 1.0920e+02 1.4393e-01 1.2924e-01 1.2633e-01 1.1401e+02 2.6839e-02 1.4248e-02 1.1899e-02
1.0917e+02 5.2465e-02 5.9843e-02 5.9023e-02 1.1284e+02 6.1587e-02 5.3962e-02 5.3514e-02 1.2104e+02 4.7620e-01 4.5694e-01 4.5929e-01 1.0922e+02 1.4596e-01 1.3072e-01 1.2788e-01 1.1402e+02 2.7688e-02 1.5014e-02 1.2448e-02
1.0919e+02 5.3069e-02 6.0688e-02 5.9962e-02 1.1286e+02 6.2948e-02 5.5210e-02 5.4768e-02 1.2106e+02 4.7035e-01 4.4923e-01 4.5203e-01 1.0925e+02 1.4799e-01 1.3222e-01 1.2944e-01 1.1403e+02 2.8544e-02 1.5815e-02 1.3040e-02
1.0922e+02 5.3678e-02 6.1529e-02 6.0892e-02 1.1287e+02 6.4319e-02 5.6456e-02 5.6017e-02 1.2108e+02 4.6434e-01 4.4134e-01 4.4471e-01 1.0927e+02 1.5002e-01 1.3374e-01 1.3102e-01 1.1404e+02 2.9404e-02 1.6650e-02 1.3673e-02
1.0924e+02 5.4295e-02 6.2365e-02 6.1813e-02 1.1289e+02 6.5699e-02 5.7704e-02 5.7265e-02 1.2110e+02 4.5814e-01 4.3330e-01 4.3734e-01 1.0929e+02 1.5203e-01 1.3527e-01 1.3261e-01 1.1405e+02 3.0269e-02 1.7514e-02 1.4350e-02
1.0926e+02 5.4921e-02 6.3194e-02 6.2724e-02 1.1290e+02 6.7088e-02 5.8958e-02 5.8516e-02 1.2111e+02 4.5177e-01 4.2511e-01 4.2993e-01 1.0931e+02 1.5404e-01 1.3681e-01 1.3422e-01 1.1406e+02 3.1140e-02 1.8404e-02 1.5070e-02
1.0929e+02 5.5556e-02 6.4015e-02 6.3623e-02 1.1292e+02 6.8486e-02 6.0225e-02 5.9777e-02 1.2113e+02 4.4521e-01 4.1681e-01 4.2250e-01 1.0933e+02 1.5602e-01 1.3837e-01 1.3585e-01 1.1407e+02 3.2014e-02 1.9317e-02 1.5832e-02
1.0931e+02 5.6202e-02 6.4827e-02 6.4511e-02 1.1293e+02 6.9892e-02 6.1510e-02 6.1053e-02 1.2115e+02 4.3848e-01 4.0841e-01 4.1506e-01 1.0936e+02 1.5798e-01 1.3994e-01 1.3749e-01 1.1408e+02 3.2894e-02 2.0249e-02 1.6636e-02
1.0934e+02 5.6859e-02 6.5629e-02 6.5386e-02 1.1295e+02 7.1306e-02 6.2820e-02 6.2349e-02 1.2116e+02 4.3157e-01 3.9995e-01 4.0764e-01 1.0938e+02 1.5991e-01 1.4153e-01 1.3914e-01 1.1409e+02 3.3778e-02 2.1197e-02 1.7479e-02
1.0936e+02 5.7529e-02 6.6419e-02 6.6248e-02 1.1296e+02 7.2728e-02 6.4160e-02 6.3673e-02 1.2118e+02 4.2448e-01 3.9147e-01 4.0026e-01 1.0940e+02 1.6180e-01 1.4312e-01 1.4079e-01 1.1410e+02 3.4666e-02 2.2157e-02 1.8361e-02
1.0938e+02 5.8213e-02 6.7197e-02 6.7096e-02 1.1297e+02 7.4160e-02 6.5537e-02 6.5031e-02 1.2120e+02 4.1724e-01 3.8299e-01 3.9294e-01 1.0942e+02 1.6365e-01 1.4472e-01 1.4246e-01 1.1411e+02 3.5558e-02 2.3125e-02 1.9277e-02
1.0941e+02 5.8910e-02 6.7961e-02 6.7929e-02 1.1299e+02 7.5600e-02 6.6957e-02 6.6428e-02 1.2122e+02 4.0986e-01 3.7456e-01 3.8571e-01 1.0944e+02 1.6546e-01 1.4632e-01 1.4413e-01 1.1412e+02 3.6455e-02 2.4100e-02 2.0226e-02
1.0943e+02 5.9621e-02 6.8710e-02 6.8747e-02 1.1300e+02 7.7050e-02 6.8426e-02 6.7871e-02 1.2123e+02 4.0236e-01 3.6623e-01 3.7859e-01 1.0947e+02 1.6722e-01 1.4793e-01 1.4580e-01 1.1413e+02 3.7355e-02 2.5076e-02 2.1203e-02
1.0946e+02 6.0346e-02 6.9443e-02 6.9550e-02 1.1302e+02 7.8510e-02 6.9949e-02 6.9365e-02 1.2125e+02 3.9476e-01 3.5802e-01 3.7162e-01 1.0949e+02 1.6892e-01 1.4954e-01 1.4747e-01 1.1415e+02 3.8258e-02 2.6053e-02 2.2204e-02
1.0948e+02 6.1087e-02 7.0160e-02 7.0337e-02 1.1303e+02 7.9982e-02 7.1531e-02 7.0915e-02 1.2127e+02 3.8710e-01 3.4998e-01 3.6480e-01 1.0951e+02 1.7058e-01 1.5115e-01 1.4914e-01 1.1416e+02 3.9164e-02 2.7026e-02 2.3225e-02
1.0951e+02 6.1841e-02 7.0861e-02 7.1108e-02 1.1305e+02 8.1466e-02 7.3177e-02 7.2527e-02 1.2128e+02 3.7941e-01 3.4214e-01 3.5817e-01 1.0953e+02 1.7217e-01 1.5275e-01 1.5080e-01 1.1417e+02 4.0072e-02 2.7993e-02 2.4262e-02
1.0953e+02 6.2610e-02 7.1544e-02 7.1864e-02 1.1306e+02 8.2963e-02 7.4889e-02 7.4204e-02 1.2130e+02 3.7172e-01 3.3453e-01 3.5171e-01 1.0956e+02 1.7370e-01 1.5434e-01 1.5245e-01 1.1418e+02 4.0981e-02 2.8953e-02 2.5309e-02
1.0955e+02 6.3393e-02 7.2209e-02 7.2603e-02 1.1308e+02 8.4474e-02 7.6671e-02 7.5949e-02 1.2132e+02 3.6406e-01 3.2718e-01 3.4545e-01 1.0958e+02 1.7517e-01 1.5592e-01 1.5409e-01 1.1419e+02 4.1892e-02 2.9903e-02 2.6361e-02
1.0958e+02 6.4188e-02 7.2857e-02 7.3327e-02 1.1309e+02 8.6000e-02 7.8524e-02 7.7764e-02 1.2134e+02 3.5647e-01 3.2008e-01 3.3937e-01 1.0960e+02 1.7659e-01 1.5748e-01 1.5571e-01 1.1420e+02 4.2803e-02 3.0842e-02 2.7413e-02
1.0960e+02 6.4996e-02 7.3487e-02 7.4035e-02 1.1311e+02 8.7543e-02 8.0450e-02 7.9651e-02 1.2135e+02 3.4899e-01 3.1327e-01 3.3347e-01 1.0962e+02 1.7793e-01 1.5903e-01 1.5731e-01 1.1421e+02 4.3715e-02 3.1768e-02 2.8460e-02
1.0963e+02 6.5816e-02 7.4100e-02 7.4728e-02 1.1312e+02 8.9103e-02 8.2448e-02 8.1611e-02 1.2137e+02 3.4163e-01 3.0673e-01 3.2772e-01 1.0964e+02 1.7922e-01 1.6055e-01 1.5889e-01 1.1422e+02 4.4627e-02 3.2683e-02 2.9498e-02
1.0965e+02 6.6645e-02 7.4697e-02 7.5407e-02 1.1313e+02 9.0681e-02 8.4518e-02 8.3642e-02 1.2139e+02 3.3443e-01 3.0045e-01 3.2210e-01 1.0967e+02 1.8045e-01 1.6205e-01 1.6044e-01 1.1423e+02 4.5542e-02 3.3585e-02 3.0523e-02
1.0967e+02 6.7484e-02 7.5278e-02 7.6071e-02 1.1315e+02 9.2277e-02 8.6658e-02 8.5746e-02 1.2140e+02 3.2741e-01 2.9443e-01 3.1659e-01 1.0969e+02 1.8162e-01 1.6352e-01 1.6197e-01 1.1424e+02 4.6459e-02 3.4476e-02 3.1532e-02
1.0970e+02 6.8331e-02 7.5844e-02 7.6721e-02 1.1316e+02 9.3894e-02 8.8866e-02 8.7918e-02 1.2142e+02 3.2056e-01 2.8865e-01 3.1116e-01 1.0971e+02 1.8274e-01 1.6495e-01 1.6346e-01 1.1425e+02 4.7380e-02 3.5357e-02 3.2522e-02
1.0972e+02 6.9184e-02 7.6397e-02 7.7359e-02 1.1318e+02 9.5531e-02 9.1138e-02 9.0157e-02 1.2144e+02 3.1391e-01 2.8307e-01 3.0577e-01 1.0973e+02 1.8380e-01 1.6635e-01 1.6492e-01 1.1426e+02 4.8308e-02 3.6233e-02 3.3492e-02
1.0975e+02 7.0042e-02 7.6938e-02 7.7984e-02 1.1319e+02 9.7190e-02 9.3472e-02 9.2460e-02 1.2146e+02 3.0745e-01 2.7767e-01 3.0040e-01 1.0975e+02 1.8481e-01 1.6772e-01 1.6634e-01 1.1427e+02 4.9244e-02 3.7107e-02 3.4442e-02
1.0977e+02 7.0904e-02 7.7467e-02 7.8599e-02 1.1321e+02 9.8870e-02 9.5863e-02 9.4823e-02 1.2147e+02 3.0118e-01 2.7242e-01 2.9501e-01 1.0978e+02 1.8578e-01 1.6904e-01 1.6772e-01 1.1428e+02 5.0190e-02 3.7982e-02 3.5375e-02
1.0980e+02 7.1768e-02 7.7988e-02 7.9203e-02 1.1322e+02 1.0057e-01 9.8306e-02 9.7241e-02 1.2149e+02 2.9507e-01 2.6729e-01 2.8958e-01 1.0980e+02 1.8671e-01 1.7032e-01 1.6906e-01 1.1429e+02 5.1150e-02 3.8866e-02 3.6293e-02
1.0982e+02 7.2633e-02 7.8501e-02 7.9799e-02 1.1324e+02 1.0230e-01 1.0080e-01 9.9711e-02 1.2151e+02 2.8911e-01 2.6224e-01 2.8410e-01 1.0982e+02 1.8759e-01 1.7155e-01 1.7036e-01 1.1430e+02 5.2126e-02 3.9765e-02 3.7202e-02
1.0984e+02 7.3498e-02 7.9008e-02 8.0387e-02 1.1325e+02 1.0405e-01 1.0333e-01 1.0223e-01 1.2152e+02 2.8329e-01 2.5725e-01 2.7855e-01 1.0984e+02 1.8844e-01 1.7274e-01 1.7162e-01 1.1431e+02 5.3122e-02 4.0684e-02 3.8106e-02
1.0987e+02 7.4360e-02 7.9511e-02 8.0968e-02 1.1327e+02 1.0582e-01 1.0590e-01 1.0478e-01 1.2154e+02 2.7757e-01 2.5228e-01 2.7293e-01 1.0986e+02 1.8926e-01 1.7389e-01 1.7283e-01 1.1432e+02 5.4140e-02 4.1633e-02 3.9016e-02
1.0989e+02 7.5220e-02 8.0013e-02 8.1543e-02 1.1328e+02 1.0762e-01 1.0850e-01 1.0737e-01 1.2156e+02 2.7194e-01 2.4731e-01 2.6722e-01 1.0989e+02 1.9006e-01 1.7498e-01 1.7399e-01 1.1433e+02 5.5182e-02 4.2618e-02 3.9938e-02
1.0992e+02 7.6075e-02 8.0514e-02 8.2114e-02 1.1330e+02 1.0944e-01 1.1112e-01 1.1000e-01 1.2158e+02 2.6636e-01 2.4232e-01 2.6145e-01 1.0991e+02 1.9083e-01 1.7603e-01 1.7511e-01 1.1434e+02 5.6252e-02 4.3646e-02 4.0884e-02
1.0994e+02 7.6925e-02 8.1016e-02 8.2683e-02 1.1331e+02 1.1129e-01 1.1377e-01 1.1264e-01 1.2159e+02 2.6081e-01 2.3729e-01 2.5562e-01 1.0993e+02 1.9158e-01 1.7703e-01 1.7619e-01 1.1435e+02 5.7350e-02 4.4725e-02 4.1863e-02
1.0996e+02 7.7768e-02 8.1522e-02 8.3249e-02 1.1332e+02 1.1317e-01 1.1643e-01 1.1531e-01 1.2161e+02 2.5527e-01 2.3222e-01 2.4975e-01 1.0995e+02 1.9232e-01 1.7799e-01 1.7722e-01 1.1436e+02 5.8478e-02 4.5861e-02 4.2887e-02
1.0999e+02 7.8605e-02 8.2032e-02 8.3816e-02 1.1334e+02 1.1508e-01 1.1910e-01 1.1799e-01 1.2163e+02 2.4973e-01 2.2710e-01 2.4384e-01 1.0998e+02 1.9305e-01 1.7891e-01 1.7821e-01 1.1437e+02 5.9638e-02 4.7058e-02 4.3965e-02
1.1001e+02 7.9435e-02 8.2548e-02 8.4382e-02 1.1335e+02 1.1702e-01 1.2177e-01 1.2067e-01 1.2164e+02 2.4418e-01 2.2193e-01 2.3794e-01 1.1000e+02 1.9377e-01 1.7978e-01 1.7916e-01 1.1439e+02 6.0829e-02 4.8322e-02 4.5109e-02
1.1004e+02 8.0256e-02 8.3072e-02 8.4950e-02 1.1337e+02 1.1899e-01 1.2445e-01 1.2337e-01 1.2166e+02 2.3861e-01 2.1673e-01 2.3206e-01 1.1002e+02 1.9448e-01 1.8061e-01 1.8007e-01 1.1440e+02 6.2051e-02 4.9654e-02 4.6327e-02
1.1006e+02 8.1070e-02 8.3604e-02 8.5521e-02 1.1338e+02 1.2101e-01 1.2712e-01 1.2606e-01 1.2168e+02 2.3303e-01 2.1150e-01 2.2622e-01 1.1004e+02 1.9520e-01 1.8141e-01 1.8095e-01 1.1441e+02 6.3304e-02 5.1055e-02 4.7627e-02
1.1009e+02 8.1875e-02 8.4145e-02 8.6095e-02 1.1340e+02 1.2306e-01 1.2978e-01 1.2875e-01 1.2170e+02 2.2746e-01 2.0625e-01 2.2045e-01 1.1006e+02 1.9591e-01 1.8217e-01 1.8179e-01 1.1442e+02 6.4587e-02 5.2526e-02 4.9014e-02
1.1011e+02 8.2673e-02 8.4695e-02 8.6674e-02 1.1341e+02 1.2515e-01 1.3242e-01 1.3142e-01 1.2171e+02 2.2189e-01 2.0101e-01 2.1478e-01 1.1009e+02 1.9663e-01 1.8290e-01 1.8260e-01 1.1443e+02 6.5899e-02 5.4063e-02 5.0492e-02
1.1013e+02 8.3463e-02 8.5256e-02 8.7256e-02 1.1343e+02 1.2729e-01 1.3505e-01 1.3409e-01 1.2173e+02 2.1637e-01 1.9581e-01 2.0923e-01 1.1011e+02 1.9735e-01 1.8361e-01 1.8339e-01 1.1444e+02 6.7239e-02 5.5663e-02 5.2063e-02
1.1016e+02 8.4245e-02 8.5827e-02 8.7844e-02 1.1344e+02 1.2948e-01 1.3765e-01 1.3673e-01 1.2175e+02 2.1092e-01 1.9066e-01 2.0383e-01 1.1013e+02 1.9807e-01 1.8429e-01 1.8415e-01 1.1445e+02 6.8605e-02 5.7322e-02 5.3726e-02
1.1018e+02 8.5021e-02 8.6408e-02 8.8438e-02 1.1346e+02 1.3173e-01 1.4023e-01 1.3935e-01 1.2176e+02 2.0557e-01 1.8559e-01 1.9859e-01 1.1015e+02 1.9880e-01 1.8495e-01 1.8490e-01 1.1446e+02 6.9996e-02 5.9032e-02 5.5478e-02
1.1021e+02 8.5791e-02 8.6999e-02 8.9036e-02 1.1347e+02 1.3403e-01 1.4279e-01 1.4195e-01 1.2178e+02 2.0036e-01 1.8064e-01 1.9353e-01 1.1017e+02 1.9954e-01 1.8560e-01 1.8562e-01 1.1447e+02 7.1412e-02 6.0787e-02 5.7314e-02
1.1023e+02 8.6556e-02 8.7599e-02 8.9640e-02 1.1348e+02 1.3639e-01 1.4531e-01 1.4452e-01 1.2180e+02 1.9532e-01 1.7582e-01 1.8867e-01 1.1020e+02 2.0029e-01 1.8623e-01 1.8634e-01 1.1448e+02 7.2852e-02 6.2580e-02 5.9227e-02
1.1025e+02 8.7316e-02 8.8207e-02 9.0249e-02 1.1350e+02 1.3881e-01 1.4780e-01 1.4706e-01 1.2182e+02 1.9048e-01 1.7117e-01 1.8401e-01 1.1022e+02 2.0103e-01 1.8686e-01 1.8705e-01 1.1449e+02 7.4316e-02 6.4401e-02 6.1208e-02
1.1028e+02 8.8074e-02 8.8822e-02 9.0863e-02 1.1351e+02 1.4130e-01 1.5025e-01 1.4956e-01 1.2183e+02 1.8588e-01 1.6670e-01 1.7957e-01 1.1024e+02 2.0179e-01 1.8748e-01 1.8775e-01 1.1450e+02 7.5806e-02 6.6243e-02 6.3248e-02
1.1030e+02 8.8830e-02 8.9443e-02 9.1481e-02 1.1353e+02 1.4386e-01 1.5267e-01 1.5203e-01 1.2185e+02 1.8153e-01 1.6243e-01 1.7534e-01 1.1026e+02 2.0254e-01 1.8810e-01 1.8844e-01 1.1451e+02 7.7322e-02 6.8099e-02 6.5335e-02
1.1033e+02 8.9585e-02 9.0069e-02 9.2102e-02 1.1354e+02 1.4649e-01 1.5505e-01 1.5446e-01 1.2187e+02 1.7746e-01 1.5838e-01 1.7132e-01 1.1028e+02 2.0330e-01 1.8872e-01 1.8914e-01 1.1452e+02 7.8868e-02 6.9961e-02 6.7458e-02
1.1035e+02 9.0340e-02 9.0698e-02 9.2726e-02 1.1356e+02 1.4920e-01 1.5738e-01 1.5685e-01 1.2188e+02 1.7367e-01 1.5456e-01 1.6751e-01 1.1031e+02 2.0406e-01 1.8935e-01 1.8983e-01 1.1453e+02 8.0446e-02 7.1824e-02 6.9607e-02
1.1037e+02 9.1098e-02 9.1328e-02 9.3352e-02 1.1357e+02 1.5198e-01 1.5968e-01 1.5919e-01 1.2190e+02 1.7016e-01 1.5096e-01 1.6388e-01 1.1033e+02 2.0481e-01 1.8997e-01 1.9053e-01 1.1454e+02 8.2059e-02 7.3682e-02 7.1772e-02
1.1040e+02 9.1858e-02 9.1959e-02 9.3979e-02 1.1359e+02 1.5483e-01 1.6193e-01 1.6150e-01 1.2192e+02 1.6694e-01 1.4758e-01 1.6043e-01 1.1035e+02 2.0556e-01 1.9060e-01 1.9123e-01 1.1455e+02 8.3712e-02 7.5532e-02 7.3942e-02
1.1042e+02 9.2623e-02 9.2588e-02 9.4607e-02 1.1360e+02 1.5775e-01 1.6415e-01 1.6377e-01 1.2194e+02 1.6397e-01 1.4442e-01 1.5714e-01 1.1037e+02 2.0630e-01 1.9124e-01 1.9193e-01 1.1456e+02 8.5408e-02 7.7372e-02 7.6109e-02
1.1045e+02 9.3393e-02 9.3215e-02 9.5233e-02 1.1362e+02 1.6075e-01 1.6633e-01 1.6599e-01 1.2195e+02 1.6124e-01 1.4146e-01 1.5397e-01 1.1039e+02 2.0703e-01 1.9188e-01 1.9263e-01 1.1457e+02 8.7154e-02 7.9201e-02 7.8267e-02
1.1047e+02 9.4169e-02 9.3837e-02 9.5858e-02 1.1363e+02 1.6382e-01 1.6847e-01 1.6818e-01 1.2197e+02 1.5872e-01 1.3869e-01 1.5091e-01 1.1042e+02 2.0774e-01 1.9252e-01 1.9334e-01 1.1458e+02 8.8954e-02 8.1019e-02 8.0411e-02
1.1050e+02 9.4953e-02 9.4453e-02 9.6480e-02 1.1364e+02 1.6696e-01 1.7058e-01 1.7033e-01 1.2199e+02 1.5637e-01 1.3608e-01 1.4794e-01 1.1044e+02 2.0843e-01 1.9317e-01 1.9404e-01 1.1459e+02 9.0812e-02 8.2828e-02 8.2538e-02
1.1052e+02 9.5745e-02 9.5063e-02 9.7099e-02 1.1366e+02 1.7017e-01 1.7265e-01 1.7245e-01 1.2200e+02 1.5416e-01 1.3360e-01 1.4503e-01 1.1046e+02 2.0909e-01 1.9382e-01 1.9474e-01 1.1460e+02 9.2734e-02 8.4631e-02 8.4645e-02
1.1054e+02 9.6546e-02 9.5665e-02 9.7714e-02 1.1367e+02 1.7343e-01 1.7471e-01 1.7454e-01 1.2202e+02 1.5205e-01 1.3123e-01 1.4215e-01 1.1048e+02 2.0973e-01 1.9447e-01 1.9544e-01 1.1461e+02 9.4724e-02 8.6432e-02 8.6735e-02
1.1057e+02 9.7357e-02 9.6259e-02 9.8325e-02 1.1369e+02 1.7675e-01 1.7674e-01 1.7661e-01 1.2204e+02 1.4999e-01 1.2895e-01 1.3930e-01 1.1051e+02 2.1034e-01 1.9511e-01 1.9613e-01 1.1463e+02 9.6785e-02 8.8236e-02 8.8808e-02
1.1059e+02 9.8177e-02 9.6844e-02 9.8931e-02 1.1370e+02 1.8012e-01 1.7876e-01 1.7866e-01 1.2206e+02 1.4795e-01 1.2673e-01 1.3645e-01 1.1053e+02 2.1091e-01 1.9575e-01 1.9681e-01 1.1464e+02 9.8922e-02 9.0048e-02 9.0869e-02
1.1062e+02 9.9007e-02 9.7421e-02 9.9532e-02 1.1372e+02 1.8353e-01 1.8077e-01 1.8070e-01 1.2207e+02 1.4590e-01 1.2454e-01 1.3360e-01 1.1055e+02 2.1145e-01 1.9637e-01 1.9748e-01 1.1465e+02 1.0114e-01 9.1874e-02 9.2921e-02
1.1064e+02 9.9847e-02 9.7988e-02 1.0013e-01 1.1373e+02 1.8697e-01 1.8278e-01 1.8273e-01 1.2209e+02 1.4379e-01 1.2237e-01 1.3074e-01 1.1057e+02 2.1194e-01 1.9698e-01 1.9813e-01 1.1466e+02 1.0343e-01 9.3720e-02 9.4971e-02
1.1066e+02 1.0070e-01 9.8546e-02 1.0072e-01 1.1375e+02 1.9045e-01 1.8480e-01 1.8477e-01 1.2211e+02 1.4161e-01 1.2020e-01 1.2786e-01 1.1059e+02 2.1239e-01 1.9758e-01 1.9876e-01 1.1467e+02 1.0581e-01 9.5591e-02 9.7024e-02
1.1069e+02 1.0156e-01 9.9097e-02 1.0131e-01 1.1376e+02 1.9394e-01 1.8684e-01 1.8682e-01 1.2212e+02 1.3933e-01 1.1801e-01 1.2497e-01 1.1062e+02 2.1279e-01 1.9815e-01 1.9936e-01 1.1468e+02 1.0826e-01 9.7493e-02 9.9086e-02
1.1071e+02 1.0242e-01 9.9640e-02 1.0189e-01 1.1378e+02 1.9745e-01 1.8889e-01 1.8889e-01 1.2214e+02 1.3694e-01 1.1580e-01 1.2208e-01 1.1064e+02 2.1315e-01 1.9869e-01 1.9994e-01 1.1469e+02 1.1080e-01 9.9430e-02 1.0116e-01
1.1074e+02 1.0330e-01 1.0018e-01 1.0247e-01 1.1379e+02 2.0096e-01 1.9098e-01 1.9099e-01 1.2216e+02 1.3443e-01 1.1355e-01 1.1919e-01 1.1066e+02 2.1345e-01 1.9921e-01 2.0048e-01 1.1470e+02 1.1341e-01 1.0141e-01 1.0327e-01
1.1076e+02 1.0418e-01 1.0071e-01 1.0305e-01 1.1380e+02 2.0447e-01 1.9310e-01 1.9311e-01 1.2218e+02 1.3178e-01 1.1128e-01 1.1631e-01 1.1068e+02 2.1370e-01 1.9970e-01 2.0100e-01 1.1471e+02 1.1610e-01 1.0342e-01 1.0539e-01
1.1079e+02 1.0507e-01 1.0124e-01 1.0363e-01 1.1382e+02 2.0796e-01 1.9526e-01 1.9528e-01 1.2219e+02 1.2901e-01 1.0896e-01 1.1346e-01 1.1070e+02 2.1389e-01 2.0014e-01 2.0147e-01 1.1472e+02 1.1885e-01 1.0549e-01 1.0755e-01
1.1081e+02 1.0596e-01 1.0177e-01 1.0422e-01 1.1383e+02 2.1143e-01 1.9748e-01 1.9750e-01 1.2221e+02 1.2611e-01 1.0662e-01 1.1065e-01 1.1073e+02 2.1403e-01 2.0055e-01 2.0191e-01 1.1473e+02 1.2168e-01 1.0760e-01 1.0975e-01
1.1083e+02 1.0686e-01 1.0230e-01 1.0480e-01 1.1385e+02 2.1487e-01 1.9974e-01 1.9976e-01 1.2223e+02 1.2310e-01 1.0425e-01 1.0789e-01 1.1075e+02 2.1412e-01 2.0092e-01 2.0230e-01 1.1474e+02 1.2457e-01 1.0976e-01 1.1198e-01
1.1086e+02 1.0776e-01 1.0283e-01 1.0539e-01 1.1386e+02 2.1827e-01 2.0206e-01 2.0208e-01 1.2224e+02 1.2000e-01 1.0186e-01 1.0519e-01 1.1077e+02 2.1415e-01 2.0125e-01 2.0265e-01 1.1475e+02 1.2751e-01 1.1197e-01 1.1425e-01
1.1088e+02 1.0865e-01 1.0337e-01 1.0598e-01 1.1388e+02 2.2163e-01 2.0443e-01 2.0446e-01 1.2226e+02 1.1681e-01 9.9466e-02 1.0256e-01 1.1079e+02 2.1413e-01 2.0153e-01 2.0296e-01 1.1476e+02 1.3051e-01 1.1422e-01 1.1657e-01
1.1091e+02 1.0955e-01 1.0391e-01 1.0658e-01 1.1389e+02 2.2494e-01 2.0686e-01 2.0689e-01 1.2228e+02 1.1356e-01 9.7066e-02 1.0001e-01 1.1081e+02 2.1405e-01 2.0176e-01 2.0323e-01 1.1477e+02 1.3355e-01 1.1653e-01 1.1892e-01
1.1093e+02 1.1044e-01 1.0446e-01 1.0719e-01 1.1391e+02 2.2819e-01 2.0935e-01 2.0938e-01 1.2230e+02 1.1028e-01 9.4672e-02 9.7531e-02 1.1084e+02 2.1393e-01 2.0195e-01 2.0345e-01 1.1478e+02 1.3664e-01 1.1888e-01 1.2131e-01
1.1095e+02 1.1132e-01 1.0503e-01 1.0781e-01 1.1392e+02 2.3138e-01 2.1189e-01 2.1193e-01 1.2231e+02 1.0698e-01 9.2292e-02 9.5137e-02 1.1086e+02 2.1375e-01 2.0210e-01 2.0363e-01 1.1479e+02 1.3976e-01 1.2128e-01 1.2375e-01
1.1098e+02 1.1220e-01 1.0560e-01 1.0845e-01 1.1394e+02 2.3449e-01 2.1448e-01 2.1453e-01 1.2233e+02 1.0368e-01 8.9935e-02 9.2824e-02 1.1088e+02 2.1353e-01 2.0220e-01 2.0376e-01 1.1480e+02 1.4291e-01 1.2373e-01 1.2622e-01
1.1100e+02 1.1306e-01 1.0619e-01 1.0909e-01 1.1395e+02 2.3754e-01 2.1712e-01 2.1717e-01 1.2235e+02 1.0042e-01 8.7606e-02 9.0589e-02 1.1090e+02 2.1327e-01 2.0226e-01 2.0386e-01 1.1481e+02 1.4609e-01 1.2622e-01 1.2872e-01
1.1103e+02 1.1392e-01 1.0680e-01 1.0975e-01 1.1397e+02 2.4051e-01 2.1979e-01 2.1986e-01 1.2236e+02 9.7214e-02 8.5314e-02 8.8428e-02 1.1092e+02 2.1297e-01 2.0227e-01 2.0392e-01 1.1482e+02 1.4929e-01 1.2876e-01 1.3127e-01
1.1105e+02 1.1476e-01 1.0743e-01 1.1043e-01 1.1398e+02 2.4341e-01 2.2250e-01 2.2258e-01 1.2238e+02 9.4080e-02 8.3064e-02 8.6334e-02 1.1095e+02 2.1263e-01 2.0225e-01 2.0394e-01 1.1483e+02 1.5252e-01 1.3135e-01 1.3384e-01
1.1107e+02 1.1559e-01 1.0807e-01 1.1112e-01 1.1399e+02 2.4622e-01 2.2523e-01 2.2533e-01 1.2240e+02 9.1037e-02 8.0862e-02 8.4303e-02 1.1097e+02 2.1225e-01 2.0219e-01 2.0393e-01 1.1484e+02 1.5576e-01 1.3398e-01 1.3645e-01
1.1110e+02 1.1641e-01 1.0873e-01 1.1183e-01 1.1401e+02 2.4895e-01 2.2797e-01 2.2810e-01 1.2242e+02 8.8100e-02 7.8712e-02 8.2327e-02 1.1099e+02 2.1185e-01 2.0210e-01 2.0389e-01 1.1485e+02 1.5901e-01 1.3666e-01 1.3910e-01
1.1112e+02 1.1721e-01 1.0941e-01 1.1255e-01 1.1402e+02 2.5160e-01 2.3072e-01 2.3088e-01 1.2243e+02 8.5280e-02 7.6620e-02 8.0400e-02 1.1101e+02 2.1142e-01 2.0197e-01 2.0382e-01 1.1487e+02 1.6229e-01 1.3939e-01 1.4178e-01
1.1115e+02 1.1799e-01 1.1012e-01 1.1329e-01 1.1404e+02 2.5417e-01 2.3346e-01 2.3366e-01 1.2245e+02 8.2584e-02 7.4588e-02 7.8517e-02 1.1104e+02 2.1097e-01 2.0182e-01 2.0373e-01 1.1488e+02 1.6558e-01 1.4217e-01 1.4450e-01
1.1117e+02 1.1875e-01 1.1084e-01 1.1404e-01 1.1405e+02 2.5666e-01 2.3620e-01 2.3644e-01 1.2247e+02 8.0015e-02 7.2622e-02 7.6673e-02 1.1106e+02 2.1050e-01 2.0165e-01 2.0362e-01 1.1489e+02 1.6888e-01 1.4500e-01 1.4726e-01
1.1120e+02 1.1950e-01 1.1158e-01 1.1481e-01 1.1407e+02 2.5907e-01 2.3892e-01 2.3920e-01 1.2248e+02 7.7575e-02 7.0724e-02 7.4864e-02 1.1108e+02 2.1001e-01 2.0145e-01 2.0349e-01 1.1490e+02 1.7220e-01 1.4788e-01 1.5007e-01
1.1122e+02 1.2023e-01 1.1234e-01 1.1560e-01 1.1408e+02 2.6140e-01 2.4161e-01 2.4193e-01 1.2250e+02 7.5258e-02 6.8897e-02 7.3088e-02 1.1110e+02 2.0951e-01 2.0124e-01 2.0334e-01 1.1491e+02 1.7555e-01 1.5081e-01 1.5293e-01
1.1124e+02 1.2094e-01 1.1312e-01 1.1640e-01 1.1410e+02 2.6366e-01 2.4427e-01 2.4464e-01 1.2252e+02 7.3061e-02 6.7142e-02 7.1344e-02 1.1112e+02 2.0900e-01 2.0102e-01 2.0319e-01 1.1492e+02 1.7891e-01 1.5380e-01 1.5584e-01
1.1127e+02 1.2164e-01 1.1392e-01 1.1721e-01 1.1411e+02 2.6585e-01 2.4689e-01 2.4732e-01 1.2254e+02 7.0975e-02 6.5461e-02 6.9632e-02 1.1115e+02 2.0848e-01 2.0079e-01 2.0302e-01 1.1493e+02 1.8231e-01 1.5684e-01 1.5881e-01
1.1129e+02 1.2231e-01 1.1473e-01 1.1803e-01 1.1413e+02 2.6796e-01 2.4948e-01 2.4995e-01 1.2255e+02 6.8990e-02 6.3854e-02 6.7954e-02 1.1117e+02 2.0795e-01 2.0055e-01 2.0286e-01 1.1494e+02 1.8573e-01 1.5993e-01 1.6185e-01
1.1132e+02 1.2297e-01 1.1555e-01 1.1886e-01 1.1414e+02 2.7002e-01 2.5202e-01 2.5255e-01 1.2257e+02 6.7097e-02 6.2321e-02 6.6313e-02 1.1119e+02 2.0742e-01 2.0031e-01 2.0268e-01 1.1495e+02 1.8919e-01 1.6308e-01 1.6496e-01
1.1134e+02 1.2362e-01 1.1639e-01 1.1969e-01 1.1415e+02 2.7201e-01 2.5452e-01 2.5510e-01 1.2259e+02 6.5286e-02 6.0859e-02 6.4714e-02 1.1121e+02 2.0689e-01 2.0006e-01 2.0251e-01 1.1496e+02 1.9269e-01 1.6627e-01 1.6813e-01
1.1136e+02 1.2425e-01 1.1723e-01 1.2053e-01 1.1417e+02 2.7395e-01 2.5698e-01 2.5761e-01 1.2260e+02 6.3547e-02 5.9466e-02 6.3161e-02 1.1123e+02 2.0636e-01 1.9982e-01 2.0233e-01 1.1497e+02 1.9623e-01 1.6951e-01 1.7138e-01
1.1139e+02 1.2486e-01 1.1809e-01 1.2138e-01 1.1418e+02 2.7584e-01 2.5939e-01 2.6009e-01 1.2262e+02 6.1872e-02 5.8137e-02 6.1660e-02 1.1126e+02 2.0582e-01 1.9958e-01 2.0216e-01 1.1498e+02 1.9982e-01 1.7279e-01 1.7470e-01
1.1141e+02 1.2547e-01 1.1894e-01 1.2222e-01 1.1420e+02 2.7768e-01 2.6178e-01 2.6252e-01 1.2264e+02 6.0255e-02 5.6869e-02 6.0216e-02 1.1128e+02 2.0529e-01 1.9935e-01 2.0199e-01 1.1499e+02 2.0347e-01 1.7611e-01 1.7809e-01
1.1144e+02 1.2606e-01 1.1980e-01 1.2307e-01 1.1421e+02 2.7948e-01 2.6412e-01 2.6492e-01 1.2266e+02 5.8692e-02 5.5657e-02 5.8835e-02 1.1130e+02 2.0476e-01 1.9912e-01 2.0183e-01 1.1500e+02 2.0718e-01 1.7946e-01 1.8156e-01
1.1146e+02 1.2665e-01 1.2067e-01 1.2391e-01 1.1423e+02 2.8124e-01 2.6644e-01 2.6729e-01 1.2267e+02 5.7179e-02 5.4496e-02 5.7520e-02 1.1132e+02 2.0422e-01 1.9890e-01 2.0167e-01 1.1501e+02 2.1096e-01 1.8284e-01 1.8509e-01
1.1149e+02 1.2722e-01 1.2152e-01 1.2476e-01 1.1424e+02 2.8297e-01 2.6874e-01 2.6963e-01 1.2269e+02 5.5715e-02 5.3382e-02 5.6274e-02 1.1134e+02 2.0369e-01 1.9869e-01 2.0151e-01 1.1502e+02 2.1480e-01 1.8625e-01 1.8868e-01
1.1151e+02 1.2779e-01 1.2238e-01 1.2559e-01 1.1426e+02 2.8467e-01 2.7103e-01 2.7196e-01 1.2271e+02 5.4302e-02 5.2310e-02 5.5098e-02 1.1137e+02 2.0315e-01 1.9848e-01 2.0136e-01 1.1503e+02 2.1873e-01 1.8967e-01 1.9233e-01
1.1153e+02 1.2836e-01 1.2323e-01 1.2642e-01 1.1427e+02 2.8634e-01 2.7330e-01 2.7427e-01 1.2272e+02 5.2941e-02 5.1277e-02 5.3989e-02 1.1139e+02 2.0260e-01 1.9828e-01 2.0121e-01 1.1504e+02 2.2274e-01 1.9312e-01 1.9603e-01
1.1156e+02 1.2892e-01 1.2407e-01 1.2725e-01 1.1429e+02 2.8800e-01 2.7557e-01 2.7658e-01 1.2274e+02 5.1636e-02 5.0281e-02 5.2946e-02 1.1141e+02 2.0205e-01 1.9809e-01 2.0106e-01 1.1505e+02 2.2684e-01 1.9658e-01 1.9979e-01
1.1158e+02 1.2948e-01 1.2491e-01 1.2807e-01 1.1430e+02 2.8963e-01 2.7784e-01 2.7889e-01 1.2276e+02 5.0389e-02 4.9322e-02 5.1961e-02 1.1143e+02 2.0149e-01 1.9790e-01 2.0091e-01 1.1506e+02 2.3102e-01 2.0006e-01 2.0359e-01
1.1161e+02 1.3004e-01 1.2573e-01 1.2887e-01 1.1431e+02 2.9126e-01 2.8012e-01 2.8120e-01 1.2278e+02 4.9204e-02 4.8397e-02 5.1027e-02 1.1146e+02 2.0092e-01 1.9771e-01 2.0076e-01 1.1507e+02 2.3530e-01 2.0355e-01 2.0743e-01
1.1163e+02 1.3059e-01 1.2654e-01 1.2968e-01 1.1433e+02 2.9287e-01 2.8241e-01 2.8352e-01 1.2279e+02 4.8085e-02 4.7510e-02 5.0134e-02 1.1148e+02 2.0034e-01 1.9752e-01 2.0060e-01 1.1508e+02 2.3968e-01 2.0707e-01 2.1131e-01
1.1165e+02 1.3115e-01 1.2734e-01 1.3047e-01 1.1434e+02 2.9447e-01 2.8471e-01 2.8584e-01 1.2281e+02 4.7034e-02 4.6659e-02 4.9271e-02 1.1150e+02 1.9974e-01 1.9732e-01 2.0044e-01 1.1509e+02 2.4415e-01 2.1061e-01 2.1523e-01
1.1168e+02 1.3172e-01 1.2813e-01 1.3125e-01 1.1436e+02 2.9607e-01 2.8702e-01 2.8818e-01 1.2283e+02 4.6053e-02 4.5849e-02 4.8426e-02 1.1152e+02 1.9913e-01 1.9713e-01 2.0026e-01 1.1511e+02 2.4872e-01 2.1418e-01 2.1919e-01
1.1170e+02 1.3228e-01 1.2890e-01 1.3203e-01 1.1437e+02 2.9766e-01 2.8936e-01 2.9054e-01 1.2285e+02 4.5143e-02 4.5078e-02 4.7587e-02 1.1154e+02 1.9849e-01 1.9692e-01 2.0008e-01 1.1512e+02 2.5338e-01 2.1779e-01 2.2320e-01
1.1173e+02 1.3285e-01 1.2966e-01 1.3280e-01 1.1439e+02 2.9925e-01 2.9170e-01 2.9290e-01 1.2286e+02 4.4304e-02 4.4349e-02 4.6743e-02 1.1157e+02 1.9783e-01 1.9671e-01 1.9988e-01 1.1513e+02 2.5814e-01 2.2145e-01 2.2726e-01
1.1175e+02 1.3343e-01 1.3041e-01 1.3356e-01 1.1440e+02 3.0083e-01 2.9406e-01 2.9528e-01 1.2288e+02 4.3533e-02 4.3662e-02 4.5883e-02 1.1159e+02 1.9714e-01 1.9648e-01 1.9966e-01 1.1514e+02 2.6298e-01 2.2517e-01 2.3137e-01
1.1178e+02 1.3401e-01 1.3114e-01 1.3431e-01 1.1442e+02 3.0242e-01 2.9643e-01 2.9766e-01 1.2290e+02 4.2828e-02 4.3015e-02 4.4999e-02 1.1161e+02 1.9642e-01 1.9624e-01 1.9942e-01 1.1515e+02 2.6792e-01 2.2896e-01 2.3555e-01
1.1180e+02 1.3460e-01 1.3186e-01 1.3506e-01 1.1443e+02 3.0400e-01 2.9881e-01 3.0004e-01 1.2291e+02 4.2185e-02 4.2406e-02 4.4084e-02 1.1163e+02 1.9568e-01 1.9597e-01 1.9915e-01 1.1516e+02 2.7294e-01 2.3285e-01 2.3981e-01
1.1182e+02 1.3519e-01 1.3257e-01 1.3580e-01 1.1445e+02 3.0559e-01 3.0118e-01 3.0242e-01 1.2293e+02 4.1596e-02 4.1830e-02 4.3133e-02 1.1165e+02 1.9490e-01 1.9569e-01 1.9886e-01 1.1517e+02 2.7803e-01 2.3683e-01 2.4415e-01
1.1185e+02 1.3579e-01 1.3326e-01 1.3654e-01 1.1446e+02 3.0717e-01 3.0355e-01 3.0480e-01 1.2295e+02 4.1055e-02 4.1282e-02 4.2145e-02 1.1168e+02 1.9408e-01 1.9538e-01 1.9854e-01 1.1518e+02 2.8319e-01 2.4092e-01 2.4859e-01
1.1187e+02 1.3640e-01 1.3395e-01 1.3727e-01 1.1447e+02 3.0876e-01 3.0590e-01 3.0716e-01 1.2297e+02 4.0554e-02 4.0754e-02 4.1120e-02 1.1170e+02 1.9323e-01 1.9503e-01 1.9818e-01 1.1519e+02 2.8840e-01 2.4514e-01 2.5313e-01
1.1190e+02 1.3702e-01 1.3462e-01 1.3800e-01 1.1449e+02 3.1034e-01 3.0823e-01 3.0949e-01 1.2298e+02 4.0083e-02 4.0239e-02 4.0061e-02 1.1172e+02 1.9234e-01 1.9466e-01 1.9778e-01 1.1520e+02 2.9367e-01 2.4949e-01 2.5780e-01
1.1192e+02 1.3764e-01 1.3528e-01 1.3873e-01 1.1450e+02 3.1192e-01 3.1053e-01 3.1179e-01 1.2300e+02 3.9632e-02 3.9726e-02 3.8973e-02 1.1174e+02 1.9141e-01 1.9426e-01 1.9735e-01 1.1521e+02 2.9898e-01 2.5398e-01 2.6258e-01
1.1194e+02 1.3827e-01 1.3593e-01 1.3945e-01 1.1452e+02 3.1350e-01 3.1279e-01 3.1406e-01 1.2302e+02 3.9190e-02 3.9206e-02 3.7862e-02 1.1176e+02 1.9044e-01 1.9381e-01 1.9687e-01 1.1522e+02 3.0432e-01 2.5862e-01 2.6750e-01
1.1197e+02 1.3890e-01 1.3658e-01 1.4018e-01 1.1453e+02 3.1508e-01 3.1501e-01 3.1628e-01 1.2303e+02 3.8747e-02 3.8671e-02 3.6736e-02 1.1179e+02 1.8943e-01 1.9333e-01 1.9636e-01 1.1523e+02 3.0968e-01 2.6341e-01 2.7255e-01
1.1199e+02 1.3954e-01 1.3721e-01 1.4090e-01 1.1455e+02 3.1666e-01 3.1717e-01 3.1845e-01 1.2305e+02 3.8292e-02 3.8112e-02 3.5602e-02 1.1181e+02 1.8838e-01 1.9281e-01 1.9579e-01 1.1524e+02 3.1505e-01 2.6835e-01 2.7775e-01
1.1202e+02 1.4019e-01 1.3785e-01 1.4161e-01 1.1456e+02 3.1823e-01 3.1927e-01 3.2055e-01 1.2307e+02 3.7814e-02 3.7520e-02 3.4470e-02 1.1183e+02 1.8728e-01 1.9224e-01 1.9518e-01 1.1525e+02 3.2042e-01 2.7344e-01 2.8308e-01
1.1204e+02 1.4084e-01 1.3847e-01 1.4233e-01 1.1458e+02 3.1979e-01 3.2131e-01 3.2260e-01 1.2309e+02 3.7306e-02 3.6891e-02 3.3346e-02 1.1185e+02 1.8615e-01 1.9164e-01 1.9452e-01 1.1526e+02 3.2577e-01 2.7867e-01 2.8855e-01
1.1206e+02 1.4150e-01 1.3910e-01 1.4304e-01 1.1459e+02 3.2135e-01 3.2328e-01 3.2457e-01 1.2310e+02 3.6759e-02 3.6220e-02 3.2240e-02 1.1187e+02 1.8497e-01 1.9098e-01 1.9381e-01 1.1527e+02 3.3111e-01 2.8404e-01 2.9415e-01
1.1209e+02 1.4217e-01 1.3972e-01 1.4375e-01 1.1461e+02 3.2290e-01 3.2517e-01 3.2647e-01 1.2312e+02 3.6168e-02 3.5504e-02 3.1156e-02 1.1190e+02 1.8376e-01 1.9029e-01 1.9306e-01 1.1528e+02 3.3640e-01 2.8953e-01 2.9987e-01
1.1211e+02 1.4284e-01 1.4034e-01 1.4446e-01 1.1462e+02 3.2443e-01 3.2698e-01 3.2829e-01 1.2314e+02 3.5530e-02 3.4744e-02 3.0100e-02 1.1192e+02 1.8250e-01 1.8954e-01 1.9225e-01 1.1529e+02 3.4166e-01 2.9513e-01 3.0571e-01
1.1214e+02 1.4351e-01 1.4096e-01 1.4517e-01 1.1464e+02 3.2596e-01 3.2871e-01 3.3003e-01 1.2315e+02 3.4844e-02 3.3943e-02 2.9076e-02 1.1194e+02 1.8121e-01 1.8876e-01 1.9140e-01 1.1530e+02 3.4686e-01 3.0082e-01 3.1165e-01
1.1216e+02 1.4419e-01 1.4157e-01 1.4587e-01 1.1465e+02 3.2747e-01 3.3036e-01 3.3169e-01 1.2317e+02 3.4111e-02 3.3102e-02 2.8086e-02 1.1196e+02 1.7989e-01 1.8793e-01 1.9050e-01 1.1531e+02 3.5201e-01 3.0660e-01 3.1768e-01
1.1219e+02 1.4487e-01 1.4219e-01 1.4657e-01 1.1466e+02 3.2897e-01 3.3193e-01 3.3326e-01 1.2319e+02 3.3335e-02 3.2228e-02 2.7132e-02 1.1199e+02 1.7853e-01 1.8705e-01 1.8955e-01 1.1532e+02 3.5708e-01 3.1243e-01 3.2379e-01
1.1221e+02 1.4556e-01 1.4281e-01 1.4726e-01 1.1468e+02 3.3044e-01 3.3341e-01 3.3476e-01 1.2321e+02 3.2521e-02 3.1327e-02 2.6213e-02 1.1201e+02 1.7714e-01 1.8613e-01 1.8856e-01 1.1534e+02 3.6208e-01 3.1832e-01 3.2996e-01
1.1223e+02 1.4625e-01 1.4343e-01 1.4795e-01 1.1469e+02 3.3190e-01 3.3481e-01 3.3618e-01 1.2322e+02 3.1677e-02 3.0405e-02 2.5329e-02 1.1203e+02 1.7573e-01 1.8517e-01 1.8753e-01 1.1535e+02 3.6700e-01 3.2424e-01 3.3618e-01
1.1226e+02 1.4694e-01 1.4406e-01 1.4864e-01 1.1471e+02 3.3333e-01 3.3613e-01 3.3751e-01 1.2324e+02 3.0812e-02 2.9469e-02 2.4477e-02 1.1205e+02 1.7429e-01 1.8417e-01 1.8645e-01 1.1536e+02 3.7183e-01 3.3018e-01 3.4244e-01
1.1228e+02 1.4764e-01 1.4469e-01 1.4932e-01 1.1472e+02 3.3474e-01 3.3737e-01 3.3877e-01 1.2326e+02 2.9936e-02 2.8525e-02 2.3656e-02 1.1207e+02 1.7283e-01 1.8313e-01 1.8534e-01 1.1537e+02 3.7657e-01 3.3613e-01 3.4871e-01
1.1231e+02 1.4833e-01 1.4532e-01 1.4999e-01 1.1474e+02 3.3612e-01 3.3854e-01 3.3996e-01 1.2327e+02 2.9058e-02 2.7580e-02 2.2863e-02 1.1210e+02 1.7135e-01 1.8206e-01 1.8419e-01 1.1538e+02 3.8122e-01 3.4208e-01 3.5498e-01
1.1233e+02 1.4903e-01 1.4596e-01 1.5067e-01 1.1475e+02 3.3747e-01 3.3963e-01 3.4107e-01 1.2329e+02 2.8188e-02 2.6637e-02 2.2094e-02 1.1212e+02 1.6985e-01 1.8095e-01 1.8301e-01 1.1539e+02 3.8579e-01 3.4801e-01 3.6125e-01
1.1235e+02 1.4972e-01 1.4661e-01 1.5134e-01 1.1477e+02 3.3878e-01 3.4064e-01 3.4211e-01 1.2331e+02 2.7335e-02 2.5700e-02 2.1349e-02 1.1214e+02 1.6835e-01 1.7981e-01 1.8180e-01 1.1540e+02 3.9026e-01 3.5393e-01 3.6751e-01
1.1238e+02 1.5042e-01 1.4726e-01 1.5200e-01 1.1478e+02 3.4006e-01 3.4159e-01 3.4308e-01 1.2333e+02 2.6508e-02 2.4773e-02 2.0625e-02 1.1216e+02 1.6683e-01 1.7864e-01 1.8056e-01 1.1541e+02 3.9465e-01 3.5983e-01 3.7374e-01
1.1240e+02 1.5111e-01 1.4792e-01 1.5266e-01 1.1480e+02 3.4131e-01 3.4247e-01 3.4398e-01 1.2334e+02 2.5712e-02 2.3857e-02 1.9919e-02 1.1218e+02 1.6531e-01 1.7744e-01 1.7929e-01 1.1542e+02 3.9897e-01 3.6571e-01 3.7994e-01
1.1243e+02 1.5180e-01 1.4859e-01 1.5332e-01 1.1481e+02 3.4251e-01 3.4328e-01 3.4482e-01 1.2336e+02 2.4954e-02 2.2952e-02 1.9233e-02 1.1221e+02 1.6379e-01 1.7621e-01 1.7800e-01 1.1543e+02 4.0321e-01 3.7156e-01 3.8610e-01
1.1245e+02 1.5248e-01 1.4926e-01 1.5398e-01 1.1482e+02 3.4368e-01 3.4403e-01 3.4559e-01 1.2338e+02 2.4236e-02 2.2058e-02 1.8565e-02 1.1223e+02 1.6228e-01 1.7497e-01 1.7669e-01 1.1544e+02 4.0740e-01 3.7740e-01 3.9221e-01
1.1248e+02 1.5317e-01 1.4994e-01 1.5463e-01 1.1484e+02 3.4480e-01 3.4472e-01 3.4630e-01 1.2339e+02 2.3561e-02 2.1175e-02 1.7916e-02 1.1225e+02 1.6076e-01 1.7370e-01 1.7537e-01 1.1545e+02 4.1153e-01 3.8320e-01 3.9827e-01
1.1250e+02 1.5384e-01 1.5064e-01 1.5529e-01 1.1485e+02 3.4588e-01 3.4534e-01 3.4695e-01 1.2341e+02 2.2931e-02 2.0303e-02 1.7287e-02 1.1227e+02 1.5925e-01 1.7241e-01 1.7403e-01 1.1546e+02 4.1563e-01 3.8899e-01 4.0428e-01
1.1252e+02 1.5451e-01 1.5134e-01 1.5594e-01 1.1487e+02 3.4692e-01 3.4590e-01 3.4753e-01 1.2343e+02 2.2344e-02 1.9442e-02 1.6679e-02 1.1229e+02 1.5776e-01 1.7110e-01 1.7267e-01 1.1547e+02 4.1971e-01 3.9476e-01 4.1022e-01
1.1255e+02 1.5517e-01 1.5205e-01 1.5660e-01 1.1488e+02 3.4791e-01 3.4640e-01 3.4805e-01 1.2345e+02 2.1799e-02 1.8591e-02 1.6095e-02 1.1232e+02 1.5627e-01 1.6978e-01 1.7131e-01 1.1548e+02 4.2378e-01 4.0049e-01 4.1610e-01
1.1257e+02 1.5583e-01 1.5277e-01 1.5726e-01 1.1490e+02 3.4885e-01 3.4685e-01 3.4851e-01 1.2346e+02 2.1294e-02 1.7752e-02 1.5536e-02 1.1234e+02 1.5480e-01 1.6845e-01 1.6993e-01 1.1549e+02 4.2787e-01 4.0621e-01 4.2191e-01
1.1260e+02 1.5647e-01 1.5350e-01 1.5792e-01 1.1491e+02 3.4973e-01 3.4723e-01 3.4891e-01 1.2348e+02 2.0826e-02 1.6926e-02 1.5003e-02 1.1236e+02 1.5335e-01 1.6710e-01 1.6855e-01 1.1550e+02 4.3197e-01 4.1189e-01 4.2763e-01
1.1262e+02 1.5711e-01 1.5423e-01 1.5858e-01 1.1493e+02 3.5057e-01 3.4755e-01 3.4925e-01 1.2350e+02 2.0392e-02 1.6117e-02 1.4500e-02 1.1238e+02 1.5191e-01 1.6574e-01 1.6716e-01 1.1551e+02 4.3612e-01 4.1753e-01 4.3326e-01
1.1264e+02 1.5773e-01 1.5498e-01 1.5925e-01 1.1494e+02 3.5136e-01 3.4781e-01 3.4953e-01 1.2351e+02 1.9987e-02 1.5327e-02 1.4026e-02 1.1241e+02 1.5048e-01 1.6437e-01 1.6577e-01 1.1552e+02 4.4033e-01 4.2311e-01 4.3879e-01
1.1267e+02 1.5835e-01 1.5573e-01 1.5992e-01 1.1496e+02 3.5208e-01 3.4801e-01 3.4974e-01 1.2353e+02 1.9607e-02 1.4560e-02 1.3583e-02 1.1243e+02 1.4908e-01 1.6300e-01 1.6436e-01 1.1553e+02 4.4460e-01 4.2864e-01 4.4421e-01
1.1269e+02 1.5895e-01 1.5650e-01 1.6060e-01 1.1497e+02 3.5275e-01 3.4815e-01 3.4990e-01 1.2355e+02 1.9248e-02 1.3821e-02 1.3172e-02 1.1245e+02 1.4770e-01 1.6161e-01 1.6296e-01 1.1554e+02 4.4896e-01 4.3409e-01 4.4950e-01
1.1272e+02 1.5954e-01 1.5726e-01 1.6128e-01 1.1498e+02 3.5336e-01 3.4823e-01 3.5000e-01 1.2357e+02 1.8904e-02 1.3115e-02 1.2792e-02 1.1247e+02 1.4633e-01 1.6021e-01 1.6155e-01 1.1555e+02 4.5340e-01 4.3945e-01 4.5465e-01
1.1274e+02 1.6011e-01 1.5804e-01 1.6196e-01 1.1500e+02 3.5390e-01 3.4826e-01 3.5004e-01 1.2358e+02 1.8569e-02 1.2446e-02 1.2443e-02 1.1249e+02 1.4498e-01 1.5881e-01 1.6014e-01 1.1556e+02 4.5795e-01 4.4470e-01 4.5965e-01
1.1277e+02 1.6067e-01 1.5881e-01 1.6264e-01 1.1501e+02 3.5438e-01 3.4824e-01 3.5002e-01 1.2360e+02 1.8240e-02 1.1820e-02 1.2123e-02 1.1252e+02 1.4364e-01 1.5740e-01 1.5873e-01 1.1558e+02 4.6259e-01 4.4983e-01 4.6448e-01
1.1279e+02 1.6122e-01 1.5959e-01 1.6333e-01 1.1503e+02 3.5478e-01 3.4816e-01 3.4995e-01 1.2362e+02 1.7909e-02 1.1242e-02 1.1829e-02 1.1254e+02 1.4232e-01 1.5599e-01 1.5731e-01 1.1559e+02 4.6735e-01 4.5481e-01 4.6913e-01
1.1281e+02 1.6175e-01 1.6037e-01 1.6402e-01 1.1504e+02 3.5511e-01 3.4803e-01 3.4983e-01 1.2363e+02 1.7571e-02 1.0715e-02 1.1561e-02 1.1256e+02 1.4102e-01 1.5457e-01 1.5590e-01 1.1560e+02 4.7220e-01 4.5964e-01 4.7359e-01
1.1284e+02 1.6227e-01 1.6115e-01 1.6471e-01 1.1506e+02 3.5536e-01 3.4786e-01 3.4967e-01 1.2365e+02 1.7222e-02 1.0243e-02 1.1315e-02 1.1258e+02 1.3973e-01 1.5315e-01 1.5448e-01 1.1561e+02 4.7716e-01 4.6430e-01 4.7785e-01
1.1286e+02 1.6278e-01 1.6193e-01 1.6540e-01 1.1507e+02 3.5552e-01 3.4764e-01 3.4945e-01 1.2367e+02 1.6857e-02 9.8270e-03 1.1088e-02 1.1260e+02 1.3845e-01 1.5172e-01 1.5306e-01 1.1562e+02 4.8220e-01 4.6877e-01 4.8190e-01
1.1289e+02 1.6327e-01 1.6270e-01 1.6609e-01 1.1509e+02 3.5560e-01 3.4738e-01 3.4920e-01 1.2369e+02 1.6470e-02 9.4694e-03 1.0877e-02 1.1263e+02 1.3718e-01 1.5029e-01 1.5164e-01 1.1563e+02 4.8733e-01 4.7305e-01 4.8574e-01
1.1291e+02 1.6375e-01 1.6347e-01 1.6677e-01 1.1510e+02 3.5558e-01 3.4708e-01 3.4891e-01 1.2370e+02 1.6060e-02 9.1699e-03 1.0680e-02 1.1265e+02 1.3591e-01 1.4885e-01 1.5022e-01 1.1564e+02 4.9252e-01 4.7714e-01 4.8937e-01
1.1293e+02 1.6422e-01 1.6423e-01 1.6745e-01 1.1512e+02 3.5547e-01 3.4675e-01 3.4858e-01 1.2372e+02 1.5624e-02 8.9274e-03 1.0492e-02 1.1267e+02 1.3466e-01 1.4741e-01 1.4880e-01 1.1565e+02 4.9776e-01 4.8104e-01 4.9280e-01
1.1296e+02 1.6467e-01 1.6497e-01 1.6812e-01 1.1513e+02 3.5526e-01 3.4638e-01 3.4821e-01 1.2374e+02 1.5161e-02 8.7395e-03 1.0312e-02 1.1269e+02 1.3340e-01 1.4598e-01 1.4738e-01 1.1566e+02 5.0304e-01 4.8474e-01 4.9603e-01
1.1298e+02 1.6512e-01 1.6570e-01 1.6878e-01 1.1514e+02 3.5495e-01 3.4599e-01 3.4781e-01 1.2375e+02 1.4671e-02 8.6029e-03 1.0137e-02 1.1271e+02 1.3215e-01 1.4454e-01 1.4597e-01 1.1567e+02 5.0832e-01 4.8827e-01 4.9909e-01
1.1301e+02 1.6555e-01 1.6642e-01 1.6942e-01 1.1516e+02 3.5454e-01 3.4556e-01 3.4739e-01 1.2377e+02 1.4155e-02 8.5131e-03 9.9657e-03 1.1274e+02 1.3091e-01 1.4310e-01 1.4455e-01 1.1568e+02 5.1360e-01 4.9162e-01 5.0199e-01
1.1303e+02 1.6597e-01 1.6711e-01 1.7005e-01 1.1517e+02 3.5402e-01 3.4512e-01 3.4693e-01 1.2379e+02 1.3616e-02 8.4649e-03 9.7975e-03 1.1276e+02 1.2966e-01 1.4166e-01 1.4314e-01 1.1569e+02 5.1884e-01 4.9483e-01 5.0475e-01
1.1305e+02 1.6638e-01 1.6779e-01 1.7066e-01 1.1519e+02 3.5339e-01 3.4465e-01 3.4645e-01 1.2381e+02 1.3058e-02 8.4523e-03 9.6316e-03 1.1278e+02 1.2842e-01 1.4022e-01 1.4173e-01 1.1570e+02 5.2403e-01 4.9791e-01 5.0740e-01
1.1308e+02 1.6678e-01 1.6844e-01 1.7126e-01 1.1520e+02 3.5266e-01 3.4415e-01 3.4593e-01 1.2382e+02 1.2486e-02 8.4691e-03 9.4685e-03 1.1280e+02 1.2717e-01 1.3879e-01 1.4033e-01 1.1571e+02 5.2915e-01 5.0089e-01 5.0997e-01
1.1310e+02 1.6718e-01 1.6907e-01 1.7183e-01 1.1522e+02 3.5183e-01 3.4364e-01 3.4539e-01 1.2384e+02 1.1904e-02 8.5087e-03 9.3089e-03 1.1282e+02 1.2592e-01 1.3736e-01 1.3893e-01 1.1572e+02 5.3416e-01 5.0380e-01 5.1250e-01
1.1313e+02 1.6757e-01 1.6967e-01 1.7237e-01 1.1523e+02 3.5089e-01 3.4310e-01 3.4482e-01 1.2386e+02 1.1319e-02 8.5645e-03 9.1542e-03 1.1285e+02 1.2467e-01 1.3593e-01 1.3754e-01 1.1573e+02 5.3906e-01 5.0668e-01 5.1501e-01
1.1315e+02 1.6795e-01 1.7024e-01 1.7289e-01 1.1525e+02 3.4986e-01 3.4253e-01 3.4422e-01 1.2387e+02 1.0737e-02 8.6304e-03 9.0062e-03 1.1287e+02 1.2341e-01 1.3452e-01 1.3615e-01 1.1574e+02 5.4382e-01 5.0954e-01 5.1753e-01
1.1318e+02 1.6832e-01 1.7077e-01 1.7338e-01 1.1526e+02 3.4873e-01 3.4194e-01 3.4358e-01 1.2389e+02 1.0164e-02 8.7004e-03 8.8670e-03 1.1289e+02 1.2215e-01 1.3311e-01 1.3478e-01 1.1575e+02 5.4842e-01 5.1243e-01 5.2011e-01
1.1320e+02 1.6869e-01 1.7127e-01 1.7383e-01 1.1528e+02 3.4752e-01 3.4133e-01 3.4291e-01 1.2391e+02 9.6062e-03 8.7695e-03 8.7386e-03 1.1291e+02 1.2089e-01 1.3171e-01 1.3341e-01 1.1576e+02 5.5285e-01 5.1537e-01 5.2277e-01
1.1322e+02 1.6906e-01 1.7174e-01 1.7426e-01 1.1529e+02 3.4622e-01 3.4068e-01 3.4221e-01 1.2393e+02 9.0690e-03 8.8331e-03 8.6229e-03 1.1294e+02 1.1963e-01 1.3031e-01 1.3205e-01 1.1577e+02 5.5711e-01 5.1840e-01 5.2554e-01
1.1325e+02 1.6942e-01 1.7217e-01 1.7464e-01 1.1531e+02 3.4486e-01 3.4000e-01 3.4146e-01 1.2394e+02 8.5578e-03 8.8877e-03 8.5217e-03 1.1296e+02 1.1836e-01 1.2893e-01 1.3070e-01 1.1578e+02 5.6116e-01 5.2154e-01 5.2844e-01
1.1327e+02 1.6978e-01 1.7256e-01 1.7499e-01 1.1532e+02 3.4343e-01 3.3928e-01 3.4067e-01 1.2396e+02 8.0770e-03 8.9304e-03 8.4358e-03 1.1298e+02 1.1709e-01 1.2756e-01 1.2936e-01 1.1579e+02 5.6502e-01 5.2481e-01 5.3150e-01
1.1330e+02 1.7013e-01 1.7291e-01 1.7531e-01 1.1533e+02 3.4195e-01 3.3852e-01 3.3984e-01 1.2398e+02 7.6306e-03 8.9595e-03 8.3658e-03 1.1300e+02 1.1582e-01 1.2621e-01 1.2803e-01 1.1580e+02 5.6867e-01 5.2823e-01 5.3471e-01
1.1332e+02 1.7048e-01 1.7322e-01 1.7558e-01 1.1535e+02 3.4042e-01 3.3772e-01 3.3896e-01 1.2399e+02 7.2217e-03 8.9738e-03 8.3110e-03 1.1302e+02 1.1454e-01 1.2486e-01 1.2671e-01 1.1582e+02 5.7211e-01 5.3180e-01 5.3808e-01
1.1334e+02 1.7082e-01 1.7349e-01 1.7580e-01 1.1536e+02 3.3885e-01 3.3688e-01 3.3803e-01 1.2401e+02 6.8530e-03 8.9730e-03 8.2702e-03 1.1305e+02 1.1327e-01 1.2353e-01 1.2540e-01 1.1583e+02 5.7533e-01 5.3553e-01 5.4162e-01
1.1337e+02 1.7117e-01 1.7372e-01 1.7599e-01 1.1538e+02 3.3725e-01 3.3599e-01 3.3705e-01 1.2403e+02 6.5265e-03 8.9575e-03 8.2411e-03 1.1307e+02 1.1199e-01 1.2221e-01 1.2410e-01 1.1584e+02 5.7834e-01 5.3942e-01 5.4532e-01
1.1339e+02 1.7150e-01 1.7390e-01 1.7613e-01 1.1539e+02 3.3563e-01 3.3504e-01 3.3602e-01 1.2405e+02 6.2433e-03 8.9280e-03 8.2204e-03 1.1309e+02 1.1071e-01 1.2091e-01 1.2281e-01 1.1585e+02 5.8113e-01 5.4346e-01 5.4916e-01
1.1342e+02 1.7183e-01 1.7405e-01 1.7623e-01 1.1541e+02 3.3401e-01 3.3405e-01 3.3494e-01 1.2406e+02 6.0041e-03 8.8857e-03 8.2044e-03 1.1311e+02 1.0944e-01 1.1962e-01 1.2153e-01 1.1586e+02 5.8371e-01 5.4762e-01 5.5312e-01
1.1344e+02 1.7216e-01 1.7414e-01 1.7629e-01 1.1542e+02 3.3237e-01 3.3301e-01 3.3381e-01 1.2408e+02 5.8089e-03 8.8319e-03 8.1886e-03 1.1313e+02 1.0816e-01 1.1835e-01 1.2026e-01 1.1587e+02 5.8608e-01 5.5189e-01 5.5718e-01
1.1347e+02 1.7248e-01 1.7420e-01 1.7629e-01 1.1544e+02 3.3074e-01 3.3191e-01 3.3262e-01 1.2410e+02 5.6571e-03 8.7680e-03 8.1685e-03 1.1316e+02 1.0688e-01 1.1709e-01 1.1900e-01 1.1588e+02 5.8824e-01 5.5624e-01 5.6131e-01
1.1349e+02 1.7280e-01 1.7422e-01 1.7626e-01 1.1545e+02 3.2911e-01 3.3076e-01 3.3140e-01 1.2411e+02 5.5474e-03 8.6952e-03 8.1394e-03 1.1318e+02 1.0561e-01 1.1585e-01 1.1774e-01 1.1589e+02 5.9019e-01 5.6064e-01 5.6547e-01
1.1351e+02 1.7310e-01 1.7419e-01 1.7618e-01 1.1547e+02 3.2750e-01 3.2956e-01 3.3012e-01 1.2413e+02 5.4779e-03 8.6147e-03 8.0969e-03 1.1320e+02 1.0434e-01 1.1462e-01 1.1650e-01 1.1590e+02 5.9194e-01 5.6505e-01 5.6962e-01
1.1354e+02 1.7340e-01 1.7413e-01 1.7606e-01 1.1548e+02 3.2589e-01 3.2831e-01 3.2881e-01 1.2415e+02 5.4458e-03 8.5273e-03 8.0374e-03 1.1322e+02 1.0307e-01 1.1341e-01 1.1526e-01 1.1591e+02 5.9349e-01 5.6943e-01 5.7375e-01
1.1356e+02 1.7369e-01 1.7402e-01 1.7589e-01 1.1549e+02 3.2431e-01 3.2702e-01 3.2745e-01 1.2417e+02 5.4478e-03 8.4333e-03 7.9579e-03 1.1324e+02 1.0181e-01 1.1221e-01 1.1404e-01 1.1592e+02 5.9484e-01 5.7375e-01 5.7781e-01
1.1359e+02 1.7396e-01 1.7388e-01 1.7569e-01 1.1551e+02 3.2273e-01 3.2568e-01 3.2606e-01 1.2418e+02 5.4801e-03 8.3329e-03 7.8568e-03 1.1327e+02 1.0055e-01 1.1102e-01 1.1282e-01 1.1593e+02 5.9600e-01 5.7797e-01 5.8176e-01
1.1361e+02 1.7422e-01 1.7370e-01 1.7544e-01 1.1552e+02 3.2117e-01 3.2430e-01 3.2464e-01 1.2420e+02 5.5378e-03 8.2255e-03 7.7334e-03 1.1329e+02 9.9295e-02 1.0985e-01 1.1160e-01 1.1594e+02 5.9697e-01 5.8206e-01 5.8559e-01
1.1363e+02 1.7447e-01 1.7348e-01 1.7515e-01 1.1554e+02 3.1962e-01 3.2289e-01 3.2319e-01 1.2422e+02 5.6160e-03 8.1106e-03 7.5881e-03 1.1331e+02 9.8047e-02 1.0870e-01 1.1040e-01 1.1595e+02 5.9775e-01 5.8600e-01 5.8927e-01
1.1366e+02 1.7470e-01 1.7324e-01 1.7483e-01 1.1555e+02 3.1808e-01 3.2144e-01 3.2171e-01 1.2423e+02 5.7090e-03 7.9870e-03 7.4228e-03 1.1333e+02 9.6806e-02 1.0756e-01 1.0920e-01 1.1596e+02 5.9835e-01 5.8976e-01 5.9277e-01
1.1368e+02 1.7492e-01 1.7295e-01 1.7447e-01 1.1557e+02 3.1654e-01 3.1997e-01 3.2022e-01 1.2425e+02 5.8110e-03 7.8535e-03 7.2402e-03 1.1336e+02 9.5571e-02 1.0643e-01 1.0801e-01 1.1597e+02 5.9878e-01 5.9333e-01 5.9608e-01
1.1371e+02 1.7511e-01 1.7264e-01 1.7407e-01 1.1558e+02 3.1501e-01 3.1847e-01 3.1872e-01 1.2427e+02 5.9162e-03 7.7090e-03 7.0436e-03 1.1338e+02 9.4345e-02 1.0532e-01 1.0683e-01 1.1598e+02 5.9905e-01 5.9668e-01 5.9920e-01
1.1373e+02 1.7528e-01 1.7230e-01 1.7365e-01 1.1560e+02 3.1346e-01 3.1696e-01 3.1720e-01 1.2429e+02 6.0185e-03 7.5521e-03 6.8372e-03 1.1340e+02 9.3128e-02 1.0422e-01 1.0566e-01 1.1599e+02 5.9916e-01 5.9983e-01 6.0210e-01
1.1376e+02 1.7543e-01 1.7194e-01 1.7319e-01 1.1561e+02 3.1190e-01 3.1543e-01 3.1568e-01 1.2430e+02 6.1126e-03 7.3821e-03 6.6252e-03 1.1342e+02 9.1920e-02 1.0314e-01 1.0450e-01 1.1600e+02 5.9913e-01 6.0277e-01 6.0480e-01
1.1378e+02 1.7555e-01 1.7155e-01 1.7271e-01 1.1563e+02 3.1031e-01 3.1389e-01 3.1415e-01 1.2432e+02 6.1932e-03 7.1986e-03 6.4116e-03 1.1344e+02 9.0722e-02 1.0207e-01 1.0335e-01 1.1601e+02 5.9897e-01 6.0550e-01 6.0729e-01
1.1380e+02 1.7565e-01 1.7113e-01 1.7220e-01 1.1564e+02 3.0870e-01 3.1235e-01 3.1262e-01 1.2434e+02 6.2560e-03 7.0015e-03 6.2005e-03 1.1347e+02 8.9535e-02 1.0102e-01 1.0221e-01 1.1602e+02 5.9870e-01 6.0805e-01 6.0957e-01
1.1383e+02 1.7572e-01 1.7070e-01 1.7167e-01 1.1565e+02 3.0706e-01 3.1080e-01 3.1109e-01 1.2435e+02 6.2974e-03 6.7919e-03 5.9949e-03 1.1349e+02 8.8359e-02 9.9976e-02 1.0108e-01 1.1603e+02 5.9834e-01 6.1042e-01 6.1165e-01
1.1385e+02 1.7575e-01 1.7025e-01 1.7111e-01 1.1567e+02 3.0538e-01 3.0925e-01 3.0955e-01 1.2437e+02 6.3146e-03 6.5714e-03 5.7973e-03 1.1351e+02 8.7195e-02 9.8951e-02 9.9968e-02 1.1604e+02 5.9789e-01 6.1264e-01 6.1355e-01
1.1388e+02 1.7575e-01 1.6978e-01 1.7054e-01 1.1568e+02 3.0365e-01 3.0770e-01 3.0801e-01 1.2439e+02 6.3059e-03 6.3424e-03 5.6094e-03 1.1353e+02 8.6044e-02 9.7940e-02 9.8865e-02 1.1606e+02 5.9740e-01 6.1472e-01 6.1526e-01
1.1390e+02 1.7572e-01 1.6930e-01 1.6995e-01 1.1570e+02 3.0186e-01 3.0614e-01 3.0646e-01 1.2441e+02 6.2706e-03 6.1080e-03 5.4318e-03 1.1355e+02 8.4905e-02 9.6945e-02 9.7777e-02 1.1607e+02 5.9686e-01 6.1669e-01 6.1680e-01
1.1392e+02 1.7565e-01 1.6880e-01 1.6934e-01 1.1571e+02 3.0003e-01 3.0459e-01 3.0491e-01 1.2442e+02 6.2087e-03 5.8723e-03 5.2645e-03 1.1358e+02 8.3780e-02 9.5965e-02 9.6704e-02 1.1608e+02 5.9630e-01 6.1855e-01 6.1818e-01
1.1395e+02 1.7553e-01 1.6829e-01 1.6873e-01 1.1573e+02 2.9813e-01 3.0303e-01 3.0335e-01 1.2444e+02 6.1214e-03 5.6395e-03 5.1065e-03 1.1360e+02 8.2668e-02 9.5000e-02 9.5646e-02 1.1609e+02 5.9575e-01 6.2033e-01 6.1939e-01
1.1397e+02 1.7538e-01 1.6777e-01 1.6810e-01 1.1574e+02 2.9616e-01 3.0146e-01 3.0177e-01 1.2446e+02 6.0104e-03 5.4145e-03 4.9565e-03 1.1362e+02 8.1571e-02 9.4050e-02 9.4604e-02 1.1610e+02 5.9520e-01 6.2204e-01 6.2046e-01
1.1400e+02 1.7519e-01 1.6724e-01 1.6746e-01 1.1576e+02 2.9413e-01 2.9989e-01 3.0018e-01 1.2447e+02 5.8781e-03 5.2020e-03 4.8126e-03 1.1364e+02 8.0487e-02 9.3116e-02 9.3579e-02 1.1611e+02 5.9468e-01 6.2367e-01 6.2137e-01
1.1402e+02 1.7495e-01 1.6671e-01 1.6682e-01 1.1577e+02 2.9203e-01 2.9830e-01 2.9856e-01 1.2449e+02 5.7274e-03 5.0066e-03 4.6730e-03 1.1366e+02 7.9418e-02 9.2196e-02 9.2571e-02 1.1612e+02 5.9419e-01 6.2525e-01 6.2214e-01
1.1404e+02 1.7466e-01 1.6617e-01 1.6617e-01 1.1579e+02 2.8987e-01 2.9669e-01 2.9691e-01 1.2451e+02 5.5612e-03 4.8323e-03 4.5356e-03 1.1369e+02 7.8363e-02 9.1291e-02 9.1580e-02 1.1613e+02 5.9374e-01 6.2676e-01 6.2276e-01
1.1407e+02 1.7433e-01 1.6562e-01 1.6551e-01 1.1580e+02 2.8763e-01 2.9506e-01 2.9523e-01 1.2453e+02 5.3829e-03 4.6827e-03 4.3989e-03 1.1371e+02 7.7323e-02 9.0401e-02 9.0606e-02 1.1614e+02 5.9332e-01 6.2819e-01 6.2324e-01
1.1409e+02 1.7395e-01 1.6508e-01 1.6485e-01 1.1582e+02 2.8532e-01 2.9341e-01 2.9352e-01 1.2454e+02 5.1957e-03 4.5600e-03 4.2617e-03 1.1373e+02 7.6296e-02 8.9525e-02 8.9649e-02 1.1615e+02 5.9294e-01 6.2955e-01 6.2357e-01
1.1412e+02 1.7353e-01 1.6452e-01 1.6419e-01 1.1583e+02 2.8294e-01 2.9172e-01 2.9176e-01 1.2456e+02 5.0025e-03 4.4656e-03 4.1232e-03 1.1375e+02 7.5284e-02 8.8662e-02 8.8710e-02 1.1616e+02 5.9259e-01 6.3081e-01 6.2375e-01
1.1414e+02 1.7305e-01 1.6397e-01 1.6353e-01 1.1584e+02 2.8050e-01 2.9000e-01 2.8995e-01 1.2458e+02 4.8066e-03 4.3996e-03 3.9836e-03 1.1377e+02 7.4285e-02 8.7812e-02 8.7787e-02 1.1617e+02 5.9224e-01 6.3197e-01 6.2378e-01
1.1417e+02 1.7252e-01 1.6341e-01 1.6286e-01 1.1586e+02 2.7799e-01 2.8823e-01 2.8810e-01 1.2460e+02 4.6104e-03 4.3607e-03 3.8434e-03 1.1380e+02 7.3299e-02 8.6974e-02 8.6880e-02 1.1618e+02 5.9188e-01 6.3299e-01 6.2366e-01
1.1419e+02 1.7195e-01 1.6285e-01 1.6219e-01 1.1587e+02 2.7542e-01 2.8642e-01 2.8619e-01 1.2461e+02 4.4166e-03 4.3464e-03 3.7041e-03 1.1382e+02 7.2325e-02 8.6148e-02 8.5988e-02 1.1619e+02 5.9149e-01 6.3388e-01 6.2338e-01
1.1421e+02 1.7133e-01 1.6229e-01 1.6152e-01 1.1589e+02 2.7280e-01 2.8456e-01 2.8423e-01 1.2463e+02 4.2275e-03 4.3532e-03 3.5677e-03 1.1384e+02 7.1364e-02 8.5332e-02 8.5111e-02 1.1620e+02 5.9104e-01 6.3461e-01 6.2294e-01
1.1424e+02 1.7066e-01 1.6173e-01 1.6085e-01 1.1590e+02 2.7011e-01 2.8265e-01 2.8221e-01 1.2465e+02 4.0451e-03 4.3764e-03 3.4366e-03 1.1386e+02 7.0415e-02 8.4525e-02 8.4247e-02 1.1621e+02 5.9050e-01 6.3516e-01 6.2234e-01
1.1426e+02 1.6994e-01 1.6116e-01 1.6018e-01 1.1592e+02 2.6738e-01 2.8068e-01 2.8013e-01 1.2466e+02 3.8714e-03 4.4107e-03 3.3139e-03 1.1389e+02 6.9476e-02 8.3726e-02 8.3397e-02 1.1622e+02 5.8984e-01 6.3552e-01 6.2158e-01
1.1429e+02 1.6918e-01 1.6060e-01 1.5950e-01 1.1593e+02 2.6459e-01 2.7865e-01 2.7799e-01 1.2468e+02 3.7082e-03 4.4505e-03 3.2026e-03 1.1391e+02 6.8548e-02 8.2935e-02 8.2558e-02 1.1623e+02 5.8903e-01 6.3568e-01 6.2065e-01
1.1431e+02 1.6837e-01 1.6002e-01 1.5882e-01 1.1595e+02 2.6176e-01 2.7656e-01 2.7579e-01 1.2470e+02 3.5570e-03 4.4898e-03 3.1059e-03 1.1393e+02 6.7630e-02 8.2149e-02 8.1729e-02 1.1624e+02 5.8802e-01 6.3563e-01 6.1957e-01
1.1433e+02 1.6753e-01 1.5945e-01 1.5814e-01 1.1596e+02 2.5889e-01 2.7441e-01 2.7353e-01 1.2472e+02 3.4194e-03 4.5230e-03 3.0268e-03 1.1395e+02 6.6721e-02 8.1368e-02 8.0909e-02 1.1625e+02 5.8679e-01 6.3535e-01 6.1832e-01
1.1436e+02 1.6664e-01 1.5887e-01 1.5745e-01 1.1598e+02 2.5598e-01 2.7219e-01 2.7122e-01 1.2473e+02 3.2966e-03 4.5449e-03 2.9678e-03 1.1397e+02 6.5820e-02 8.0590e-02 8.0097e-02 1.1626e+02 5.8530e-01 6.3485e-01 6.1691e-01
1.1438e+02 1.6571e-01 1.5828e-01 1.5675e-01 1.1599e+02 2.5304e-01 2.6992e-01 2.6885e-01 1.2475e+02 3.1896e-03 4.5511e-03 2.9309e-03 1.1400e+02 6.4927e-02 7.9814e-02 7.9292e-02 1.1627e+02 5.8353e-01 6.3412e-01 6.1533e-01
1.1441e+02 1.6476e-01 1.5768e-01 1.5605e-01 1.1600e+02 2.5007e-01 2.6758e-01 2.6642e-01 1.2477e+02 3.0992e-03 4.5384e-03 2.9174e-03 1.1402e+02 6.4042e-02 7.9039e-02 7.8491e-02 1.1628e+02 5.8144e-01 6.3316e-01 6.1359e-01
1.1443e+02 1.6376e-01 1.5708e-01 1.5534e-01 1.1602e+02 2.4708e-01 2.6518e-01 2.6394e-01 1.2478e+02 3.0257e-03 4.5045e-03 2.9276e-03 1.1404e+02 6.3162e-02 7.8263e-02 7.7694e-02 1.1630e+02 5.7902e-01 6.3196e-01 6.1167e-01
1.1446e+02 1.6275e-01 1.5646e-01 1.5462e-01 1.1603e+02 2.4406e-01 2.6272e-01 2.6141e-01 1.2480e+02 2.9692e-03 4.4488e-03 2.9609e-03 1.1406e+02 6.2289e-02 7.7486e-02 7.6900e-02 1.1631e+02 5.7623e-01 6.3053e-01 6.0958e-01
1.1448e+02 1.6170e-01 1.5584e-01 1.5388e-01 1.1605e+02 2.4102e-01 2.6020e-01 2.5883e-01 1.2482e+02 2.9291e-03 4.3716e-03 3.0157e-03 1.1408e+02 6.1421e-02 7.6706e-02 7.6106e-02 1.1632e+02 5.7308e-01 6.2887e-01 6.0731e-01
1.1450e+02 1.6063e-01 1.5520e-01 1.5314e-01 1.1606e+02 2.3797e-01 2.5762e-01 2.5620e-01 1.2484e+02 2.9045e-03 4.2748e-03 3.0893e-03 1.1411e+02 6.0559e-02 7.5922e-02 7.5312e-02 1.1633e+02 5.6954e-01 6.2697e-01 6.0486e-01
1.1453e+02 1.5954e-01 1.5455e-01 1.5237e-01 1.1608e+02 2.3491e-01 2.5499e-01 2.5352e-01 1.2485e+02 2.8937e-03 4.1613e-03 3.1780e-03 1.1413e+02 5.9701e-02 7.5134e-02 7.4517e-02 1.1634e+02 5.6563e-01 6.2482e-01 6.0221e-01
1.1455e+02 1.5844e-01 1.5388e-01 1.5160e-01 1.1609e+02 2.3184e-01 2.5230e-01 2.5080e-01 1.2487e+02 2.8949e-03 4.0353e-03 3.2776e-03 1.1415e+02 5.8847e-02 7.4339e-02 7.3718e-02 1.1635e+02 5.6133e-01 6.2243e-01 5.9935e-01
1.1458e+02 1.5732e-01 1.5320e-01 1.5080e-01 1.1611e+02 2.2877e-01 2.4955e-01 2.4804e-01 1.2489e+02 2.9054e-03 3.9012e-03 3.3830e-03 1.1417e+02 5.7997e-02 7.3538e-02 7.2915e-02 1.1636e+02 5.5665e-01 6.1980e-01 5.9628e-01
1.1460e+02 1.5619e-01 1.5249e-01 1.4999e-01 1.1612e+02 2.2569e-01 2.4675e-01 2.4523e-01 1.2490e+02 2.9225e-03 3.7643e-03 3.4888e-03 1.1419e+02 5.7151e-02 7.2730e-02 7.2107e-02 1.1637e+02 5.5162e-01 6.1690e-01 5.9298e-01
1.1462e+02 1.5506e-01 1.5177e-01 1.4916e-01 1.1614e+02 2.2261e-01 2.4390e-01 2.4237e-01 1.2492e+02 2.9430e-03 3.6297e-03 3.5894e-03 1.1422e+02 5.6309e-02 7.1913e-02 7.1292e-02 1.1638e+02 5.4624e-01 6.1374e-01 5.8944e-01
1.1465e+02 1.5392e-01 1.5102e-01 1.4830e-01 1.1615e+02 2.1954e-01 2.4101e-01 2.3948e-01 1.2494e+02 2.9637e-03 3.5025e-03 3.6796e-03 1.1424e+02 5.5471e-02 7.1089e-02 7.0471e-02 1.1639e+02 5.4054e-01 6.1030e-01 5.8565e-01
1.1467e+02 1.5277e-01 1.5025e-01 1.4742e-01 1.1616e+02 2.1646e-01 2.3806e-01 2.3654e-01 1.2496e+02 2.9813e-03 3.3873e-03 3.7542e-03 1.1426e+02 5.4636e-02 7.0255e-02 6.9641e-02 1.1640e+02 5.3455e-01 6.0657e-01 5.8161e-01
1.1470e+02 1.5163e-01 1.4946e-01 1.4652e-01 1.1618e+02 2.1339e-01 2.3507e-01 2.3357e-01 1.2497e+02 2.9928e-03 3.2881e-03 3.8089e-03 1.1428e+02 5.3805e-02 6.9412e-02 6.8802e-02 1.1641e+02 5.2829e-01 6.0255e-01 5.7730e-01
1.1472e+02 1.5048e-01 1.4864e-01 1.4560e-01 1.1619e+02 2.1033e-01 2.3204e-01 2.3056e-01 1.2499e+02 2.9952e-03 3.2076e-03 3.8403e-03 1.1430e+02 5.2978e-02 6.8560e-02 6.7955e-02 1.1642e+02 5.2180e-01 5.9822e-01 5.7272e-01
1.1474e+02 1.4934e-01 1.4780e-01 1.4465e-01 1.1621e+02 2.0727e-01 2.2897e-01 2.2751e-01 1.2501e+02 2.9862e-03 3.1480e-03 3.8460e-03 1.1433e+02 5.2155e-02 6.7699e-02 6.7097e-02 1.1643e+02 5.1512e-01 5.9358e-01 5.6787e-01
1.1477e+02 1.4820e-01 1.4693e-01 1.4367e-01 1.1622e+02 2.0422e-01 2.2586e-01 2.2442e-01 1.2502e+02 2.9639e-03 3.1099e-03 3.8248e-03 1.1435e+02 5.1336e-02 6.6828e-02 6.6229e-02 1.1644e+02 5.0827e-01 5.8863e-01 5.6275e-01
1.1479e+02 1.4706e-01 1.4603e-01 1.4266e-01 1.1624e+02 2.0117e-01 2.2272e-01 2.2130e-01 1.2504e+02 2.9270e-03 3.0931e-03 3.7766e-03 1.1437e+02 5.0522e-02 6.5949e-02 6.5350e-02 1.1645e+02 5.0130e-01 5.8336e-01 5.5736e-01
1.1482e+02 1.4593e-01 1.4510e-01 1.4163e-01 1.1625e+02 1.9813e-01 2.1955e-01 2.1816e-01 1.2506e+02 2.8749e-03 3.0962e-03 3.7027e-03 1.1439e+02 4.9713e-02 6.5060e-02 6.4462e-02 1.1646e+02 4.9423e-01 5.7778e-01 5.5171e-01
1.1484e+02 1.4481e-01 1.4415e-01 1.4057e-01 1.1627e+02 1.9509e-01 2.1635e-01 2.1499e-01 1.2508e+02 2.8075e-03 3.1171e-03 3.6052e-03 1.1442e+02 4.8908e-02 6.4164e-02 6.3563e-02 1.1647e+02 4.8711e-01 5.7189e-01 5.4581e-01
1.1487e+02 1.4368e-01 1.4316e-01 1.3948e-01 1.1628e+02 1.9207e-01 2.1315e-01 2.1180e-01 1.2509e+02 2.7256e-03 3.1527e-03 3.4876e-03 1.1444e+02 4.8110e-02 6.3260e-02 6.2654e-02 1.1648e+02 4.7996e-01 5.6570e-01 5.3967e-01
1.1489e+02 1.4257e-01 1.4215e-01 1.3837e-01 1.1630e+02 1.8904e-01 2.0993e-01 2.0860e-01 1.2511e+02 2.6302e-03 3.1996e-03 3.3539e-03 1.1446e+02 4.7317e-02 6.2349e-02 6.1736e-02 1.1649e+02 4.7281e-01 5.5923e-01 5.3332e-01
1.1491e+02 1.4145e-01 1.4110e-01 1.3722e-01 1.1631e+02 1.8603e-01 2.0670e-01 2.0539e-01 1.2513e+02 2.5231e-03 3.2539e-03 3.2088e-03 1.1448e+02 4.6530e-02 6.1432e-02 6.0808e-02 1.1650e+02 4.6568e-01 5.5249e-01 5.2677e-01
1.1494e+02 1.4034e-01 1.4003e-01 1.3605e-01 1.1632e+02 1.8302e-01 2.0348e-01 2.0218e-01 1.2514e+02 2.4062e-03 3.3118e-03 3.0572e-03 1.1450e+02 4.5749e-02 6.0510e-02 5.9873e-02 1.1651e+02 4.5860e-01 5.4552e-01 5.2004e-01
1.1496e+02 1.3923e-01 1.3893e-01 1.3485e-01 1.1634e+02 1.8002e-01 2.0027e-01 1.9897e-01 1.2516e+02 2.2817e-03 3.3694e-03 2.9041e-03 1.1453e+02 4.4975e-02 5.9582e-02 5.8930e-02 1.1653e+02 4.5158e-01 5.3833e-01 5.1316e-01
1.1499e+02 1.3811e-01 1.3781e-01 1.3363e-01 1.1635e+02 1.7703e-01 1.9709e-01 1.9578e-01 1.2518e+02 2.1521e-03 3.4233e-03 2.7545e-03 1.1455e+02 4.4208e-02 5.8652e-02 5.7981e-02 1.1654e+02 4.4464e-01 5.3095e-01 5.0615e-01
1.1501e+02 1.3700e-01 1.3665e-01 1.3238e-01 1.1637e+02 1.7405e-01 1.9392e-01 1.9262e-01 1.2520e+02 2.0197e-03 3.4704e-03 2.6127e-03 1.1457e+02 4.3448e-02 5.7718e-02 5.7027e-02 1.1655e+02 4.3778e-01 5.2342e-01 4.9903e-01
1.1503e+02 1.3588e-01 1.3548e-01 1.3110e-01 1.1638e+02 1.7108e-01 1.9080e-01 1.8948e-01 1.2521e+02 1.8866e-03 3.5081e-03 2.4827e-03 1.1459e+02 4.2694e-02 5.6783e-02 5.6069e-02 1.1656e+02 4.3102e-01 5.1577e-01 4.9184e-01
1.1506e+02 1.3475e-01 1.3427e-01 1.2981e-01 1.1640e+02 1.6812e-01 1.8772e-01 1.8639e-01 1.2523e+02 1.7550e-03 3.5346e-03 2.3674e-03 1.1461e+02 4.1948e-02 5.5848e-02 5.5109e-02 1.1657e+02 4.2436e-01 5.0802e-01 4.8459e-01
1.1508e+02 1.3362e-01 1.3305e-01 1.2849e-01 1.1641e+02 1.6518e-01 1.8469e-01 1.8334e-01 1.2525e+02 1.6266e-03 3.5485e-03 2.2690e-03 1.1464e+02 4.1209e-02 5.4913e-02 5.4147e-02 1.1658e+02 4.1779e-01 5.0021e-01 4.7731e-01
1.1511e+02 1.3248e-01 1.3180e-01 1.2715e-01 1.1643e+02 1.6226e-01 1.8172e-01 1.8036e-01 1.2526e+02 1.5030e-03 3.5490e-03 2.1889e-03 1.1466e+02 4.0476e-02 5.3979e-02 5.3185e-02 1.1659e+02 4.1131e-01 4.9237e-01 4.7001e-01
1.1513e+02 1.3133e-01 1.3054e-01 1.2579e-01 1.1644e+02 1.5936e-01 1.7882e-01 1.7743e-01 1.2528e+02 1.3853e-03 3.5360e-03 2.1271e-03 1.1468e+02 3.9751e-02 5.3049e-02 5.2225e-02 1.1660e+02 4.0492e-01 4.8452e-01 4.6271e-01
1.1516e+02 1.3017e-01 1.2925e-01 1.2442e-01 1.1646e+02 1.5649e-01 1.7599e-01 1.7458e-01 1.2530e+02 1.2745e-03 3.5096e-03 2.0831e-03 1.1470e+02 3.9032e-02 5.2121e-02 5.1269e-02 1.1661e+02 3.9861e-01 4.7668e-01 4.5542e-01
1.1518e+02 1.2899e-01 1.2795e-01 1.2303e-01 1.1647e+02 1.5365e-01 1.7325e-01 1.7180e-01 1.2532e+02 1.1712e-03 3.4703e-03 2.0552e-03 1.1472e+02 3.8319e-02 5.1199e-02 5.0316e-02 1.1662e+02 3.9237e-01 4.6887e-01 4.4816e-01
1.1520e+02 1.2779e-01 1.2664e-01 1.2162e-01 1.1649e+02 1.5083e-01 1.7058e-01 1.6911e-01 1.2533e+02 1.0760e-03 3.4191e-03 2.0410e-03 1.1475e+02 3.7613e-02 5.0282e-02 4.9370e-02 1.1663e+02 3.8620e-01 4.6112e-01 4.4094e-01
1.1523e+02 1.2658e-01 1.2532e-01 1.2021e-01 1.1650e+02 1.4806e-01 1.6801e-01 1.6650e-01 1.2535e+02 9.8897e-04 3.3567e-03 2.0377e-03 1.1477e+02 3.6913e-02 4.9371e-02 4.8430e-02 1.1664e+02 3.8007e-01 4.5343e-01 4.3376e-01
1.1525e+02 1.2535e-01 1.2398e-01 1.1878e-01 1.1651e+02 1.4532e-01 1.6552e-01 1.6398e-01 1.2537e+02 9.1040e-04 3.2843e-03 2.0418e-03 1.1479e+02 3.6218e-02 4.8468e-02 4.7499e-02 1.1665e+02 3.7399e-01 4.4580e-01 4.2662e-01
1.1528e+02 1.2411e-01 1.2264e-01 1.1735e-01 1.1653e+02 1.4263e-01 1.6312e-01 1.6155e-01 1.2538e+02 8.4031e-04 3.2028e-03 2.0497e-03 1.1481e+02 3.5529e-02 4.7572e-02 4.6577e-02 1.1666e+02 3.6793e-01 4.3824e-01 4.1952e-01
1.1530e+02 1.2284e-01 1.2129e-01 1.1591e-01 1.1654e+02 1.3998e-01 1.6081e-01 1.5921e-01 1.2540e+02 7.7864e-04 3.1132e-03 2.0575e-03 1.1484e+02 3.4846e-02 4.6685e-02 4.5665e-02 1.1667e+02 3.6189e-01 4.3076e-01 4.1246e-01
1.1532e+02 1.2156e-01 1.1994e-01 1.1447e-01 1.1656e+02 1.3738e-01 1.5858e-01 1.5696e-01 1.2542e+02 7.2527e-04 3.0166e-03 2.0618e-03 1.1486e+02 3.4168e-02 4.5808e-02 4.4765e-02 1.1668e+02 3.5585e-01 4.2333e-01 4.0545e-01
1.1535e+02 1.2026e-01 1.1858e-01 1.1303e-01 1.1657e+02 1.3483e-01 1.5644e-01 1.5479e-01 1.2544e+02 6.8003e-04 2.9139e-03 2.0590e-03 1.1488e+02 3.3495e-02 4.4940e-02 4.3877e-02 1.1669e+02 3.4981e-01 4.1597e-01 3.9846e-01
1.1537e+02 1.1893e-01 1.1723e-01 1.1159e-01 1.1659e+02 1.3233e-01 1.5437e-01 1.5270e-01 1.2545e+02 6.4263e-04 2.8060e-03 2.0464e-03 1.1490e+02 3.2828e-02 4.4082e-02 4.3002e-02 1.1670e+02 3.4374e-01 4.0865e-01 3.9151e-01
1.1540e+02 1.1759e-01 1.1587e-01 1.1014e-01 1.1660e+02 1.2988e-01 1.5237e-01 1.5068e-01 1.2547e+02 6.1272e-04 2.6941e-03 2.0217e-03 1.1492e+02 3.2166e-02 4.3236e-02 4.2139e-02 1.1671e+02 3.3765e-01 4.0137e-01 3.8457e-01
1.1542e+02 1.1623e-01 1.1452e-01 1.0870e-01 1.1662e+02 1.2748e-01 1.5044e-01 1.4873e-01 1.2549e+02 5.8982e-04 2.5791e-03 1.9834e-03 1.1495e+02 3.1509e-02 4.2400e-02 4.1291e-02 1.1672e+02 3.3152e-01 3.9410e-01 3.7766e-01
1.1545e+02 1.1485e-01 1.1317e-01 1.0727e-01 1.1663e+02 1.2514e-01 1.4856e-01 1.4684e-01 1.2550e+02 5.7332e-04 2.4623e-03 1.9304e-03 1.1497e+02 3.0859e-02 4.1575e-02 4.0456e-02 1.1673e+02 3.2533e-01 3.8684e-01 3.7075e-01
1.1547e+02 1.1346e-01 1.1183e-01 1.0584e-01 1.1665e+02 1.2284e-01 1.4672e-01 1.4499e-01 1.2552e+02 5.6249e-04 2.3450e-03 1.8628e-03 1.1499e+02 3.0214e-02 4.0762e-02 3.9635e-02 1.1674e+02 3.1908e-01 3.7958e-01 3.6384e-01
1.1549e+02 1.1205e-01 1.1049e-01 1.0442e-01 1.1666e+02 1.2058e-01 1.4491e-01 1.4318e-01 1.2554e+02 5.5646e-04 2.2287e-03 1.7811e-03 1.1501e+02 2.9575e-02 3.9961e-02 3.8828e-02 1.1675e+02 3.1277e-01 3.7228e-01 3.5694e-01
1.1552e+02 1.1063e-01 1.0916e-01 1.0300e-01 1.1667e+02 1.1837e-01 1.4313e-01 1.4140e-01 1.2556e+02 5.5427e-04 2.1148e-03 1.6867e-03 1.1503e+02 2.8944e-02 3.9171e-02 3.8035e-02 1.1677e+02 3.0637e-01 3.6495e-01 3.5002e-01
1.1554e+02 1.0919e-01 1.0784e-01 1.0160e-01 1.1669e+02 1.1621e-01 1.4135e-01 1.3963e-01 1.2557e+02 5.5487e-04 2.0052e-03 1.5813e-03 1.1506e+02 2.8319e-02 3.8394e-02 3.7256e-02 1.1678e+02 2.9990e-01 3.5756e-01 3.4310e-01
1.1557e+02 1.0774e-01 1.0653e-01 1.0020e-01 1.1670e+02 1.1407e-01 1.3958e-01 1.3786e-01 1.2559e+02 5.5716e-04 1.9013e-03 1.4672e-03 1.1508e+02 2.7702e-02 3.7629e-02 3.6491e-02 1.1679e+02 2.9333e-01 3.5010e-01 3.3615e-01
1.1559e+02 1.0628e-01 1.0522e-01 9.8810e-02 1.1672e+02 1.1197e-01 1.3779e-01 1.3609e-01 1.2561e+02 5.6006e-04 1.8047e-03 1.3470e-03 1.1510e+02 2.7094e-02 3.6875e-02 3.5739e-02 1.1680e+02 2.8668e-01 3.4256e-01 3.2919e-01
1.1561e+02 1.0481e-01 1.0392e-01 9.7433e-02 1.1673e+02 1.0990e-01 1.3597e-01 1.3430e-01 1.2562e+02 5.6255e-04 1.7171e-03 1.2233e-03 1.1512e+02 2.6494e-02 3.6134e-02 3.5001e-02 1.1681e+02 2.7994e-01 3.3494e-01 3.2220e-01
1.1564e+02 1.0333e-01 1.0263e-01 9.6066e-02 1.1675e+02 1.0785e-01 1.3412e-01 1.3248e-01 1.2564e+02 5.6373e-04 1.6395e-03 1.0987e-03 1.1514e+02 2.5903e-02 3.5405e-02 3.4275e-02 1.1682e+02 2.7311e-01 3.2722e-01 3.1518e-01
1.1566e+02 1.0185e-01 1.0134e-01 9.4710e-02 1.1676e+02 1.0583e-01 1.3223e-01 1.3062e-01 1.2566e+02 5.6286e-04 1.5730e-03 9.7580e-04 1.1517e+02 2.5323e-02 3.4688e-02 3.3563e-02 1.1683e+02 2.6620e-01 3.1940e-01 3.0813e-01
1.1569e+02 1.0036e-01 1.0006e-01 9.3365e-02 1.1678e+02 1.0381e-01 1.3028e-01 1.2870e-01 1.2568e+02 5.5944e-04 1.5181e-03 8.5689e-04 1.1519e+02 2.4752e-02 3.3983e-02 3.2863e-02 1.1684e+02 2.5921e-01 3.1148e-01 3.0105e-01
1.1571e+02 9.8866e-02 9.8794e-02 9.2031e-02 1.1679e+02 1.0181e-01 1.2827e-01 1.2673e-01 1.2569e+02 5.5320e-04 1.4751e-03 7.4390e-04 1.1521e+02 2.4192e-02 3.3291e-02 3.2176e-02 1.1685e+02 2.5216e-01 3.0345e-01 2.9394e-01
1.1573e+02 9.7371e-02 9.7529e-02 9.0707e-02 1.1681e+02 9.9819e-02 1.2619e-01 1.2470e-01 1.2571e+02 5.4415e-04 1.4437e-03 6.3839e-04 1.1523e+02 2.3643e-02 3.2610e-02 3.1501e-02 1.1686e+02 2.4505e-01 2.9533e-01 2.8679e-01
1.1576e+02 9.5873e-02 9.6271e-02 8.9394e-02 1.1682e+02 9.7831e-02 1.2403e-01 1.2260e-01 1.2573e+02 5.3258e-04 1.4233e-03 5.4151e-04 1.1525e+02 2.3106e-02 3.1942e-02 3.0838e-02 1.1687e+02 2.3790e-01 2.8711e-01 2.7960e-01
1.1578e+02 9.4375e-02 9.5017e-02 8.8091e-02 1.1683e+02 9.5845e-02 1.2180e-01 1.2042e-01 1.2574e+02 5.1904e-04 1.4127e-03 4.5398e-04 1.1528e+02 2.2579e-02 3.1286e-02 3.0187e-02 1.1688e+02 2.3073e-01 2.7880e-01 2.7237e-01
1.1581e+02 9.2877e-02 9.3767e-02 8.6798e-02 1.1685e+02 9.3859e-02 1.1949e-01 1.1817e-01 1.2576e+02 5.0433e-04 1.4105e-03 3.7614e-04 1.1530e+02 2.2065e-02 3.0643e-02 2.9547e-02 1.1689e+02 2.2355e-01 2.7041e-01 2.6511e-01
1.1583e+02 9.1380e-02 9.2520e-02 8.5514e-02 1.1686e+02 9.1871e-02 1.1710e-01 1.1583e-01 1.2578e+02 4.8941e-04 1.4149e-03 3.0798e-04 1.1532e+02 2.1562e-02 3.0011e-02 2.8920e-02 1.1690e+02 2.1639e-01 2.6195e-01 2.5780e-01
1.1586e+02 8.9883e-02 9.1276e-02 8.4241e-02 1.1688e+02 8.9881e-02 1.1463e-01 1.1342e-01 1.2580e+02 4.7540e-04 1.4238e-03 2.4920e-04 1.1534e+02 2.1071e-02 2.9392e-02 2.8304e-02 1.1691e+02 2.0925e-01 2.5343e-01 2.5046e-01
1.1588e+02 8.8388e-02 9.0033e-02 8.2976e-02 1.1689e+02 8.7889e-02 1.1209e-01 1.1094e-01 1.2581e+02 4.6350e-04 1.4351e-03 1.9925e-04 1.1537e+02 2.0592e-02 2.8784e-02 2.7699e-02 1.1692e+02 2.0217e-01 2.4486e-01 2.4309e-01
1.1590e+02 8.6894e-02 8.8790e-02 8.1720e-02 1.1691e+02 8.5894e-02 1.0947e-01 1.0838e-01 1.2583e+02 4.5490e-04 1.4463e-03 1.5744e-04 1.1539e+02 2.0125e-02 2.8189e-02 2.7106e-02 1.1693e+02 1.9515e-01 2.3626e-01 2.3568e-01
1.1593e+02 8.5401e-02 8.7548e-02 8.0472e-02 1.1692e+02 8.3898e-02 1.0678e-01 1.0576e-01 1.2585e+02 4.5072e-04 1.4554e-03 1.2296e-04 1.1541e+02 1.9669e-02 2.7605e-02 2.6524e-02 1.1694e+02 1.8822e-01 2.2766e-01 2.2824e-01
1.1595e+02 8.3911e-02 8.6304e-02 7.9233e-02 1.1694e+02 8.1902e-02 1.0403e-01 1.0307e-01 1.2586e+02 4.5195e-04 1.4603e-03 9.4937e-05 1.1543e+02 1.9225e-02 2.7033e-02 2.5953e-02 1.1695e+02 1.8140e-01 2.1905e-01 2.2079e-01
1.1598e+02 8.2421e-02 8.5058e-02 7.8001e-02 1.1695e+02 7.9908e-02 1.0122e-01 1.0032e-01 1.2588e+02 4.5939e-04 1.4591e-03 7.2514e-05 1.1545e+02 1.8791e-02 2.6472e-02 2.5394e-02 1.1696e+02 1.7470e-01 2.1047e-01 2.1332e-01
1.1600e+02 8.0933e-02 8.3809e-02 7.6777e-02 1.1697e+02 7.7918e-02 9.8368e-02 9.7534e-02 1.2590e+02 4.7358e-04 1.4502e-03 5.4864e-05 1.1548e+02 1.8369e-02 2.5923e-02 2.4845e-02 1.1697e+02 1.6813e-01 2.0193e-01 2.0585e-01
1.1602e+02 7.9445e-02 8.2556e-02 7.5560e-02 1.1698e+02 7.5935e-02 9.5476e-02 9.4703e-02 1.2592e+02 4.9475e-04 1.4325e-03 4.1226e-05 1.1550e+02 1.7958e-02 2.5385e-02 2.4308e-02 1.1698e+02 1.6171e-01 1.9344e-01 1.9838e-01
1.1605e+02 7.7958e-02 8.1298e-02 7.4350e-02 1.1699e+02 7.3961e-02 9.2554e-02 9.1841e-02 1.2593e+02 5.2281e-04 1.4052e-03 3.0925e-05 1.1552e+02 1.7557e-02 2.4857e-02 2.3781e-02 1.1699e+02 1.5545e-01 1.8504e-01 1.9093e-01
1.1607e+02 7.6470e-02 8.0034e-02 7.3146e-02 1.1701e+02 7.2000e-02 8.9611e-02 8.8957e-02 1.2595e+02 5.5736e-04 1.3680e-03 2.3383e-05 1.1554e+02 1.7167e-02 2.4340e-02 2.3265e-02 1.1701e+02 1.4936e-01 1.7673e-01 1.8351e-01
1.1610e+02 7.4981e-02 7.8763e-02 7.1949e-02 1.1702e+02 7.0055e-02 8.6657e-02 8.6060e-02 1.2597e+02 5.9761e-04 1.3210e-03 1.8131e-05 1.1556e+02 1.6787e-02 2.3833e-02 2.2758e-02 1.1702e+02 1.4344e-01 1.6854e-01 1.7614e-01
1.1612e+02 7.3491e-02 7.7485e-02 7.0757e-02 1.1704e+02 6.8129e-02 8.3701e-02 8.3159e-02 1.2598e+02 6.4248e-04 1.2647e-03 1.4800e-05 1.1559e+02 1.6417e-02 2.3336e-02 2.2262e-02 1.1703e+02 1.3770e-01 1.6048e-01 1.6883e-01
1.1615e+02 7.1999e-02 7.6198e-02 6.9571e-02 1.1705e+02 6.6224e-02 8.0752e-02 8.0264e-02 1.2600e+02 6.9063e-04 1.2000e-03 1.3129e-05 1.1561e+02 1.6057e-02 2.2849e-02 2.1776e-02 1.1704e+02 1.3214e-01 1.5257e-01 1.6159e-01
1.1617e+02 7.0505e-02 7.4902e-02 6.8390e-02 1.1707e+02 6.4344e-02 7.7819e-02 7.7382e-02 1.2602e+02 7.4044e-04 1.1280e-03 1.2955e-05 1.1563e+02 1.5707e-02 2.2370e-02 2.1299e-02 1.1705e+02 1.2675e-01 1.4482e-01 1.5444e-01
1.1619e+02 6.9007e-02 7.3595e-02 6.7214e-02 1.1708e+02 6.2491e-02 7.4909e-02 7.4521e-02 1.2604e+02 7.9018e-04 1.0503e-03 1.4206e-05 1.1565e+02 1.5366e-02 2.1900e-02 2.0831e-02 1.1706e+02 1.2155e-01 1.3724e-01 1.4741e-01
1.1622e+02 6.7507e-02 7.2277e-02 6.6042e-02 1.1710e+02 6.0667e-02 7.2031e-02 7.1691e-02 1.2605e+02 8.3799e-04 9.6832e-04 1.6898e-05 1.1567e+02 1.5036e-02 2.1438e-02 2.0371e-02 1.1707e+02 1.1652e-01 1.2986e-01 1.4050e-01
1.1624e+02 6.6003e-02 7.0947e-02 6.4873e-02 1.1711e+02 5.8874e-02 6.9191e-02 6.8896e-02 1.2607e+02 8.8204e-04 8.8384e-04 2.1124e-05 1.1570e+02 1.4715e-02 2.0984e-02 1.9919e-02 1.1708e+02 1.1166e-01 1.2267e-01 1.3373e-01
1.1627e+02 6.4496e-02 6.9603e-02 6.3708e-02 1.1713e+02 5.7115e-02 6.6396e-02 6.6145e-02 1.2609e+02 9.2055e-04 7.9852e-04 2.7045e-05 1.1572e+02 1.4403e-02 2.0537e-02 1.9476e-02 1.1709e+02 1.0697e-01 1.1570e-01 1.2712e-01
1.1629e+02 6.2984e-02 6.8245e-02 6.2546e-02 1.1714e+02 5.5389e-02 6.3652e-02 6.3442e-02 1.2610e+02 9.5194e-04 7.1398e-04 3.4881e-05 1.1574e+02 1.4101e-02 2.0098e-02 1.9039e-02 1.1710e+02 1.0245e-01 1.0893e-01 1.2068e-01
1.1631e+02 6.1470e-02 6.6872e-02 6.1385e-02 1.1716e+02 5.3698e-02 6.0963e-02 6.0793e-02 1.2612e+02 9.7485e-04 6.3170e-04 4.4901e-05 1.1576e+02 1.3808e-02 1.9665e-02 1.8610e-02 1.1711e+02 9.8077e-02 1.0238e-01 1.1443e-01
1.1634e+02 5.9952e-02 6.5483e-02 6.0226e-02 1.1717e+02 5.2043e-02 5.8334e-02 5.8202e-02 1.2614e+02 9.8824e-04 5.5297e-04 5.7404e-05 1.1579e+02 1.3524e-02 1.9238e-02 1.8186e-02 1.1712e+02 9.3858e-02 9.6058e-02 1.0837e-01
1.1636e+02 5.8431e-02 6.4078e-02 5.9068e-02 1.1718e+02 5.0423e-02 5.5768e-02 5.5673e-02 1.2616e+02 9.9140e-04 4.7886e-04 7.2709e-05 1.1581e+02 1.3249e-02 1.8817e-02 1.7769e-02 1.1713e+02 8.9783e-02 8.9958e-02 1.0252e-01
1.1639e+02 5.6908e-02 6.2656e-02 5.7910e-02 1.1720e+02 4.8839e-02 5.3268e-02 5.3210e-02 1.2617e+02 9.8402e-04 4.1018e-04 9.1133e-05 1.1583e+02 1.2982e-02 1.8401e-02 1.7358e-02 1.1714e+02 8.5848e-02 8.4084e-02 9.6883e-02
1.1641e+02 5.5383e-02 6.1217e-02 5.6751e-02 1.1721e+02 4.7289e-02 5.0837e-02 5.0813e-02 1.2619e+02 9.6620e-04 3.4751e-04 1.1297e-04 1.1585e+02 1.2723e-02 1.7990e-02 1.6952e-02 1.1715e+02 8.2046e-02 7.8435e-02 9.1466e-02
1.1644e+02 5.3858e-02 5.9760e-02 5.5590e-02 1.1723e+02 4.5772e-02 4.8476e-02 4.8486e-02 1.2621e+02 9.3839e-04 2.9117e-04 1.3848e-04 1.1587e+02 1.2473e-02 1.7585e-02 1.6551e-02 1.1716e+02 7.8373e-02 7.3013e-02 8.6273e-02
1.1646e+02 5.2333e-02 5.8285e-02 5.4428e-02 1.1724e+02 4.4289e-02 4.6187e-02 4.6230e-02 1.2622e+02 9.0140e-04 2.4126e-04 1.6784e-04 1.1590e+02 1.2229e-02 1.7183e-02 1.6155e-02 1.1717e+02 7.4824e-02 6.7815e-02 8.1306e-02
1.1648e+02 5.0810e-02 5.6792e-02 5.3263e-02 1.1726e+02 4.2837e-02 4.3969e-02 4.4045e-02 1.2624e+02 8.5633e-04 1.9767e-04 2.0114e-04 1.1592e+02 1.1992e-02 1.6786e-02 1.5764e-02 1.1718e+02 7.1394e-02 6.2840e-02 7.6564e-02
1.1651e+02 4.9290e-02 5.5282e-02 5.2094e-02 1.1727e+02 4.1415e-02 4.1823e-02 4.1932e-02 1.2626e+02 8.0451e-04 1.6015e-04 2.3838e-04 1.1594e+02 1.1762e-02 1.6394e-02 1.5376e-02 1.1719e+02 6.8079e-02 5.8088e-02 7.2046e-02
1.1653e+02 4.7774e-02 5.3755e-02 5.0922e-02 1.1729e+02 4.0022e-02 3.9750e-02 3.9891e-02 1.2628e+02 7.4744e-04 1.2831e-04 2.7941e-04 1.1596e+02 1.1537e-02 1.6005e-02 1.4993e-02 1.1720e+02 6.4877e-02 5.3557e-02 6.7746e-02
1.1656e+02 4.6265e-02 5.2211e-02 4.9745e-02 1.1730e+02 3.8656e-02 3.7748e-02 3.7922e-02 1.2629e+02 6.8669e-04 1.0166e-04 3.2395e-04 1.1598e+02 1.1318e-02 1.5620e-02 1.4614e-02 1.1721e+02 6.1783e-02 4.9244e-02 6.3661e-02
1.1658e+02 4.4763e-02 5.0652e-02 4.8563e-02 1.1732e+02 3.7316e-02 3.5816e-02 3.6024e-02 1.2631e+02 6.2384e-04 7.9691e-05 3.7157e-04 1.1601e+02 1.1102e-02 1.5238e-02 1.4239e-02 1.1722e+02 5.8795e-02 4.5149e-02 5.9781e-02
1.1660e+02 4.3271e-02 4.9079e-02 4.7376e-02 1.1733e+02 3.6001e-02 3.3954e-02 3.4196e-02 1.2633e+02 5.6042e-04 6.1845e-05 4.2170e-04 1.1603e+02 1.0890e-02 1.4860e-02 1.3868e-02 1.1723e+02 5.5910e-02 4.1271e-02 5.6100e-02
1.1663e+02 4.1791e-02 4.7493e-02 4.6184e-02 1.1734e+02 3.4708e-02 3.2159e-02 3.2436e-02 1.2635e+02 4.9781e-04 4.7587e-05 4.7362e-04 1.1605e+02 1.0681e-02 1.4485e-02 1.3501e-02 1.1725e+02 5.3127e-02 3.7606e-02 5.2607e-02
1.1665e+02 4.0324e-02 4.5897e-02 4.4987e-02 1.1736e+02 3.3438e-02 3.0431e-02 3.0744e-02 1.2636e+02 4.3725e-04 3.6408e-05 5.2651e-04 1.1607e+02 1.0473e-02 1.4114e-02 1.3137e-02 1.1726e+02 5.0442e-02 3.4154e-02 4.9294e-02
1.1668e+02 3.8872e-02 4.4291e-02 4.3784e-02 1.1737e+02 3.2190e-02 2.8768e-02 2.9116e-02 1.2638e+02 3.7974e-04 2.7849e-05 5.7944e-04 1.1609e+02 1.0267e-02 1.3747e-02 1.2777e-02 1.1727e+02 4.7855e-02 3.0912e-02 4.6150e-02
1.1670e+02 3.7438e-02 4.2679e-02 4.2576e-02 1.1739e+02 3.0962e-02 2.7167e-02 2.7553e-02 1.2640e+02 3.2610e-04 2.1514e-05 6.3139e-04 1.1612e+02 1.0061e-02 1.3382e-02 1.2422e-02 1.1728e+02 4.5362e-02 2.7878e-02 4.3166e-02
1.1672e+02 3.6022e-02 4.1063e-02 4.1363e-02 1.1740e+02 2.9755e-02 2.5628e-02 2.6050e-02 1.2641e+02 2.7689e-04 1.7073e-05 6.8135e-04 1.1614e+02 9.8555e-03 1.3021e-02 1.2070e-02 1.1729e+02 4.2963e-02 2.5048e-02 4.0332e-02
1.1675e+02 3.4628e-02 3.9446e-02 4.0145e-02 1.1742e+02 2.8568e-02 2.4148e-02 2.4607e-02 1.2643e+02 2.3245e-04 1.4270e-05 7.2825e-04 1.1616e+02 9.6488e-03 1.2664e-02 1.1723e-02 1.1730e+02 4.0656e-02 2.2419e-02 3.7639e-02
1.1677e+02 3.3257e-02 3.7830e-02 3.8925e-02 1.1743e+02 2.7402e-02 2.2725e-02 2.3221e-02 1.2645e+02 1.9295e-04 1.2927e-05 7.7110e-04 1.1618e+02 9.4408e-03 1.2311e-02 1.1380e-02 1.1731e+02 3.8438e-02 1.9987e-02 3.5080e-02
1.1680e+02 3.1910e-02 3.6219e-02 3.7701e-02 1.1745e+02 2.6257e-02 2.1358e-02 2.1891e-02 1.2647e+02 1.5836e-04 1.2937e-05 8.0894e-04 1.1620e+02 9.2309e-03 1.1961e-02 1.1041e-02 1.1732e+02 3.6309e-02 1.7745e-02 3.2647e-02
1.1682e+02 3.0589e-02 3.4616e-02 3.6476e-02 1.1746e+02 2.5133e-02 2.0045e-02 2.0613e-02 1.2648e+02 1.2850e-04 1.4267e-05 8.4092e-04 1.1623e+02 9.0188e-03 1.1615e-02 1.0707e-02 1.1733e+02 3.4267e-02 1.5689e-02 3.0334e-02
1.1685e+02 2.9296e-02 3.3024e-02 3.5250e-02 1.1748e+02 2.4032e-02 1.8784e-02 1.9387e-02 1.2650e+02 1.0310e-04 1.6950e-05 8.6632e-04 1.1625e+02 8.8043e-03 1.1273e-02 1.0378e-02 1.1734e+02 3.2310e-02 1.3811e-02 2.8135e-02
1.1687e+02 2.8032e-02 3.1447e-02 3.4024e-02 1.1749e+02 2.2954e-02 1.7574e-02 1.8210e-02 1.2652e+02 8.1779e-05 2.1082e-05 8.8456e-04 1.1627e+02 8.5870e-03 1.0936e-02 1.0054e-02 1.1735e+02 3.0436e-02 1.2104e-02 2.6045e-02
1.1689e+02 2.6798e-02 2.9888e-02 3.2801e-02 1.1750e+02 2.1901e-02 1.6414e-02 1.7080e-02 1.2653e+02 6.4138e-05 2.6812e-05 8.9520e-04 1.1629e+02 8.3670e-03 1.0603e-02 9.7347e-03 1.1736e+02 2.8644e-02 1.0560e-02 2.4062e-02
1.1692e+02 2.5596e-02 2.8351e-02 3.1581e-02 1.1752e+02 2.0873e-02 1.5302e-02 1.5997e-02 1.2655e+02 4.9739e-05 3.4334e-05 8.9801e-04 1.1632e+02 8.1442e-03 1.0275e-02 9.4211e-03 1.1737e+02 2.6933e-02 9.1712e-03 2.2181e-02
1.1694e+02 2.4426e-02 2.6839e-02 3.0367e-02 1.1753e+02 1.9873e-02 1.4237e-02 1.4958e-02 1.2657e+02 3.8144e-05 4.3875e-05 8.9291e-04 1.1634e+02 7.9188e-03 9.9514e-03 9.1131e-03 1.1738e+02 2.5299e-02 7.9275e-03 2.0402e-02
1.1697e+02 2.3289e-02 2.5356e-02 2.9160e-02 1.1755e+02 1.8902e-02 1.3220e-02 1.3962e-02 1.2659e+02 2.8936e-05 5.5681e-05 8.8003e-04 1.1636e+02 7.6910e-03 9.6332e-03 8.8109e-03 1.1739e+02 2.3743e-02 6.8197e-03 1.8720e-02
1.1699e+02 2.2187e-02 2.3904e-02 2.7961e-02 1.1756e+02 1.7961e-02 1.2248e-02 1.3008e-02 1.2660e+02 2.1726e-05 6.9998e-05 8.5967e-04 1.1638e+02 7.4612e-03 9.3204e-03 8.5148e-03 1.1740e+02 2.2261e-02 5.8382e-03 1.7136e-02
1.1701e+02 2.1118e-02 2.2487e-02 2.6773e-02 1.1758e+02 1.7051e-02 1.1321e-02 1.2095e-02 1.2662e+02 1.6168e-05 8.7058e-05 8.3230e-04 1.1640e+02 7.2297e-03 9.0132e-03 8.2249e-03 1.1741e+02 2.0853e-02 4.9734e-03 1.5647e-02
1.1704e+02 2.0085e-02 2.1108e-02 2.5598e-02 1.1759e+02 1.6174e-02 1.0439e-02 1.1222e-02 1.2664e+02 1.1956e-05 1.0706e-04 7.9853e-04 1.1643e+02 6.9971e-03 8.7118e-03 7.9415e-03 1.1742e+02 1.9516e-02 4.2154e-03 1.4252e-02
1.1706e+02 1.9087e-02 1.9770e-02 2.4437e-02 1.1761e+02 1.5331e-02 9.6014e-03 1.0390e-02 1.2665e+02 8.8345e-06 1.3013e-04 7.5915e-04 1.1645e+02 6.7638e-03 8.4164e-03 7.6647e-03 1.1743e+02 1.8248e-02 3.5548e-03 1.2948e-02
1.1709e+02 1.8124e-02 1.8474e-02 2.3293e-02 1.1762e+02 1.4522e-02 8.8071e-03 9.5959e-03 1.2667e+02 6.5941e-06 1.5633e-04 7.1502e-04 1.1647e+02 6.5306e-03 8.1273e-03 7.3948e-03 1.1744e+02 1.7047e-02 2.9823e-03 1.1734e-02
1.1711e+02 1.7196e-02 1.7224e-02 2.2167e-02 1.1764e+02 1.3748e-02 8.0560e-03 8.8409e-03 1.2669e+02 5.0707e-06 1.8563e-04 6.6713e-04 1.1649e+02 6.2980e-03 7.8447e-03 7.1320e-03 1.1745e+02 1.5912e-02 2.4889e-03 1.0608e-02
1.1714e+02 1.6303e-02 1.6020e-02 2.1061e-02 1.1765e+02 1.3009e-02 7.3476e-03 8.1241e-03 1.2671e+02 4.1440e-06 2.1789e-04 6.1648e-04 1.1651e+02 6.0666e-03 7.5688e-03 6.8763e-03 1.1746e+02 1.4840e-02 2.0661e-03 9.5661e-03
1.1716e+02 1.5445e-02 1.4866e-02 1.9978e-02 1.1767e+02 1.2307e-02 6.6813e-03 7.4452e-03 1.2672e+02 3.7351e-06 2.5282e-04 5.6414e-04 1.1654e+02 5.8373e-03 7.2997e-03 6.6280e-03 1.1747e+02 1.3828e-02 1.7059e-03 8.6059e-03
1.1718e+02 1.4621e-02 1.3761e-02 1.8918e-02 1.1768e+02 1.1640e-02 6.0564e-03 6.8036e-03 1.2674e+02 3.8039e-06 2.9006e-04 5.1113e-04 1.1656e+02 5.6106e-03 7.0376e-03 6.3872e-03 1.1749e+02 1.2876e-02 1.4009e-03 7.7239e-03
1.1721e+02 1.3832e-02 1.2707e-02 1.7884e-02 1.1769e+02 1.1008e-02 5.4723e-03 6.1990e-03 1.2676e+02 4.3476e-06 3.2911e-04 4.5842e-04 1.1658e+02 5.3871e-03 6.7827e-03 6.1540e-03 1.1750e+02 1.1980e-02 1.1440e-03 6.9163e-03
1.1723e+02 1.3076e-02 1.1705e-02 1.6877e-02 1.1771e+02 1.0411e-02 4.9280e-03 5.6309e-03 1.2677e+02 5.3992e-06 3.6936e-04 4.0694e-04 1.1660e+02 5.1676e-03 6.5350e-03 5.9285e-03 1.1751e+02 1.1139e-02 9.2902e-04 6.1791e-03
1.1726e+02 1.2352e-02 1.0755e-02 1.5899e-02 1.1772e+02 9.8478e-03 4.4228e-03 5.0987e-03 1.2679e+02 7.0264e-06 4.1017e-04 3.5747e-04 1.1662e+02 4.9525e-03 6.2947e-03 5.7108e-03 1.1752e+02 1.0351e-02 7.5016e-04 5.5082e-03
1.1728e+02 1.1661e-02 9.8565e-03 1.4950e-02 1.1774e+02 9.3170e-03 3.9554e-03 4.6018e-03 1.2681e+02 9.3310e-06 4.5081e-04 3.1069e-04 1.1665e+02 4.7425e-03 6.0619e-03 5.5008e-03 1.1753e+02 9.6127e-03 6.0225e-04 4.8992e-03
1.1730e+02 1.1001e-02 9.0102e-03 1.4032e-02 1.1775e+02 8.8174e-03 3.5247e-03 4.1394e-03 1.2683e+02 1.2447e-05 4.9057e-04 2.6713e-04 1.1667e+02 4.5379e-03 5.8366e-03 5.2987e-03 1.1754e+02 8.9237e-03 4.8068e-04 4.3480e-03
1.1733e+02 1.0371e-02 8.2151e-03 1.3146e-02 1.1777e+02 8.3475e-03 3.1294e-03 3.7107e-03 1.2684e+02 1.6541e-05 5.2876e-04 2.2717e-04 1.1669e+02 4.3391e-03 5.6188e-03 5.1043e-03 1.1755e+02 8.2817e-03 3.8140e-04 3.8502e-03
1.1735e+02 9.7713e-03 7.4706e-03 1.2293e-02 1.1778e+02 7.9057e-03 2.7679e-03 3.3147e-03 1.2686e+02 2.1806e-05 5.6476e-04 1.9106e-04 1.1671e+02 4.1465e-03 5.4086e-03 4.9177e-03 1.1756e+02 7.6850e-03 3.0081e-04 3.4015e-03
1.1738e+02 9.2001e-03 6.7756e-03 1.1473e-02 1.1780e+02 7.4902e-03 2.4389e-03 2.9503e-03 1.2688e+02 2.8460e-05 5.9803e-04 1.5889e-04 1.1674e+02 3.9604e-03 5.2058e-03 4.7386e-03 1.1757e+02 7.1320e-03 2.3581e-04 2.9980e-03
1.1740e+02 8.6569e-03 6.1288e-03 1.0688e-02 1.1781e+02 7.0990e-03 2.1406e-03 2.6162e-03 1.2689e+02 3.6737e-05 6.2816e-04 1.3064e-04 1.1676e+02 3.7808e-03 5.0105e-03 4.5671e-03 1.1758e+02 6.6210e-03 1.8372e-04 2.6359e-03
1.1743e+02 8.1405e-03 5.5287e-03 9.9366e-03 1.1783e+02 6.7304e-03 1.8713e-03 2.3113e-03 1.2691e+02 4.6880e-05 6.5485e-04 1.0619e-04 1.1678e+02 3.6079e-03 4.8226e-03 4.4029e-03 1.1759e+02 6.1506e-03 1.4225e-04 2.3114e-03
1.1745e+02 7.6502e-03 4.9739e-03 9.2200e-03 1.1784e+02 6.3825e-03 1.6293e-03 2.0342e-03 1.2693e+02 5.9127e-05 6.7794e-04 8.5325e-05 1.1680e+02 3.4418e-03 4.6419e-03 4.2459e-03 1.1760e+02 5.7192e-03 1.0945e-04 2.0213e-03
1.1747e+02 7.1848e-03 4.4625e-03 8.5379e-03 1.1785e+02 6.0533e-03 1.4128e-03 1.7833e-03 1.2695e+02 7.3697e-05 6.9737e-04 6.7761e-05 1.1682e+02 3.2824e-03 4.4684e-03 4.0958e-03 1.1761e+02 5.3252e-03 8.3675e-05 1.7623e-03
1.1750e+02 6.7435e-03 3.9926e-03 7.8904e-03 1.1787e+02 5.7412e-03 1.2200e-03 1.5571e-03 1.2696e+02 9.0775e-05 7.1320e-04 5.3182e-05 1.1685e+02 3.1296e-03 4.3018e-03 3.9523e-03 1.1762e+02 4.9669e-03 6.3559e-05 1.5317e-03
1.1752e+02 6.3252e-03 3.5622e-03 7.2771e-03 1.1788e+02 5.4444e-03 1.0491e-03 1.3542e-03 1.2698e+02 1.1049e-04 7.2552e-04 4.1248e-05 1.1687e+02 2.9832e-03 4.1421e-03 3.8153e-03 1.1763e+02 4.6427e-03 4.7964e-05 1.3267e-03
1.1755e+02 5.9292e-03 3.1693e-03 6.6976e-03 1.1790e+02 5.1615e-03 8.9833e-04 1.1729e-03 1.2700e+02 1.3289e-04 7.3447e-04 3.1613e-05 1.1689e+02 2.8430e-03 3.9889e-03 3.6842e-03 1.1764e+02 4.3506e-03 3.5957e-05 1.1450e-03
1.1757e+02 5.5543e-03 2.8118e-03 6.1515e-03 1.1791e+02 4.8909e-03 7.6590e-04 1.0118e-03 1.2701e+02 1.5795e-04 7.4018e-04 2.3939e-05 1.1691e+02 2.7088e-03 3.8421e-03 3.5589e-03 1.1765e+02 4.0886e-03 2.6777e-05 9.8428e-04
1.1759e+02 5.1997e-03 2.4876e-03 5.6381e-03 1.1793e+02 4.6315e-03 6.5015e-04 8.6907e-04 1.2703e+02 1.8550e-04 7.4275e-04 1.7911e-05 1.1693e+02 2.5803e-03 3.7014e-03 3.4390e-03 1.1766e+02 3.8547e-03 1.9806e-05 8.4266e-04
1.1762e+02 4.8644e-03 2.1944e-03 5.1566e-03 1.1794e+02 4.3821e-03 5.4948e-04 7.4334e-04 1.2705e+02 2.1528e-04 7.4224e-04 1.3239e-05 1.1696e+02 2.4573e-03 3.5666e-03 3.3240e-03 1.1767e+02 3.6464e-03 1.4551e-05 7.1825e-04
1.1764e+02 4.5476e-03 1.9302e-03 4.7061e-03 1.1796e+02 4.1419e-03 4.6233e-04 6.3309e-04 1.2707e+02 2.4689e-04 7.3863e-04 9.6677e-06 1.1698e+02 2.3393e-03 3.4373e-03 3.2136e-03 1.1768e+02 3.4615e-03 1.0616e-05 6.0937e-04
1.1767e+02 4.2485e-03 1.6929e-03 4.2858e-03 1.1797e+02 3.9101e-03 3.8726e-04 5.3685e-04 1.2708e+02 2.7978e-04 7.3185e-04 6.9741e-06 1.1700e+02 2.2261e-03 3.3132e-03 3.1074e-03 1.1769e+02 3.2973e-03 7.6924e-06 5.1447e-04
1.1769e+02 3.9661e-03 1.4805e-03 3.8945e-03 1.1799e+02 3.6860e-03 3.2292e-04 4.5326e-04 1.2710e+02 3.1331e-04 7.2179e-04 4.9698e-06 1.1702e+02 2.1174e-03 3.1941e-03 3.0050e-03 1.1770e+02 3.1512e-03 5.5348e-06 4.3213e-04
1.1771e+02 3.6997e-03 1.2909e-03 3.5312e-03 1.1800e+02 3.4693e-03 2.6804e-04 3.8099e-04 1.2712e+02 3.4669e-04 7.0832e-04 3.4982e-06 1.1704e+02 2.0129e-03 3.0797e-03 2.9059e-03 1.1772e+02 3.0205e-03 3.9543e-06 3.6102e-04
1.1774e+02 3.4485e-03 1.1223e-03 3.1948e-03 1.1801e+02 3.2597e-03 2.2147e-04 3.1881e-04 1.2713e+02 3.7909e-04 6.9129e-04 2.4323e-06 1.1707e+02 1.9122e-03 2.9695e-03 2.8099e-03 1.1773e+02 2.9027e-03 2.8051e-06 2.9994e-04
1.1776e+02 3.2116e-03 9.7281e-04 2.8840e-03 1.1803e+02 3.0569e-03 1.8214e-04 2.6558e-04 1.2715e+02 4.0961e-04 6.7064e-04 1.6704e-06 1.1709e+02 1.8151e-03 2.8633e-03 2.7164e-03 1.1774e+02 2.7950e-03 1.9757e-06 2.4775e-04
1.1779e+02 2.9885e-03 8.4074e-04 2.5976e-03 1.1804e+02 2.8608e-03 1.4909e-04 2.2023e-04 1.2717e+02 4.3734e-04 6.4634e-04 1.1331e-06 1.1711e+02 1.7213e-03 2.7608e-03 2.6252e-03 1.1775e+02 2.6952e-03 1.3815e-06 2.0342e-04
1.1781e+02 2.7784e-03 7.2444e-04 2.3344e-03 1.1806e+02 2.6715e-03 1.2147e-04 1.8179e-04 1.2719e+02 4.6142e-04 6.1847e-04 7.5913e-07 1.1713e+02 1.6307e-03 2.6616e-03 2.5359e-03 1.1776e+02 2.6007e-03 9.5897e-07 1.6600e-04
1.1784e+02 2.5806e-03 6.2235e-04 2.0931e-03 1.1807e+02 2.4890e-03 9.8499e-05 1.4936e-04 1.2720e+02 4.8107e-04 5.8726e-04 5.0233e-07 1.1715e+02 1.5430e-03 2.5653e-03 2.4482e-03 1.1777e+02 2.5096e-03 6.6084e-07 1.3461e-04
1.1786e+02 2.3946e-03 5.3304e-04 1.8724e-03 1.1809e+02 2.3133e-03 7.9490e-05 1.2215e-04 1.2722e+02 4.9561e-04 5.5302e-04 3.2829e-07 1.1718e+02 1.4580e-03 2.4718e-03 2.3618e-03 1.1778e+02 2.4200e-03 4.5205e-07 1.0845e-04
1.1788e+02 2.2196e-03 4.5517e-04 1.6712e-03 1.1810e+02 2.1447e-03 6.3843e-05 9.9425e-05 1.2724e+02 5.0454e-04 5.1623e-04 2.1190e-07 1.1720e+02 1.3758e-03 2.3807e-03 2.2764e-03 1.1779e+02 2.3304e-03 3.0694e-07 8.6800e-05
1.1791e+02 2.0553e-03 3.8749e-04 1.4881e-03 1.1812e+02 1.9832e-03 5.1028e-05 8.0544e-05 1.2725e+02 5.0756e-04 4.7744e-04 1.3508e-07 1.1722e+02 1.2960e-03 2.2917e-03 2.1919e-03 1.1780e+02 2.2395e-03 2.0687e-07 6.9003e-05


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_sigma=1e-12_cond_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2x1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2x1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2x1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2x1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2x1d 942_ba_2d
1.0568e+02 1.8232e-03 1.6873e-03 1.8003e-03 1.7710e-03 1.1087e+02 1.2160e-03 2.8321e-12 3.2306e-12 1.7628e-12 1.1877e+02 1.3744e-03 6.4959e-06 7.1262e-05 3.2598e-05 1.0636e+02 9.1804e-04 8.7923e-05 8.1248e-05 8.1153e-05 1.1179e+02 6.4679e-04 3.0319e-45 2.4426e-41 2.5156e-44
1.0571e+02 1.9244e-03 1.7209e-03 1.8426e-03 1.8109e-03 1.1088e+02 1.2572e-03 4.5773e-12 5.2154e-12 2.8636e-12 1.1879e+02 1.6328e-03 1.0657e-05 9.5881e-05 4.6544e-05 1.0638e+02 9.9534e-04 1.0842e-04 1.0043e-04 1.0030e-04 1.1181e+02 6.4386e-04 1.2522e-44 9.3241e-41 1.0136e-43
1.0573e+02 2.0258e-03 1.7564e-03 1.8875e-03 1.8534e-03 1.1090e+02 1.2957e-03 7.3534e-12 8.3688e-12 4.6239e-12 1.1881e+02 1.9405e-03 1.7126e-05 1.2653e-04 6.5216e-05 1.0641e+02 1.0808e-03 1.3307e-04 1.2355e-04 1.2339e-04 1.1182e+02 6.3514e-04 5.1172e-44 3.5222e-40 4.0414e-43
1.0576e+02 2.1269e-03 1.7944e-03 1.9352e-03 1.8988e-03 1.1091e+02 1.3314e-03 1.1742e-11 1.3348e-11 7.4215e-12 1.1883e+02 2.3056e-03 2.6968e-05 1.6393e-04 8.9742e-05 1.0643e+02 1.1755e-03 1.6255e-04 1.5130e-04 1.5108e-04 1.1183e+02 6.2087e-04 2.0692e-43 1.3166e-39 1.5945e-42
1.0579e+02 2.2275e-03 1.8350e-03 1.9861e-03 1.9474e-03 1.1093e+02 1.3642e-03 1.8638e-11 2.1162e-11 1.1840e-11 1.1885e+02 2.7363e-03 4.1621e-05 2.0874e-04 1.2139e-04 1.0645e+02 1.2809e-03 1.9766e-04 1.8442e-04 1.8415e-04 1.1184e+02 6.0143e-04 8.2794e-43 4.8703e-39 6.2255e-42
1.0581e+02 2.3270e-03 1.8787e-03 2.0404e-03 1.9994e-03 1.1094e+02 1.3941e-03 2.9405e-11 3.3349e-11 1.8776e-11 1.1888e+02 3.2402e-03 6.2972e-05 2.6165e-04 1.6158e-04 1.0648e+02 1.3981e-03 2.3923e-04 2.2377e-04 2.2341e-04 1.1185e+02 5.7734e-04 3.2779e-42 1.7828e-38 2.4052e-41
1.0584e+02 2.4252e-03 1.9256e-03 2.0982e-03 2.0551e-03 1.1096e+02 1.4212e-03 4.6114e-11 5.2238e-11 2.9598e-11 1.1890e+02 3.8246e-03 9.3433e-05 3.2350e-04 2.1192e-04 1.0650e+02 1.5287e-03 2.8823e-04 2.7027e-04 2.6983e-04 1.1186e+02 5.4920e-04 1.2842e-41 6.4579e-38 9.1955e-41
1.0586e+02 2.5218e-03 1.9761e-03 2.1598e-03 2.1146e-03 1.1097e+02 1.4455e-03 7.1884e-11 8.1336e-11 4.6378e-11 1.1892e+02 4.4954e-03 1.3599e-04 3.9546e-04 2.7429e-04 1.0653e+02 1.6742e-03 3.4569e-04 3.2495e-04 3.2441e-04 1.1188e+02 5.1773e-04 4.9779e-41 2.3149e-37 3.4788e-40
1.0589e+02 2.6166e-03 2.0305e-03 2.2252e-03 2.1781e-03 1.1099e+02 1.4671e-03 1.1138e-10 1.2588e-10 7.2235e-11 1.1894e+02 5.2580e-03 1.9426e-04 4.7941e-04 3.5093e-04 1.0655e+02 1.8361e-03 4.1273e-04 3.8895e-04 3.8828e-04 1.1189e+02 4.8368e-04 1.9093e-40 8.2113e-37 1.3024e-39
1.0591e+02 2.7093e-03 2.0891e-03 2.2947e-03 2.2459e-03 1.1100e+02 1.4862e-03 1.7155e-10 1.9366e-10 1.1184e-10 1.1897e+02 6.1163e-03 2.7244e-04 5.7829e-04 4.4464e-04 1.0658e+02 2.0161e-03 4.9058e-04 4.6349e-04 4.6267e-04 1.1190e+02 4.4783e-04 7.2467e-40 2.8823e-36 4.8247e-39
1.0594e+02 2.7999e-03 2.1521e-03 2.3685e-03 2.3181e-03 1.1102e+02 1.5031e-03 2.6265e-10 2.9614e-10 1.7212e-10 1.1899e+02 7.0736e-03 3.7536e-04 6.9665e-04 5.5906e-04 1.0660e+02 2.2159e-03 5.8052e-04 5.4987e-04 5.4888e-04 1.1191e+02 4.1096e-04 2.7215e-39 1.0012e-35 1.7687e-38
1.0596e+02 2.8882e-03 2.2199e-03 2.4465e-03 2.3947e-03 1.1103e+02 1.5179e-03 3.9971e-10 4.5015e-10 2.6333e-10 1.1901e+02 8.1324e-03 5.0832e-04 8.4110e-04 6.9890e-04 1.0662e+02 2.4369e-03 6.8395e-04 6.4949e-04 6.4831e-04 1.1192e+02 3.7382e-04 1.0113e-38 3.4414e-35 6.4160e-38
1.0599e+02 2.9744e-03 2.2927e-03 2.5289e-03 2.4760e-03 1.1105e+02 1.5309e-03 6.0467e-10 6.8016e-10 4.0046e-10 1.1903e+02 9.2949e-03 6.7713e-04 1.0209e-03 8.7034e-04 1.0665e+02 2.6810e-03 8.0230e-04 7.6384e-04 7.6244e-04 1.1194e+02 3.3711e-04 3.7186e-38 1.1706e-34 2.3031e-37
1.0602e+02 3.0584e-03 2.3708e-03 2.6158e-03 2.5620e-03 1.1106e+02 1.5425e-03 9.0927e-10 1.0216e-09 6.0540e-10 1.1905e+02 1.0564e-02 8.8795e-04 1.2484e-03 1.0814e-03 1.0667e+02 2.9495e-03 9.3710e-04 8.9448e-04 8.9283e-04 1.1195e+02 3.0147e-04 1.3530e-37 3.9403e-34 8.1812e-37
1.0604e+02 3.1404e-03 2.4544e-03 2.7073e-03 2.6528e-03 1.1108e+02 1.5528e-03 1.3592e-09 1.5252e-09 9.0980e-10 1.1908e+02 1.1941e-02 1.1473e-03 1.5394e-03 1.3424e-03 1.0670e+02 3.2442e-03 1.0899e-03 1.0430e-03 1.0411e-03 1.1196e+02 2.6745e-04 4.8708e-37 1.3125e-33 2.8757e-36
1.0607e+02 3.2207e-03 2.5439e-03 2.8034e-03 2.7486e-03 1.1109e+02 1.5622e-03 2.0195e-09 2.2635e-09 1.3592e-09 1.1910e+02 1.3432e-02 1.4622e-03 1.9130e-03 1.6661e-03 1.0672e+02 3.5663e-03 1.2623e-03 1.2111e-03 1.2089e-03 1.1197e+02 2.3553e-04 1.7351e-36 4.3261e-33 1.0003e-35
1.0609e+02 3.2996e-03 2.6393e-03 2.9043e-03 2.8494e-03 1.1111e+02 1.5711e-03 2.9830e-09 3.3393e-09 2.0185e-09 1.1912e+02 1.5041e-02 1.8403e-03 2.3921e-03 2.0682e-03 1.0675e+02 3.9171e-03 1.4559e-03 1.4005e-03 1.3979e-03 1.1198e+02 2.0609e-04 6.1162e-36 1.4111e-32 3.4430e-35
1.0612e+02 3.3774e-03 2.7411e-03 3.0100e-03 2.9553e-03 1.1112e+02 1.5798e-03 4.3799e-09 4.8970e-09 2.9800e-09 1.1914e+02 1.6775e-02 2.2903e-03 3.0023e-03 2.5675e-03 1.0677e+02 4.2978e-03 1.6723e-03 1.6128e-03 1.6099e-03 1.1199e+02 1.7944e-04 2.1332e-35 4.5546e-32 1.1727e-34
1.0614e+02 3.4548e-03 2.8494e-03 3.1207e-03 3.0665e-03 1.1114e+02 1.5885e-03 6.3929e-09 7.1389e-09 4.3736e-09 1.1916e+02 1.8643e-02 2.8226e-03 3.7721e-03 3.1860e-03 1.0679e+02 4.7095e-03 1.9132e-03 1.8499e-03 1.8466e-03 1.1201e+02 1.5580e-04 7.3623e-35 1.4548e-31 3.9527e-34
1.0617e+02 3.5321e-03 2.9645e-03 3.2364e-03 3.1831e-03 1.1115e+02 1.5977e-03 9.2758e-09 1.0345e-08 6.3812e-09 1.1919e+02 2.0654e-02 3.4499e-03 4.7316e-03 3.9490e-03 1.0682e+02 5.1528e-03 2.1802e-03 2.1134e-03 2.1097e-03 1.1202e+02 1.3533e-04 2.5142e-34 4.5983e-31 1.3183e-33
1.0619e+02 3.6100e-03 3.0865e-03 3.3573e-03 3.3051e-03 1.1117e+02 1.6076e-03 1.3379e-08 1.4904e-08 9.2560e-09 1.1921e+02 2.2821e-02 4.1885e-03 5.9120e-03 4.8848e-03 1.0684e+02 5.6285e-03 2.4746e-03 2.4049e-03 2.4008e-03 1.1203e+02 1.1813e-04 8.4957e-34 1.4383e-30 4.3512e-33
1.0622e+02 3.6890e-03 3.2158e-03 3.4836e-03 3.4328e-03 1.1118e+02 1.6185e-03 1.9185e-08 2.1343e-08 1.3347e-08 1.1923e+02 2.5155e-02 5.0591e-03 7.3444e-03 6.0250e-03 1.0687e+02 6.1370e-03 2.7981e-03 2.7261e-03 2.7215e-03 1.1204e+02 1.0427e-04 2.8406e-33 4.4517e-30 1.4211e-32
1.0625e+02 3.7700e-03 3.3524e-03 3.6153e-03 3.5663e-03 1.1120e+02 1.6307e-03 2.7347e-08 3.0385e-08 1.9135e-08 1.1925e+02 2.7670e-02 6.0881e-03 9.0596e-03 7.4041e-03 1.0689e+02 6.6783e-03 3.1520e-03 3.0785e-03 3.0735e-03 1.1205e+02 9.3779e-05 9.3980e-33 1.3635e-29 4.5929e-32
1.0627e+02 3.8536e-03 3.4967e-03 3.7527e-03 3.7058e-03 1.1121e+02 1.6444e-03 3.8753e-08 4.3003e-08 2.7274e-08 1.1927e+02 3.0381e-02 7.3082e-03 1.1087e-02 9.0590e-03 1.0691e+02 7.2527e-03 3.5375e-03 3.4635e-03 3.4580e-03 1.1207e+02 8.6661e-05 3.0766e-32 4.1327e-29 1.4689e-31
1.0630e+02 3.9406e-03 3.6488e-03 3.8959e-03 3.8514e-03 1.1123e+02 1.6600e-03 5.4595e-08 6.0504e-08 3.8648e-08 1.1930e+02 3.3301e-02 8.7593e-03 1.3455e-02 1.1029e-02 1.0694e+02 7.8597e-03 3.9557e-03 3.8823e-03 3.8764e-03 1.1208e+02 8.2922e-05 9.9662e-32 1.2396e-28 4.6487e-31
1.0632e+02 4.0316e-03 3.8090e-03 4.0453e-03 4.0034e-03 1.1124e+02 1.6777e-03 7.6465e-08 8.4628e-08 5.4451e-08 1.1932e+02 3.6442e-02 1.0489e-02 1.6189e-02 1.3355e-02 1.0696e+02 8.4989e-03 4.4078e-03 4.3362e-03 4.3298e-03 1.1209e+02 8.2561e-05 3.1945e-31 3.6791e-28 1.4558e-30
1.0635e+02 4.1275e-03 3.9773e-03 4.2011e-03 4.1620e-03 1.1126e+02 1.6977e-03 1.0647e-07 1.1768e-07 7.6273e-08 1.1934e+02 3.9817e-02 1.2550e-02 1.9315e-02 1.6078e-02 1.0699e+02 9.1698e-03 4.8945e-03 4.8260e-03 4.8192e-03 1.1210e+02 8.5577e-05 1.0132e-30 1.0806e-27 4.5117e-30
1.0637e+02 4.2289e-03 4.1541e-03 4.3634e-03 4.3274e-03 1.1127e+02 1.7201e-03 1.4739e-07 1.6269e-07 1.0623e-07 1.1936e+02 4.3439e-02 1.5003e-02 2.2858e-02 1.9241e-02 1.0701e+02 9.8713e-03 5.4164e-03 5.3527e-03 5.3454e-03 1.1211e+02 9.1973e-05 3.1796e-30 3.1407e-27 1.3836e-29
1.0640e+02 4.3366e-03 4.3394e-03 4.5327e-03 4.5000e-03 1.1129e+02 1.7453e-03 2.0285e-07 2.2360e-07 1.4710e-07 1.1939e+02 4.7318e-02 1.7910e-02 2.6839e-02 2.2884e-02 1.0704e+02 1.0603e-02 5.9742e-03 5.9168e-03 5.9091e-03 1.1212e+02 1.0175e-04 9.8737e-30 9.0332e-27 4.1988e-29
1.0642e+02 4.4512e-03 4.5335e-03 4.7091e-03 4.6799e-03 1.1130e+02 1.7733e-03 2.7757e-07 3.0554e-07 2.0255e-07 1.1941e+02 5.1465e-02 2.1336e-02 3.1284e-02 2.7049e-02 1.0706e+02 1.1362e-02 6.5682e-03 6.5188e-03 6.5106e-03 1.1214e+02 1.1489e-04 3.0339e-29 2.5710e-26 1.2609e-28
1.0645e+02 4.5734e-03 4.7365e-03 4.8931e-03 4.8674e-03 1.1132e+02 1.8044e-03 3.7764e-07 4.1510e-07 2.7731e-07 1.1943e+02 5.5895e-02 2.5345e-02 3.6216e-02 3.1770e-02 1.0708e+02 1.2149e-02 7.1985e-03 7.1588e-03 7.1502e-03 1.1215e+02 1.3139e-04 9.2244e-29 7.2411e-26 3.7469e-28
1.0648e+02 4.7036e-03 4.9484e-03 5.0848e-03 5.0628e-03 1.1133e+02 1.8387e-03 5.1083e-07 5.6071e-07 3.7753e-07 1.1945e+02 6.0623e-02 2.9995e-02 4.1660e-02 3.7082e-02 1.0711e+02 1.2962e-02 7.8651e-03 7.8368e-03 7.8279e-03 1.1216e+02 1.5117e-04 2.7751e-28 2.0182e-25 1.1018e-27
1.0650e+02 4.8423e-03 5.1696e-03 5.2846e-03 5.2663e-03 1.1135e+02 1.8764e-03 6.8706e-07 7.5305e-07 5.1109e-07 1.1947e+02 6.5666e-02 3.5337e-02 4.7638e-02 4.3013e-02 1.0713e+02 1.3800e-02 8.5678e-03 8.5527e-03 8.5435e-03 1.1217e+02 1.7417e-04 8.2613e-28 5.5662e-25 3.2063e-27
1.0653e+02 4.9900e-03 5.4000e-03 5.4928e-03 5.4783e-03 1.1136e+02 1.9177e-03 9.1884e-07 1.0056e-06 6.8803e-07 1.1950e+02 7.1048e-02 4.1413e-02 5.4174e-02 4.9587e-02 1.0716e+02 1.4660e-02 9.3062e-03 9.3061e-03 9.2965e-03 1.1218e+02 2.0022e-04 2.4335e-27 1.5192e-24 9.2329e-27
1.0655e+02 5.1469e-03 5.6397e-03 5.7096e-03 5.6989e-03 1.1138e+02 1.9627e-03 1.2219e-06 1.3352e-06 9.2110e-07 1.1952e+02 7.6797e-02 4.8254e-02 6.1292e-02 5.6821e-02 1.0718e+02 1.5541e-02 1.0080e-02 1.0096e-02 1.0086e-02 1.1219e+02 2.2913e-04 7.0928e-27 4.1030e-24 2.6310e-26
1.0658e+02 5.3132e-03 5.8888e-03 5.9353e-03 5.9284e-03 1.1139e+02 2.0118e-03 1.6157e-06 1.7629e-06 1.2263e-06 1.1954e+02 8.2945e-02 5.5878e-02 6.9012e-02 6.4728e-02 1.0721e+02 1.6443e-02 1.0888e-02 1.0922e-02 1.0912e-02 1.1221e+02 2.6061e-04 2.0456e-26 1.0966e-23 7.4189e-26
1.0660e+02 5.4890e-03 6.1474e-03 6.1702e-03 6.1671e-03 1.1141e+02 2.0651e-03 2.1245e-06 2.3145e-06 1.6237e-06 1.1956e+02 8.9530e-02 6.4292e-02 7.7352e-02 7.3316e-02 1.0723e+02 1.7363e-02 1.1729e-02 1.1783e-02 1.1773e-02 1.1222e+02 2.9431e-04 5.8378e-26 2.9002e-23 2.0702e-25
1.0663e+02 5.6743e-03 6.4155e-03 6.4145e-03 6.4150e-03 1.1142e+02 2.1230e-03 2.7780e-06 3.0217e-06 2.1383e-06 1.1958e+02 9.6590e-02 7.3490e-02 8.6325e-02 8.2589e-02 1.0725e+02 1.8300e-02 1.2603e-02 1.2678e-02 1.2667e-02 1.1223e+02 3.2979e-04 1.6485e-25 7.5905e-23 5.7164e-25
1.0665e+02 5.8690e-03 6.6930e-03 6.6683e-03 6.6723e-03 1.1144e+02 2.1858e-03 3.6126e-06 3.9231e-06 2.8006e-06 1.1961e+02 1.0416e-01 8.3460e-02 9.5945e-02 9.2546e-02 1.0728e+02 1.9252e-02 1.3508e-02 1.3604e-02 1.3593e-02 1.1224e+02 3.6651e-04 4.6061e-25 1.9658e-22 1.5620e-24
1.0668e+02 6.0730e-03 6.9799e-03 6.9317e-03 6.9391e-03 1.1145e+02 2.2538e-03 4.6721e-06 5.0653e-06 3.6485e-06 1.1963e+02 1.1229e-01 9.4183e-02 1.0622e-01 1.0319e-01 1.0730e+02 2.0220e-02 1.4444e-02 1.4561e-02 1.4550e-02 1.1225e+02 4.0388e-04 1.2735e-24 5.0382e-22 4.2237e-24
1.0671e+02 6.2858e-03 7.2761e-03 7.2049e-03 7.2156e-03 1.1147e+02 2.3274e-03 6.0095e-06 6.5043e-06 4.7278e-06 1.1965e+02 1.2100e-01 1.0564e-01 1.1715e-01 1.1450e-01 1.0733e+02 2.1202e-02 1.5407e-02 1.5547e-02 1.5536e-02 1.1227e+02 4.4123e-04 3.4840e-24 1.2778e-21 1.1302e-23
1.0673e+02 6.5072e-03 7.5816e-03 7.4879e-03 7.5017e-03 1.1148e+02 2.4072e-03 7.6881e-06 8.3069e-06 6.0941e-06 1.1967e+02 1.3031e-01 1.1779e-01 1.2873e-01 1.2649e-01 1.0735e+02 2.2197e-02 1.6398e-02 1.6560e-02 1.6549e-02 1.1228e+02 4.7786e-04 9.4315e-24 3.2069e-21 2.9926e-23
1.0676e+02 6.7367e-03 7.8961e-03 7.7807e-03 7.7975e-03 1.1150e+02 2.4936e-03 9.7830e-06 1.0552e-05 7.8142e-06 1.1969e+02 1.4024e-01 1.3064e-01 1.4096e-01 1.3915e-01 1.0738e+02 2.3204e-02 1.7413e-02 1.7598e-02 1.7586e-02 1.1229e+02 5.1302e-04 2.5263e-23 7.9644e-21 7.8417e-23
1.0678e+02 6.9738e-03 8.2195e-03 8.0833e-03 8.1027e-03 1.1151e+02 2.5871e-03 1.2383e-05 1.3333e-05 9.9681e-06 1.1972e+02 1.5078e-01 1.4415e-01 1.5384e-01 1.5246e-01 1.0740e+02 2.4224e-02 1.8452e-02 1.8659e-02 1.8647e-02 1.1230e+02 5.4600e-04 6.6960e-23 1.9574e-20 2.0334e-22
1.0681e+02 7.2178e-03 8.5516e-03 8.3955e-03 8.4175e-03 1.1153e+02 2.6885e-03 1.5592e-05 1.6757e-05 1.2651e-05 1.1974e+02 1.6192e-01 1.5831e-01 1.6734e-01 1.6642e-01 1.0742e+02 2.5255e-02 1.9512e-02 1.9740e-02 1.9727e-02 1.1231e+02 5.7609e-04 1.7561e-22 4.7603e-20 5.2176e-22
1.0683e+02 7.4682e-03 8.8921e-03 8.7171e-03 8.7414e-03 1.1154e+02 2.7983e-03 1.9530e-05 2.0951e-05 1.5974e-05 1.1976e+02 1.7360e-01 1.7312e-01 1.8145e-01 1.8101e-01 1.0745e+02 2.6299e-02 2.0591e-02 2.0840e-02 2.0827e-02 1.1232e+02 6.0265e-04 4.5574e-22 1.1456e-19 1.3249e-21
1.0686e+02 7.7243e-03 9.2407e-03 9.0480e-03 9.0744e-03 1.1156e+02 2.9172e-03 2.4339e-05 2.6060e-05 2.0069e-05 1.1978e+02 1.8580e-01 1.8856e-01 1.9614e-01 1.9620e-01 1.0747e+02 2.7355e-02 2.1688e-02 2.1956e-02 2.1942e-02 1.1234e+02 6.2514e-04 1.1703e-21 2.7284e-19 3.3292e-21
1.0688e+02 7.9855e-03 9.5971e-03 9.3879e-03 9.4162e-03 1.1157e+02 3.0459e-03 3.0178e-05 3.2251e-05 2.5090e-05 1.1981e+02 1.9842e-01 2.0462e-01 2.1138e-01 2.1197e-01 1.0750e+02 2.8424e-02 2.2800e-02 2.3085e-02 2.3071e-02 1.1235e+02 6.4313e-04 2.9736e-21 6.4301e-19 8.2786e-21
1.0691e+02 8.2510e-03 9.9610e-03 9.7365e-03 9.7664e-03 1.1159e+02 3.1852e-03 3.7233e-05 3.9711e-05 3.1213e-05 1.1983e+02 2.1141e-01 2.2129e-01 2.2712e-01 2.2827e-01 1.0752e+02 2.9505e-02 2.3925e-02 2.4226e-02 2.4212e-02 1.1236e+02 6.5634e-04 7.4765e-21 1.4996e-18 2.0372e-20
1.0694e+02 8.5204e-03 1.0332e-02 1.0093e-02 1.0125e-02 1.1160e+02 3.3357e-03 4.5711e-05 4.8657e-05 3.8645e-05 1.1985e+02 2.2468e-01 2.3853e-01 2.4332e-01 2.4506e-01 1.0755e+02 3.0601e-02 2.5061e-02 2.5377e-02 2.5362e-02 1.1237e+02 6.6464e-04 1.8600e-20 3.4609e-18 4.9608e-20
1.0696e+02 8.7929e-03 1.0709e-02 1.0458e-02 1.0491e-02 1.1162e+02 3.4982e-03 5.5849e-05 5.9327e-05 4.7618e-05 1.1987e+02 2.3814e-01 2.5630e-01 2.5990e-01 2.6228e-01 1.0757e+02 3.1711e-02 2.6206e-02 2.6534e-02 2.6519e-02 1.1238e+02 6.6808e-04 4.5790e-20 7.9039e-18 1.1954e-19
1.0699e+02 9.0680e-03 1.1093e-02 1.0830e-02 1.0864e-02 1.1163e+02 3.6734e-03 6.7913e-05 7.1993e-05 5.8401e-05 1.1989e+02 2.5170e-01 2.7454e-01 2.7681e-01 2.7984e-01 1.0759e+02 3.2837e-02 2.7358e-02 2.7697e-02 2.7682e-02 1.1239e+02 6.6690e-04 1.1154e-19 1.7863e-17 2.8508e-19
1.0701e+02 9.3452e-03 1.1483e-02 1.1209e-02 1.1244e-02 1.1165e+02 3.8619e-03 8.2198e-05 8.6952e-05 7.1296e-05 1.1992e+02 2.6530e-01 2.9316e-01 2.9398e-01 2.9767e-01 1.0762e+02 3.3980e-02 2.8515e-02 2.8863e-02 2.8848e-02 1.1241e+02 6.6148e-04 2.6885e-19 3.9948e-17 6.7277e-19
1.0704e+02 9.6241e-03 1.1877e-02 1.1594e-02 1.1630e-02 1.1166e+02 4.0643e-03 9.9033e-05 1.0454e-04 8.6644e-05 1.1994e+02 2.7886e-01 3.1204e-01 3.1131e-01 3.1566e-01 1.0764e+02 3.5142e-02 2.9675e-02 3.0031e-02 3.0016e-02 1.1242e+02 6.5239e-04 6.4121e-19 8.8409e-17 1.5712e-18
1.0706e+02 9.9044e-03 1.2276e-02 1.1985e-02 1.2021e-02 1.1168e+02 4.2812e-03 1.1878e-04 1.2511e-04 1.0483e-04 1.1996e+02 2.9234e-01 3.3106e-01 3.2871e-01 3.3372e-01 1.0767e+02 3.6322e-02 3.0837e-02 3.1199e-02 3.1184e-02 1.1243e+02 6.4032e-04 1.5133e-18 1.9362e-16 3.6311e-18
1.0709e+02 1.0186e-02 1.2679e-02 1.2381e-02 1.2418e-02 1.1169e+02 4.5131e-03 1.4185e-04 1.4908e-04 1.2627e-04 1.1998e+02 3.0569e-01 3.5006e-01 3.4611e-01 3.5173e-01 1.0769e+02 3.7523e-02 3.1999e-02 3.2366e-02 3.2351e-02 1.1244e+02 6.2607e-04 3.5339e-18 4.1961e-16 8.3046e-18
1.0711e+02 1.0468e-02 1.3086e-02 1.2782e-02 1.2818e-02 1.1171e+02 4.7604e-03 1.6867e-04 1.7688e-04 1.5144e-04 1.2000e+02 3.1889e-01 3.6887e-01 3.6339e-01 3.6956e-01 1.0771e+02 3.8746e-02 3.3160e-02 3.3531e-02 3.3517e-02 1.1245e+02 6.1051e-04 8.1660e-18 8.9991e-16 1.8796e-17
1.0714e+02 1.0751e-02 1.3496e-02 1.3187e-02 1.3223e-02 1.1172e+02 5.0233e-03 1.9973e-04 2.0898e-04 1.8087e-04 1.2003e+02 3.3194e-01 3.8733e-01 3.8046e-01 3.8710e-01 1.0774e+02 3.9993e-02 3.4320e-02 3.4693e-02 3.4680e-02 1.1247e+02 5.9456e-04 1.8672e-17 1.9098e-15 4.2100e-17
1.0717e+02 1.1036e-02 1.3908e-02 1.3594e-02 1.3630e-02 1.1174e+02 5.3020e-03 2.3554e-04 2.4589e-04 2.1511e-04 1.2005e+02 3.4485e-01 4.0526e-01 3.9719e-01 4.0421e-01 1.0776e+02 4.1265e-02 3.5477e-02 3.5853e-02 3.5841e-02 1.1248e+02 5.7912e-04 4.2245e-17 4.0110e-15 9.3316e-17
1.0719e+02 1.1321e-02 1.4321e-02 1.4004e-02 1.4040e-02 1.1175e+02 5.5968e-03 2.7668e-04 2.8817e-04 2.5480e-04 1.2007e+02 3.5762e-01 4.2252e-01 4.1349e-01 4.2076e-01 1.0779e+02 4.2563e-02 3.6631e-02 3.7009e-02 3.6999e-02 1.1249e+02 5.6505e-04 9.4579e-17 8.3360e-15 2.0469e-16
1.0722e+02 1.1608e-02 1.4736e-02 1.4416e-02 1.4452e-02 1.1177e+02 5.9075e-03 3.2374e-04 3.3642e-04 3.0060e-04 1.2009e+02 3.7028e-01 4.3898e-01 4.2924e-01 4.3665e-01 1.0781e+02 4.3888e-02 3.7782e-02 3.8163e-02 3.8155e-02 1.1250e+02 5.5312e-04 2.0952e-16 1.7144e-14 4.4435e-16
1.0724e+02 1.1896e-02 1.5151e-02 1.4829e-02 1.4865e-02 1.1178e+02 6.2339e-03 3.7739e-04 3.9127e-04 3.5325e-04 1.2011e+02 3.8284e-01 4.5453e-01 4.4433e-01 4.5175e-01 1.0784e+02 4.5243e-02 3.8931e-02 3.9314e-02 3.9308e-02 1.1251e+02 5.4398e-04 4.5930e-16 3.4891e-14 9.5459e-16
1.0727e+02 1.2186e-02 1.5567e-02 1.5243e-02 1.5278e-02 1.1180e+02 6.5760e-03 4.3832e-04 4.5341e-04 4.1353e-04 1.2014e+02 3.9533e-01 4.6912e-01 4.5867e-01 4.6597e-01 1.0786e+02 4.6628e-02 4.0077e-02 4.0464e-02 4.0461e-02 1.1252e+02 5.3814e-04 9.9627e-16 7.0272e-14 2.0295e-15
1.0729e+02 1.2479e-02 1.5981e-02 1.5656e-02 1.5691e-02 1.1181e+02 6.9334e-03 5.0730e-04 5.2356e-04 4.8226e-04 1.2016e+02 4.0773e-01 4.8271e-01 4.7216e-01 4.7925e-01 1.0788e+02 4.8044e-02 4.1223e-02 4.1614e-02 4.1614e-02 1.1254e+02 5.3592e-04 2.1384e-15 1.4005e-13 4.2700e-15
1.0732e+02 1.2776e-02 1.6394e-02 1.6069e-02 1.6103e-02 1.1183e+02 7.3056e-03 5.8510e-04 6.0249e-04 5.6035e-04 1.2018e+02 4.2005e-01 4.9530e-01 4.8473e-01 4.9152e-01 1.0791e+02 4.9493e-02 4.2369e-02 4.2765e-02 4.2769e-02 1.1255e+02 5.3747e-04 4.5417e-15 2.7623e-13 8.8910e-15
1.0734e+02 1.3075e-02 1.6805e-02 1.6481e-02 1.6514e-02 1.1184e+02 7.6921e-03 6.7259e-04 6.9101e-04 6.4871e-04 1.2020e+02 4.3226e-01 5.0693e-01 4.9635e-01 5.0277e-01 1.0793e+02 5.0974e-02 4.3516e-02 4.3919e-02 4.3927e-02 1.1256e+02 5.4274e-04 9.5449e-15 5.3913e-13 1.8321e-14
1.0737e+02 1.3380e-02 1.7213e-02 1.6890e-02 1.6923e-02 1.1186e+02 8.0923e-03 7.7064e-04 7.8998e-04 7.4834e-04 1.2022e+02 4.4431e-01 5.1764e-01 5.0700e-01 5.1300e-01 1.0796e+02 5.2489e-02 4.4667e-02 4.5079e-02 4.5090e-02 1.1257e+02 5.5151e-04 1.9850e-14 1.0413e-12 3.7363e-14
1.0740e+02 1.3688e-02 1.7619e-02 1.7298e-02 1.7329e-02 1.1187e+02 8.5055e-03 8.8021e-04 9.0031e-04 8.6027e-04 1.2025e+02 4.5614e-01 5.2749e-01 5.1669e-01 5.2227e-01 1.0798e+02 5.4039e-02 4.5824e-02 4.6245e-02 4.6260e-02 1.1258e+02 5.6338e-04 4.0848e-14 1.9903e-12 7.5409e-14
1.0742e+02 1.4003e-02 1.8021e-02 1.7702e-02 1.7733e-02 1.1189e+02 8.9310e-03 1.0023e-03 1.0229e-03 9.8554e-04 1.2027e+02 4.6768e-01 5.3654e-01 5.2545e-01 5.3061e-01 1.0801e+02 5.5622e-02 4.6988e-02 4.7420e-02 4.7440e-02 1.1259e+02 5.7780e-04 8.3178e-14 3.7645e-12 1.5062e-13
1.0745e+02 1.4323e-02 1.8419e-02 1.8103e-02 1.8134e-02 1.1190e+02 9.3679e-03 1.1378e-03 1.1588e-03 1.1253e-03 1.2029e+02 4.7885e-01 5.4484e-01 5.3334e-01 5.3812e-01 1.0803e+02 5.7239e-02 4.8162e-02 4.8607e-02 4.8631e-02 1.1261e+02 5.9412e-04 1.6760e-13 7.0464e-12 2.9775e-13
1.0747e+02 1.4650e-02 1.8812e-02 1.8501e-02 1.8531e-02 1.1192e+02 9.8154e-03 1.2879e-03 1.3090e-03 1.2806e-03 1.2031e+02 4.8955e-01 5.5243e-01 5.4043e-01 5.4486e-01 1.0805e+02 5.8890e-02 4.9349e-02 4.9807e-02 4.9835e-02 1.1262e+02 6.1160e-04 3.3417e-13 1.3052e-11 5.8252e-13
1.0750e+02 1.4984e-02 1.9201e-02 1.8896e-02 1.8924e-02 1.1194e+02 1.0273e-02 1.4537e-03 1.4744e-03 1.4525e-03 1.2034e+02 4.9968e-01 5.5933e-01 5.4678e-01 5.5090e-01 1.0808e+02 6.0573e-02 5.0550e-02 5.1022e-02 5.1055e-02 1.1263e+02 6.2950e-04 6.5933e-13 2.3926e-11 1.1279e-12
1.0752e+02 1.5326e-02 1.9585e-02 1.9286e-02 1.9314e-02 1.1195e+02 1.0739e-02 1.6362e-03 1.6563e-03 1.6424e-03 1.2036e+02 5.0917e-01 5.6553e-01 5.5244e-01 5.5632e-01 1.0810e+02 6.2288e-02 5.1768e-02 5.2255e-02 5.2292e-02 1.1264e+02 6.4707e-04 1.2873e-12 4.3402e-11 2.1614e-12
1.0755e+02 1.5675e-02 1.9963e-02 1.9672e-02 1.9699e-02 1.1197e+02 1.1213e-02 1.8366e-03 1.8556e-03 1.8512e-03 1.2038e+02 5.1793e-01 5.7103e-01 5.5747e-01 5.6114e-01 1.0813e+02 6.4032e-02 5.3005e-02 5.3508e-02 5.3548e-02 1.1265e+02 6.6362e-04 2.4869e-12 7.7916e-11 4.0992e-12
1.0757e+02 1.6033e-02 2.0335e-02 2.0054e-02 2.0081e-02 1.1198e+02 1.1693e-02 2.0560e-03 2.0734e-03 2.0801e-03 1.2040e+02 5.2589e-01 5.7581e-01 5.6189e-01 5.6538e-01 1.0815e+02 6.5805e-02 5.4264e-02 5.4782e-02 5.4825e-02 1.1267e+02 6.7860e-04 4.7544e-12 1.3842e-10 7.6944e-12
1.0760e+02 1.6399e-02 2.0702e-02 2.0432e-02 2.0458e-02 1.1200e+02 1.2180e-02 2.2955e-03 2.3108e-03 2.3301e-03 1.2042e+02 5.3302e-01 5.7982e-01 5.6571e-01 5.6903e-01 1.0818e+02 6.7603e-02 5.5545e-02 5.6078e-02 5.6124e-02 1.1268e+02 6.9160e-04 8.9942e-12 2.4336e-10 1.4294e-11
1.0763e+02 1.6773e-02 2.1063e-02 2.0806e-02 2.0832e-02 1.1201e+02 1.2672e-02 2.5562e-03 2.5688e-03 2.6025e-03 1.2045e+02 5.3926e-01 5.8304e-01 5.6892e-01 5.7208e-01 1.0820e+02 6.9424e-02 5.6850e-02 5.7398e-02 5.7445e-02 1.1269e+02 7.0239e-04 1.6837e-11 4.2343e-10 2.6283e-11
1.0765e+02 1.7156e-02 2.1418e-02 2.1177e-02 2.1201e-02 1.1203e+02 1.3167e-02 2.8391e-03 2.8485e-03 2.8980e-03 1.2047e+02 5.4461e-01 5.8546e-01 5.7150e-01 5.7450e-01 1.0822e+02 7.1266e-02 5.8181e-02 5.8741e-02 5.8791e-02 1.1270e+02 7.1096e-04 3.1190e-11 7.2909e-10 4.7832e-11
1.0768e+02 1.7547e-02 2.1768e-02 2.1543e-02 2.1567e-02 1.1204e+02 1.3666e-02 3.1453e-03 3.1508e-03 3.2177e-03 1.2049e+02 5.4907e-01 5.8705e-01 5.7343e-01 5.7623e-01 1.0825e+02 7.3123e-02 5.9538e-02 6.0110e-02 6.0160e-02 1.1271e+02 7.1756e-04 5.7176e-11 1.2424e-09 8.6155e-11
1.0770e+02 1.7946e-02 2.2112e-02 2.1906e-02 2.1929e-02 1.1206e+02 1.4167e-02 3.4757e-03 3.4767e-03 3.5625e-03 1.2051e+02 5.5263e-01 5.8782e-01 5.7467e-01 5.7726e-01 1.0827e+02 7.4995e-02 6.0922e-02 6.1504e-02 6.1554e-02 1.1272e+02 7.2266e-04 1.0372e-10 2.0952e-09 1.5360e-10
1.0773e+02 1.8354e-02 2.2451e-02 2.2266e-02 2.2288e-02 1.1207e+02 1.4669e-02 3.8312e-03 3.8269e-03 3.9330e-03 1.2053e+02 5.5532e-01 5.8778e-01 5.7522e-01 5.7756e-01 1.0830e+02 7.6875e-02 6.2334e-02 6.2922e-02 6.2971e-02 1.1274e+02 7.2701e-04 1.8618e-10 3.4968e-09 2.7103e-10
1.0775e+02 1.8769e-02 2.2785e-02 2.2623e-02 2.2644e-02 1.1209e+02 1.5171e-02 4.2125e-03 4.2023e-03 4.3299e-03 1.2056e+02 5.5715e-01 5.8695e-01 5.7505e-01 5.7711e-01 1.0832e+02 7.8761e-02 6.3771e-02 6.4364e-02 6.4412e-02 1.1275e+02 7.3156e-04 3.3073e-10 5.7757e-09 4.7337e-10
1.0778e+02 1.9191e-02 2.3114e-02 2.2977e-02 2.2998e-02 1.1210e+02 1.5673e-02 4.6203e-03 4.6035e-03 4.7538e-03 1.2058e+02 5.5816e-01 5.8537e-01 5.7417e-01 5.7591e-01 1.0835e+02 8.0648e-02 6.5235e-02 6.5830e-02 6.5875e-02 1.1276e+02 7.3748e-04 5.8137e-10 9.4415e-09 8.1834e-10
1.0780e+02 1.9621e-02 2.3439e-02 2.3330e-02 2.3350e-02 1.1212e+02 1.6174e-02 5.0551e-03 5.0310e-03 5.2051e-03 1.2060e+02 5.5836e-01 5.8308e-01 5.7258e-01 5.7399e-01 1.0837e+02 8.2532e-02 6.6724e-02 6.7318e-02 6.7359e-02 1.1277e+02 7.4611e-04 1.0113e-09 1.5275e-08 1.4003e-09
1.0783e+02 2.0057e-02 2.3760e-02 2.3680e-02 2.3699e-02 1.1213e+02 1.6673e-02 5.5174e-03 5.4854e-03 5.6840e-03 1.2062e+02 5.5779e-01 5.8012e-01 5.7030e-01 5.7135e-01 1.0839e+02 8.4410e-02 6.8237e-02 6.8827e-02 6.8864e-02 1.1278e+02 7.5892e-04 1.7410e-09 2.4457e-08 2.3718e-09
1.0786e+02 2.0500e-02 2.4079e-02 2.4030e-02 2.4048e-02 1.1215e+02 1.7170e-02 6.0074e-03 5.9670e-03 6.1907e-03 1.2064e+02 5.5647e-01 5.7653e-01 5.6733e-01 5.6800e-01 1.0842e+02 8.6277e-02 6.9772e-02 7.0355e-02 7.0387e-02 1.1279e+02 7.7744e-04 2.9659e-09 3.8757e-08 3.9765e-09
1.0788e+02 2.0949e-02 2.4395e-02 2.4378e-02 2.4395e-02 1.1216e+02 1.7664e-02 6.5253e-03 6.4759e-03 6.7251e-03 1.2067e+02 5.5444e-01 5.7235e-01 5.6369e-01 5.6398e-01 1.0844e+02 8.8130e-02 7.1327e-02 7.1901e-02 7.1928e-02 1.1281e+02 8.0321e-04 5.0000e-09 6.0788e-08 6.5993e-09
1.0791e+02 2.1403e-02 2.4710e-02 2.4726e-02 2.4741e-02 1.1218e+02 1.8154e-02 7.0711e-03 7.0122e-03 7.2871e-03 1.2069e+02 5.5175e-01 5.6760e-01 5.5938e-01 5.5930e-01 1.0847e+02 8.9966e-02 7.2901e-02 7.3463e-02 7.3484e-02 1.1282e+02 8.3772e-04 8.3418e-09 9.4365e-08 1.0841e-08
1.0793e+02 2.1862e-02 2.5024e-02 2.5073e-02 2.5088e-02 1.1219e+02 1.8641e-02 7.6445e-03 7.5758e-03 7.8763e-03 1.2071e+02 5.4844e-01 5.6231e-01 5.5442e-01 5.5396e-01 1.0849e+02 9.1781e-02 7.4492e-02 7.5039e-02 7.5054e-02 1.1283e+02 8.8233e-04 1.3773e-08 1.4499e-07 1.7630e-08
1.0796e+02 2.2326e-02 2.5338e-02 2.5421e-02 2.5435e-02 1.1221e+02 1.9125e-02 8.2452e-03 8.1666e-03 8.4923e-03 1.2073e+02 5.4457e-01 5.5650e-01 5.4881e-01 5.4799e-01 1.0851e+02 9.3574e-02 7.6097e-02 7.6628e-02 7.6637e-02 1.1284e+02 9.3822e-04 2.2504e-08 2.2049e-07 2.8382e-08
1.0798e+02 2.2795e-02 2.5652e-02 2.5770e-02 2.5782e-02 1.1222e+02 1.9606e-02 8.8729e-03 8.7843e-03 9.1343e-03 1.2076e+02 5.4018e-01 5.5016e-01 5.4258e-01 5.4141e-01 1.0854e+02 9.5341e-02 7.7715e-02 7.8228e-02 7.8230e-02 1.1285e+02 1.0063e-03 3.6389e-08 3.3190e-07 4.5230e-08
1.0801e+02 2.3269e-02 2.5968e-02 2.6119e-02 2.6130e-02 1.1224e+02 2.0084e-02 9.5268e-03 9.4283e-03 9.8017e-03 1.2078e+02 5.3535e-01 5.4332e-01 5.3575e-01 5.3425e-01 1.0856e+02 9.7083e-02 7.9344e-02 7.9838e-02 7.9832e-02 1.1287e+02 1.0872e-03 5.8232e-08 4.9452e-07 7.1355e-08
1.0803e+02 2.3747e-02 2.6287e-02 2.6470e-02 2.6479e-02 1.1225e+02 2.0560e-02 1.0206e-02 1.0098e-02 1.0493e-02 1.2080e+02 5.3014e-01 5.3599e-01 5.2837e-01 5.2657e-01 1.0859e+02 9.8798e-02 8.0982e-02 8.1455e-02 8.1443e-02 1.1288e+02 1.1813e-03 9.2225e-08 7.2934e-07 1.1144e-07
1.0806e+02 2.4229e-02 2.6608e-02 2.6822e-02 2.6831e-02 1.1227e+02 2.1035e-02 1.0910e-02 1.0793e-02 1.1209e-02 1.2082e+02 5.2461e-01 5.2820e-01 5.2052e-01 5.1844e-01 1.0861e+02 1.0049e-01 8.2628e-02 8.3080e-02 8.3062e-02 1.1289e+02 1.2882e-03 1.4455e-07 1.0648e-06 1.7231e-07
1.0809e+02 2.4716e-02 2.6934e-02 2.7177e-02 2.7183e-02 1.1228e+02 2.1510e-02 1.1638e-02 1.1513e-02 1.1946e-02 1.2084e+02 5.1881e-01 5.1999e-01 5.1228e-01 5.0997e-01 1.0864e+02 1.0215e-01 8.4280e-02 8.4711e-02 8.4686e-02 1.1290e+02 1.4077e-03 2.2423e-07 1.5389e-06 2.6377e-07
1.0811e+02 2.5207e-02 2.7264e-02 2.7534e-02 2.7539e-02 1.1230e+02 2.1986e-02 1.2388e-02 1.2255e-02 1.2704e-02 1.2087e+02 5.1280e-01 5.1141e-01 5.0377e-01 5.0126e-01 1.0866e+02 1.0379e-01 8.5937e-02 8.6347e-02 8.6318e-02 1.1291e+02 1.5386e-03 3.4426e-07 2.2016e-06 3.9975e-07
1.0814e+02 2.5703e-02 2.7600e-02 2.7893e-02 2.7896e-02 1.1231e+02 2.2465e-02 1.3160e-02 1.3021e-02 1.3482e-02 1.2089e+02 5.0663e-01 5.0256e-01 4.9511e-01 4.9246e-01 1.0868e+02 1.0540e-01 8.7600e-02 8.7989e-02 8.7955e-02 1.1292e+02 1.6797e-03 5.2308e-07 3.1183e-06 5.9981e-07
1.0816e+02 2.6204e-02 2.7943e-02 2.8255e-02 2.8257e-02 1.1233e+02 2.2949e-02 1.3952e-02 1.3807e-02 1.4277e-02 1.2091e+02 5.0032e-01 4.9350e-01 4.8644e-01 4.8370e-01 1.0871e+02 1.0700e-01 8.9268e-02 8.9637e-02 8.9598e-02 1.1294e+02 1.8293e-03 7.8664e-07 4.3727e-06 8.9109e-07
1.0819e+02 2.6711e-02 2.8293e-02 2.8620e-02 2.8620e-02 1.1234e+02 2.3440e-02 1.4762e-02 1.4615e-02 1.5090e-02 1.2093e+02 4.9390e-01 4.8435e-01 4.7791e-01 4.7513e-01 1.0873e+02 1.0857e-01 9.0941e-02 9.1290e-02 9.1247e-02 1.1295e+02 1.9852e-03 1.1709e-06 6.0708e-06 1.3107e-06
1.0821e+02 2.7223e-02 2.8650e-02 2.8989e-02 2.8988e-02 1.1236e+02 2.3941e-02 1.5591e-02 1.5441e-02 1.5918e-02 1.2095e+02 4.8739e-01 4.7521e-01 4.6962e-01 4.6685e-01 1.0876e+02 1.1014e-01 9.2619e-02 9.2950e-02 9.2904e-02 1.1296e+02 2.1453e-03 1.7249e-06 8.3451e-06 1.9090e-06
1.0824e+02 2.7742e-02 2.9017e-02 2.9362e-02 2.9359e-02 1.1237e+02 2.4454e-02 1.6435e-02 1.6285e-02 1.6760e-02 1.2098e+02 4.8081e-01 4.6617e-01 4.6168e-01 4.5897e-01 1.0878e+02 1.1169e-01 9.4304e-02 9.4617e-02 9.4568e-02 1.1297e+02 2.3070e-03 2.5151e-06 1.1359e-05 2.7531e-06
1.0826e+02 2.8268e-02 2.9392e-02 2.9739e-02 2.9734e-02 1.1239e+02 2.4983e-02 1.7295e-02 1.7147e-02 1.7614e-02 1.2100e+02 4.7415e-01 4.5734e-01 4.5415e-01 4.5153e-01 1.0881e+02 1.1324e-01 9.5997e-02 9.6292e-02 9.6242e-02 1.1298e+02 2.4678e-03 3.6300e-06 1.5309e-05 3.9314e-06
1.0829e+02 2.8801e-02 2.9778e-02 3.0120e-02 3.0114e-02 1.1240e+02 2.5529e-02 1.8169e-02 1.8024e-02 1.8480e-02 1.2102e+02 4.6742e-01 4.4876e-01 4.4706e-01 4.4455e-01 1.0883e+02 1.1478e-01 9.7700e-02 9.7978e-02 9.7926e-02 1.1299e+02 2.6250e-03 5.1856e-06 2.0434e-05 5.5593e-06
1.0832e+02 2.9342e-02 3.0174e-02 3.0507e-02 3.0499e-02 1.1242e+02 2.6097e-02 1.9055e-02 1.8916e-02 1.9357e-02 1.2104e+02 4.6062e-01 4.4050e-01 4.4038e-01 4.3799e-01 1.0885e+02 1.1633e-01 9.9413e-02 9.9674e-02 9.9622e-02 1.1301e+02 2.7762e-03 7.3326e-06 2.7012e-05 7.7845e-06
1.0834e+02 2.9891e-02 3.0580e-02 3.0899e-02 3.0889e-02 1.1243e+02 2.6690e-02 1.9954e-02 1.9821e-02 2.0243e-02 1.2106e+02 4.5375e-01 4.3257e-01 4.3406e-01 4.3177e-01 1.0888e+02 1.1788e-01 1.0114e-01 1.0138e-01 1.0133e-01 1.1302e+02 2.9192e-03 1.0263e-05 3.5364e-05 1.0795e-05
1.0837e+02 3.0450e-02 3.0999e-02 3.1297e-02 3.1286e-02 1.1245e+02 2.7311e-02 2.0863e-02 2.0740e-02 2.1139e-02 1.2109e+02 4.4681e-01 4.2498e-01 4.2799e-01 4.2579e-01 1.0890e+02 1.1945e-01 1.0288e-01 1.0311e-01 1.0306e-01 1.1303e+02 3.0520e-03 1.4220e-05 4.5861e-05 1.4824e-05
1.0839e+02 3.1019e-02 3.1429e-02 3.1702e-02 3.1689e-02 1.1246e+02 2.7963e-02 2.1783e-02 2.1670e-02 2.2043e-02 1.2111e+02 4.3981e-01 4.1769e-01 4.2206e-01 4.1990e-01 1.0893e+02 1.2103e-01 1.0464e-01 1.0485e-01 1.0480e-01 1.1304e+02 3.1732e-03 1.9503e-05 5.8913e-05 2.0161e-05
1.0842e+02 3.1597e-02 3.1871e-02 3.2114e-02 3.2099e-02 1.1248e+02 2.8650e-02 2.2714e-02 2.2613e-02 2.2956e-02 1.2113e+02 4.3273e-01 4.1068e-01 4.1613e-01 4.1398e-01 1.0895e+02 1.2262e-01 1.0641e-01 1.0661e-01 1.0655e-01 1.1305e+02 3.2816e-03 2.6480e-05 7.4975e-05 2.7156e-05
1.0844e+02 3.2186e-02 3.2326e-02 3.2534e-02 3.2517e-02 1.1249e+02 2.9374e-02 2.3654e-02 2.3566e-02 2.3878e-02 1.2115e+02 4.2559e-01 4.0387e-01 4.1009e-01 4.0789e-01 1.0898e+02 1.2424e-01 1.0821e-01 1.0839e-01 1.0833e-01 1.1307e+02 3.3769e-03 3.5591e-05 9.4535e-05 3.6228e-05
1.0847e+02 3.2786e-02 3.2793e-02 3.2962e-02 3.2944e-02 1.1251e+02 3.0139e-02 2.4606e-02 2.4532e-02 2.4809e-02 1.2118e+02 4.1838e-01 3.9720e-01 4.0381e-01 4.0152e-01 1.0900e+02 1.2588e-01 1.1003e-01 1.1018e-01 1.1013e-01 1.1308e+02 3.4592e-03 4.7358e-05 1.1811e-04 4.7869e-05
1.0849e+02 3.3398e-02 3.3273e-02 3.3400e-02 3.3380e-02 1.1252e+02 3.0948e-02 2.5568e-02 2.5508e-02 2.5752e-02 1.2120e+02 4.1111e-01 3.9060e-01 3.9721e-01 3.9480e-01 1.0902e+02 1.2755e-01 1.1187e-01 1.1200e-01 1.1195e-01 1.1309e+02 3.5293e-03 6.2385e-05 1.4623e-04 6.2649e-05
1.0852e+02 3.4020e-02 3.3767e-02 3.3848e-02 3.3827e-02 1.1254e+02 3.1802e-02 2.6543e-02 2.6498e-02 2.6707e-02 1.2122e+02 4.0377e-01 3.8399e-01 3.9024e-01 3.8770e-01 1.0905e+02 1.2925e-01 1.1373e-01 1.1385e-01 1.1379e-01 1.1310e+02 3.5888e-03 8.1363e-05 1.7944e-04 8.1216e-05
1.0855e+02 3.4654e-02 3.4274e-02 3.4306e-02 3.4284e-02 1.1255e+02 3.2704e-02 2.7531e-02 2.7500e-02 2.7675e-02 1.2124e+02 3.9636e-01 3.7729e-01 3.8289e-01 3.8021e-01 1.0907e+02 1.3097e-01 1.1562e-01 1.1571e-01 1.1565e-01 1.1311e+02 3.6397e-03 1.0506e-04 2.1825e-04 1.0429e-04
1.0857e+02 3.5300e-02 3.4794e-02 3.4776e-02 3.4752e-02 1.1257e+02 3.3655e-02 2.8534e-02 2.8517e-02 2.8659e-02 1.2126e+02 3.8887e-01 3.7045e-01 3.7517e-01 3.7237e-01 1.0910e+02 1.3272e-01 1.1754e-01 1.1760e-01 1.1754e-01 1.1312e+02 3.6848e-03 1.3432e-04 2.6316e-04 1.3267e-04
1.0860e+02 3.5957e-02 3.5327e-02 3.5259e-02 3.5233e-02 1.1258e+02 3.4657e-02 2.9554e-02 2.9551e-02 2.9661e-02 1.2129e+02 3.8129e-01 3.6339e-01 3.6714e-01 3.6426e-01 1.0912e+02 1.3450e-01 1.1947e-01 1.1952e-01 1.1945e-01 1.1314e+02 3.7274e-03 1.7004e-04 3.1459e-04 1.6718e-04
1.0862e+02 3.6625e-02 3.5874e-02 3.5754e-02 3.5727e-02 1.1260e+02 3.5711e-02 3.0593e-02 3.0603e-02 3.0683e-02 1.2131e+02 3.7362e-01 3.5608e-01 3.5887e-01 3.5596e-01 1.0915e+02 1.3631e-01 1.2143e-01 1.2145e-01 1.2138e-01 1.1315e+02 3.7713e-03 2.1314e-04 3.7291e-04 2.0871e-04
1.0865e+02 3.7304e-02 3.6434e-02 3.6263e-02 3.6234e-02 1.1261e+02 3.6817e-02 3.1654e-02 3.1675e-02 3.1729e-02 1.2133e+02 3.6585e-01 3.4847e-01 3.5043e-01 3.4755e-01 1.0917e+02 1.3814e-01 1.2342e-01 1.2341e-01 1.2334e-01 1.1316e+02 3.8209e-03 2.6455e-04 4.3837e-04 2.5813e-04
1.0867e+02 3.7993e-02 3.7007e-02 3.6786e-02 3.6757e-02 1.1263e+02 3.7976e-02 3.2739e-02 3.2771e-02 3.2801e-02 1.2135e+02 3.5797e-01 3.4056e-01 3.4190e-01 3.3911e-01 1.0919e+02 1.4000e-01 1.2542e-01 1.2539e-01 1.2531e-01 1.1317e+02 3.8804e-03 3.2517e-04 5.1114e-04 3.1632e-04
1.0870e+02 3.8691e-02 3.7593e-02 3.7325e-02 3.7294e-02 1.1264e+02 3.9186e-02 3.3852e-02 3.3892e-02 3.3902e-02 1.2137e+02 3.4999e-01 3.3232e-01 3.3334e-01 3.3069e-01 1.0922e+02 1.4188e-01 1.2743e-01 1.2738e-01 1.2730e-01 1.1318e+02 3.9547e-03 3.9581e-04 5.9121e-04 3.8405e-04
1.0872e+02 3.9399e-02 3.8191e-02 3.7878e-02 3.7847e-02 1.1266e+02 4.0446e-02 3.4995e-02 3.5043e-02 3.5035e-02 1.2140e+02 3.4192e-01 3.2379e-01 3.2480e-01 3.2235e-01 1.0924e+02 1.4378e-01 1.2946e-01 1.2939e-01 1.2930e-01 1.1319e+02 4.0483e-03 4.7716e-04 6.7845e-04 4.6202e-04
1.0875e+02 4.0116e-02 3.8803e-02 3.8448e-02 3.8416e-02 1.1267e+02 4.1756e-02 3.6171e-02 3.6225e-02 3.6202e-02 1.2142e+02 3.3377e-01 3.1499e-01 3.1630e-01 3.1408e-01 1.0927e+02 1.4569e-01 1.3150e-01 1.3142e-01 1.3132e-01 1.1321e+02 4.1660e-03 5.6971e-04 7.7255e-04 5.5076e-04
1.0878e+02 4.0840e-02 3.9427e-02 3.9035e-02 3.9001e-02 1.1269e+02 4.3113e-02 3.7383e-02 3.7443e-02 3.7406e-02 1.2144e+02 3.2555e-01 3.0597e-01 3.0784e-01 3.0590e-01 1.0929e+02 1.4762e-01 1.3355e-01 1.3345e-01 1.3335e-01 1.1322e+02 4.3119e-03 6.7373e-04 8.7303e-04 6.5059e-04
1.0880e+02 4.1571e-02 4.0062e-02 3.9638e-02 3.9604e-02 1.1270e+02 4.4515e-02 3.8634e-02 3.8698e-02 3.8651e-02 1.2146e+02 3.1728e-01 2.9679e-01 2.9943e-01 2.9776e-01 1.0931e+02 1.4956e-01 1.3560e-01 1.3549e-01 1.3538e-01 1.1323e+02 4.4901e-03 7.8921e-04 9.7924e-04 7.6161e-04
1.0883e+02 4.2308e-02 4.0710e-02 4.0257e-02 4.0223e-02 1.1272e+02 4.5959e-02 3.9927e-02 3.9994e-02 3.9937e-02 1.2148e+02 3.0897e-01 2.8751e-01 2.9103e-01 2.8964e-01 1.0934e+02 1.5150e-01 1.3765e-01 1.3753e-01 1.3742e-01 1.1324e+02 4.7039e-03 9.1578e-04 1.0904e-03 8.8360e-04
1.0885e+02 4.3050e-02 4.1370e-02 4.0894e-02 4.0859e-02 1.1273e+02 4.7444e-02 4.1264e-02 4.1334e-02 4.1268e-02 1.2151e+02 3.0064e-01 2.7820e-01 2.8263e-01 2.8149e-01 1.0936e+02 1.5345e-01 1.3969e-01 1.3957e-01 1.3945e-01 1.1325e+02 4.9559e-03 1.0527e-03 1.2054e-03 1.0160e-03
1.0888e+02 4.3797e-02 4.2041e-02 4.1547e-02 4.1512e-02 1.1275e+02 4.8965e-02 4.2646e-02 4.2720e-02 4.2644e-02 1.2153e+02 2.9231e-01 2.6893e-01 2.7419e-01 2.7330e-01 1.0939e+02 1.5540e-01 1.4172e-01 1.4161e-01 1.4148e-01 1.1327e+02 5.2479e-03 1.1990e-03 1.3233e-03 1.1580e-03
1.0890e+02 4.4546e-02 4.2722e-02 4.2217e-02 4.2181e-02 1.1276e+02 5.0519e-02 4.4077e-02 4.4153e-02 4.4067e-02 1.2155e+02 2.8397e-01 2.5977e-01 2.6572e-01 2.6504e-01 1.0941e+02 1.5734e-01 1.4374e-01 1.4363e-01 1.4350e-01 1.1328e+02 5.5808e-03 1.3530e-03 1.4426e-03 1.3083e-03
1.0893e+02 4.5299e-02 4.3415e-02 4.2902e-02 4.2867e-02 1.1278e+02 5.2103e-02 4.5556e-02 4.5636e-02 4.5538e-02 1.2157e+02 2.7563e-01 2.5078e-01 2.5721e-01 2.5671e-01 1.0944e+02 1.5928e-01 1.4573e-01 1.4563e-01 1.4550e-01 1.1329e+02 5.9542e-03 1.5130e-03 1.5622e-03 1.4652e-03
1.0895e+02 4.6053e-02 4.4118e-02 4.3603e-02 4.3568e-02 1.1279e+02 5.3715e-02 4.7085e-02 4.7168e-02 4.7057e-02 1.2160e+02 2.6730e-01 2.4203e-01 2.4869e-01 2.4832e-01 1.0946e+02 1.6121e-01 1.4770e-01 1.4762e-01 1.4748e-01 1.1330e+02 6.3668e-03 1.6767e-03 1.6805e-03 1.6269e-03
1.0898e+02 4.6808e-02 4.4831e-02 4.4320e-02 4.4284e-02 1.1281e+02 5.5349e-02 4.8664e-02 4.8752e-02 4.8623e-02 1.2162e+02 2.5899e-01 2.3357e-01 2.4018e-01 2.3990e-01 1.0948e+02 1.6313e-01 1.4963e-01 1.4958e-01 1.4944e-01 1.1331e+02 6.8161e-03 1.8416e-03 1.7961e-03 1.7912e-03
1.0901e+02 4.7564e-02 4.5554e-02 4.5050e-02 4.5015e-02 1.1282e+02 5.7004e-02 5.0293e-02 5.0386e-02 5.0238e-02 1.2164e+02 2.5068e-01 2.2543e-01 2.3173e-01 2.3151e-01 1.0951e+02 1.6503e-01 1.5153e-01 1.5150e-01 1.5137e-01 1.1332e+02 7.2981e-03 2.0051e-03 1.9076e-03 1.9555e-03
1.0903e+02 4.8319e-02 4.6286e-02 4.5793e-02 4.5758e-02 1.1284e+02 5.8676e-02 5.1970e-02 5.2071e-02 5.1899e-02 1.2166e+02 2.4241e-01 2.1766e-01 2.2339e-01 2.2319e-01 1.0953e+02 1.6691e-01 1.5339e-01 1.5340e-01 1.5326e-01 1.1334e+02 7.8079e-03 2.1644e-03 2.0135e-03 2.1173e-03
1.0906e+02 4.9074e-02 4.7026e-02 4.6548e-02 4.6514e-02 1.1285e+02 6.0362e-02 5.3696e-02 5.3804e-02 5.3606e-02 1.2168e+02 2.3417e-01 2.1025e-01 2.1522e-01 2.1502e-01 1.0956e+02 1.6876e-01 1.5521e-01 1.5525e-01 1.5511e-01 1.1335e+02 8.3393e-03 2.3167e-03 2.1127e-03 2.2741e-03
1.0908e+02 4.9827e-02 4.7775e-02 4.7315e-02 4.7281e-02 1.1287e+02 6.2060e-02 5.5468e-02 5.5585e-02 5.5357e-02 1.2171e+02 2.2599e-01 2.0322e-01 2.0727e-01 2.0705e-01 1.0958e+02 1.7060e-01 1.5698e-01 1.5705e-01 1.5692e-01 1.1336e+02 8.8851e-03 2.4594e-03 2.2039e-03 2.4230e-03
1.0911e+02 5.0579e-02 4.8532e-02 4.8091e-02 4.8058e-02 1.1288e+02 6.3767e-02 5.7284e-02 5.7410e-02 5.7151e-02 1.2173e+02 2.1790e-01 1.9657e-01 1.9958e-01 1.9934e-01 1.0961e+02 1.7241e-01 1.5870e-01 1.5881e-01 1.5868e-01 1.1337e+02 9.4372e-03 2.5899e-03 2.2864e-03 2.5619e-03
1.0913e+02 5.1329e-02 4.9296e-02 4.8875e-02 4.8843e-02 1.1290e+02 6.5480e-02 5.9141e-02 5.9278e-02 5.8985e-02 1.2175e+02 2.0993e-01 1.9025e-01 1.9220e-01 1.9194e-01 1.0963e+02 1.7419e-01 1.6037e-01 1.6051e-01 1.6039e-01 1.1338e+02 9.9870e-03 2.7063e-03 2.3593e-03 2.6884e-03
1.0916e+02 5.2077e-02 5.0067e-02 4.9667e-02 4.9635e-02 1.1291e+02 6.7198e-02 6.1037e-02 6.1184e-02 6.0856e-02 1.2177e+02 2.0210e-01 1.8424e-01 1.8515e-01 1.8487e-01 1.0965e+02 1.7594e-01 1.6198e-01 1.6215e-01 1.6204e-01 1.1339e+02 1.0525e-02 2.8069e-03 2.4223e-03 2.8008e-03
1.0918e+02 5.2823e-02 5.0844e-02 5.0465e-02 5.0433e-02 1.1293e+02 6.8920e-02 6.2968e-02 6.3126e-02 6.2763e-02 1.2179e+02 1.9446e-01 1.7850e-01 1.7844e-01 1.7818e-01 1.0968e+02 1.7765e-01 1.6354e-01 1.6374e-01 1.6364e-01 1.1341e+02 1.1043e-02 2.8906e-03 2.4753e-03 2.8979e-03
1.0921e+02 5.3567e-02 5.1626e-02 5.1267e-02 5.1235e-02 1.1294e+02 7.0645e-02 6.4931e-02 6.5099e-02 6.4702e-02 1.2182e+02 1.8705e-01 1.7296e-01 1.7210e-01 1.7185e-01 1.0970e+02 1.7933e-01 1.6503e-01 1.6526e-01 1.6517e-01 1.1342e+02 1.1530e-02 2.9570e-03 2.5186e-03 2.9787e-03
1.0924e+02 5.4308e-02 5.2413e-02 5.2072e-02 5.2041e-02 1.1296e+02 7.2371e-02 6.6922e-02 6.7099e-02 6.6670e-02 1.2184e+02 1.7989e-01 1.6758e-01 1.6610e-01 1.6589e-01 1.0973e+02 1.8097e-01 1.6647e-01 1.6672e-01 1.6664e-01 1.1343e+02 1.1979e-02 3.0062e-03 2.5527e-03 3.0430e-03
1.0926e+02 5.5047e-02 5.3204e-02 5.2879e-02 5.2848e-02 1.1297e+02 7.4097e-02 6.8938e-02 6.9123e-02 6.8664e-02 1.2186e+02 1.7301e-01 1.6230e-01 1.6044e-01 1.6028e-01 1.0975e+02 1.8256e-01 1.6785e-01 1.6812e-01 1.6804e-01 1.1344e+02 1.2381e-02 3.0390e-03 2.5787e-03 3.0914e-03
1.0929e+02 5.5784e-02 5.3997e-02 5.3687e-02 5.3656e-02 1.1299e+02 7.5825e-02 7.0974e-02 7.1165e-02 7.0682e-02 1.2188e+02 1.6644e-01 1.5708e-01 1.5510e-01 1.5501e-01 1.0978e+02 1.8412e-01 1.6917e-01 1.6945e-01 1.6938e-01 1.1345e+02 1.2729e-02 3.0568e-03 2.5977e-03 3.1246e-03
1.0931e+02 5.6519e-02 5.4793e-02 5.4494e-02 5.4464e-02 1.1300e+02 7.7553e-02 7.3027e-02 7.3222e-02 7.2719e-02 1.2190e+02 1.6019e-01 1.5187e-01 1.5007e-01 1.5003e-01 1.0980e+02 1.8563e-01 1.7043e-01 1.7072e-01 1.7065e-01 1.1347e+02 1.3019e-02 3.0617e-03 2.6115e-03 3.1445e-03
1.0934e+02 5.7251e-02 5.5591e-02 5.5301e-02 5.5270e-02 1.1302e+02 7.9283e-02 7.5093e-02 7.5289e-02 7.4774e-02 1.2193e+02 1.5429e-01 1.4665e-01 1.4530e-01 1.4533e-01 1.0982e+02 1.8709e-01 1.7164e-01 1.7192e-01 1.7187e-01 1.1348e+02 1.3245e-02 3.0563e-03 2.6220e-03 3.1530e-03
1.0936e+02 5.7982e-02 5.6390e-02 5.6104e-02 5.6073e-02 1.1303e+02 8.1015e-02 7.7169e-02 7.7362e-02 7.6841e-02 1.2195e+02 1.4874e-01 1.4141e-01 1.4078e-01 1.4086e-01 1.0985e+02 1.8851e-01 1.7279e-01 1.7306e-01 1.7301e-01 1.1349e+02 1.3407e-02 3.0434e-03 2.6315e-03 3.1527e-03
1.0939e+02 5.8710e-02 5.7188e-02 5.6905e-02 5.6874e-02 1.1305e+02 8.2749e-02 7.9250e-02 7.9438e-02 7.8919e-02 1.2197e+02 1.4355e-01 1.3615e-01 1.3647e-01 1.3659e-01 1.0987e+02 1.8988e-01 1.7389e-01 1.7414e-01 1.7410e-01 1.1350e+02 1.3503e-02 3.0264e-03 2.6424e-03 3.1465e-03
1.0941e+02 5.9436e-02 5.7985e-02 5.7703e-02 5.7670e-02 1.1306e+02 8.4487e-02 8.1334e-02 8.1514e-02 8.1005e-02 1.2199e+02 1.3872e-01 1.3090e-01 1.3234e-01 1.3250e-01 1.0990e+02 1.9119e-01 1.7494e-01 1.7516e-01 1.7513e-01 1.1351e+02 1.3536e-02 3.0087e-03 2.6574e-03 3.1377e-03
1.0944e+02 6.0160e-02 5.8782e-02 5.8496e-02 5.8463e-02 1.1308e+02 8.6231e-02 8.3417e-02 8.3586e-02 8.3096e-02 1.2201e+02 1.3424e-01 1.2569e-01 1.2836e-01 1.2857e-01 1.0992e+02 1.9245e-01 1.7594e-01 1.7613e-01 1.7610e-01 1.1352e+02 1.3509e-02 2.9940e-03 2.6794e-03 3.1295e-03
1.0947e+02 6.0882e-02 5.9576e-02 5.9286e-02 5.9252e-02 1.1309e+02 8.7982e-02 8.5499e-02 8.5653e-02 8.5190e-02 1.2204e+02 1.3009e-01 1.2058e-01 1.2451e-01 1.2476e-01 1.0995e+02 1.9366e-01 1.7691e-01 1.7705e-01 1.7703e-01 1.1354e+02 1.3428e-02 2.9857e-03 2.7112e-03 3.1255e-03
1.0949e+02 6.1602e-02 6.0367e-02 6.0072e-02 6.0037e-02 1.1311e+02 8.9741e-02 8.7575e-02 8.7712e-02 8.7284e-02 1.2206e+02 1.2624e-01 1.1561e-01 1.2076e-01 1.2107e-01 1.0997e+02 1.9482e-01 1.7783e-01 1.7792e-01 1.7791e-01 1.1355e+02 1.3298e-02 2.9874e-03 2.7559e-03 3.1290e-03
1.0952e+02 6.2320e-02 6.1156e-02 6.0854e-02 6.0819e-02 1.1312e+02 9.1509e-02 8.9646e-02 8.9763e-02 8.9377e-02 1.2208e+02 1.2268e-01 1.1086e-01 1.1709e-01 1.1750e-01 1.0999e+02 1.9592e-01 1.7873e-01 1.7876e-01 1.7875e-01 1.1356e+02 1.3130e-02 3.0023e-03 2.8164e-03 3.1431e-03
1.0954e+02 6.3035e-02 6.1942e-02 6.1633e-02 6.1597e-02 1.1314e+02 9.3290e-02 9.1709e-02 9.1804e-02 9.1467e-02 1.2210e+02 1.1935e-01 1.0639e-01 1.1349e-01 1.1402e-01 1.1002e+02 1.9697e-01 1.7959e-01 1.7956e-01 1.7955e-01 1.1357e+02 1.2932e-02 3.0333e-03 2.8955e-03 3.1709e-03
1.0957e+02 6.3748e-02 6.2725e-02 6.2410e-02 6.2372e-02 1.1315e+02 9.5084e-02 9.3765e-02 9.3836e-02 9.3554e-02 1.2213e+02 1.1620e-01 1.0224e-01 1.0997e-01 1.1064e-01 1.1004e+02 1.9797e-01 1.8044e-01 1.8033e-01 1.8032e-01 1.1358e+02 1.2714e-02 3.0830e-03 2.9960e-03 3.2152e-03
1.0959e+02 6.4459e-02 6.3504e-02 6.3185e-02 6.3146e-02 1.1317e+02 9.6892e-02 9.5814e-02 9.5859e-02 9.5636e-02 1.2215e+02 1.1320e-01 9.8465e-02 1.0651e-01 1.0737e-01 1.1007e+02 1.9891e-01 1.8126e-01 1.8108e-01 1.8108e-01 1.1359e+02 1.2487e-02 3.1539e-03 3.1203e-03 3.2785e-03
1.0962e+02 6.5168e-02 6.4281e-02 6.3959e-02 6.3919e-02 1.1318e+02 9.8716e-02 9.7855e-02 9.7875e-02 9.7715e-02 1.2217e+02 1.1029e-01 9.5088e-02 1.0314e-01 1.0419e-01 1.1009e+02 1.9981e-01 1.8207e-01 1.8182e-01 1.8181e-01 1.1361e+02 1.2261e-02 3.2478e-03 3.2708e-03 3.3628e-03
1.0964e+02 6.5875e-02 6.5056e-02 6.4734e-02 6.4693e-02 1.1320e+02 1.0056e-01 9.9891e-02 9.9884e-02 9.9789e-02 1.2219e+02 1.0741e-01 9.2120e-02 9.9873e-02 1.0112e-01 1.1011e+02 2.0065e-01 1.8286e-01 1.8254e-01 1.8253e-01 1.1362e+02 1.2045e-02 3.3663e-03 3.4494e-03 3.4700e-03
1.0967e+02 6.6580e-02 6.5829e-02 6.5511e-02 6.5470e-02 1.1321e+02 1.0242e-01 1.0192e-01 1.0189e-01 1.0186e-01 1.2221e+02 1.0454e-01 8.9551e-02 9.6718e-02 9.8137e-02 1.1014e+02 2.0146e-01 1.8366e-01 1.8325e-01 1.8324e-01 1.1363e+02 1.1849e-02 3.5108e-03 3.6575e-03 3.6015e-03
1.0970e+02 6.7284e-02 6.6602e-02 6.6292e-02 6.6249e-02 1.1323e+02 1.0430e-01 1.0395e-01 1.0390e-01 1.0393e-01 1.2224e+02 1.0165e-01 8.7356e-02 9.3698e-02 9.5251e-02 1.1016e+02 2.0221e-01 1.8445e-01 1.8397e-01 1.8395e-01 1.1364e+02 1.1681e-02 3.6823e-03 3.8964e-03 3.7587e-03
1.0972e+02 6.7986e-02 6.7374e-02 6.7077e-02 6.7034e-02 1.1324e+02 1.0619e-01 1.0598e-01 1.0590e-01 1.0600e-01 1.2226e+02 9.8716e-02 8.5494e-02 9.0826e-02 9.2456e-02 1.1019e+02 2.0293e-01 1.8524e-01 1.8469e-01 1.8467e-01 1.1365e+02 1.1549e-02 3.8814e-03 4.1666e-03 3.9426e-03
1.0975e+02 6.8687e-02 6.8149e-02 6.7869e-02 6.7825e-02 1.1326e+02 1.0811e-01 1.0801e-01 1.0791e-01 1.0807e-01 1.2228e+02 9.5742e-02 8.3912e-02 8.8113e-02 8.9748e-02 1.1021e+02 2.0360e-01 1.8603e-01 1.8541e-01 1.8539e-01 1.1367e+02 1.1457e-02 4.1090e-03 4.4683e-03 4.1538e-03
1.0977e+02 6.9389e-02 6.8927e-02 6.8669e-02 6.8625e-02 1.1327e+02 1.1005e-01 1.1004e-01 1.0994e-01 1.1014e-01 1.2230e+02 9.2742e-02 8.2550e-02 8.5565e-02 8.7124e-02 1.1024e+02 2.0424e-01 1.8684e-01 1.8615e-01 1.8613e-01 1.1368e+02 1.1410e-02 4.3653e-03 4.8011e-03 4.3931e-03
1.0980e+02 7.0091e-02 6.9709e-02 6.9480e-02 6.9435e-02 1.1329e+02 1.1200e-01 1.1209e-01 1.1197e-01 1.1222e-01 1.2232e+02 8.9741e-02 8.1347e-02 8.3181e-02 8.4584e-02 1.1026e+02 2.0484e-01 1.8765e-01 1.8690e-01 1.8687e-01 1.1369e+02 1.1411e-02 4.6506e-03 5.1640e-03 4.6609e-03
1.0982e+02 7.0794e-02 7.0497e-02 7.0301e-02 7.0257e-02 1.1331e+02 1.1397e-01 1.1414e-01 1.1402e-01 1.1431e-01 1.2235e+02 8.6773e-02 8.0240e-02 8.0954e-02 8.2128e-02 1.1028e+02 2.0541e-01 1.8847e-01 1.8767e-01 1.8764e-01 1.1370e+02 1.1462e-02 4.9652e-03 5.5555e-03 4.9576e-03
1.0985e+02 7.1499e-02 7.1294e-02 7.1136e-02 7.1093e-02 1.1332e+02 1.1595e-01 1.1622e-01 1.1609e-01 1.1641e-01 1.2237e+02 8.3876e-02 7.9175e-02 7.8870e-02 7.9756e-02 1.1031e+02 2.0595e-01 1.8930e-01 1.8845e-01 1.8841e-01 1.1371e+02 1.1564e-02 5.3091e-03 5.9735e-03 5.2833e-03
1.0987e+02 7.2207e-02 7.2100e-02 7.1986e-02 7.1943e-02 1.1334e+02 1.1795e-01 1.1830e-01 1.1818e-01 1.1852e-01 1.2239e+02 8.1087e-02 7.8103e-02 7.6915e-02 7.7471e-02 1.1033e+02 2.0646e-01 1.9013e-01 1.8925e-01 1.8921e-01 1.1372e+02 1.1715e-02 5.6822e-03 6.4154e-03 5.6383e-03
1.0990e+02 7.2919e-02 7.2917e-02 7.2852e-02 7.2810e-02 1.1335e+02 1.1996e-01 1.2041e-01 1.2029e-01 1.2065e-01 1.2241e+02 7.8439e-02 7.6986e-02 7.5069e-02 7.5275e-02 1.1036e+02 2.0694e-01 1.9098e-01 1.9007e-01 1.9002e-01 1.1374e+02 1.1914e-02 6.0843e-03 6.8781e-03 6.0223e-03
1.0993e+02 7.3636e-02 7.3748e-02 7.3736e-02 7.3695e-02 1.1337e+02 1.2198e-01 1.2255e-01 1.2244e-01 1.2280e-01 1.2243e+02 7.5953e-02 7.5797e-02 7.3314e-02 7.3168e-02 1.1038e+02 2.0740e-01 1.9184e-01 1.9089e-01 1.9085e-01 1.1375e+02 1.2160e-02 6.5146e-03 7.3582e-03 6.4351e-03
1.0995e+02 7.4359e-02 7.4594e-02 7.4638e-02 7.4598e-02 1.1338e+02 1.2401e-01 1.2471e-01 1.2462e-01 1.2497e-01 1.2246e+02 7.3641e-02 7.4521e-02 7.1635e-02 7.1149e-02 1.1041e+02 2.0783e-01 1.9269e-01 1.9173e-01 1.9168e-01 1.1376e+02 1.2448e-02 6.9725e-03 7.8521e-03 6.8761e-03
1.0998e+02 7.5088e-02 7.5456e-02 7.5559e-02 7.5521e-02 1.1340e+02 1.2605e-01 1.2690e-01 1.2683e-01 1.2716e-01 1.2248e+02 7.1501e-02 7.3152e-02 7.0015e-02 6.9216e-02 1.1043e+02 2.0824e-01 1.9356e-01 1.9258e-01 1.9253e-01 1.1377e+02 1.2777e-02 7.4567e-03 8.3557e-03 7.3441e-03
1.1000e+02 7.5825e-02 7.6336e-02 7.6501e-02 7.6464e-02 1.1341e+02 1.2809e-01 1.2912e-01 1.2908e-01 1.2939e-01 1.2250e+02 6.9521e-02 7.1696e-02 6.8446e-02 6.7366e-02 1.1045e+02 2.0862e-01 1.9442e-01 1.9343e-01 1.9338e-01 1.1378e+02 1.3142e-02 7.9654e-03 8.8651e-03 7.8379e-03
1.1003e+02 7.6570e-02 7.7236e-02 7.7463e-02 7.7429e-02 1.1343e+02 1.3014e-01 1.3137e-01 1.3136e-01 1.3163e-01 1.2252e+02 6.7677e-02 7.0166e-02 6.6919e-02 6.5594e-02 1.1048e+02 2.0899e-01 1.9527e-01 1.9429e-01 1.9423e-01 1.1379e+02 1.3539e-02 8.4964e-03 9.3763e-03 8.3554e-03
1.1005e+02 7.7325e-02 7.8155e-02 7.8446e-02 7.8414e-02 1.1344e+02 1.3219e-01 1.3366e-01 1.3368e-01 1.3391e-01 1.2255e+02 6.5938e-02 6.8579e-02 6.5431e-02 6.3893e-02 1.1050e+02 2.0933e-01 1.9612e-01 1.9513e-01 1.9508e-01 1.1381e+02 1.3965e-02 9.0469e-03 9.8855e-03 8.8942e-03
1.1008e+02 7.8089e-02 7.9096e-02 7.9450e-02 7.9420e-02 1.1346e+02 1.3424e-01 1.3598e-01 1.3604e-01 1.3622e-01 1.2257e+02 6.4272e-02 6.6957e-02 6.3978e-02 6.2259e-02 1.1053e+02 2.0964e-01 1.9695e-01 1.9597e-01 1.9592e-01 1.1382e+02 1.4414e-02 9.6133e-03 1.0389e-02 9.4511e-03
1.1010e+02 7.8863e-02 8.0058e-02 8.0474e-02 8.0447e-02 1.1347e+02 1.3630e-01 1.3834e-01 1.3844e-01 1.3857e-01 1.2259e+02 6.2645e-02 6.5322e-02 6.2557e-02 6.0684e-02 1.1055e+02 2.0993e-01 1.9777e-01 1.9680e-01 1.9674e-01 1.1383e+02 1.4884e-02 1.0192e-02 1.0884e-02 1.0023e-02
1.1013e+02 7.9647e-02 8.1042e-02 8.1519e-02 8.1494e-02 1.1349e+02 1.3836e-01 1.4074e-01 1.4088e-01 1.4094e-01 1.2261e+02 6.1029e-02 6.3692e-02 6.1166e-02 5.9162e-02 1.1058e+02 2.1020e-01 1.9856e-01 1.9760e-01 1.9755e-01 1.1384e+02 1.5370e-02 1.0778e-02 1.1369e-02 1.0604e-02
1.1016e+02 8.0441e-02 8.2047e-02 8.2582e-02 8.2559e-02 1.1350e+02 1.4043e-01 1.4317e-01 1.4335e-01 1.4335e-01 1.2263e+02 5.9400e-02 6.2083e-02 5.9797e-02 5.7686e-02 1.1060e+02 2.1045e-01 1.9933e-01 1.9838e-01 1.9833e-01 1.1385e+02 1.5867e-02 1.1366e-02 1.1839e-02 1.1191e-02
1.1018e+02 8.1246e-02 8.3073e-02 8.3664e-02 8.3643e-02 1.1352e+02 1.4251e-01 1.4563e-01 1.4586e-01 1.4579e-01 1.2266e+02 5.7743e-02 6.0503e-02 5.8442e-02 5.6249e-02 1.1062e+02 2.1067e-01 2.0007e-01 1.9913e-01 1.9909e-01 1.1387e+02 1.6371e-02 1.1951e-02 1.2296e-02 1.1778e-02
1.1021e+02 8.2061e-02 8.4120e-02 8.4762e-02 8.4744e-02 1.1353e+02 1.4461e-01 1.4813e-01 1.4840e-01 1.4826e-01 1.2268e+02 5.6051e-02 5.8954e-02 5.7090e-02 5.4841e-02 1.1065e+02 2.1086e-01 2.0078e-01 1.9985e-01 1.9981e-01 1.1388e+02 1.6879e-02 1.2528e-02 1.2737e-02 1.2360e-02
1.1023e+02 8.2884e-02 8.5186e-02 8.5875e-02 8.5859e-02 1.1355e+02 1.4672e-01 1.5066e-01 1.5097e-01 1.5076e-01 1.2270e+02 5.4325e-02 5.7434e-02 5.5726e-02 5.3452e-02 1.1067e+02 2.1103e-01 2.0145e-01 2.0053e-01 2.0050e-01 1.1389e+02 1.7386e-02 1.3090e-02 1.3162e-02 1.2931e-02
1.1026e+02 8.3717e-02 8.6270e-02 8.7001e-02 8.6987e-02 1.1356e+02 1.4885e-01 1.5321e-01 1.5356e-01 1.5329e-01 1.2272e+02 5.2569e-02 5.5932e-02 5.4338e-02 5.2074e-02 1.1070e+02 2.1117e-01 2.0209e-01 2.0117e-01 2.0115e-01 1.1390e+02 1.7889e-02 1.3632e-02 1.3572e-02 1.3485e-02
1.1028e+02 8.4558e-02 8.7371e-02 8.8138e-02 8.8127e-02 1.1358e+02 1.5101e-01 1.5580e-01 1.5618e-01 1.5585e-01 1.2274e+02 5.0794e-02 5.4439e-02 5.2914e-02 5.0696e-02 1.1072e+02 2.1129e-01 2.0268e-01 2.0177e-01 2.0176e-01 1.1391e+02 1.8386e-02 1.4148e-02 1.3967e-02 1.4017e-02
1.1031e+02 8.5405e-02 8.8486e-02 8.9284e-02 8.9275e-02 1.1359e+02 1.5321e-01 1.5840e-01 1.5882e-01 1.5843e-01 1.2277e+02 4.9011e-02 5.2940e-02 5.1447e-02 4.9312e-02 1.1075e+02 2.1138e-01 2.0324e-01 2.0233e-01 2.0232e-01 1.1392e+02 1.8873e-02 1.4635e-02 1.4348e-02 1.4522e-02
1.1033e+02 8.6259e-02 8.9614e-02 9.0437e-02 9.0430e-02 1.1361e+02 1.5544e-01 1.6102e-01 1.6147e-01 1.6102e-01 1.2279e+02 4.7229e-02 5.1427e-02 4.9933e-02 4.7919e-02 1.1077e+02 2.1144e-01 2.0375e-01 2.0285e-01 2.0284e-01 1.1394e+02 1.9349e-02 1.5087e-02 1.4717e-02 1.4995e-02
1.1036e+02 8.7117e-02 9.0752e-02 9.1594e-02 9.1588e-02 1.1362e+02 1.5771e-01 1.6366e-01 1.6413e-01 1.6364e-01 1.2281e+02 4.5456e-02 4.9892e-02 4.8376e-02 4.6518e-02 1.1079e+02 2.1148e-01 2.0421e-01 2.0332e-01 2.0332e-01 1.1395e+02 1.9813e-02 1.5502e-02 1.5074e-02 1.5432e-02
1.1039e+02 8.7979e-02 9.1898e-02 9.2754e-02 9.2749e-02 1.1364e+02 1.6003e-01 1.6630e-01 1.6679e-01 1.6626e-01 1.2283e+02 4.3700e-02 4.8333e-02 4.6788e-02 4.5115e-02 1.1082e+02 2.1149e-01 2.0464e-01 2.0375e-01 2.0376e-01 1.1396e+02 2.0265e-02 1.5877e-02 1.5421e-02 1.5832e-02
1.1041e+02 8.8844e-02 9.3050e-02 9.3912e-02 9.3908e-02 1.1365e+02 1.6241e-01 1.6895e-01 1.6945e-01 1.6889e-01 1.2285e+02 4.1961e-02 4.6755e-02 4.5186e-02 4.3722e-02 1.1084e+02 2.1147e-01 2.0502e-01 2.0414e-01 2.0415e-01 1.1397e+02 2.0705e-02 1.6212e-02 1.5759e-02 1.6192e-02
1.1044e+02 8.9711e-02 9.4203e-02 9.5067e-02 9.5064e-02 1.1367e+02 1.6484e-01 1.7159e-01 1.7211e-01 1.7152e-01 1.2288e+02 4.0241e-02 4.5166e-02 4.3591e-02 4.2355e-02 1.1087e+02 2.1143e-01 2.0535e-01 2.0448e-01 2.0450e-01 1.1398e+02 2.1137e-02 1.6506e-02 1.6089e-02 1.6512e-02
1.1046e+02 9.0577e-02 9.5357e-02 9.6217e-02 9.6214e-02 1.1368e+02 1.6733e-01 1.7423e-01 1.7475e-01 1.7414e-01 1.2290e+02 3.8539e-02 4.3581e-02 4.2026e-02 4.1031e-02 1.1089e+02 2.1136e-01 2.0565e-01 2.0479e-01 2.0482e-01 1.1399e+02 2.1562e-02 1.6763e-02 1.6411e-02 1.6793e-02
1.1049e+02 9.1444e-02 9.6509e-02 9.7358e-02 9.7356e-02 1.1370e+02 1.6988e-01 1.7685e-01 1.7736e-01 1.7675e-01 1.2292e+02 3.6854e-02 4.2016e-02 4.0514e-02 3.9767e-02 1.1091e+02 2.1127e-01 2.0590e-01 2.0505e-01 2.0509e-01 1.1401e+02 2.1985e-02 1.6985e-02 1.6726e-02 1.7038e-02
1.1051e+02 9.2309e-02 9.7655e-02 9.8489e-02 9.8487e-02 1.1371e+02 1.7250e-01 1.7945e-01 1.7996e-01 1.7935e-01 1.2294e+02 3.5190e-02 4.0488e-02 3.9073e-02 3.8579e-02 1.1094e+02 2.1116e-01 2.0611e-01 2.0529e-01 2.0533e-01 1.1402e+02 2.2410e-02 1.7176e-02 1.7034e-02 1.7251e-02
1.1054e+02 9.3172e-02 9.8794e-02 9.9608e-02 9.9606e-02 1.1373e+02 1.7518e-01 1.8203e-01 1.8252e-01 1.8192e-01 1.2297e+02 3.3552e-02 3.9011e-02 3.7719e-02 3.7475e-02 1.1096e+02 2.1103e-01 2.0629e-01 2.0548e-01 2.0554e-01 1.1403e+02 2.2844e-02 1.7344e-02 1.7335e-02 1.7437e-02
1.1056e+02 9.4033e-02 9.9922e-02 1.0071e-01 1.0071e-01 1.1374e+02 1.7792e-01 1.8457e-01 1.8504e-01 1.8446e-01 1.2299e+02 3.1948e-02 3.7596e-02 3.6457e-02 3.6458e-02 1.1099e+02 2.1087e-01 2.0643e-01 2.0565e-01 2.0571e-01 1.1404e+02 2.3292e-02 1.7495e-02 1.7632e-02 1.7603e-02
1.1059e+02 9.4890e-02 1.0104e-01 1.0180e-01 1.0180e-01 1.1376e+02 1.8073e-01 1.8707e-01 1.8753e-01 1.8697e-01 1.2301e+02 3.0393e-02 3.6251e-02 3.5289e-02 3.5525e-02 1.1101e+02 2.1069e-01 2.0653e-01 2.0579e-01 2.0585e-01 1.1405e+02 2.3760e-02 1.7638e-02 1.7924e-02 1.7757e-02
1.1062e+02 9.5745e-02 1.0214e-01 1.0287e-01 1.0287e-01 1.1377e+02 1.8360e-01 1.8954e-01 1.8997e-01 1.8944e-01 1.2303e+02 2.8903e-02 3.4975e-02 3.4207e-02 3.4665e-02 1.1104e+02 2.1049e-01 2.0660e-01 2.0590e-01 2.0597e-01 1.1407e+02 2.4256e-02 1.7782e-02 1.8213e-02 1.7908e-02
1.1064e+02 9.6597e-02 1.0323e-01 1.0392e-01 1.0392e-01 1.1379e+02 1.8653e-01 1.9195e-01 1.9236e-01 1.9187e-01 1.2305e+02 2.7499e-02 3.3766e-02 3.3200e-02 3.3862e-02 1.1106e+02 2.1026e-01 2.0663e-01 2.0598e-01 2.0606e-01 1.1408e+02 2.4784e-02 1.7938e-02 1.8503e-02 1.8067e-02
1.1067e+02 9.7446e-02 1.0430e-01 1.0495e-01 1.0495e-01 1.1380e+02 1.8951e-01 1.9432e-01 1.9470e-01 1.9425e-01 1.2308e+02 2.6203e-02 3.2614e-02 3.2255e-02 3.3098e-02 1.1108e+02 2.1002e-01 2.0664e-01 2.0604e-01 2.0612e-01 1.1409e+02 2.5351e-02 1.8116e-02 1.8796e-02 1.8243e-02
1.1069e+02 9.8293e-02 1.0535e-01 1.0596e-01 1.0595e-01 1.1382e+02 1.9253e-01 1.9664e-01 1.9699e-01 1.9658e-01 1.2310e+02 2.5035e-02 3.1512e-02 3.1356e-02 3.2355e-02 1.1111e+02 2.0975e-01 2.0661e-01 2.0607e-01 2.0615e-01 1.1410e+02 2.5962e-02 1.8327e-02 1.9098e-02 1.8447e-02
1.1072e+02 9.9137e-02 1.0638e-01 1.0695e-01 1.0694e-01 1.1383e+02 1.9559e-01 1.9891e-01 1.9922e-01 1.9886e-01 1.2312e+02 2.4014e-02 3.0450e-02 3.0491e-02 3.1613e-02 1.1113e+02 2.0946e-01 2.0655e-01 2.0608e-01 2.0616e-01 1.1411e+02 2.6622e-02 1.8581e-02 1.9413e-02 1.8690e-02
1.1074e+02 9.9980e-02 1.0739e-01 1.0792e-01 1.0790e-01 1.1385e+02 1.9868e-01 2.0112e-01 2.0140e-01 2.0108e-01 1.2314e+02 2.3152e-02 2.9419e-02 2.9649e-02 3.0861e-02 1.1116e+02 2.0914e-01 2.0646e-01 2.0606e-01 2.0615e-01 1.1412e+02 2.7333e-02 1.8888e-02 1.9748e-02 1.8983e-02
1.1077e+02 1.0082e-01 1.0837e-01 1.0886e-01 1.0885e-01 1.1386e+02 2.0180e-01 2.0328e-01 2.0353e-01 2.0326e-01 1.2316e+02 2.2460e-02 2.8417e-02 2.8825e-02 3.0090e-02 1.1118e+02 2.0880e-01 2.0634e-01 2.0602e-01 2.0611e-01 1.1414e+02 2.8097e-02 1.9256e-02 2.0111e-02 1.9333e-02
1.1079e+02 1.0166e-01 1.0934e-01 1.0979e-01 1.0977e-01 1.1388e+02 2.0493e-01 2.0538e-01 2.0561e-01 2.0539e-01 1.2319e+02 2.1937e-02 2.7443e-02 2.8014e-02 2.9295e-02 1.1121e+02 2.0843e-01 2.0619e-01 2.0595e-01 2.0604e-01 1.1415e+02 2.8916e-02 1.9694e-02 2.0508e-02 1.9751e-02
1.1082e+02 1.0251e-01 1.1029e-01 1.1069e-01 1.1067e-01 1.1389e+02 2.0807e-01 2.0744e-01 2.0764e-01 2.0746e-01 1.2321e+02 2.1579e-02 2.6501e-02 2.7219e-02 2.8478e-02 1.1123e+02 2.0803e-01 2.0601e-01 2.0585e-01 2.0594e-01 1.1416e+02 2.9788e-02 2.0205e-02 2.0947e-02 2.0241e-02
1.1085e+02 1.0335e-01 1.1121e-01 1.1157e-01 1.1154e-01 1.1391e+02 2.1121e-01 2.0945e-01 2.0962e-01 2.0949e-01 1.2323e+02 2.1373e-02 2.5598e-02 2.6443e-02 2.7645e-02 1.1125e+02 2.0760e-01 2.0580e-01 2.0573e-01 2.0582e-01 1.1417e+02 3.0714e-02 2.0794e-02 2.1435e-02 2.0809e-02
1.1087e+02 1.0420e-01 1.1212e-01 1.1243e-01 1.1240e-01 1.1392e+02 2.1433e-01 2.1142e-01 2.1157e-01 2.1148e-01 1.2325e+02 2.1299e-02 2.4744e-02 2.5690e-02 2.6800e-02 1.1128e+02 2.0714e-01 2.0556e-01 2.0558e-01 2.0567e-01 1.1418e+02 3.1689e-02 2.1462e-02 2.1979e-02 2.1456e-02
1.1090e+02 1.0505e-01 1.1300e-01 1.1327e-01 1.1324e-01 1.1394e+02 2.1744e-01 2.1335e-01 2.1347e-01 2.1343e-01 1.2327e+02 2.1333e-02 2.3947e-02 2.4964e-02 2.5954e-02 1.1130e+02 2.0665e-01 2.0529e-01 2.0540e-01 2.0549e-01 1.1419e+02 3.2712e-02 2.2208e-02 2.2584e-02 2.2183e-02
1.1092e+02 1.0590e-01 1.1387e-01 1.1410e-01 1.1407e-01 1.1395e+02 2.2052e-01 2.1525e-01 2.1535e-01 2.1534e-01 1.2330e+02 2.1446e-02 2.3212e-02 2.4269e-02 2.5111e-02 1.1133e+02 2.0612e-01 2.0500e-01 2.0519e-01 2.0527e-01 1.1421e+02 3.3778e-02 2.3029e-02 2.3253e-02 2.2989e-02
1.1095e+02 1.0676e-01 1.1472e-01 1.1491e-01 1.1487e-01 1.1397e+02 2.2357e-01 2.1712e-01 2.1720e-01 2.1722e-01 1.2332e+02 2.1608e-02 2.2541e-02 2.3605e-02 2.4278e-02 1.1135e+02 2.0556e-01 2.0467e-01 2.0495e-01 2.0503e-01 1.1422e+02 3.4884e-02 2.3918e-02 2.3988e-02 2.3867e-02
1.1097e+02 1.0762e-01 1.1555e-01 1.1570e-01 1.1567e-01 1.1398e+02 2.2657e-01 2.1896e-01 2.1903e-01 2.1908e-01 1.2334e+02 2.1787e-02 2.1931e-02 2.2969e-02 2.3458e-02 1.1138e+02 2.0496e-01 2.0432e-01 2.0467e-01 2.0476e-01 1.1423e+02 3.6024e-02 2.4870e-02 2.4788e-02 2.4811e-02
1.1100e+02 1.0849e-01 1.1638e-01 1.1649e-01 1.1645e-01 1.1400e+02 2.2953e-01 2.2078e-01 2.2085e-01 2.2092e-01 1.2336e+02 2.1953e-02 2.1370e-02 2.2356e-02 2.2651e-02 1.1140e+02 2.0432e-01 2.0394e-01 2.0437e-01 2.0445e-01 1.1424e+02 3.7194e-02 2.5874e-02 2.5652e-02 2.5813e-02
1.1102e+02 1.0937e-01 1.1718e-01 1.1726e-01 1.1722e-01 1.1401e+02 2.3243e-01 2.2260e-01 2.2265e-01 2.2275e-01 1.2339e+02 2.2078e-02 2.0845e-02 2.1758e-02 2.1856e-02 1.1142e+02 2.0365e-01 2.0353e-01 2.0404e-01 2.0411e-01 1.1425e+02 3.8390e-02 2.6920e-02 2.6573e-02 2.6863e-02
1.1105e+02 1.1025e-01 1.1798e-01 1.1802e-01 1.1798e-01 1.1403e+02 2.3528e-01 2.2440e-01 2.2445e-01 2.2456e-01 1.2341e+02 2.2139e-02 2.0336e-02 2.1164e-02 2.1073e-02 1.1145e+02 2.0294e-01 2.0310e-01 2.0367e-01 2.0374e-01 1.1427e+02 3.9609e-02 2.7997e-02 2.7546e-02 2.7949e-02
1.1108e+02 1.1113e-01 1.1878e-01 1.1878e-01 1.1874e-01 1.1404e+02 2.3807e-01 2.2620e-01 2.2625e-01 2.2637e-01 1.2343e+02 2.2119e-02 1.9821e-02 2.0563e-02 2.0299e-02 1.1147e+02 2.0219e-01 2.0264e-01 2.0327e-01 2.0333e-01 1.1428e+02 4.0846e-02 2.9094e-02 2.8562e-02 2.9059e-02
1.1110e+02 1.1203e-01 1.1956e-01 1.1954e-01 1.1949e-01 1.1406e+02 2.4080e-01 2.2799e-01 2.2805e-01 2.2818e-01 1.2345e+02 2.2005e-02 1.9281e-02 1.9945e-02 1.9536e-02 1.1150e+02 2.0141e-01 2.0215e-01 2.0284e-01 2.0289e-01 1.1429e+02 4.2100e-02 3.0200e-02 2.9613e-02 3.0181e-02
1.1113e+02 1.1293e-01 1.2035e-01 1.2029e-01 1.2024e-01 1.1407e+02 2.4347e-01 2.2980e-01 2.2986e-01 2.2999e-01 1.2347e+02 2.1792e-02 1.8697e-02 1.9300e-02 1.8785e-02 1.1152e+02 2.0059e-01 2.0164e-01 2.0237e-01 2.0242e-01 1.1430e+02 4.3368e-02 3.1304e-02 3.0687e-02 3.1304e-02
1.1115e+02 1.1383e-01 1.2113e-01 1.2104e-01 1.2099e-01 1.1409e+02 2.4608e-01 2.3161e-01 2.3168e-01 2.3181e-01 1.2350e+02 2.1482e-02 1.8055e-02 1.8620e-02 1.8047e-02 1.1155e+02 1.9973e-01 2.0111e-01 2.0188e-01 2.0192e-01 1.1431e+02 4.4648e-02 3.2398e-02 3.1777e-02 3.2418e-02
1.1118e+02 1.1474e-01 1.2191e-01 1.2180e-01 1.2174e-01 1.1410e+02 2.4863e-01 2.3343e-01 2.3351e-01 2.3364e-01 1.2352e+02 2.1079e-02 1.7348e-02 1.7902e-02 1.7328e-02 1.1157e+02 1.9885e-01 2.0055e-01 2.0135e-01 2.0139e-01 1.1432e+02 4.5942e-02 3.3475e-02 3.2872e-02 3.3515e-02
1.1120e+02 1.1566e-01 1.2270e-01 1.2256e-01 1.2250e-01 1.1412e+02 2.5112e-01 2.3527e-01 2.3536e-01 2.3548e-01 1.2354e+02 2.0596e-02 1.6574e-02 1.7147e-02 1.6632e-02 1.1159e+02 1.9793e-01 1.9997e-01 2.0080e-01 2.0083e-01 1.1434e+02 4.7247e-02 3.4528e-02 3.3965e-02 3.4587e-02
1.1123e+02 1.1659e-01 1.2350e-01 1.2333e-01 1.2327e-01 1.1413e+02 2.5357e-01 2.3712e-01 2.3724e-01 2.3734e-01 1.2356e+02 2.0047e-02 1.5740e-02 1.6358e-02 1.5961e-02 1.1162e+02 1.9699e-01 1.9936e-01 2.0021e-01 2.0024e-01 1.1435e+02 4.8567e-02 3.5557e-02 3.5051e-02 3.5632e-02
1.1125e+02 1.1752e-01 1.2430e-01 1.2410e-01 1.2405e-01 1.1415e+02 2.5596e-01 2.3900e-01 2.3913e-01 2.3923e-01 1.2358e+02 1.9448e-02 1.4857e-02 1.5542e-02 1.5318e-02 1.1164e+02 1.9602e-01 1.9873e-01 1.9959e-01 1.9962e-01 1.1436e+02 4.9902e-02 3.6560e-02 3.6125e-02 3.6647e-02
1.1128e+02 1.1845e-01 1.2511e-01 1.2489e-01 1.2483e-01 1.1416e+02 2.5831e-01 2.4090e-01 2.4106e-01 2.4113e-01 1.2361e+02 1.8816e-02 1.3939e-02 1.4710e-02 1.4703e-02 1.1167e+02 1.9503e-01 1.9809e-01 1.9895e-01 1.9897e-01 1.1437e+02 5.1254e-02 3.7540e-02 3.7186e-02 3.7636e-02
1.1131e+02 1.1939e-01 1.2594e-01 1.2569e-01 1.2563e-01 1.1418e+02 2.6063e-01 2.4283e-01 2.4301e-01 2.4307e-01 1.2363e+02 1.8167e-02 1.3007e-02 1.3870e-02 1.4111e-02 1.1169e+02 1.9402e-01 1.9741e-01 1.9827e-01 1.9829e-01 1.1438e+02 5.2627e-02 3.8502e-02 3.8236e-02 3.8601e-02
1.1133e+02 1.2034e-01 1.2678e-01 1.2651e-01 1.2644e-01 1.1419e+02 2.6292e-01 2.4480e-01 2.4500e-01 2.4504e-01 1.2365e+02 1.7514e-02 1.2080e-02 1.3034e-02 1.3539e-02 1.1171e+02 1.9298e-01 1.9672e-01 1.9757e-01 1.9758e-01 1.1439e+02 5.4024e-02 3.9453e-02 3.9279e-02 3.9551e-02
1.1136e+02 1.2129e-01 1.2764e-01 1.2734e-01 1.2727e-01 1.1421e+02 2.6519e-01 2.4680e-01 2.4702e-01 2.4704e-01 1.2367e+02 1.6869e-02 1.1175e-02 1.2212e-02 1.2977e-02 1.1174e+02 1.9193e-01 1.9601e-01 1.9683e-01 1.9685e-01 1.1441e+02 5.5449e-02 4.0402e-02 4.0321e-02 4.0495e-02
1.1138e+02 1.2224e-01 1.2851e-01 1.2818e-01 1.2812e-01 1.1422e+02 2.6744e-01 2.4884e-01 2.4908e-01 2.4908e-01 1.2369e+02 1.6237e-02 1.0310e-02 1.1412e-02 1.2417e-02 1.1176e+02 1.9087e-01 1.9527e-01 1.9607e-01 1.9608e-01 1.1442e+02 5.6907e-02 4.1360e-02 4.1371e-02 4.1445e-02
1.1141e+02 1.2321e-01 1.2941e-01 1.2905e-01 1.2898e-01 1.1424e+02 2.6968e-01 2.5092e-01 2.5119e-01 2.5117e-01 1.2372e+02 1.5624e-02 9.4984e-03 1.0640e-02 1.1851e-02 1.1179e+02 1.8979e-01 1.9451e-01 1.9528e-01 1.9529e-01 1.1443e+02 5.8403e-02 4.2340e-02 4.2440e-02 4.2414e-02
1.1143e+02 1.2417e-01 1.3033e-01 1.2993e-01 1.2987e-01 1.1425e+02 2.7193e-01 2.5305e-01 2.5334e-01 2.5331e-01 1.2374e+02 1.5028e-02 8.7508e-03 9.9024e-03 1.1272e-02 1.1181e+02 1.8869e-01 1.9372e-01 1.9446e-01 1.9447e-01 1.1444e+02 5.9944e-02 4.3354e-02 4.3540e-02 4.3416e-02
1.1146e+02 1.2514e-01 1.3126e-01 1.3083e-01 1.3077e-01 1.1427e+02 2.7418e-01 2.5524e-01 2.5555e-01 2.5549e-01 1.2376e+02 1.4450e-02 8.0736e-03 9.2020e-03 1.0675e-02 1.1184e+02 1.8759e-01 1.9291e-01 1.9361e-01 1.9362e-01 1.1445e+02 6.1534e-02 4.4416e-02 4.4684e-02 4.4467e-02
1.1148e+02 1.2612e-01 1.3222e-01 1.3175e-01 1.3169e-01 1.1428e+02 2.7643e-01 2.5748e-01 2.5781e-01 2.5774e-01 1.2378e+02 1.3885e-02 7.4700e-03 8.5426e-03 1.0059e-02 1.1186e+02 1.8646e-01 1.9208e-01 1.9273e-01 1.9274e-01 1.1447e+02 6.3181e-02 4.5540e-02 4.5887e-02 4.5583e-02
1.1151e+02 1.2710e-01 1.3320e-01 1.3269e-01 1.3262e-01 1.1430e+02 2.7871e-01 2.5979e-01 2.6012e-01 2.6005e-01 1.2381e+02 1.3332e-02 6.9406e-03 7.9277e-03 9.4275e-03 1.1188e+02 1.8533e-01 1.9122e-01 1.9182e-01 1.9184e-01 1.1448e+02 6.4891e-02 4.6740e-02 4.7163e-02 4.6779e-02
1.1154e+02 1.2809e-01 1.3420e-01 1.3365e-01 1.3358e-01 1.1431e+02 2.8100e-01 2.6216e-01 2.6250e-01 2.6242e-01 1.2383e+02 1.2787e-02 6.4833e-03 7.3607e-03 8.7873e-03 1.1191e+02 1.8417e-01 1.9034e-01 1.9089e-01 1.9090e-01 1.1449e+02 6.6670e-02 4.8030e-02 4.8526e-02 4.8069e-02
1.1156e+02 1.2909e-01 1.3522e-01 1.3463e-01 1.3456e-01 1.1433e+02 2.8332e-01 2.6460e-01 2.6495e-01 2.6485e-01 1.2385e+02 1.2250e-02 6.0944e-03 6.8452e-03 8.1482e-03 1.1193e+02 1.8301e-01 1.8943e-01 1.8992e-01 1.8994e-01 1.1450e+02 6.8524e-02 4.9421e-02 4.9988e-02 4.9467e-02
1.1159e+02 1.3009e-01 1.3626e-01 1.3562e-01 1.3555e-01 1.1434e+02 2.8565e-01 2.6712e-01 2.6746e-01 2.6736e-01 1.2387e+02 1.1720e-02 5.7690e-03 6.3847e-03 7.5224e-03 1.1196e+02 1.8182e-01 1.8850e-01 1.8893e-01 1.8896e-01 1.1451e+02 7.0459e-02 5.0926e-02 5.1562e-02 5.0986e-02
1.1161e+02 1.3109e-01 1.3731e-01 1.3663e-01 1.3655e-01 1.1436e+02 2.8801e-01 2.6970e-01 2.7004e-01 2.6995e-01 1.2389e+02 1.1199e-02 5.5013e-03 5.9817e-03 6.9232e-03 1.1198e+02 1.8061e-01 1.8754e-01 1.8791e-01 1.8794e-01 1.1452e+02 7.2479e-02 5.2554e-02 5.3260e-02 5.2636e-02
1.1164e+02 1.3210e-01 1.3839e-01 1.3765e-01 1.3757e-01 1.1437e+02 2.9039e-01 2.7236e-01 2.7269e-01 2.7260e-01 1.2392e+02 1.0691e-02 5.2849e-03 5.6377e-03 6.3637e-03 1.1201e+02 1.7938e-01 1.8655e-01 1.8687e-01 1.8691e-01 1.1454e+02 7.4589e-02 5.4314e-02 5.5090e-02 5.4426e-02
1.1166e+02 1.3312e-01 1.3948e-01 1.3868e-01 1.3860e-01 1.1439e+02 2.9279e-01 2.7510e-01 2.7541e-01 2.7533e-01 1.2394e+02 1.0198e-02 5.1132e-03 5.3519e-03 5.8553e-03 1.1203e+02 1.7813e-01 1.8555e-01 1.8580e-01 1.8584e-01 1.1455e+02 7.6791e-02 5.6214e-02 5.7060e-02 5.6363e-02
1.1169e+02 1.3414e-01 1.4058e-01 1.3972e-01 1.3964e-01 1.1440e+02 2.9520e-01 2.7791e-01 2.7820e-01 2.7813e-01 1.2396e+02 9.7266e-03 4.9794e-03 5.1216e-03 5.4070e-03 1.1205e+02 1.7685e-01 1.8451e-01 1.8470e-01 1.8476e-01 1.1456e+02 7.9085e-02 5.8259e-02 5.9176e-02 5.8452e-02
1.1171e+02 1.3517e-01 1.4169e-01 1.4077e-01 1.4069e-01 1.1442e+02 2.9762e-01 2.8079e-01 2.8105e-01 2.8100e-01 1.2398e+02 9.2791e-03 4.8764e-03 4.9414e-03 5.0245e-03 1.1208e+02 1.7555e-01 1.8345e-01 1.8359e-01 1.8365e-01 1.1457e+02 8.1471e-02 6.0452e-02 6.1441e-02 6.0695e-02
1.1174e+02 1.3620e-01 1.4280e-01 1.4182e-01 1.4174e-01 1.1443e+02 3.0004e-01 2.8374e-01 2.8397e-01 2.8394e-01 1.2400e+02 8.8590e-03 4.7976e-03 4.8040e-03 4.7098e-03 1.1210e+02 1.7421e-01 1.8237e-01 1.8245e-01 1.8252e-01 1.1458e+02 8.3947e-02 6.2796e-02 6.3857e-02 6.3093e-02
1.1177e+02 1.3723e-01 1.4392e-01 1.4288e-01 1.4280e-01 1.1445e+02 3.0246e-01 2.8675e-01 2.8695e-01 2.8694e-01 1.2403e+02 8.4682e-03 4.7365e-03 4.7003e-03 4.4612e-03 1.1213e+02 1.7285e-01 1.8127e-01 1.8129e-01 1.8136e-01 1.1460e+02 8.6509e-02 6.5291e-02 6.6422e-02 6.5645e-02
1.1179e+02 1.3827e-01 1.4504e-01 1.4393e-01 1.4385e-01 1.1446e+02 3.0486e-01 2.8981e-01 2.8997e-01 2.8999e-01 1.2405e+02 8.1078e-03 4.6873e-03 4.6202e-03 4.2738e-03 1.1215e+02 1.7145e-01 1.8015e-01 1.8012e-01 1.8020e-01 1.1461e+02 8.9152e-02 6.7934e-02 6.9133e-02 6.8346e-02
1.1182e+02 1.3932e-01 1.4616e-01 1.4498e-01 1.4490e-01 1.1448e+02 3.0724e-01 2.9292e-01 2.9305e-01 2.9308e-01 1.2407e+02 7.7777e-03 4.6448e-03 4.5537e-03 4.1399e-03 1.1218e+02 1.7002e-01 1.7900e-01 1.7892e-01 1.7901e-01 1.1462e+02 9.1869e-02 7.0722e-02 7.1983e-02 7.1191e-02
1.1184e+02 1.4037e-01 1.4726e-01 1.4603e-01 1.4594e-01 1.1449e+02 3.0959e-01 2.9607e-01 2.9615e-01 2.9621e-01 1.2409e+02 7.4772e-03 4.6051e-03 4.4916e-03 4.0500e-03 1.1220e+02 1.6855e-01 1.7783e-01 1.7772e-01 1.7781e-01 1.1463e+02 9.4655e-02 7.3648e-02 7.4967e-02 7.4173e-02
1.1187e+02 1.4141e-01 1.4836e-01 1.4707e-01 1.4698e-01 1.1451e+02 3.1190e-01 2.9924e-01 2.9929e-01 2.9937e-01 1.2411e+02 7.2055e-03 4.5654e-03 4.4262e-03 3.9936e-03 1.1222e+02 1.6706e-01 1.7665e-01 1.7649e-01 1.7659e-01 1.1464e+02 9.7500e-02 7.6707e-02 7.8072e-02 7.7282e-02
1.1189e+02 1.4246e-01 1.4945e-01 1.4809e-01 1.4801e-01 1.1452e+02 3.1416e-01 3.0244e-01 3.0244e-01 3.0255e-01 1.2414e+02 6.9616e-03 4.5242e-03 4.3519e-03 3.9600e-03 1.1225e+02 1.6553e-01 1.7544e-01 1.7526e-01 1.7536e-01 1.1465e+02 1.0040e-01 7.9890e-02 8.1288e-02 8.0509e-02
1.1192e+02 1.4351e-01 1.5051e-01 1.4910e-01 1.4902e-01 1.1454e+02 3.1636e-01 3.0563e-01 3.0559e-01 3.0573e-01 1.2416e+02 6.7447e-03 4.4813e-03 4.2655e-03 3.9394e-03 1.1227e+02 1.6397e-01 1.7422e-01 1.7401e-01 1.7411e-01 1.1467e+02 1.0334e-01 8.3186e-02 8.4602e-02 8.3841e-02
1.1194e+02 1.4456e-01 1.5156e-01 1.5010e-01 1.5001e-01 1.1455e+02 3.1849e-01 3.0882e-01 3.0873e-01 3.0889e-01 1.2418e+02 6.5544e-03 4.4377e-03 4.1665e-03 3.9232e-03 1.1230e+02 1.6238e-01 1.7298e-01 1.7275e-01 1.7286e-01 1.1468e+02 1.0632e-01 8.6585e-02 8.8001e-02 8.7265e-02
1.1197e+02 1.4561e-01 1.5258e-01 1.5107e-01 1.5098e-01 1.1457e+02 3.2054e-01 3.1198e-01 3.1185e-01 3.1204e-01 1.2420e+02 6.3903e-03 4.3953e-03 4.0564e-03 3.9048e-03 1.1232e+02 1.6076e-01 1.7172e-01 1.7148e-01 1.7159e-01 1.1469e+02 1.0934e-01 9.0076e-02 9.1470e-02 9.0771e-02
1.1200e+02 1.4666e-01 1.5357e-01 1.5202e-01 1.5194e-01 1.1458e+02 3.2251e-01 3.1510e-01 3.1494e-01 3.1514e-01 1.2422e+02 6.2522e-03 4.3564e-03 3.9388e-03 3.8794e-03 1.1235e+02 1.5912e-01 1.7044e-01 1.7020e-01 1.7031e-01 1.1470e+02 1.1238e-01 9.3646e-02 9.4995e-02 9.4343e-02
1.1202e+02 1.4770e-01 1.5453e-01 1.5295e-01 1.5287e-01 1.1460e+02 3.2440e-01 3.1817e-01 3.1797e-01 3.1820e-01 1.2425e+02 6.1393e-03 4.3238e-03 3.8189e-03 3.8448e-03 1.1237e+02 1.5746e-01 1.6915e-01 1.6891e-01 1.6901e-01 1.1471e+02 1.1546e-01 9.7285e-02 9.8565e-02 9.7971e-02
1.1205e+02 1.4874e-01 1.5546e-01 1.5386e-01 1.5377e-01 1.1461e+02 3.2619e-01 3.2118e-01 3.2094e-01 3.2119e-01 1.2427e+02 6.0506e-03 4.2998e-03 3.7025e-03 3.8007e-03 1.1239e+02 1.5577e-01 1.6785e-01 1.6761e-01 1.6771e-01 1.1472e+02 1.1856e-01 1.0098e-01 1.0217e-01 1.0164e-01
1.1207e+02 1.4977e-01 1.5636e-01 1.5474e-01 1.5465e-01 1.1463e+02 3.2788e-01 3.2410e-01 3.2384e-01 3.2410e-01 1.2429e+02 5.9840e-03 4.2861e-03 3.5958e-03 3.7486e-03 1.1242e+02 1.5407e-01 1.6652e-01 1.6630e-01 1.6639e-01 1.1474e+02 1.2169e-01 1.0472e-01 1.0579e-01 1.0535e-01
1.1210e+02 1.5079e-01 1.5721e-01 1.5558e-01 1.5550e-01 1.1464e+02 3.2947e-01 3.2694e-01 3.2665e-01 3.2692e-01 1.2431e+02 5.9367e-03 4.2832e-03 3.5047e-03 3.6914e-03 1.1244e+02 1.5237e-01 1.6519e-01 1.6497e-01 1.6507e-01 1.1475e+02 1.2485e-01 1.0850e-01 1.0943e-01 1.0908e-01
1.1212e+02 1.5181e-01 1.5803e-01 1.5640e-01 1.5632e-01 1.1466e+02 3.3097e-01 3.2967e-01 3.2935e-01 3.2963e-01 1.2434e+02 5.9048e-03 4.2906e-03 3.4344e-03 3.6328e-03 1.1247e+02 1.5065e-01 1.6383e-01 1.6364e-01 1.6373e-01 1.1476e+02 1.2805e-01 1.1230e-01 1.1307e-01 1.1282e-01
1.1215e+02 1.5281e-01 1.5881e-01 1.5719e-01 1.5711e-01 1.1468e+02 3.3236e-01 3.3228e-01 3.3195e-01 3.3224e-01 1.2436e+02 5.8837e-03 4.3057e-03 3.3888e-03 3.5768e-03 1.1249e+02 1.4893e-01 1.6246e-01 1.6229e-01 1.6237e-01 1.1477e+02 1.3130e-01 1.1613e-01 1.1673e-01 1.1658e-01
1.1217e+02 1.5381e-01 1.5954e-01 1.5795e-01 1.5787e-01 1.1469e+02 3.3366e-01 3.3476e-01 3.3442e-01 3.3471e-01 1.2438e+02 5.8684e-03 4.3245e-03 3.3702e-03 3.5267e-03 1.1251e+02 1.4722e-01 1.6108e-01 1.6093e-01 1.6101e-01 1.1478e+02 1.3459e-01 1.1997e-01 1.2038e-01 1.2035e-01
1.1220e+02 1.5479e-01 1.6024e-01 1.5868e-01 1.5860e-01 1.1471e+02 3.3486e-01 3.3711e-01 3.3676e-01 3.3705e-01 1.2440e+02 5.8538e-03 4.3418e-03 3.3792e-03 3.4850e-03 1.1254e+02 1.4551e-01 1.5968e-01 1.5956e-01 1.5963e-01 1.1480e+02 1.3793e-01 1.2381e-01 1.2405e-01 1.2413e-01
1.1223e+02 1.5577e-01 1.6089e-01 1.5937e-01 1.5930e-01 1.1472e+02 3.3598e-01 3.3932e-01 3.3895e-01 3.3925e-01 1.2442e+02 5.8348e-03 4.3508e-03 3.4143e-03 3.4528e-03 1.1256e+02 1.4381e-01 1.5826e-01 1.5817e-01 1.5823e-01 1.1481e+02 1.4133e-01 1.2766e-01 1.2772e-01 1.2791e-01
1.1225e+02 1.5672e-01 1.6150e-01 1.6004e-01 1.5997e-01 1.1474e+02 3.3702e-01 3.4138e-01 3.4101e-01 3.4131e-01 1.2445e+02 5.8068e-03 4.3446e-03 3.4721e-03 3.4298e-03 1.1259e+02 1.4213e-01 1.5683e-01 1.5677e-01 1.5682e-01 1.1482e+02 1.4479e-01 1.3152e-01 1.3141e-01 1.3170e-01
1.1228e+02 1.5767e-01 1.6207e-01 1.6067e-01 1.6060e-01 1.1475e+02 3.3798e-01 3.4328e-01 3.4291e-01 3.4321e-01 1.2447e+02 5.7660e-03 4.3158e-03 3.5472e-03 3.4139e-03 1.1261e+02 1.4046e-01 1.5538e-01 1.5535e-01 1.5540e-01 1.1483e+02 1.4831e-01 1.3538e-01 1.3512e-01 1.3550e-01
1.1230e+02 1.5859e-01 1.6259e-01 1.6127e-01 1.6121e-01 1.1477e+02 3.3887e-01 3.4502e-01 3.4467e-01 3.4496e-01 1.2449e+02 5.7094e-03 4.2581e-03 3.6327e-03 3.4018e-03 1.1264e+02 1.3882e-01 1.5392e-01 1.5392e-01 1.5396e-01 1.1484e+02 1.5190e-01 1.3923e-01 1.3886e-01 1.3932e-01
1.1233e+02 1.5950e-01 1.6308e-01 1.6184e-01 1.6178e-01 1.1478e+02 3.3971e-01 3.4661e-01 3.4626e-01 3.4655e-01 1.2451e+02 5.6351e-03 4.1666e-03 3.7202e-03 3.3893e-03 1.1266e+02 1.3720e-01 1.5245e-01 1.5248e-01 1.5251e-01 1.1485e+02 1.5554e-01 1.4309e-01 1.4263e-01 1.4315e-01
1.1235e+02 1.6039e-01 1.6353e-01 1.6239e-01 1.6233e-01 1.1480e+02 3.4050e-01 3.4804e-01 3.4771e-01 3.4799e-01 1.2453e+02 5.5418e-03 4.0382e-03 3.8007e-03 3.3719e-03 1.1268e+02 1.3561e-01 1.5096e-01 1.5102e-01 1.5104e-01 1.1487e+02 1.5923e-01 1.4695e-01 1.4644e-01 1.4701e-01
1.1238e+02 1.6126e-01 1.6394e-01 1.6290e-01 1.6285e-01 1.1481e+02 3.4125e-01 3.4932e-01 3.4900e-01 3.4927e-01 1.2456e+02 5.4293e-03 3.8723e-03 3.8651e-03 3.3452e-03 1.1271e+02 1.3405e-01 1.4946e-01 1.4955e-01 1.4956e-01 1.1488e+02 1.6297e-01 1.5082e-01 1.5029e-01 1.5090e-01
1.1240e+02 1.6211e-01 1.6432e-01 1.6339e-01 1.6334e-01 1.1483e+02 3.4197e-01 3.5045e-01 3.5015e-01 3.5041e-01 1.2458e+02 5.2980e-03 3.6708e-03 3.9044e-03 3.3053e-03 1.1273e+02 1.3252e-01 1.4796e-01 1.4806e-01 1.4807e-01 1.1489e+02 1.6675e-01 1.5468e-01 1.5419e-01 1.5481e-01
1.1243e+02 1.6294e-01 1.6466e-01 1.6385e-01 1.6380e-01 1.1484e+02 3.4267e-01 3.5142e-01 3.5115e-01 3.5140e-01 1.2460e+02 5.1489e-03 3.4381e-03 3.9111e-03 3.2495e-03 1.1276e+02 1.3102e-01 1.4644e-01 1.4657e-01 1.4656e-01 1.1490e+02 1.7056e-01 1.5855e-01 1.5814e-01 1.5875e-01
1.1246e+02 1.6374e-01 1.6496e-01 1.6429e-01 1.6424e-01 1.1486e+02 3.4336e-01 3.5226e-01 3.5202e-01 3.5226e-01 1.2462e+02 4.9837e-03 3.1807e-03 3.8790e-03 3.1766e-03 1.1278e+02 1.2955e-01 1.4492e-01 1.4506e-01 1.4505e-01 1.1491e+02 1.7438e-01 1.6242e-01 1.6215e-01 1.6273e-01
1.1248e+02 1.6452e-01 1.6524e-01 1.6471e-01 1.6466e-01 1.1487e+02 3.4403e-01 3.5297e-01 3.5275e-01 3.5298e-01 1.2464e+02 4.8044e-03 2.9067e-03 3.8043e-03 3.0864e-03 1.1281e+02 1.2812e-01 1.4339e-01 1.4355e-01 1.4353e-01 1.1492e+02 1.7821e-01 1.6630e-01 1.6620e-01 1.6673e-01
1.1251e+02 1.6528e-01 1.6549e-01 1.6510e-01 1.6505e-01 1.1489e+02 3.4471e-01 3.5355e-01 3.5336e-01 3.5358e-01 1.2467e+02 4.6135e-03 2.6253e-03 3.6853e-03 2.9800e-03 1.1283e+02 1.2671e-01 1.4186e-01 1.4204e-01 1.4201e-01 1.1494e+02 1.8204e-01 1.7017e-01 1.7030e-01 1.7076e-01
1.1253e+02 1.6601e-01 1.6571e-01 1.6547e-01 1.6542e-01 1.1490e+02 3.4538e-01 3.5401e-01 3.5385e-01 3.5406e-01 1.2469e+02 4.4138e-03 2.3457e-03 3.5232e-03 2.8598e-03 1.1285e+02 1.2533e-01 1.4033e-01 1.4052e-01 1.4048e-01 1.1495e+02 1.8586e-01 1.7405e-01 1.7444e-01 1.7482e-01
1.1256e+02 1.6671e-01 1.6591e-01 1.6582e-01 1.6577e-01 1.1492e+02 3.4606e-01 3.5437e-01 3.5424e-01 3.5443e-01 1.2471e+02 4.2085e-03 2.0767e-03 3.3214e-03 2.7286e-03 1.1288e+02 1.2398e-01 1.3880e-01 1.3900e-01 1.3895e-01 1.1496e+02 1.8967e-01 1.7792e-01 1.7862e-01 1.7890e-01
1.1258e+02 1.6738e-01 1.6608e-01 1.6615e-01 1.6610e-01 1.1493e+02 3.4674e-01 3.5463e-01 3.5452e-01 3.5471e-01 1.2473e+02 4.0006e-03 1.8259e-03 3.0855e-03 2.5896e-03 1.1290e+02 1.2266e-01 1.3728e-01 1.3749e-01 1.3743e-01 1.1497e+02 1.9345e-01 1.8178e-01 1.8284e-01 1.8301e-01
1.1261e+02 1.6802e-01 1.6623e-01 1.6646e-01 1.6641e-01 1.1495e+02 3.4742e-01 3.5479e-01 3.5472e-01 3.5489e-01 1.2476e+02 3.7935e-03 1.5994e-03 2.8230e-03 2.4460e-03 1.1293e+02 1.2135e-01 1.3576e-01 1.3598e-01 1.3591e-01 1.1498e+02 1.9722e-01 1.8563e-01 1.8708e-01 1.8713e-01
1.1263e+02 1.6863e-01 1.6635e-01 1.6676e-01 1.6671e-01 1.1496e+02 3.4810e-01 3.5487e-01 3.5483e-01 3.5499e-01 1.2478e+02 3.5902e-03 1.4015e-03 2.5424e-03 2.3006e-03 1.1295e+02 1.2006e-01 1.3426e-01 1.3448e-01 1.3440e-01 1.1500e+02 2.0097e-01 1.8948e-01 1.9134e-01 1.9125e-01
1.1266e+02 1.6921e-01 1.6646e-01 1.6704e-01 1.6698e-01 1.1498e+02 3.4878e-01 3.5488e-01 3.5486e-01 3.5501e-01 1.2480e+02 3.3934e-03 1.2341e-03 2.2528e-03 2.1559e-03 1.1298e+02 1.1877e-01 1.3277e-01 1.3299e-01 1.3291e-01 1.1501e+02 2.0471e-01 1.9331e-01 1.9562e-01 1.9539e-01
1.1269e+02 1.6976e-01 1.6655e-01 1.6730e-01 1.6724e-01 1.1499e+02 3.4944e-01 3.5482e-01 3.5482e-01 3.5496e-01 1.2482e+02 3.2057e-03 1.0975e-03 1.9634e-03 2.0137e-03 1.1300e+02 1.1750e-01 1.3129e-01 1.3151e-01 1.3142e-01 1.1502e+02 2.0845e-01 1.9712e-01 1.9990e-01 1.9953e-01
1.1271e+02 1.7027e-01 1.6663e-01 1.6755e-01 1.6749e-01 1.1501e+02 3.5009e-01 3.5469e-01 3.5472e-01 3.5485e-01 1.2484e+02 3.0286e-03 9.9022e-04 1.6824e-03 1.8752e-03 1.1302e+02 1.1623e-01 1.2983e-01 1.3005e-01 1.2996e-01 1.1503e+02 2.1219e-01 2.0091e-01 2.0418e-01 2.0366e-01
1.1274e+02 1.7075e-01 1.6668e-01 1.6778e-01 1.6771e-01 1.1502e+02 3.5071e-01 3.5451e-01 3.5456e-01 3.5468e-01 1.2487e+02 2.8635e-03 9.0929e-04 1.4172e-03 1.7413e-03 1.1305e+02 1.1495e-01 1.2839e-01 1.2861e-01 1.2851e-01 1.1504e+02 2.1597e-01 2.0469e-01 2.0846e-01 2.0779e-01
1.1276e+02 1.7120e-01 1.6673e-01 1.6799e-01 1.6793e-01 1.1504e+02 3.5130e-01 3.5428e-01 3.5434e-01 3.5445e-01 1.2489e+02 2.7111e-03 8.5090e-04 1.1737e-03 1.6124e-03 1.1307e+02 1.1367e-01 1.2697e-01 1.2719e-01 1.2708e-01 1.1505e+02 2.1978e-01 2.0844e-01 2.1272e-01 2.1191e-01
1.1279e+02 1.7161e-01 1.6676e-01 1.6819e-01 1.6812e-01 1.1505e+02 3.5183e-01 3.5399e-01 3.5407e-01 3.5417e-01 1.2491e+02 2.5715e-03 8.1081e-04 9.5605e-04 1.4891e-03 1.1310e+02 1.1238e-01 1.2558e-01 1.2578e-01 1.2568e-01 1.1507e+02 2.2366e-01 2.1218e-01 2.1695e-01 2.1601e-01
1.1281e+02 1.7199e-01 1.6677e-01 1.6838e-01 1.6830e-01 1.1507e+02 3.5232e-01 3.5366e-01 3.5375e-01 3.5385e-01 1.2493e+02 2.4445e-03 7.8475e-04 7.6692e-04 1.3719e-03 1.1312e+02 1.1107e-01 1.2421e-01 1.2441e-01 1.2430e-01 1.1508e+02 2.2762e-01 2.1589e-01 2.2116e-01 2.2009e-01
1.1284e+02 1.7233e-01 1.6678e-01 1.6855e-01 1.6846e-01 1.1508e+02 3.5273e-01 3.5329e-01 3.5339e-01 3.5347e-01 1.2495e+02 2.3300e-03 7.6888e-04 6.0750e-04 1.2615e-03 1.1315e+02 1.0974e-01 1.2287e-01 1.2305e-01 1.2295e-01 1.1509e+02 2.3168e-01 2.1960e-01 2.2533e-01 2.2414e-01
1.1286e+02 1.7263e-01 1.6678e-01 1.6870e-01 1.6861e-01 1.1510e+02 3.5307e-01 3.5288e-01 3.5298e-01 3.5306e-01 1.2498e+02 2.2277e-03 7.5998e-04 4.7773e-04 1.1588e-03 1.1317e+02 1.0839e-01 1.2156e-01 1.2172e-01 1.2162e-01 1.1510e+02 2.3585e-01 2.2330e-01 2.2946e-01 2.2816e-01
1.1289e+02 1.7290e-01 1.6676e-01 1.6884e-01 1.6874e-01 1.1511e+02 3.5333e-01 3.5243e-01 3.5253e-01 3.5261e-01 1.2500e+02 2.1373e-03 7.5571e-04 3.7668e-04 1.0651e-03 1.1319e+02 1.0702e-01 1.2027e-01 1.2042e-01 1.2032e-01 1.1511e+02 2.4017e-01 2.2699e-01 2.3354e-01 2.3214e-01
1.1292e+02 1.7314e-01 1.6674e-01 1.6896e-01 1.6886e-01 1.1513e+02 3.5349e-01 3.5194e-01 3.5204e-01 3.5211e-01 1.2502e+02 2.0590e-03 7.5452e-04 3.0284e-04 9.8173e-04 1.1322e+02 1.0562e-01 1.1901e-01 1.1914e-01 1.1905e-01 1.1512e+02 2.4463e-01 2.3070e-01 2.3756e-01 2.3609e-01
1.1294e+02 1.7334e-01 1.6671e-01 1.6906e-01 1.6896e-01 1.1514e+02 3.5356e-01 3.5141e-01 3.5151e-01 3.5158e-01 1.2504e+02 1.9929e-03 7.5565e-04 2.5441e-04 9.1005e-04 1.1324e+02 1.0418e-01 1.1777e-01 1.1788e-01 1.1780e-01 1.1514e+02 2.4926e-01 2.3443e-01 2.4151e-01 2.3999e-01
1.1297e+02 1.7351e-01 1.6668e-01 1.6915e-01 1.6904e-01 1.1516e+02 3.5352e-01 3.5086e-01 3.5095e-01 3.5102e-01 1.2506e+02 1.9394e-03 7.5890e-04 2.2962e-04 8.5120e-04 1.1327e+02 1.0272e-01 1.1657e-01 1.1664e-01 1.1658e-01 1.1515e+02 2.5406e-01 2.3818e-01 2.4539e-01 2.4385e-01
1.1299e+02 1.7365e-01 1.6664e-01 1.6922e-01 1.6911e-01 1.1517e+02 3.5337e-01 3.5027e-01 3.5036e-01 3.5043e-01 1.2509e+02 1.8985e-03 7.6445e-04 2.2681e-04 8.0594e-04 1.1329e+02 1.0123e-01 1.1538e-01 1.1542e-01 1.1538e-01 1.1516e+02 2.5903e-01 2.4199e-01 2.4921e-01 2.4766e-01
1.1302e+02 1.7376e-01 1.6659e-01 1.6927e-01 1.6916e-01 1.1519e+02 3.5311e-01 3.4966e-01 3.4975e-01 3.4981e-01 1.2511e+02 1.8701e-03 7.7263e-04 2.4455e-04 7.7449e-04 1.1331e+02 9.9713e-02 1.1422e-01 1.1423e-01 1.1420e-01 1.1517e+02 2.6419e-01 2.4585e-01 2.5294e-01 2.5143e-01
1.1304e+02 1.7383e-01 1.6655e-01 1.6931e-01 1.6919e-01 1.1520e+02 3.5274e-01 3.4903e-01 3.4911e-01 3.4917e-01 1.2513e+02 1.8536e-03 7.8376e-04 2.8158e-04 7.5647e-04 1.1334e+02 9.8165e-02 1.1307e-01 1.1304e-01 1.1304e-01 1.1518e+02 2.6952e-01 2.4978e-01 2.5661e-01 2.5516e-01
1.1307e+02 1.7388e-01 1.6650e-01 1.6932e-01 1.6921e-01 1.1522e+02 3.5227e-01 3.4838e-01 3.4845e-01 3.4852e-01 1.2515e+02 1.8477e-03 7.9804e-04 3.3672e-04 7.5083e-04 1.1336e+02 9.6592e-02 1.1195e-01 1.1188e-01 1.1189e-01 1.1520e+02 2.7502e-01 2.5381e-01 2.6021e-01 2.5886e-01
1.1309e+02 1.7391e-01 1.6646e-01 1.6933e-01 1.6921e-01 1.1523e+02 3.5170e-01 3.4771e-01 3.4777e-01 3.4785e-01 1.2518e+02 1.8507e-03 8.1552e-04 4.0871e-04 7.5600e-04 1.1339e+02 9.4995e-02 1.1083e-01 1.1072e-01 1.1076e-01 1.1521e+02 2.8068e-01 2.5793e-01 2.6376e-01 2.6254e-01
1.1312e+02 1.7390e-01 1.6642e-01 1.6931e-01 1.6919e-01 1.1525e+02 3.5102e-01 3.4704e-01 3.4709e-01 3.4717e-01 1.2520e+02 1.8598e-03 8.3613e-04 4.9596e-04 7.6995e-04 1.1341e+02 9.3380e-02 1.0973e-01 1.0957e-01 1.0963e-01 1.1522e+02 2.8650e-01 2.6216e-01 2.6726e-01 2.6622e-01
1.1315e+02 1.7388e-01 1.6638e-01 1.6928e-01 1.6916e-01 1.1526e+02 3.5026e-01 3.4636e-01 3.4641e-01 3.4649e-01 1.2522e+02 1.8722e-03 8.5969e-04 5.9646e-04 7.9045e-04 1.1344e+02 9.1750e-02 1.0863e-01 1.0842e-01 1.0852e-01 1.1523e+02 2.9245e-01 2.6652e-01 2.7075e-01 2.6991e-01
1.1317e+02 1.7383e-01 1.6634e-01 1.6923e-01 1.6911e-01 1.1528e+02 3.4942e-01 3.4568e-01 3.4572e-01 3.4581e-01 1.2524e+02 1.8847e-03 8.8601e-04 7.0753e-04 8.1520e-04 1.1346e+02 9.0108e-02 1.0754e-01 1.0728e-01 1.0740e-01 1.1524e+02 2.9852e-01 2.7100e-01 2.7424e-01 2.7362e-01
1.1320e+02 1.7377e-01 1.6632e-01 1.6916e-01 1.6905e-01 1.1529e+02 3.4851e-01 3.4501e-01 3.4505e-01 3.4514e-01 1.2526e+02 1.8940e-03 9.1485e-04 8.2579e-04 8.4207e-04 1.1348e+02 8.8461e-02 1.0645e-01 1.0613e-01 1.0629e-01 1.1525e+02 3.0469e-01 2.7562e-01 2.7775e-01 2.7740e-01
1.1322e+02 1.7370e-01 1.6630e-01 1.6908e-01 1.6898e-01 1.1531e+02 3.4753e-01 3.4434e-01 3.4438e-01 3.4447e-01 1.2529e+02 1.8975e-03 9.4592e-04 9.4718e-04 8.6921e-04 1.1351e+02 8.6813e-02 1.0536e-01 1.0499e-01 1.0517e-01 1.1527e+02 3.1094e-01 2.8038e-01 2.8133e-01 2.8126e-01
1.1325e+02 1.7361e-01 1.6628e-01 1.6899e-01 1.6889e-01 1.1532e+02 3.4651e-01 3.4369e-01 3.4373e-01 3.4383e-01 1.2531e+02 1.8929e-03 9.7878e-04 1.0670e-03 8.9515e-04 1.1353e+02 8.5171e-02 1.0426e-01 1.0383e-01 1.0404e-01 1.1528e+02 3.1726e-01 2.8528e-01 2.8499e-01 2.8522e-01
1.1327e+02 1.7351e-01 1.6628e-01 1.6888e-01 1.6879e-01 1.1534e+02 3.4545e-01 3.4306e-01 3.4309e-01 3.4320e-01 1.2533e+02 1.8790e-03 1.0127e-03 1.1803e-03 9.1881e-04 1.1356e+02 8.3538e-02 1.0315e-01 1.0267e-01 1.0291e-01 1.1529e+02 3.2364e-01 2.9032e-01 2.8878e-01 2.8932e-01
1.1330e+02 1.7340e-01 1.6629e-01 1.6876e-01 1.6868e-01 1.1535e+02 3.4437e-01 3.4245e-01 3.4248e-01 3.4259e-01 1.2535e+02 1.8551e-03 1.0468e-03 1.2818e-03 9.3949e-04 1.1358e+02 8.1922e-02 1.0203e-01 1.0150e-01 1.0177e-01 1.1530e+02 3.3004e-01 2.9549e-01 2.9274e-01 2.9358e-01
1.1332e+02 1.7329e-01 1.6630e-01 1.6863e-01 1.6856e-01 1.1537e+02 3.4327e-01 3.4185e-01 3.4188e-01 3.4199e-01 1.2537e+02 1.8217e-03 1.0795e-03 1.3666e-03 9.5678e-04 1.1361e+02 8.0327e-02 1.0089e-01 1.0032e-01 1.0061e-01 1.1531e+02 3.3647e-01 3.0080e-01 2.9689e-01 2.9803e-01
1.1335e+02 1.7317e-01 1.6633e-01 1.6849e-01 1.6843e-01 1.1538e+02 3.4216e-01 3.4127e-01 3.4130e-01 3.4142e-01 1.2540e+02 1.7798e-03 1.1090e-03 1.4304e-03 9.7048e-04 1.1363e+02 7.8760e-02 9.9739e-02 9.9132e-02 9.9437e-02 1.1532e+02 3.4291e-01 3.0624e-01 3.0126e-01 3.0269e-01
1.1338e+02 1.7306e-01 1.6636e-01 1.6833e-01 1.6829e-01 1.1540e+02 3.4106e-01 3.4071e-01 3.4074e-01 3.4086e-01 1.2542e+02 1.7308e-03 1.1330e-03 1.4699e-03 9.8051e-04 1.1365e+02 7.7224e-02 9.8570e-02 9.7927e-02 9.8248e-02 1.1534e+02 3.4936e-01 3.1180e-01 3.0588e-01 3.0759e-01
1.1340e+02 1.7295e-01 1.6640e-01 1.6817e-01 1.6814e-01 1.1541e+02 3.3997e-01 3.4016e-01 3.4019e-01 3.4031e-01 1.2544e+02 1.6763e-03 1.1494e-03 1.4830e-03 9.8679e-04 1.1368e+02 7.5725e-02 9.7380e-02 9.6708e-02 9.7042e-02 1.1535e+02 3.5580e-01 3.1748e-01 3.1078e-01 3.1273e-01
1.1343e+02 1.7285e-01 1.6645e-01 1.6800e-01 1.6798e-01 1.1543e+02 3.3890e-01 3.3962e-01 3.3965e-01 3.3976e-01 1.2546e+02 1.6179e-03 1.1557e-03 1.4690e-03 9.8923e-04 1.1370e+02 7.4267e-02 9.6171e-02 9.5477e-02 9.5819e-02 1.1536e+02 3.6223e-01 3.2328e-01 3.1597e-01 3.1812e-01
1.1345e+02 1.7276e-01 1.6650e-01 1.6782e-01 1.6782e-01 1.1544e+02 3.3785e-01 3.3908e-01 3.3910e-01 3.3922e-01 1.2548e+02 1.5569e-03 1.1501e-03 1.4288e-03 9.8763e-04 1.1373e+02 7.2854e-02 9.4940e-02 9.4232e-02 9.4578e-02 1.1537e+02 3.6864e-01 3.2920e-01 3.2145e-01 3.2378e-01
1.1348e+02 1.7268e-01 1.6656e-01 1.6763e-01 1.6765e-01 1.1546e+02 3.3683e-01 3.3853e-01 3.3855e-01 3.3866e-01 1.2551e+02 1.4941e-03 1.1315e-03 1.3646e-03 9.8174e-04 1.1375e+02 7.1488e-02 9.3689e-02 9.2975e-02 9.3320e-02 1.1538e+02 3.7504e-01 3.3523e-01 3.2724e-01 3.2970e-01
1.1350e+02 1.7261e-01 1.6662e-01 1.6744e-01 1.6748e-01 1.1547e+02 3.3583e-01 3.3797e-01 3.3798e-01 3.3809e-01 1.2553e+02 1.4300e-03 1.0995e-03 1.2802e-03 9.7121e-04 1.1378e+02 7.0173e-02 9.2417e-02 9.1706e-02 9.2044e-02 1.1540e+02 3.8141e-01 3.4136e-01 3.3331e-01 3.3587e-01
1.1353e+02 1.7255e-01 1.6668e-01 1.6725e-01 1.6730e-01 1.1549e+02 3.3485e-01 3.3738e-01 3.3738e-01 3.3748e-01 1.2555e+02 1.3645e-03 1.0548e-03 1.1802e-03 9.5570e-04 1.1380e+02 6.8909e-02 9.1125e-02 9.0426e-02 9.0753e-02 1.1541e+02 3.8777e-01 3.4760e-01 3.3967e-01 3.4227e-01
1.1355e+02 1.7251e-01 1.6674e-01 1.6705e-01 1.6712e-01 1.1550e+02 3.3389e-01 3.3675e-01 3.3674e-01 3.3684e-01 1.2557e+02 1.2973e-03 9.9920e-04 1.0700e-03 9.3492e-04 1.1382e+02 6.7700e-02 8.9813e-02 8.9136e-02 8.9446e-02 1.1542e+02 3.9409e-01 3.5394e-01 3.4628e-01 3.4889e-01
1.1358e+02 1.7249e-01 1.6680e-01 1.6684e-01 1.6693e-01 1.1552e+02 3.3295e-01 3.3607e-01 3.3605e-01 3.3615e-01 1.2560e+02 1.2276e-03 9.3537e-04 9.5510e-04 9.0872e-04 1.1385e+02 6.6544e-02 8.8483e-02 8.7837e-02 8.8124e-02 1.1543e+02 4.0037e-01 3.6036e-01 3.5312e-01 3.5569e-01
1.1361e+02 1.7249e-01 1.6685e-01 1.6663e-01 1.6674e-01 1.1553e+02 3.3201e-01 3.3533e-01 3.3530e-01 3.3539e-01 1.2562e+02 1.1551e-03 8.6675e-04 8.4121e-04 8.7722e-04 1.1387e+02 6.5442e-02 8.7137e-02 8.6530e-02 8.6790e-02 1.1544e+02 4.0661e-01 3.6687e-01 3.6014e-01 3.6265e-01
1.1363e+02 1.7250e-01 1.6689e-01 1.6642e-01 1.6654e-01 1.1555e+02 3.3108e-01 3.3451e-01 3.3448e-01 3.3457e-01 1.2564e+02 1.0794e-03 7.9719e-04 7.3342e-04 8.4086e-04 1.1390e+02 6.4393e-02 8.5776e-02 8.5216e-02 8.5445e-02 1.1545e+02 4.1280e-01 3.7344e-01 3.6730e-01 3.6972e-01
1.1366e+02 1.7253e-01 1.6692e-01 1.6621e-01 1.6634e-01 1.1556e+02 3.3012e-01 3.3362e-01 3.3358e-01 3.3366e-01 1.2566e+02 1.0003e-03 7.3057e-04 6.3612e-04 8.0048e-04 1.1392e+02 6.3395e-02 8.4401e-02 8.3897e-02 8.4090e-02 1.1547e+02 4.1892e-01 3.8005e-01 3.7455e-01 3.7685e-01
1.1368e+02 1.7257e-01 1.6693e-01 1.6599e-01 1.6614e-01 1.1558e+02 3.2915e-01 3.3263e-01 3.3258e-01 3.3266e-01 1.2568e+02 9.1814e-04 6.7047e-04 5.5277e-04 7.5735e-04 1.1395e+02 6.2447e-02 8.3016e-02 8.2574e-02 8.2727e-02 1.1548e+02 4.2497e-01 3.8669e-01 3.8184e-01 3.8400e-01
1.1371e+02 1.7263e-01 1.6693e-01 1.6577e-01 1.6593e-01 1.1559e+02 3.2814e-01 3.3153e-01 3.3148e-01 3.3156e-01 1.2571e+02 8.3374e-04 6.1981e-04 4.8576e-04 7.1312e-04 1.1397e+02 6.1547e-02 8.1621e-02 8.1247e-02 8.1358e-02 1.1549e+02 4.3093e-01 3.9332e-01 3.8912e-01 3.9112e-01
1.1373e+02 1.7270e-01 1.6691e-01 1.6554e-01 1.6572e-01 1.1561e+02 3.2708e-01 3.3032e-01 3.3026e-01 3.3035e-01 1.2573e+02 7.4814e-04 5.8057e-04 4.3633e-04 6.6974e-04 1.1399e+02 6.0691e-02 8.0219e-02 7.9918e-02 7.9983e-02 1.1550e+02 4.3678e-01 3.9992e-01 3.9632e-01 3.9816e-01
1.1376e+02 1.7277e-01 1.6686e-01 1.6532e-01 1.6550e-01 1.1562e+02 3.2595e-01 3.2900e-01 3.2893e-01 3.2902e-01 1.2575e+02 6.6271e-04 5.5358e-04 4.0460e-04 6.2930e-04 1.1402e+02 5.9877e-02 7.8812e-02 7.8587e-02 7.8606e-02 1.1551e+02 4.4251e-01 4.0646e-01 4.0339e-01 4.0507e-01
1.1378e+02 1.7286e-01 1.6679e-01 1.6508e-01 1.6528e-01 1.1564e+02 3.2475e-01 3.2754e-01 3.2748e-01 3.2757e-01 1.2577e+02 5.7898e-04 5.3855e-04 3.8964e-04 5.9381e-04 1.1404e+02 5.9099e-02 7.7403e-02 7.7256e-02 7.7228e-02 1.1552e+02 4.4810e-01 4.1291e-01 4.1030e-01 4.1181e-01
1.1381e+02 1.7295e-01 1.6669e-01 1.6485e-01 1.6505e-01 1.1565e+02 3.2346e-01 3.2596e-01 3.2590e-01 3.2600e-01 1.2579e+02 4.9847e-04 5.3403e-04 3.8956e-04 5.6501e-04 1.1407e+02 5.8356e-02 7.5994e-02 7.5926e-02 7.5850e-02 1.1554e+02 4.5356e-01 4.1923e-01 4.1699e-01 4.1835e-01
1.1384e+02 1.7303e-01 1.6656e-01 1.6461e-01 1.6481e-01 1.1567e+02 3.2207e-01 3.2424e-01 3.2419e-01 3.2431e-01 1.2582e+02 4.2264e-04 5.3766e-04 4.0171e-04 5.4408e-04 1.1409e+02 5.7642e-02 7.4587e-02 7.4597e-02 7.4475e-02 1.1555e+02 4.5885e-01 4.2541e-01 4.2343e-01 4.2465e-01
1.1386e+02 1.7311e-01 1.6640e-01 1.6436e-01 1.6457e-01 1.1568e+02 3.2057e-01 3.2240e-01 3.2234e-01 3.2248e-01 1.2584e+02 3.5268e-04 5.4638e-04 4.2284e-04 5.3157e-04 1.1411e+02 5.6953e-02 7.3185e-02 7.3270e-02 7.3104e-02 1.1556e+02 4.6399e-01 4.3141e-01 4.2961e-01 4.3069e-01
1.1389e+02 1.7318e-01 1.6621e-01 1.6410e-01 1.6431e-01 1.1570e+02 3.1895e-01 3.2041e-01 3.2037e-01 3.2053e-01 1.2586e+02 2.8950e-04 5.5681e-04 4.4934e-04 5.2719e-04 1.1414e+02 5.6286e-02 7.1790e-02 7.1947e-02 7.1738e-02 1.1557e+02 4.6896e-01 4.3723e-01 4.3550e-01 4.3648e-01
1.1391e+02 1.7324e-01 1.6598e-01 1.6384e-01 1.6404e-01 1.1571e+02 3.1719e-01 3.1830e-01 3.1827e-01 3.1845e-01 1.2588e+02 2.3365e-04 5.6557e-04 4.7748e-04 5.2983e-04 1.1416e+02 5.5636e-02 7.0405e-02 7.0628e-02 7.0381e-02 1.1558e+02 4.7377e-01 4.4285e-01 4.4112e-01 4.4200e-01
1.1394e+02 1.7327e-01 1.6572e-01 1.6356e-01 1.6377e-01 1.1573e+02 3.1530e-01 3.1606e-01 3.1605e-01 3.1626e-01 1.2590e+02 1.8535e-04 5.6964e-04 5.0365e-04 5.3765e-04 1.1419e+02 5.4999e-02 6.9032e-02 6.9316e-02 6.9034e-02 1.1560e+02 4.7842e-01 4.4828e-01 4.4647e-01 4.4727e-01
1.1396e+02 1.7329e-01 1.6542e-01 1.6327e-01 1.6347e-01 1.1574e+02 3.1326e-01 3.1370e-01 3.1371e-01 3.1394e-01 1.2593e+02 1.4446e-04 5.6661e-04 5.2465e-04 5.4824e-04 1.1421e+02 5.4370e-02 6.7673e-02 6.8010e-02 6.7699e-02 1.1561e+02 4.8292e-01 4.5352e-01 4.5158e-01 4.5232e-01
1.1399e+02 1.7327e-01 1.6508e-01 1.6297e-01 1.6317e-01 1.1576e+02 3.1107e-01 3.1123e-01 3.1126e-01 3.1152e-01 1.2595e+02 1.1059e-04 5.5493e-04 5.3787e-04 5.5888e-04 1.1424e+02 5.3747e-02 6.6331e-02 6.6714e-02 6.6378e-02 1.1562e+02 4.8728e-01 4.5860e-01 4.5648e-01 4.5718e-01
1.1401e+02 1.7322e-01 1.6471e-01 1.6266e-01 1.6284e-01 1.1577e+02 3.0874e-01 3.0865e-01 3.0870e-01 3.0899e-01 1.2597e+02 8.3138e-05 5.3398e-04 5.4147e-04 5.6679e-04 1.1426e+02 5.3125e-02 6.5008e-02 6.5428e-02 6.5072e-02 1.1563e+02 4.9151e-01 4.6352e-01 4.6123e-01 4.6189e-01
1.1404e+02 1.7313e-01 1.6429e-01 1.6232e-01 1.6250e-01 1.1579e+02 3.0625e-01 3.0597e-01 3.0604e-01 3.0636e-01 1.2599e+02 6.1359e-05 5.0406e-04 5.3449e-04 5.6950e-04 1.1428e+02 5.2501e-02 6.3707e-02 6.4154e-02 6.3785e-02 1.1564e+02 4.9564e-01 4.6834e-01 4.6585e-01 4.6650e-01
1.1407e+02 1.7300e-01 1.6384e-01 1.6197e-01 1.6213e-01 1.1580e+02 3.0361e-01 3.0320e-01 3.0330e-01 3.0365e-01 1.2602e+02 4.4450e-05 4.6629e-04 5.1687e-04 5.6502e-04 1.1431e+02 5.1872e-02 6.2429e-02 6.2895e-02 6.2519e-02 1.1565e+02 4.9968e-01 4.7308e-01 4.7042e-01 4.7107e-01
1.1409e+02 1.7283e-01 1.6335e-01 1.6159e-01 1.6175e-01 1.1582e+02 3.0083e-01 3.0035e-01 3.0047e-01 3.0085e-01 1.2604e+02 3.1602e-05 4.2242e-04 4.8939e-04 5.5209e-04 1.1433e+02 5.1234e-02 6.1178e-02 6.1652e-02 6.1274e-02 1.1567e+02 5.0366e-01 4.7779e-01 4.7499e-01 4.7563e-01
1.1412e+02 1.7260e-01 1.6282e-01 1.6120e-01 1.6134e-01 1.1583e+02 2.9791e-01 2.9744e-01 2.9758e-01 2.9799e-01 1.2606e+02 2.2045e-05 3.7456e-04 4.5353e-04 5.3028e-04 1.1436e+02 5.0587e-02 5.9953e-02 6.0427e-02 6.0055e-02 1.1568e+02 5.0758e-01 4.8250e-01 4.7959e-01 4.8025e-01
1.1414e+02 1.7232e-01 1.6226e-01 1.6077e-01 1.6090e-01 1.1585e+02 2.9485e-01 2.9446e-01 2.9463e-01 2.9506e-01 1.2608e+02 1.5088e-05 3.2497e-04 4.1130e-04 4.9995e-04 1.1438e+02 4.9927e-02 5.8759e-02 5.9223e-02 5.8861e-02 1.1569e+02 5.1147e-01 4.8725e-01 4.8428e-01 4.8496e-01
1.1417e+02 1.7199e-01 1.6165e-01 1.6032e-01 1.6043e-01 1.1586e+02 2.9167e-01 2.9144e-01 2.9163e-01 2.9209e-01 1.2610e+02 1.0130e-05 2.7581e-04 3.6495e-04 4.6221e-04 1.1441e+02 4.9253e-02 5.7595e-02 5.8042e-02 5.7695e-02 1.1570e+02 5.1535e-01 4.9207e-01 4.8909e-01 4.8979e-01
1.1419e+02 1.7159e-01 1.6101e-01 1.5984e-01 1.5994e-01 1.1588e+02 2.8838e-01 2.8838e-01 2.8859e-01 2.8907e-01 1.2613e+02 6.6711e-06 2.2896e-04 3.1681e-04 4.1872e-04 1.1443e+02 4.8563e-02 5.6464e-02 5.6886e-02 5.6560e-02 1.1571e+02 5.1922e-01 4.9698e-01 4.9404e-01 4.9476e-01
1.1422e+02 1.7114e-01 1.6033e-01 1.5932e-01 1.5941e-01 1.1589e+02 2.8498e-01 2.8530e-01 2.8552e-01 2.8602e-01 1.2615e+02 4.3088e-06 1.8589e-04 2.6905e-04 3.7152e-04 1.1445e+02 4.7857e-02 5.5366e-02 5.5756e-02 5.5455e-02 1.1572e+02 5.2312e-01 5.0201e-01 4.9914e-01 4.9989e-01
1.1424e+02 1.7063e-01 1.5962e-01 1.5878e-01 1.5885e-01 1.1591e+02 2.8149e-01 2.8220e-01 2.8243e-01 2.8294e-01 1.2617e+02 2.7293e-06 1.4759e-04 2.2352e-04 3.2273e-04 1.1448e+02 4.7133e-02 5.4303e-02 5.4654e-02 5.4382e-02 1.1574e+02 5.2703e-01 5.0714e-01 5.0439e-01 5.0516e-01
1.1427e+02 1.7005e-01 1.5887e-01 1.5819e-01 1.5825e-01 1.1592e+02 2.7791e-01 2.7908e-01 2.7933e-01 2.7985e-01 1.2619e+02 1.6953e-06 1.1459e-04 1.8166e-04 2.7440e-04 1.1450e+02 4.6392e-02 5.3274e-02 5.3583e-02 5.3343e-02 1.1575e+02 5.3098e-01 5.1239e-01 5.0977e-01 5.1056e-01
1.1430e+02 1.6941e-01 1.5808e-01 1.5757e-01 1.5762e-01 1.1594e+02 2.7427e-01 2.7597e-01 2.7623e-01 2.7676e-01 1.2621e+02 1.0326e-06 8.6997e-05 1.4442e-04 2.2833e-04 1.1453e+02 4.5634e-02 5.2281e-02 5.2542e-02 5.2337e-02 1.1576e+02 5.3496e-01 5.1771e-01 5.1526e-01 5.1606e-01
1.1432e+02 1.6872e-01 1.5726e-01 1.5692e-01 1.5695e-01 1.1595e+02 2.7057e-01 2.7287e-01 2.7313e-01 2.7366e-01 1.2624e+02 6.1663e-07 6.4585e-05 1.1232e-04 1.8591e-04 1.1455e+02 4.4858e-02 5.1322e-02 5.1534e-02 5.1365e-02 1.1577e+02 5.3897e-01 5.2309e-01 5.2081e-01 5.2162e-01
1.1435e+02 1.6796e-01 1.5642e-01 1.5622e-01 1.5624e-01 1.1597e+02 2.6683e-01 2.6978e-01 2.7004e-01 2.7057e-01 1.2626e+02 3.6104e-07 4.6883e-05 8.5445e-05 1.4810e-04 1.1458e+02 4.4066e-02 5.0397e-02 5.0559e-02 5.0426e-02 1.1578e+02 5.4301e-01 5.2849e-01 5.2638e-01 5.2720e-01
1.1437e+02 1.6714e-01 1.5554e-01 1.5548e-01 1.5549e-01 1.1598e+02 2.6306e-01 2.6671e-01 2.6697e-01 2.6748e-01 1.2628e+02 2.0725e-07 3.3278e-05 6.3587e-05 1.1543e-04 1.1460e+02 4.3258e-02 4.9506e-02 4.9616e-02 4.9521e-02 1.1580e+02 5.4709e-01 5.3385e-01 5.3192e-01 5.3274e-01
1.1440e+02 1.6627e-01 1.5463e-01 1.5470e-01 1.5471e-01 1.1600e+02 2.5926e-01 2.6367e-01 2.6392e-01 2.6442e-01 1.2630e+02 1.1663e-07 2.3096e-05 4.6290e-05 8.8023e-05 1.1462e+02 4.2436e-02 4.8647e-02 4.8707e-02 4.8647e-02 1.1581e+02 5.5118e-01 5.3912e-01 5.3737e-01 5.3820e-01
1.1442e+02 1.6533e-01 1.5369e-01 1.5389e-01 1.5388e-01 1.1601e+02 2.5546e-01 2.6066e-01 2.6089e-01 2.6137e-01 1.2632e+02 6.4341e-08 1.5674e-05 3.2963e-05 6.5665e-05 1.1465e+02 4.1601e-02 4.7819e-02 4.7829e-02 4.7805e-02 1.1582e+02 5.5528e-01 5.4426e-01 5.4269e-01 5.4351e-01
1.1445e+02 1.6435e-01 1.5273e-01 1.5303e-01 1.5302e-01 1.1603e+02 2.5166e-01 2.5767e-01 2.5790e-01 2.5834e-01 1.2635e+02 3.4796e-08 1.0401e-05 2.2962e-05 4.7922e-05 1.1467e+02 4.0755e-02 4.7019e-02 4.6982e-02 4.6991e-02 1.1583e+02 5.5937e-01 5.4922e-01 5.4783e-01 5.4863e-01
1.1447e+02 1.6332e-01 1.5174e-01 1.5213e-01 1.5212e-01 1.1605e+02 2.4788e-01 2.5472e-01 2.5493e-01 2.5533e-01 1.2637e+02 1.8446e-08 6.7484e-06 1.5647e-05 3.4214e-05 1.1470e+02 3.9899e-02 4.6245e-02 4.6165e-02 4.6205e-02 1.1584e+02 5.6345e-01 5.5393e-01 5.5274e-01 5.5353e-01
1.1450e+02 1.6223e-01 1.5073e-01 1.5119e-01 1.5118e-01 1.1606e+02 2.4411e-01 2.5180e-01 2.5198e-01 2.5235e-01 1.2639e+02 9.5853e-09 4.2814e-06 1.0430e-05 2.3896e-05 1.1472e+02 3.9035e-02 4.5495e-02 4.5375e-02 4.5443e-02 1.1585e+02 5.6750e-01 5.5837e-01 5.5740e-01 5.5817e-01
1.1453e+02 1.6111e-01 1.4970e-01 1.5022e-01 1.5021e-01 1.1608e+02 2.4036e-01 2.4892e-01 2.4907e-01 2.4939e-01 1.2641e+02 4.8823e-09 2.6559e-06 6.8005e-06 1.6326e-05 1.1475e+02 3.8164e-02 4.4766e-02 4.4610e-02 4.4703e-02 1.1587e+02 5.7149e-01 5.6251e-01 5.6180e-01 5.6254e-01
1.1455e+02 1.5993e-01 1.4865e-01 1.4921e-01 1.4920e-01 1.1609e+02 2.3665e-01 2.4607e-01 2.4619e-01 2.4646e-01 1.2643e+02 2.4376e-09 1.6109e-06 4.3376e-06 1.0912e-05 1.1477e+02 3.7290e-02 4.4055e-02 4.3869e-02 4.3982e-02 1.1588e+02 5.7542e-01 5.6632e-01 5.6591e-01 5.6662e-01
1.1458e+02 1.5873e-01 1.4758e-01 1.4817e-01 1.4816e-01 1.1611e+02 2.3298e-01 2.4326e-01 2.4334e-01 2.4355e-01 1.2646e+02 1.1929e-09 9.5543e-07 2.7064e-06 7.1348e-06 1.1479e+02 3.6414e-02 4.3359e-02 4.3147e-02 4.3277e-02 1.1589e+02 5.7925e-01 5.6981e-01 5.6975e-01 5.7043e-01
1.1460e+02 1.5748e-01 1.4650e-01 1.4710e-01 1.4709e-01 1.1612e+02 2.2935e-01 2.4047e-01 2.4051e-01 2.4065e-01 1.2648e+02 5.7216e-10 5.5406e-07 1.6518e-06 4.5636e-06 1.1482e+02 3.5538e-02 4.2674e-02 4.2442e-02 4.2585e-02 1.1590e+02 5.8298e-01 5.7298e-01 5.7334e-01 5.7398e-01
1.1463e+02 1.5620e-01 1.4540e-01 1.4599e-01 1.4600e-01 1.1614e+02 2.2576e-01 2.3771e-01 2.3771e-01 2.3778e-01 1.2650e+02 2.6899e-10 3.1417e-07 9.8619e-07 2.8554e-06 1.1484e+02 3.4663e-02 4.1999e-02 4.1750e-02 4.1903e-02 1.1591e+02 5.8657e-01 5.7586e-01 5.7669e-01 5.7730e-01
1.1465e+02 1.5489e-01 1.4429e-01 1.4487e-01 1.4488e-01 1.1615e+02 2.2221e-01 2.3497e-01 2.3493e-01 2.3493e-01 1.2652e+02 1.2394e-10 1.7419e-07 5.7596e-07 1.7478e-06 1.1487e+02 3.3793e-02 4.1328e-02 4.1069e-02 4.1227e-02 1.1592e+02 5.9001e-01 5.7849e-01 5.7985e-01 5.8041e-01
1.1468e+02 1.5356e-01 1.4318e-01 1.4371e-01 1.4374e-01 1.1617e+02 2.1870e-01 2.3226e-01 2.3217e-01 2.3210e-01 1.2655e+02 5.5976e-11 9.4432e-08 3.2905e-07 1.0465e-06 1.1489e+02 3.2929e-02 4.0660e-02 4.0395e-02 4.0555e-02 1.1594e+02 5.9328e-01 5.8090e-01 5.8285e-01 5.8337e-01
1.1470e+02 1.5220e-01 1.4205e-01 1.4254e-01 1.4258e-01 1.1618e+02 2.1524e-01 2.2957e-01 2.2943e-01 2.2928e-01 1.2657e+02 2.4777e-11 5.0057e-08 1.8389e-07 6.1300e-07 1.1491e+02 3.2072e-02 3.9991e-02 3.9725e-02 3.9883e-02 1.1595e+02 5.9635e-01 5.8317e-01 5.8573e-01 5.8621e-01
1.1473e+02 1.5082e-01 1.4093e-01 1.4135e-01 1.4141e-01 1.1620e+02 2.1182e-01 2.2689e-01 2.2671e-01 2.2647e-01 1.2659e+02 1.0749e-11 2.5945e-08 1.0053e-07 3.5125e-07 1.1494e+02 3.1225e-02 3.9319e-02 3.9056e-02 3.9208e-02 1.1596e+02 5.9922e-01 5.8534e-01 5.8854e-01 5.8897e-01
1.1476e+02 1.4942e-01 1.3979e-01 1.4015e-01 1.4022e-01 1.1621e+02 2.0843e-01 2.2423e-01 2.2400e-01 2.2368e-01 1.2661e+02 4.5703e-12 1.3149e-08 5.3759e-08 1.9689e-07 1.1496e+02 3.0389e-02 3.8641e-02 3.8385e-02 3.8528e-02 1.1597e+02 6.0187e-01 5.8748e-01 5.9132e-01 5.9171e-01
1.1478e+02 1.4800e-01 1.3866e-01 1.3893e-01 1.3903e-01 1.1623e+02 2.0509e-01 2.2158e-01 2.2130e-01 2.2090e-01 1.2663e+02 1.9046e-12 6.5157e-09 2.8122e-08 1.0796e-07 1.1499e+02 2.9565e-02 3.7954e-02 3.7709e-02 3.7841e-02 1.1598e+02 6.0428e-01 5.8965e-01 5.9410e-01 5.9444e-01
1.1481e+02 1.4657e-01 1.3753e-01 1.3771e-01 1.3783e-01 1.1624e+02 2.0177e-01 2.1894e-01 2.1861e-01 2.1813e-01 1.2666e+02 7.7786e-13 3.1571e-09 1.4390e-08 5.7912e-08 1.1501e+02 2.8756e-02 3.7258e-02 3.7027e-02 3.7145e-02 1.1600e+02 6.0645e-01 5.9190e-01 5.9692e-01 5.9721e-01
1.1483e+02 1.4513e-01 1.3639e-01 1.3648e-01 1.3662e-01 1.1626e+02 1.9849e-01 2.1630e-01 2.1592e-01 2.1538e-01 1.2668e+02 3.1136e-13 1.4957e-09 7.2031e-09 3.0389e-08 1.1504e+02 2.7962e-02 3.6551e-02 3.6336e-02 3.6438e-02 1.1601e+02 6.0836e-01 5.9428e-01 5.9979e-01 6.0003e-01
1.1486e+02 1.4368e-01 1.3526e-01 1.3525e-01 1.3541e-01 1.1627e+02 1.9523e-01 2.1367e-01 2.1325e-01 2.1263e-01 1.2670e+02 1.2215e-13 6.9289e-10 3.5270e-09 1.5599e-08 1.1506e+02 2.7185e-02 3.5832e-02 3.5635e-02 3.5720e-02 1.1602e+02 6.1002e-01 5.9683e-01 6.0272e-01 6.0291e-01
1.1488e+02 1.4223e-01 1.3413e-01 1.3402e-01 1.3420e-01 1.1629e+02 1.9200e-01 2.1103e-01 2.1057e-01 2.0989e-01 1.2672e+02 4.6963e-14 3.1385e-10 1.6894e-09 7.8332e-09 1.1508e+02 2.6426e-02 3.5100e-02 3.4923e-02 3.4989e-02 1.1603e+02 6.1141e-01 5.9956e-01 6.0570e-01 6.0585e-01
1.1491e+02 1.4077e-01 1.3301e-01 1.3279e-01 1.3300e-01 1.1630e+02 1.8879e-01 2.0840e-01 2.0790e-01 2.0716e-01 1.2674e+02 1.7696e-14 1.3900e-10 7.9155e-10 3.8479e-09 1.1511e+02 2.5685e-02 3.4356e-02 3.4200e-02 3.4246e-02 1.1604e+02 6.1255e-01 6.0248e-01 6.0874e-01 6.0884e-01
1.1493e+02 1.3931e-01 1.3189e-01 1.3157e-01 1.3180e-01 1.1632e+02 1.8560e-01 2.0576e-01 2.0523e-01 2.0444e-01 1.2677e+02 6.5351e-15 6.0197e-11 3.6279e-10 1.8491e-09 1.1513e+02 2.4964e-02 3.3599e-02 3.3466e-02 3.3491e-02 1.1605e+02 6.1344e-01 6.0557e-01 6.1179e-01 6.1185e-01
1.1496e+02 1.3784e-01 1.3077e-01 1.3035e-01 1.3061e-01 1.1633e+02 1.8243e-01 2.0311e-01 2.0256e-01 2.0172e-01 1.2679e+02 2.3652e-15 2.5490e-11 1.6266e-10 8.6921e-10 1.1516e+02 2.4263e-02 3.2831e-02 3.2720e-02 3.2724e-02 1.1607e+02 6.1407e-01 6.0882e-01 6.1484e-01 6.1485e-01
1.1499e+02 1.3638e-01 1.2966e-01 1.2914e-01 1.2942e-01 1.1635e+02 1.7928e-01 2.0046e-01 1.9989e-01 1.9901e-01 1.2681e+02 8.3897e-16 1.0554e-11 7.1338e-11 3.9971e-10 1.1518e+02 2.3582e-02 3.2052e-02 3.1963e-02 3.1947e-02 1.1608e+02 6.1446e-01 6.1217e-01 6.1784e-01 6.1781e-01
1.1501e+02 1.3492e-01 1.2856e-01 1.2794e-01 1.2824e-01 1.1636e+02 1.7615e-01 1.9780e-01 1.9721e-01 1.9630e-01 1.2683e+02 2.9165e-16 4.2726e-12 3.0605e-11 1.7981e-10 1.1521e+02 2.2923e-02 3.1265e-02 3.1198e-02 3.1162e-02 1.1609e+02 6.1461e-01 6.1557e-01 6.2073e-01 6.2067e-01
1.1504e+02 1.3346e-01 1.2745e-01 1.2675e-01 1.2708e-01 1.1638e+02 1.7303e-01 1.9512e-01 1.9453e-01 1.9360e-01 1.2685e+02 9.9365e-17 1.6913e-12 1.2844e-11 7.9128e-11 1.1523e+02 2.2284e-02 3.0471e-02 3.0425e-02 3.0371e-02 1.1610e+02 6.1453e-01 6.1897e-01 6.2348e-01 6.2337e-01
1.1506e+02 1.3201e-01 1.2636e-01 1.2557e-01 1.2592e-01 1.1639e+02 1.6993e-01 1.9243e-01 1.9183e-01 1.9089e-01 1.2688e+02 3.3178e-17 6.5463e-13 5.2728e-12 3.4064e-11 1.1525e+02 2.1667e-02 2.9672e-02 2.9646e-02 2.9575e-02 1.1611e+02 6.1423e-01 6.2229e-01 6.2603e-01 6.2588e-01
1.1509e+02 1.3056e-01 1.2526e-01 1.2440e-01 1.2477e-01 1.1641e+02 1.6685e-01 1.8973e-01 1.8913e-01 1.8818e-01 1.2690e+02 1.0857e-17 2.4775e-13 2.1175e-12 1.4345e-11 1.1528e+02 2.1071e-02 2.8872e-02 2.8864e-02 2.8777e-02 1.1612e+02 6.1371e-01 6.2545e-01 6.2833e-01 6.2814e-01
1.1511e+02 1.2912e-01 1.2417e-01 1.2324e-01 1.2363e-01 1.1642e+02 1.6379e-01 1.8700e-01 1.8641e-01 1.8546e-01 1.2692e+02 3.4818e-18 9.1680e-14 8.3180e-13 5.9095e-12 1.1530e+02 2.0497e-02 2.8072e-02 2.8082e-02 2.7981e-02 1.1614e+02 6.1297e-01 6.2839e-01 6.3032e-01 6.3010e-01
1.1514e+02 1.2768e-01 1.2308e-01 1.2209e-01 1.2250e-01 1.1644e+02 1.6075e-01 1.8426e-01 1.8368e-01 1.8274e-01 1.2694e+02 1.0943e-18 3.3173e-14 3.1964e-13 2.3815e-12 1.1533e+02 1.9943e-02 2.7276e-02 2.7300e-02 2.7188e-02 1.1615e+02 6.1204e-01 6.3103e-01 6.3198e-01 6.3172e-01
1.1516e+02 1.2626e-01 1.2199e-01 1.2095e-01 1.2138e-01 1.1645e+02 1.5773e-01 1.8150e-01 1.8092e-01 1.8001e-01 1.2697e+02 3.3708e-19 1.1737e-14 1.2015e-13 9.3885e-13 1.1535e+02 1.9411e-02 2.6487e-02 2.6523e-02 2.6402e-02 1.1616e+02 6.1090e-01 6.3332e-01 6.3325e-01 6.3296e-01
1.1519e+02 1.2484e-01 1.2090e-01 1.1983e-01 1.2027e-01 1.1647e+02 1.5474e-01 1.7871e-01 1.7815e-01 1.7726e-01 1.2699e+02 1.0176e-19 4.0601e-15 4.4180e-14 3.6207e-13 1.1538e+02 1.8898e-02 2.5707e-02 2.5753e-02 2.5625e-02 1.1617e+02 6.0957e-01 6.3520e-01 6.3413e-01 6.3381e-01
1.1522e+02 1.2343e-01 1.1981e-01 1.1871e-01 1.1916e-01 1.1648e+02 1.5177e-01 1.7590e-01 1.7536e-01 1.7450e-01 1.2701e+02 3.0105e-20 1.3734e-15 1.5891e-14 1.3659e-13 1.1540e+02 1.8406e-02 2.4939e-02 2.4992e-02 2.4861e-02 1.1618e+02 6.0805e-01 6.3663e-01 6.3460e-01 6.3425e-01
1.1524e+02 1.2203e-01 1.1871e-01 1.1759e-01 1.1805e-01 1.1650e+02 1.4883e-01 1.7306e-01 1.7255e-01 1.7173e-01 1.2703e+02 8.7288e-21 4.5422e-16 5.5913e-15 5.0409e-14 1.1542e+02 1.7934e-02 2.4186e-02 2.4244e-02 2.4112e-02 1.1620e+02 6.0634e-01 6.3758e-01 6.3465e-01 6.3427e-01
1.1527e+02 1.2064e-01 1.1761e-01 1.1649e-01 1.1696e-01 1.1651e+02 1.4593e-01 1.7020e-01 1.6972e-01 1.6894e-01 1.2705e+02 2.4803e-21 1.4689e-16 1.9245e-15 1.8199e-14 1.1545e+02 1.7480e-02 2.3450e-02 2.3511e-02 2.3381e-02 1.1621e+02 6.0444e-01 6.3805e-01 6.3429e-01 6.3388e-01
1.1529e+02 1.1926e-01 1.1651e-01 1.1539e-01 1.1586e-01 1.1653e+02 1.4305e-01 1.6732e-01 1.6686e-01 1.6613e-01 1.2708e+02 6.9073e-22 4.6450e-17 6.4794e-16 6.4272e-15 1.1547e+02 1.7045e-02 2.2735e-02 2.2795e-02 2.2669e-02 1.1622e+02 6.0236e-01 6.3802e-01 6.3354e-01 6.3311e-01
1.1532e+02 1.1789e-01 1.1540e-01 1.1429e-01 1.1476e-01 1.1654e+02 1.4021e-01 1.6441e-01 1.6398e-01 1.6330e-01 1.2710e+02 1.8851e-22 1.4362e-17 2.1340e-16 2.2205e-15 1.1550e+02 1.6627e-02 2.2041e-02 2.2098e-02 2.1980e-02 1.1623e+02 6.0009e-01 6.3751e-01 6.3242e-01 6.3197e-01
1.1534e+02 1.1652e-01 1.1428e-01 1.1319e-01 1.1366e-01 1.1656e+02 1.3740e-01 1.6148e-01 1.6108e-01 1.6045e-01 1.2712e+02 5.0423e-23 4.3419e-18 6.8751e-17 7.5044e-16 1.1552e+02 1.6226e-02 2.1371e-02 2.1422e-02 2.1315e-02 1.1624e+02 5.9763e-01 6.3654e-01 6.3097e-01 6.3050e-01
1.1537e+02 1.1516e-01 1.1316e-01 1.1210e-01 1.1256e-01 1.1657e+02 1.3463e-01 1.5854e-01 1.5817e-01 1.5759e-01 1.2714e+02 1.3217e-23 1.2835e-18 2.1667e-17 2.4810e-16 1.1555e+02 1.5842e-02 2.0726e-02 2.0768e-02 2.0675e-02 1.1625e+02 5.9497e-01 6.3515e-01 6.2922e-01 6.2873e-01
1.1539e+02 1.1381e-01 1.1202e-01 1.1100e-01 1.1146e-01 1.1659e+02 1.3189e-01 1.5558e-01 1.5524e-01 1.5472e-01 1.2716e+02 3.3955e-24 3.7098e-19 6.6796e-18 8.0241e-17 1.1557e+02 1.5473e-02 2.0107e-02 2.0139e-02 2.0062e-02 1.1627e+02 5.9211e-01 6.3337e-01 6.2721e-01 6.2670e-01
1.1542e+02 1.1247e-01 1.1088e-01 1.0990e-01 1.1035e-01 1.1660e+02 1.2920e-01 1.5261e-01 1.5230e-01 1.5183e-01 1.2719e+02 8.5489e-25 1.0485e-19 2.0143e-18 2.5387e-17 1.1559e+02 1.5119e-02 1.9516e-02 1.9534e-02 1.9476e-02 1.1628e+02 5.8905e-01 6.3125e-01 6.2497e-01 6.2445e-01
1.1545e+02 1.1113e-01 1.0972e-01 1.0879e-01 1.0924e-01 1.1662e+02 1.2654e-01 1.4963e-01 1.4935e-01 1.4894e-01 1.2721e+02 2.1094e-25 2.8974e-20 5.9422e-19 7.8571e-18 1.1562e+02 1.4779e-02 1.8952e-02 1.8956e-02 1.8918e-02 1.1629e+02 5.8576e-01 6.2883e-01 6.2255e-01 6.2200e-01
1.1547e+02 1.0979e-01 1.0855e-01 1.0768e-01 1.0811e-01 1.1663e+02 1.2392e-01 1.4665e-01 1.4640e-01 1.4603e-01 1.2723e+02 5.1008e-26 7.8289e-21 1.7147e-19 2.3788e-18 1.1564e+02 1.4452e-02 1.8416e-02 1.8403e-02 1.8387e-02 1.1630e+02 5.8225e-01 6.2617e-01 6.1996e-01 6.1939e-01
1.1550e+02 1.0845e-01 1.0737e-01 1.0657e-01 1.0698e-01 1.1665e+02 1.2134e-01 1.4368e-01 1.4345e-01 1.4313e-01 1.2725e+02 1.2088e-26 2.0686e-21 4.8403e-20 7.0455e-19 1.1567e+02 1.4137e-02 1.7908e-02 1.7877e-02 1.7885e-02 1.1631e+02 5.7849e-01 6.2329e-01 6.1723e-01 6.1664e-01
1.1552e+02 1.0712e-01 1.0618e-01 1.0544e-01 1.0583e-01 1.1666e+02 1.1880e-01 1.4071e-01 1.4051e-01 1.4024e-01 1.2727e+02 2.8075e-27 5.3541e-22 1.3366e-20 2.0413e-19 1.1569e+02 1.3833e-02 1.7427e-02 1.7376e-02 1.7410e-02 1.1632e+02 5.7449e-01 6.2024e-01 6.1438e-01 6.1377e-01
1.1555e+02 1.0578e-01 1.0498e-01 1.0431e-01 1.0468e-01 1.1668e+02 1.1630e-01 1.3776e-01 1.3759e-01 1.3734e-01 1.2730e+02 6.3904e-28 1.3953e-22 3.6102e-21 5.7856e-20 1.1571e+02 1.3540e-02 1.6973e-02 1.6902e-02 1.6961e-02 1.1634e+02 5.7022e-01 6.1705e-01 6.1141e-01 6.1078e-01
1.1557e+02 1.0444e-01 1.0376e-01 1.0316e-01 1.0351e-01 1.1669e+02 1.1384e-01 1.3483e-01 1.3468e-01 1.3446e-01 1.2732e+02 1.4255e-28 5.2367e-23 9.5394e-22 1.6041e-20 1.1574e+02 1.3256e-02 1.6544e-02 1.6452e-02 1.6538e-02 1.1635e+02 5.6569e-01 6.1373e-01 6.0833e-01 6.0767e-01
1.1560e+02 1.0310e-01 1.0253e-01 1.0201e-01 1.0234e-01 1.1671e+02 1.1143e-01 1.3192e-01 1.3179e-01 1.3160e-01 1.2734e+02 3.1164e-29 8.5791e-23 2.4673e-22 4.3508e-21 1.1576e+02 1.2981e-02 1.6140e-02 1.6027e-02 1.6139e-02 1.1636e+02 5.6087e-01 6.1031e-01 6.0513e-01 6.0444e-01
1.1562e+02 1.0175e-01 1.0129e-01 1.0084e-01 1.0115e-01 1.1672e+02 1.0906e-01 1.2905e-01 1.2893e-01 1.2876e-01 1.2736e+02 6.6769e-30 3.1242e-22 6.3098e-23 1.1544e-21 1.1579e+02 1.2714e-02 1.5759e-02 1.5626e-02 1.5764e-02 1.1637e+02 5.5578e-01 6.0679e-01 6.0180e-01 6.0107e-01
1.1565e+02 1.0040e-01 1.0004e-01 9.9667e-02 9.9943e-02 1.1674e+02 1.0674e-01 1.2621e-01 1.2610e-01 1.2594e-01 1.2739e+02 1.4020e-30 1.2132e-21 1.8644e-23 2.9963e-22 1.1581e+02 1.2453e-02 1.5400e-02 1.5246e-02 1.5410e-02 1.1638e+02 5.5040e-01 6.0316e-01 5.9831e-01 5.9755e-01
1.1568e+02 9.9041e-02 9.8781e-02 9.8480e-02 9.8728e-02 1.1675e+02 1.0446e-01 1.2340e-01 1.2330e-01 1.2314e-01 1.2741e+02 2.8850e-31 4.6313e-21 1.7094e-23 7.6077e-23 1.1584e+02 1.2198e-02 1.5061e-02 1.4888e-02 1.5076e-02 1.1640e+02 5.4474e-01 5.9941e-01 5.9465e-01 5.9385e-01
1.1570e+02 9.7671e-02 9.7508e-02 9.7280e-02 9.7500e-02 1.1677e+02 1.0223e-01 1.2064e-01 1.2055e-01 1.2038e-01 1.2743e+02 5.8181e-32 1.7293e-20 5.5039e-23 1.8897e-23 1.1586e+02 1.1948e-02 1.4741e-02 1.4550e-02 1.4760e-02 1.1641e+02 5.3881e-01 5.9552e-01 5.9080e-01 5.8996e-01
1.1573e+02 9.6291e-02 9.6225e-02 9.6070e-02 9.6261e-02 1.1678e+02 1.0005e-01 1.1792e-01 1.1783e-01 1.1765e-01 1.2745e+02 1.1499e-32 6.3137e-20 2.1488e-22 4.5943e-24 1.1588e+02 1.1701e-02 1.4438e-02 1.4230e-02 1.4461e-02 1.1642e+02 5.3261e-01 5.9147e-01 5.8673e-01 5.8585e-01
1.1575e+02 9.4899e-02 9.4933e-02 9.4848e-02 9.5011e-02 1.1680e+02 9.7916e-02 1.1525e-01 1.1515e-01 1.1495e-01 1.2747e+02 2.2273e-33 2.2540e-19 8.3248e-22 1.1049e-24 1.1591e+02 1.1458e-02 1.4150e-02 1.3928e-02 1.4177e-02 1.1643e+02 5.2616e-01 5.8723e-01 5.8242e-01 5.8151e-01
1.1578e+02 9.3495e-02 9.3633e-02 9.3616e-02 9.3751e-02 1.1681e+02 9.5832e-02 1.1262e-01 1.1252e-01 1.1228e-01 1.2750e+02 4.2281e-34 7.8679e-19 3.1575e-21 3.1468e-25 1.1593e+02 1.1216e-02 1.3876e-02 1.3641e-02 1.3906e-02 1.1644e+02 5.1948e-01 5.8277e-01 5.7785e-01 5.7690e-01
1.1580e+02 9.2077e-02 9.2325e-02 9.2373e-02 9.2480e-02 1.1683e+02 9.3797e-02 1.1004e-01 1.0993e-01 1.0966e-01 1.2752e+02 7.8659e-35 2.6854e-18 1.1716e-20 3.2538e-25 1.1596e+02 1.0976e-02 1.3614e-02 1.3368e-02 1.3647e-02 1.1645e+02 5.1259e-01 5.7805e-01 5.7302e-01 5.7203e-01
1.1583e+02 9.0645e-02 9.1011e-02 9.1120e-02 9.1200e-02 1.1684e+02 9.1812e-02 1.0750e-01 1.0738e-01 1.0707e-01 1.2754e+02 1.4341e-35 8.9621e-18 4.2524e-20 1.1631e-24 1.1598e+02 1.0736e-02 1.3363e-02 1.3109e-02 1.3399e-02 1.1647e+02 5.0552e-01 5.7306e-01 5.6790e-01 5.6689e-01
1.1585e+02 8.9198e-02 8.9691e-02 8.9858e-02 8.9912e-02 1.1686e+02 8.9876e-02 1.0502e-01 1.0488e-01 1.0452e-01 1.2756e+02 2.5625e-36 2.9245e-17 1.5098e-19 4.8381e-24 1.1601e+02 1.0496e-02 1.3121e-02 1.2861e-02 1.3159e-02 1.1648e+02 4.9829e-01 5.6776e-01 5.6250e-01 5.6146e-01
1.1588e+02 8.7736e-02 8.8367e-02 8.8587e-02 8.8617e-02 1.1687e+02 8.7989e-02 1.0257e-01 1.0242e-01 1.0201e-01 1.2758e+02 4.4873e-37 9.3313e-17 5.2438e-19 1.9885e-23 1.1603e+02 1.0255e-02 1.2887e-02 1.2623e-02 1.2926e-02 1.1649e+02 4.9093e-01 5.6214e-01 5.5681e-01 5.5575e-01
1.1591e+02 8.6259e-02 8.7038e-02 8.7308e-02 8.7315e-02 1.1689e+02 8.6150e-02 1.0017e-01 1.0000e-01 9.9536e-02 1.2761e+02 7.7010e-38 2.9112e-16 1.7816e-18 7.9991e-23 1.1605e+02 1.0012e-02 1.2659e-02 1.2394e-02 1.2699e-02 1.1650e+02 4.8347e-01 5.5619e-01 5.5083e-01 5.4976e-01
1.1593e+02 8.4765e-02 8.5707e-02 8.6021e-02 8.6007e-02 1.1690e+02 8.4356e-02 9.7805e-02 9.7621e-02 9.7102e-02 1.2763e+02 1.2952e-38 8.8808e-16 5.9209e-18 3.1479e-22 1.1608e+02 9.7682e-03 1.2437e-02 1.2173e-02 1.2477e-02 1.1651e+02 4.7595e-01 5.4988e-01 5.4458e-01 5.4350e-01
1.1596e+02 8.3257e-02 8.4373e-02 8.4727e-02 8.4694e-02 1.1692e+02 8.2608e-02 9.5480e-02 9.5278e-02 9.4708e-02 1.2765e+02 2.1349e-39 2.6490e-15 1.9249e-17 1.2118e-21 1.1610e+02 9.5221e-03 1.2219e-02 1.1959e-02 1.2259e-02 1.1652e+02 4.6838e-01 5.4324e-01 5.3805e-01 5.3698e-01
1.1598e+02 8.1733e-02 8.3037e-02 8.3426e-02 8.3377e-02 1.1693e+02 8.0901e-02 9.3191e-02 9.2971e-02 9.2354e-02 1.2767e+02 3.4490e-40 7.7258e-15 6.1215e-17 4.5637e-21 1.1613e+02 9.2737e-03 1.2004e-02 1.1750e-02 1.2043e-02 1.1654e+02 4.6079e-01 5.3625e-01 5.3127e-01 5.3020e-01
1.1601e+02 8.0194e-02 8.1700e-02 8.2119e-02 8.2057e-02 1.1695e+02 7.9233e-02 9.0937e-02 9.0700e-02 9.0039e-02 1.2769e+02 5.4749e-41 2.2032e-14 1.9043e-16 1.6813e-20 1.1615e+02 9.0230e-03 1.1790e-02 1.1545e-02 1.1829e-02 1.1655e+02 4.5320e-01 5.2894e-01 5.2424e-01 5.2319e-01
1.1603e+02 7.8641e-02 8.0362e-02 8.0806e-02 8.0733e-02 1.1696e+02 7.7602e-02 8.8713e-02 8.8462e-02 8.7765e-02 1.2772e+02 9.4845e-42 6.1435e-14 5.7950e-16 6.0590e-20 1.1618e+02 8.7701e-03 1.1578e-02 1.1343e-02 1.1615e-02 1.1656e+02 4.4564e-01 5.2132e-01 5.1698e-01 5.1596e-01
1.1606e+02 7.7074e-02 7.9024e-02 7.9487e-02 7.9407e-02 1.1698e+02 7.6004e-02 8.6520e-02 8.6256e-02 8.5532e-02 1.2774e+02 7.9701e-42 1.6750e-13 1.7250e-15 2.1361e-19 1.1620e+02 8.5150e-03 1.1366e-02 1.1144e-02 1.1401e-02 1.1657e+02 4.3810e-01 5.1342e-01 5.0950e-01 5.0851e-01
1.1608e+02 7.5495e-02 7.7685e-02 7.8163e-02 7.8079e-02 1.1699e+02 7.4435e-02 8.4355e-02 8.4081e-02 8.3340e-02 1.2776e+02 4.3370e-41 4.4655e-13 5.0232e-15 7.3667e-19 1.1622e+02 8.2582e-03 1.1154e-02 1.0945e-02 1.1186e-02 1.1658e+02 4.3061e-01 5.0525e-01 5.0182e-01 5.0086e-01
1.1611e+02 7.3905e-02 7.6346e-02 7.6834e-02 7.6748e-02 1.1701e+02 7.2892e-02 8.2217e-02 8.1937e-02 8.1189e-02 1.2778e+02 2.7346e-40 1.1640e-12 1.4308e-14 2.4853e-18 1.1625e+02 7.9999e-03 1.0940e-02 1.0747e-02 1.0970e-02 1.1660e+02 4.2315e-01 4.9685e-01 4.9394e-01 4.9303e-01
1.1614e+02 7.2304e-02 7.5005e-02 7.5499e-02 7.5414e-02 1.1702e+02 7.1371e-02 8.0104e-02 7.9823e-02 7.9081e-02 1.2781e+02 1.6970e-39 2.9669e-12 3.9868e-14 8.2021e-18 1.1627e+02 7.7406e-03 1.0724e-02 1.0548e-02 1.0751e-02 1.1661e+02 4.1572e-01 4.8825e-01 4.8588e-01 4.8502e-01
1.1616e+02 7.0694e-02 7.3664e-02 7.4158e-02 7.4079e-02 1.1704e+02 6.9869e-02 7.8017e-02 7.7739e-02 7.7016e-02 1.2783e+02 1.0322e-38 7.3941e-12 1.0867e-13 2.6480e-17 1.1630e+02 7.4809e-03 1.0506e-02 1.0348e-02 1.0530e-02 1.1662e+02 4.0832e-01 4.7948e-01 4.7765e-01 4.7685e-01
1.1619e+02 6.9077e-02 7.2321e-02 7.2811e-02 7.2740e-02 1.1705e+02 6.8381e-02 7.5956e-02 7.5684e-02 7.4993e-02 1.2785e+02 6.1527e-38 1.8018e-11 2.8973e-13 8.3631e-17 1.1632e+02 7.2213e-03 1.0285e-02 1.0145e-02 1.0305e-02 1.1663e+02 4.0094e-01 4.7057e-01 4.6927e-01 4.6852e-01
1.1621e+02 6.7453e-02 7.0975e-02 7.1458e-02 7.1397e-02 1.1707e+02 6.6904e-02 7.3919e-02 7.3659e-02 7.3012e-02 1.2787e+02 3.5943e-37 4.2933e-11 7.5567e-13 2.5838e-16 1.1635e+02 6.9627e-03 1.0060e-02 9.9395e-03 1.0077e-02 1.1664e+02 3.9354e-01 4.6155e-01 4.6074e-01 4.6004e-01
1.1624e+02 6.5825e-02 6.9627e-02 7.0098e-02 7.0051e-02 1.1708e+02 6.5436e-02 7.1908e-02 7.1663e-02 7.1075e-02 1.2789e+02 2.0578e-36 1.0002e-10 1.9280e-12 7.8090e-16 1.1637e+02 6.7055e-03 9.8323e-03 9.7308e-03 9.8453e-03 1.1665e+02 3.8613e-01 4.5244e-01 4.5207e-01 4.5143e-01
1.1626e+02 6.4194e-02 6.8273e-02 6.8731e-02 6.8699e-02 1.1710e+02 6.3972e-02 6.9923e-02 6.9698e-02 6.9179e-02 1.2792e+02 1.1546e-35 2.2786e-10 4.8117e-12 2.3087e-15 1.1639e+02 6.4506e-03 9.6002e-03 9.5182e-03 9.6094e-03 1.1667e+02 3.7867e-01 4.4327e-01 4.4328e-01 4.4270e-01
1.1629e+02 6.2561e-02 6.6915e-02 6.7356e-02 6.7342e-02 1.1711e+02 6.2511e-02 6.7965e-02 6.7764e-02 6.7324e-02 1.2794e+02 6.3488e-35 5.0755e-10 1.1747e-11 6.6774e-15 1.1642e+02 6.1987e-03 9.3641e-03 9.3014e-03 9.3694e-03 1.1668e+02 3.7115e-01 4.3406e-01 4.3438e-01 4.3386e-01
1.1631e+02 6.0929e-02 6.5550e-02 6.5972e-02 6.5977e-02 1.1713e+02 6.1050e-02 6.6034e-02 6.5860e-02 6.5510e-02 1.2796e+02 3.4214e-34 1.1054e-09 2.8054e-11 1.8892e-14 1.1644e+02 5.9504e-03 9.1238e-03 9.0802e-03 9.1253e-03 1.1669e+02 3.6354e-01 4.2482e-01 4.2539e-01 4.2492e-01
1.1634e+02 5.9298e-02 6.4178e-02 6.4578e-02 6.4604e-02 1.1714e+02 5.9588e-02 6.4131e-02 6.3988e-02 6.3734e-02 1.2798e+02 1.8069e-33 2.3541e-09 6.5537e-11 5.2288e-14 1.1647e+02 5.7065e-03 8.8796e-03 8.8545e-03 8.8772e-03 1.1670e+02 3.5583e-01 4.1558e-01 4.1631e-01 4.1589e-01
1.1637e+02 5.7670e-02 6.2796e-02 6.3175e-02 6.3222e-02 1.1716e+02 5.8124e-02 6.2257e-02 6.2146e-02 6.1995e-02 1.2800e+02 9.3526e-33 4.9020e-09 1.4976e-10 1.4157e-13 1.1649e+02 5.4676e-03 8.6315e-03 8.6241e-03 8.6253e-03 1.1671e+02 3.4801e-01 4.0635e-01 4.0717e-01 4.0680e-01
1.1639e+02 5.6047e-02 6.1404e-02 6.1760e-02 6.1830e-02 1.1717e+02 5.6656e-02 6.0413e-02 6.0336e-02 6.0291e-02 1.2803e+02 4.7441e-32 9.9808e-09 3.3478e-10 3.7496e-13 1.1651e+02 5.2342e-03 8.3798e-03 8.3893e-03 8.3700e-03 1.1672e+02 3.4006e-01 3.9713e-01 3.9798e-01 3.9765e-01
1.1642e+02 5.4431e-02 6.0001e-02 6.0334e-02 6.0426e-02 1.1719e+02 5.5185e-02 5.8600e-02 5.8557e-02 5.8618e-02 1.2805e+02 2.3584e-31 1.9870e-08 7.3207e-10 9.7150e-13 1.1654e+02 5.0069e-03 8.1249e-03 8.1503e-03 8.1115e-03 1.1674e+02 3.3198e-01 3.8793e-01 3.8875e-01 3.8846e-01
1.1644e+02 5.2822e-02 5.8585e-02 5.8895e-02 5.9009e-02 1.1720e+02 5.3710e-02 5.6816e-02 5.6808e-02 5.6975e-02 1.2807e+02 1.1490e-30 3.8679e-08 1.5659e-09 2.4624e-12 1.1656e+02 4.7861e-03 7.8673e-03 7.9074e-03 7.8505e-03 1.1675e+02 3.2377e-01 3.7877e-01 3.7950e-01 3.7924e-01
1.1647e+02 5.1222e-02 5.7156e-02 5.7444e-02 5.7579e-02 1.1722e+02 5.2232e-02 5.5064e-02 5.5089e-02 5.5359e-02 1.2809e+02 5.4861e-30 7.3621e-08 3.2766e-09 6.1053e-12 1.1659e+02 4.5723e-03 7.6076e-03 7.6611e-03 7.5874e-03 1.1676e+02 3.1543e-01 3.6963e-01 3.7024e-01 3.7002e-01
1.1649e+02 4.9633e-02 5.5712e-02 5.5980e-02 5.6134e-02 1.1723e+02 5.0753e-02 5.3341e-02 5.3399e-02 5.3766e-02 1.2811e+02 2.5671e-29 1.3702e-07 6.7067e-09 1.4808e-11 1.1661e+02 4.3656e-03 7.3464e-03 7.4119e-03 7.3230e-03 1.1677e+02 3.0698e-01 3.6054e-01 3.6100e-01 3.6081e-01
1.1652e+02 4.8056e-02 5.4253e-02 5.4502e-02 5.4673e-02 1.1725e+02 4.9272e-02 5.1648e-02 5.1736e-02 5.2193e-02 1.2814e+02 1.1773e-28 2.4934e-07 1.3428e-08 3.5136e-11 1.1664e+02 4.1664e-03 7.0843e-03 7.1605e-03 7.0579e-03 1.1678e+02 2.9844e-01 3.5148e-01 3.5178e-01 3.5161e-01
1.1654e+02 4.6491e-02 5.2778e-02 5.3010e-02 5.3197e-02 1.1726e+02 4.7792e-02 4.9984e-02 5.0100e-02 5.0638e-02 1.2816e+02 5.2909e-28 4.4365e-07 2.6301e-08 8.1554e-11 1.1666e+02 3.9747e-03 6.8222e-03 6.9075e-03 6.7928e-03 1.1680e+02 2.8981e-01 3.4247e-01 3.4259e-01 3.4245e-01
1.1657e+02 4.4941e-02 5.1287e-02 5.1505e-02 5.1705e-02 1.1728e+02 4.6314e-02 4.8347e-02 4.8488e-02 4.9097e-02 1.2818e+02 2.3304e-27 7.7188e-07 5.0390e-08 1.8517e-10 1.1668e+02 3.7907e-03 6.5609e-03 6.6537e-03 6.5287e-03 1.1681e+02 2.8114e-01 3.3350e-01 3.3346e-01 3.3333e-01
1.1660e+02 4.3406e-02 4.9781e-02 4.9987e-02 5.0197e-02 1.1729e+02 4.4840e-02 4.6737e-02 4.6899e-02 4.7567e-02 1.2820e+02 1.0059e-26 1.3131e-06 9.4440e-08 4.1131e-10 1.1671e+02 3.6144e-03 6.3011e-03 6.4000e-03 6.2663e-03 1.1682e+02 2.7244e-01 3.2456e-01 3.2437e-01 3.2427e-01
1.1662e+02 4.1888e-02 4.8259e-02 4.8456e-02 4.8673e-02 1.1731e+02 4.3372e-02 4.5151e-02 4.5330e-02 4.6047e-02 1.2822e+02 4.2555e-26 2.1842e-06 1.7314e-07 8.9371e-10 1.1673e+02 3.4457e-03 6.0437e-03 6.1472e-03 6.0064e-03 1.1683e+02 2.6375e-01 3.1567e-01 3.1535e-01 3.1527e-01
1.1665e+02 4.0387e-02 4.6723e-02 4.6914e-02 4.7133e-02 1.1732e+02 4.1912e-02 4.3588e-02 4.3781e-02 4.4532e-02 1.2825e+02 1.7643e-25 3.5525e-06 3.1051e-07 1.8997e-09 1.1676e+02 3.2844e-03 5.7895e-03 5.8962e-03 5.7498e-03 1.1684e+02 2.5509e-01 3.0681e-01 3.0640e-01 3.0634e-01
1.1667e+02 3.8905e-02 4.5172e-02 4.5360e-02 4.5580e-02 1.1734e+02 4.0462e-02 4.2046e-02 4.2248e-02 4.3022e-02 1.2827e+02 7.1685e-25 5.6496e-06 5.4472e-07 3.9500e-09 1.1678e+02 3.1305e-03 5.5392e-03 5.6476e-03 5.4973e-03 1.1685e+02 2.4651e-01 2.9799e-01 2.9753e-01 2.9748e-01
1.1670e+02 3.7442e-02 4.3609e-02 4.3798e-02 4.4014e-02 1.1735e+02 3.9024e-02 4.0522e-02 4.0730e-02 4.1515e-02 1.2829e+02 2.8545e-24 8.7851e-06 9.3478e-07 8.0347e-09 1.1681e+02 2.9836e-03 5.2935e-03 5.4025e-03 5.2496e-03 1.1687e+02 2.3803e-01 2.8920e-01 2.8874e-01 2.8871e-01
1.1672e+02 3.6001e-02 4.2036e-02 4.2228e-02 4.2436e-02 1.1737e+02 3.7599e-02 3.9015e-02 3.9224e-02 4.0009e-02 1.2831e+02 1.1139e-23 1.3357e-05 1.5692e-06 1.5988e-08 1.1683e+02 2.8436e-03 5.0532e-03 5.1614e-03 5.0073e-03 1.1688e+02 2.2967e-01 2.8045e-01 2.8002e-01 2.8001e-01
1.1675e+02 3.4580e-02 4.0453e-02 4.0652e-02 4.0849e-02 1.1738e+02 3.6189e-02 3.7523e-02 3.7731e-02 3.8504e-02 1.2834e+02 4.2603e-23 1.9858e-05 2.5768e-06 3.1121e-08 1.1685e+02 2.7102e-03 4.8187e-03 4.9251e-03 4.7712e-03 1.1689e+02 2.2148e-01 2.7173e-01 2.7140e-01 2.7141e-01
1.1677e+02 3.3183e-02 3.8864e-02 3.9073e-02 3.9254e-02 1.1740e+02 3.4796e-02 3.6045e-02 3.6247e-02 3.7000e-02 1.2836e+02 1.5968e-22 2.8867e-05 4.1391e-06 5.9260e-08 1.1688e+02 2.5831e-03 4.5906e-03 4.6943e-03 4.5416e-03 1.1690e+02 2.1346e-01 2.6304e-01 2.6286e-01 2.6289e-01
1.1680e+02 3.1808e-02 3.7272e-02 3.7493e-02 3.7656e-02 1.1742e+02 3.3421e-02 3.4578e-02 3.4772e-02 3.5496e-02 1.2838e+02 5.8656e-22 4.1031e-05 6.5039e-06 1.1039e-07 1.1690e+02 2.4620e-03 4.3693e-03 4.4694e-03 4.3190e-03 1.1691e+02 2.0563e-01 2.5439e-01 2.5441e-01 2.5446e-01
1.1683e+02 3.0459e-02 3.5679e-02 3.5915e-02 3.6055e-02 1.1743e+02 3.2066e-02 3.3122e-02 3.3306e-02 3.3993e-02 1.2840e+02 2.1116e-21 5.7025e-05 9.9970e-06 2.0115e-07 1.1693e+02 2.3465e-03 4.1551e-03 4.2509e-03 4.1037e-03 1.1692e+02 1.9802e-01 2.4578e-01 2.4604e-01 2.4613e-01
1.1685e+02 2.9135e-02 3.4088e-02 3.4342e-02 3.4457e-02 1.1745e+02 3.0731e-02 3.1676e-02 3.1848e-02 3.2493e-02 1.2842e+02 7.4498e-21 7.7494e-05 1.5031e-05 3.5857e-07 1.1695e+02 2.2364e-03 3.9482e-03 4.0393e-03 3.8961e-03 1.1694e+02 1.9063e-01 2.3720e-01 2.3777e-01 2.3788e-01
1.1688e+02 2.7838e-02 3.2503e-02 3.2776e-02 3.2864e-02 1.1746e+02 2.9418e-02 3.0240e-02 3.0397e-02 3.0997e-02 1.2845e+02 2.5758e-20 1.0297e-04 2.2108e-05 6.2526e-07 1.1698e+02 2.1314e-03 3.7489e-03 3.8347e-03 3.6962e-03 1.1695e+02 1.8346e-01 2.2868e-01 2.2959e-01 2.2973e-01
1.1690e+02 2.6568e-02 3.0928e-02 3.1222e-02 3.1279e-02 1.1748e+02 2.8128e-02 2.8814e-02 2.8956e-02 2.9508e-02 1.2847e+02 8.7283e-20 1.3378e-04 3.1808e-05 1.0666e-06 1.1700e+02 2.0310e-03 3.5571e-03 3.6374e-03 3.5042e-03 1.1696e+02 1.7653e-01 2.2020e-01 2.2150e-01 2.2166e-01
1.1693e+02 2.5327e-02 2.9366e-02 2.9682e-02 2.9708e-02 1.1749e+02 2.6862e-02 2.7398e-02 2.7525e-02 2.8028e-02 1.2849e+02 2.8986e-19 1.6996e-04 4.4768e-05 1.7799e-06 1.1702e+02 1.9352e-03 3.3729e-03 3.4476e-03 3.3201e-03 1.1697e+02 1.6982e-01 2.1179e-01 2.1349e-01 2.1369e-01
1.1695e+02 2.4115e-02 2.7821e-02 2.8160e-02 2.8152e-02 1.1751e+02 2.5620e-02 2.5995e-02 2.6106e-02 2.6560e-02 1.2851e+02 9.4336e-19 2.1111e-04 6.1633e-05 2.9055e-06 1.1705e+02 1.8434e-03 3.1961e-03 3.2651e-03 3.1439e-03 1.1698e+02 1.6334e-01 2.0345e-01 2.0558e-01 2.0581e-01
1.1698e+02 2.2933e-02 2.6298e-02 2.6660e-02 2.6618e-02 1.1752e+02 2.4404e-02 2.4605e-02 2.4700e-02 2.5107e-02 1.2853e+02 3.0089e-18 2.5641e-04 8.3004e-05 4.6399e-06 1.1707e+02 1.7556e-03 3.0267e-03 3.0901e-03 2.9753e-03 1.1700e+02 1.5708e-01 1.9519e-01 1.9775e-01 1.9802e-01
1.1700e+02 2.1783e-02 2.4800e-02 2.5184e-02 2.5108e-02 1.1754e+02 2.3214e-02 2.3232e-02 2.3311e-02 2.3673e-02 1.2856e+02 9.4055e-18 3.0452e-04 1.0935e-04 7.2483e-06 1.1710e+02 1.6714e-03 2.8645e-03 2.9224e-03 2.8142e-03 1.1701e+02 1.5102e-01 1.8703e-01 1.9001e-01 1.9031e-01
1.1703e+02 2.0665e-02 2.3331e-02 2.3737e-02 2.3626e-02 1.1755e+02 2.2051e-02 2.1876e-02 2.1941e-02 2.2262e-02 1.2858e+02 2.8813e-17 3.5361e-04 1.4092e-04 1.1077e-05 1.1712e+02 1.5906e-03 2.7092e-03 2.7619e-03 2.6604e-03 1.1702e+02 1.4516e-01 1.7897e-01 1.8236e-01 1.8269e-01
1.1706e+02 1.9580e-02 2.1894e-02 2.2322e-02 2.2177e-02 1.1757e+02 2.0916e-02 2.0542e-02 2.0593e-02 2.0876e-02 1.2860e+02 8.6505e-17 4.0150e-04 1.7764e-04 1.6559e-05 1.1715e+02 1.5129e-03 2.5607e-03 2.6084e-03 2.5136e-03 1.1703e+02 1.3949e-01 1.7102e-01 1.7479e-01 1.7516e-01
1.1708e+02 1.8528e-02 2.0494e-02 2.0943e-02 2.0764e-02 1.1758e+02 1.9810e-02 1.9233e-02 1.9271e-02 1.9521e-02 1.2862e+02 2.5452e-16 4.4575e-04 2.1906e-04 2.4216e-05 1.1717e+02 1.4383e-03 2.4186e-03 2.4617e-03 2.3736e-03 1.1704e+02 1.3400e-01 1.6320e-01 1.6731e-01 1.6771e-01
1.1711e+02 1.7511e-02 1.9134e-02 1.9601e-02 1.9390e-02 1.1760e+02 1.8733e-02 1.7952e-02 1.7978e-02 1.8199e-02 1.2864e+02 7.3394e-16 4.8388e-04 2.6424e-04 3.4642e-05 1.1719e+02 1.3664e-03 2.2826e-03 2.3216e-03 2.2401e-03 1.1705e+02 1.2868e-01 1.5551e-01 1.5992e-01 1.6035e-01
1.1713e+02 1.6529e-02 1.7817e-02 1.8300e-02 1.8059e-02 1.1761e+02 1.7687e-02 1.6702e-02 1.6718e-02 1.6915e-02 1.2867e+02 2.0741e-15 5.1361e-04 3.1180e-04 4.8480e-05 1.1722e+02 1.2971e-03 2.1526e-03 2.1878e-03 2.1127e-03 1.1707e+02 1.2352e-01 1.4797e-01 1.5261e-01 1.5306e-01
1.1716e+02 1.5582e-02 1.6545e-02 1.7043e-02 1.6774e-02 1.1763e+02 1.6673e-02 1.5487e-02 1.5495e-02 1.5671e-02 1.2869e+02 5.7443e-15 5.3306e-04 3.5990e-04 6.6370e-05 1.1724e+02 1.2303e-03 2.0283e-03 2.0600e-03 1.9912e-03 1.1708e+02 1.1851e-01 1.4057e-01 1.4539e-01 1.4587e-01
1.1718e+02 1.4671e-02 1.5322e-02 1.5832e-02 1.5537e-02 1.1764e+02 1.5690e-02 1.4311e-02 1.4311e-02 1.4472e-02 1.2871e+02 1.5591e-14 5.4095e-04 4.0637e-04 8.8884e-05 1.1727e+02 1.1658e-03 1.9093e-03 1.9381e-03 1.8753e-03 1.1709e+02 1.1364e-01 1.3333e-01 1.3826e-01 1.3875e-01
1.1721e+02 1.3796e-02 1.4149e-02 1.4669e-02 1.4351e-02 1.1766e+02 1.4741e-02 1.3177e-02 1.3171e-02 1.3320e-02 1.2873e+02 4.1473e-14 5.3677e-04 4.4883e-04 1.1644e-04 1.1729e+02 1.1036e-03 1.7955e-03 1.8217e-03 1.7645e-03 1.1710e+02 1.0891e-01 1.2624e-01 1.3123e-01 1.3173e-01
1.1723e+02 1.2958e-02 1.3029e-02 1.3556e-02 1.3217e-02 1.1767e+02 1.3826e-02 1.2088e-02 1.2077e-02 1.2218e-02 1.2876e+02 1.0812e-13 5.2079e-04 4.8494e-04 1.4923e-04 1.1731e+02 1.0435e-03 1.6867e-03 1.7107e-03 1.6588e-03 1.1711e+02 1.0431e-01 1.1932e-01 1.2428e-01 1.2479e-01
1.1726e+02 1.2155e-02 1.1963e-02 1.2493e-02 1.2138e-02 1.1769e+02 1.2945e-02 1.1047e-02 1.1033e-02 1.1167e-02 1.2878e+02 2.7622e-13 4.9407e-04 5.1253e-04 1.8709e-04 1.1734e+02 9.8540e-04 1.5826e-03 1.6048e-03 1.5579e-03 1.1713e+02 9.9842e-02 1.1255e-01 1.1744e-01 1.1795e-01
1.1729e+02 1.1389e-02 1.0951e-02 1.1482e-02 1.1113e-02 1.1770e+02 1.2100e-02 1.0056e-02 1.0040e-02 1.0171e-02 1.2880e+02 6.9162e-13 4.5830e-04 5.2989e-04 2.2945e-04 1.1736e+02 9.2928e-04 1.4830e-03 1.5039e-03 1.4614e-03 1.1714e+02 9.5493e-02 1.0594e-01 1.1070e-01 1.1121e-01
1.1731e+02 1.0659e-02 9.9947e-03 1.0525e-02 1.0145e-02 1.1772e+02 1.1292e-02 9.1177e-03 9.0995e-03 9.2287e-03 1.2882e+02 1.6971e-12 4.1568e-04 5.3590e-04 2.7528e-04 1.1739e+02 8.7509e-04 1.3879e-03 1.4076e-03 1.3692e-03 1.1715e+02 9.1264e-02 9.9488e-02 1.0408e-01 1.0458e-01
1.1734e+02 9.9651e-03 9.0943e-03 9.6197e-03 9.2325e-03 1.1773e+02 1.0519e-02 8.2330e-03 8.2141e-03 8.3428e-03 1.2884e+02 4.0813e-12 3.6865e-04 5.3016e-04 3.2308e-04 1.1741e+02 8.2277e-04 1.2970e-03 1.3159e-03 1.2811e-03 1.1716e+02 8.7152e-02 9.3201e-02 9.7576e-02 9.8063e-02
1.1736e+02 9.3063e-03 8.2494e-03 8.7678e-03 8.3762e-03 1.1775e+02 9.7835e-03 7.4032e-03 7.3842e-03 7.5131e-03 1.2887e+02 9.6188e-12 3.1968e-04 5.1306e-04 3.7092e-04 1.1744e+02 7.7231e-04 1.2103e-03 1.2286e-03 1.1970e-03 1.1717e+02 8.3155e-02 8.7077e-02 9.1209e-02 9.1677e-02
1.1739e+02 8.6824e-03 7.4597e-03 7.9684e-03 7.5756e-03 1.1776e+02 9.0851e-03 6.6287e-03 6.6101e-03 6.7397e-03 1.2889e+02 2.2217e-11 2.7106e-04 4.8569e-04 4.1659e-04 1.1746e+02 7.2369e-04 1.1276e-03 1.1456e-03 1.1166e-03 1.1718e+02 7.9270e-02 8.1119e-02 8.4989e-02 8.5431e-02
1.1741e+02 8.0928e-03 6.7242e-03 7.2210e-03 6.8298e-03 1.1778e+02 8.4237e-03 5.9095e-03 5.8919e-03 6.0219e-03 1.2891e+02 5.0290e-11 2.2472e-04 4.4976e-04 4.5769e-04 1.1748e+02 6.7692e-04 1.0487e-03 1.0666e-03 1.0398e-03 1.1720e+02 7.5497e-02 7.5333e-02 7.8927e-02 7.9341e-02
1.1744e+02 7.5365e-03 6.0418e-03 6.5246e-03 6.1377e-03 1.1779e+02 7.7995e-03 5.2451e-03 5.2288e-03 5.3589e-03 1.2893e+02 1.1156e-10 1.8217e-04 4.0741e-04 4.9191e-04 1.1751e+02 6.3201e-04 9.7371e-04 9.9163e-04 9.6659e-04 1.1721e+02 7.1833e-02 6.9724e-02 7.3040e-02 7.3421e-02
1.1746e+02 7.0129e-03 5.4112e-03 5.8779e-03 5.4979e-03 1.1781e+02 7.2120e-03 4.6347e-03 4.6198e-03 4.7494e-03 1.2895e+02 2.4255e-10 1.4440e-04 3.6101e-04 5.1719e-04 1.1753e+02 5.8898e-04 9.0241e-04 9.2052e-04 8.9680e-04 1.1722e+02 6.8277e-02 6.4301e-02 6.7342e-02 6.7686e-02
1.1749e+02 6.5210e-03 4.8305e-03 5.2796e-03 4.9087e-03 1.1782e+02 6.6610e-03 4.0767e-03 4.0634e-03 4.1917e-03 1.2898e+02 5.1681e-10 1.1192e-04 3.1292e-04 5.3193e-04 1.1756e+02 5.4786e-04 8.3475e-04 8.5316e-04 8.3034e-04 1.1723e+02 6.4826e-02 5.9071e-02 6.1848e-02 6.2153e-02
1.1752e+02 6.0598e-03 4.2980e-03 4.7280e-03 4.3682e-03 1.1784e+02 6.1457e-03 3.5694e-03 3.5578e-03 3.6839e-03 1.2900e+02 1.0792e-09 8.4813e-05 2.6533e-04 5.3519e-04 1.1758e+02 5.0869e-04 7.7064e-04 7.8944e-04 7.6715e-04 1.1724e+02 6.1481e-02 5.4046e-02 5.6574e-02 5.6837e-02
1.1754e+02 5.6282e-03 3.8114e-03 4.2212e-03 3.8743e-03 1.1785e+02 5.6656e-03 3.1108e-03 3.1008e-03 3.2237e-03 1.2902e+02 2.2085e-09 6.2846e-05 2.2007e-04 5.2676e-04 1.1761e+02 4.7152e-04 7.0999e-04 7.2926e-04 7.0715e-04 1.1725e+02 5.8239e-02 4.9236e-02 5.1534e-02 5.1754e-02
1.1757e+02 5.2250e-03 3.3685e-03 3.7572e-03 3.4247e-03 1.1787e+02 5.2196e-03 2.6983e-03 2.6898e-03 2.8088e-03 1.2904e+02 4.4292e-09 4.5534e-05 1.7856e-04 5.0718e-04 1.1763e+02 4.3637e-04 6.5274e-04 6.7253e-04 6.5029e-04 1.1727e+02 5.5099e-02 4.4651e-02 4.6740e-02 4.6917e-02
1.1759e+02 4.8492e-03 2.9671e-03 3.3340e-03 3.0170e-03 1.1788e+02 4.8069e-03 2.3293e-03 2.3224e-03 2.4366e-03 1.2906e+02 8.7058e-09 3.2258e-05 1.4172e-04 4.7770e-04 1.1765e+02 4.0332e-04 5.9879e-04 6.1914e-04 5.9650e-04 1.1728e+02 5.2062e-02 4.0301e-02 4.2205e-02 4.2337e-02
1.1762e+02 4.4993e-03 2.6045e-03 2.9493e-03 2.6487e-03 1.1790e+02 4.4264e-03 2.0012e-03 1.9956e-03 2.1042e-03 1.2909e+02 1.6770e-08 2.2346e-05 1.1003e-04 4.4014e-04 1.1768e+02 3.7238e-04 5.4807e-04 5.6901e-04 5.4573e-04 1.1729e+02 4.9125e-02 3.6196e-02 3.7936e-02 3.8025e-02
1.1764e+02 4.1742e-03 2.2784e-03 2.6009e-03 2.3175e-03 1.1791e+02 4.0767e-03 1.7110e-03 1.7065e-03 1.8090e-03 1.2911e+02 3.1658e-08 1.5135e-05 8.3562e-05 3.9671e-04 1.1770e+02 3.4362e-04 5.0048e-04 5.2203e-04 4.9792e-04 1.1730e+02 4.6289e-02 3.2342e-02 3.3941e-02 3.3987e-02
1.1767e+02 3.8726e-03 1.9863e-03 2.2865e-03 2.0206e-03 1.1793e+02 3.7566e-03 1.4557e-03 1.4523e-03 1.5481e-03 1.2913e+02 5.8571e-08 1.0024e-05 6.2080e-05 3.4979e-04 1.1773e+02 3.1707e-04 4.5595e-04 4.7811e-04 4.5301e-04 1.1731e+02 4.3552e-02 2.8746e-02 3.0223e-02 3.0228e-02
1.1769e+02 3.5933e-03 1.7255e-03 2.0037e-03 1.7557e-03 1.1794e+02 3.4647e-03 1.2323e-03 1.2299e-03 1.3188e-03 1.2915e+02 1.0620e-07 6.4910e-06 4.5115e-05 3.0171e-04 1.1775e+02 2.9276e-04 4.1438e-04 4.3718e-04 4.1094e-04 1.1733e+02 4.0915e-02 2.5410e-02 2.6783e-02 2.6750e-02
1.1772e+02 3.3348e-03 1.4938e-03 1.7504e-03 1.5201e-03 1.1796e+02 3.1996e-03 1.0381e-03 1.0364e-03 1.1181e-03 1.2918e+02 1.8871e-07 4.1100e-06 3.2072e-05 2.5457e-04 1.1778e+02 2.7071e-04 3.7568e-04 3.9913e-04 3.7165e-04 1.1734e+02 3.8377e-02 2.2335e-02 2.3620e-02 2.3550e-02
1.1775e+02 3.0960e-03 1.2886e-03 1.5243e-03 1.3115e-03 1.1797e+02 2.9598e-03 8.7010e-04 8.6900e-04 9.4357e-04 1.2920e+02 3.2863e-07 2.5446e-06 2.2303e-05 2.1013e-04 1.1780e+02 2.5093e-04 3.3976e-04 3.6388e-04 3.3505e-04 1.1735e+02 3.5937e-02 1.9519e-02 2.0729e-02 2.0624e-02
1.1777e+02 2.8756e-03 1.1076e-03 1.3231e-03 1.1275e-03 1.1799e+02 2.7437e-03 7.2561e-04 7.2501e-04 7.9246e-04 1.2922e+02 5.6087e-07 1.5404e-06 1.5171e-05 1.6967e-04 1.1782e+02 2.3342e-04 3.0652e-04 3.3136e-04 3.0109e-04 1.1736e+02 3.3595e-02 1.6957e-02 1.8102e-02 1.7967e-02
1.1780e+02 2.6724e-03 9.4868e-04 1.1449e-03 9.6589e-04 1.1800e+02 2.5499e-03 6.0204e-04 6.0183e-04 6.6235e-04 1.2924e+02 9.3811e-07 9.1182e-07 1.0095e-05 1.3402e-04 1.1785e+02 2.1817e-04 2.7588e-04 3.0147e-04 2.6967e-04 1.1737e+02 3.1351e-02 1.4642e-02 1.5730e-02 1.5567e-02
1.1782e+02 2.4851e-03 8.0963e-04 9.8742e-04 8.2447e-04 1.1802e+02 2.3767e-03 4.9697e-04 4.9705e-04 5.5091e-04 1.2926e+02 1.5378e-06 5.2774e-07 6.5713e-06 1.0356e-04 1.1787e+02 2.0516e-04 2.4772e-04 2.7415e-04 2.4070e-04 1.1738e+02 2.9203e-02 1.2566e-02 1.3601e-02 1.3414e-02
1.1785e+02 2.3125e-03 6.8848e-04 8.4889e-04 7.0122e-04 1.1803e+02 2.2226e-03 4.0812e-04 4.0842e-04 4.5597e-04 1.2929e+02 2.4704e-06 2.9866e-07 4.1842e-06 7.8277e-05 1.1790e+02 1.9433e-04 2.2197e-04 2.4931e-04 2.1410e-04 1.1740e+02 2.7152e-02 1.0716e-02 1.1702e-02 1.1495e-02
1.1787e+02 2.1537e-03 5.8333e-04 7.2744e-04 5.9424e-04 1.1805e+02 2.0860e-03 3.3343e-04 3.3387e-04 3.7553e-04 1.2931e+02 3.8893e-06 1.6526e-07 2.6062e-06 5.7881e-05 1.1792e+02 1.8563e-04 1.9852e-04 2.2688e-04 1.8976e-04 1.1741e+02 2.5196e-02 9.0795e-03 1.0018e-02 9.7953e-03
1.1790e+02 2.0074e-03 4.9245e-04 6.2134e-04 5.0176e-04 1.1806e+02 1.9655e-03 2.7100e-04 2.7152e-04 3.0774e-04 1.2933e+02 6.0010e-06 8.9417e-08 1.5879e-06 4.1869e-05 1.1795e+02 1.7898e-04 1.7728e-04 2.0679e-04 1.6758e-04 1.1742e+02 2.3334e-02 7.6431e-03 8.5343e-03 8.2994e-03
1.1792e+02 1.8728e-03 4.1421e-04 5.2899e-04 4.2212e-04 1.1808e+02 1.8595e-03 2.1910e-04 2.1967e-04 2.5092e-04 1.2935e+02 9.0744e-06 4.7305e-08 9.4642e-07 2.9627e-05 1.1797e+02 1.7429e-04 1.5816e-04 1.8897e-04 1.4744e-04 1.1743e+02 2.1567e-02 6.3911e-03 7.2341e-03 6.9913e-03
1.1795e+02 1.7487e-03 3.4712e-04 4.4889e-04 3.5382e-04 1.1809e+02 1.7666e-03 1.7621e-04 1.7679e-04 2.0355e-04 1.2937e+02 1.3448e-05 2.4471e-08 5.5179e-07 2.0508e-05 1.1799e+02 1.7144e-04 1.4107e-04 1.7335e-04 1.2925e-04 1.1744e+02 1.9892e-02 5.3081e-03 6.1018e-03 5.8549e-03
1.1798e+02 1.6344e-03 2.8982e-04 3.7968e-04 2.9549e-04 1.1811e+02 1.6853e-03 1.4098e-04 1.4154e-04 1.6428e-04 1.2940e+02 1.9531e-05 1.2377e-08 3.1469e-07 1.3887e-05 1.1802e+02 1.7032e-04 1.2592e-04 1.5987e-04 1.1287e-04 1.1745e+02 1.8308e-02 4.3784e-03 5.1212e-03 4.8740e-03
1.1800e+02 1.5289e-03 2.4109e-04 3.2009e-04 2.4586e-04 1.1812e+02 1.6143e-03 1.1219e-04 1.1272e-04 1.3191e-04 1.2942e+02 2.7799e-05 6.1214e-09 1.7557e-07 9.1992e-06 1.1804e+02 1.7077e-04 1.1263e-04 1.4844e-04 9.8206e-05 1.1747e+02 1.6815e-02 3.5863e-03 4.2770e-03 4.0330e-03
1.1803e+02 1.4315e-03 1.9981e-04 2.6896e-04 2.0381e-04 1.1814e+02 1.5522e-03 8.8802e-05 8.9292e-05 1.0536e-04 1.2944e+02 3.8777e-05 2.9602e-09 9.5813e-08 5.9612e-06 1.1807e+02 1.7265e-04 1.0111e-04 1.3900e-04 8.5135e-05 1.1748e+02 1.5412e-02 2.9166e-03 3.5542e-03 3.3167e-03
1.1805e+02 1.3415e-03 1.6499e-04 2.2526e-04 1.6832e-04 1.1815e+02 1.4978e-03 6.9916e-05 7.0358e-05 8.3724e-05 1.2946e+02 5.3011e-05 1.3997e-09 5.1149e-08 3.7789e-06 1.1809e+02 1.7577e-04 9.1291e-05 1.3147e-04 7.3543e-05 1.1749e+02 1.4096e-02 2.3548e-03 2.9388e-03 2.7106e-03
1.1808e+02 1.2581e-03 1.3572e-04 1.8803e-04 1.3850e-04 1.1817e+02 1.4499e-03 5.4752e-05 5.5143e-05 6.6178e-05 1.2948e+02 7.1022e-05 6.4715e-10 2.6711e-08 2.3433e-06 1.1811e+02 1.7997e-04 8.3096e-05 1.2579e-04 6.3320e-05 1.1750e+02 1.2866e-02 1.8873e-03 2.4178e-03 2.2012e-03
1.1810e+02 1.1808e-03 1.1123e-04 1.5644e-04 1.1354e-04 1.1818e+02 1.4072e-03 4.2646e-05 4.2987e-05 5.2033e-05 1.2951e+02 9.3253e-05 2.9256e-10 1.3645e-08 1.4215e-06 1.1814e+02 1.8505e-04 7.6454e-05 1.2186e-04 5.4359e-05 1.1751e+02 1.1720e-02 1.5014e-03 1.9791e-03 1.7760e-03
1.1813e+02 1.1090e-03 9.0815e-05 1.2972e-04 9.2722e-05 1.1820e+02 1.3689e-03 3.3037e-05 3.3331e-05 4.0694e-05 1.2953e+02 1.2000e-04 1.2932e-10 6.8182e-09 8.4357e-07 1.1816e+02 1.9081e-04 7.1299e-05 1.1960e-04 4.6556e-05 1.1753e+02 1.0656e-02 1.1853e-03 1.6117e-03 1.4235e-03
1.1815e+02 1.0421e-03 7.3868e-05 1.0721e-04 7.5439e-05 1.1821e+02 1.3338e-03 2.5454e-05 2.5704e-05 3.1656e-05 1.2955e+02 1.5133e-04 5.5893e-11 3.3328e-09 4.8971e-07 1.1819e+02 1.9705e-04 6.7568e-05 1.1892e-04 3.9814e-05 1.1754e+02 9.6716e-03 9.2860e-04 1.3057e-03 1.1333e-03
1.1818e+02 9.7972e-04 5.9858e-05 8.8315e-05 6.1147e-05 1.1823e+02 1.3011e-03 1.9505e-05 1.9714e-05 2.4493e-05 1.2957e+02 1.8703e-04 2.3621e-11 1.5936e-09 2.7810e-07 1.1821e+02 2.0357e-04 6.5198e-05 1.1971e-04 3.4041e-05 1.1755e+02 8.7630e-03 7.2180e-04 1.0522e-03 8.9618e-04
1.1821e+02 9.2143e-04 4.8321e-05 7.2505e-05 4.9376e-05 1.1824e+02 1.2701e-03 1.4865e-05 1.5038e-05 1.8849e-05 1.2960e+02 2.2653e-04 9.7607e-12 7.4539e-10 1.5449e-07 1.1824e+02 2.1017e-04 6.4132e-05 1.2188e-04 2.9153e-05 1.1756e+02 7.9274e-03 5.5661e-04 8.4332e-04 7.0374e-04
1.1823e+02 8.6685e-04 3.8860e-05 5.9327e-05 3.9719e-05 1.1826e+02 1.2398e-03 1.1267e-05 1.1409e-05 1.4426e-05 1.2962e+02 2.6890e-04 3.9438e-12 3.4105e-10 8.3956e-08 1.1826e+02 2.1665e-04 6.4311e-05 1.2530e-04 2.5072e-05 1.1757e+02 7.1613e-03 4.2578e-04 6.7219e-04 5.4871e-04
1.1826e+02 8.1563e-04 3.1133e-05 4.8382e-05 3.1831e-05 1.1827e+02 1.2098e-03 8.4925e-06 8.6079e-06 1.0981e-05 1.2964e+02 3.1282e-04 1.5581e-12 1.5265e-10 4.4633e-08 1.1828e+02 2.2283e-04 6.5680e-05 1.2985e-04 2.1731e-05 1.1758e+02 6.4608e-03 3.2305e-04 5.3275e-04 4.2477e-04
1.1828e+02 7.6747e-04 2.4847e-05 3.9324e-05 2.5412e-05 1.1829e+02 1.1795e-03 6.3660e-06 6.4589e-06 8.3130e-06 1.2966e+02 3.5665e-04 6.0188e-13 6.6833e-11 2.3211e-08 1.1831e+02 2.2852e-04 6.8179e-05 1.3541e-04 1.9069e-05 1.1760e+02 5.8219e-03 2.4308e-04 4.1979e-04 3.2641e-04
1.1831e+02 7.2210e-04 1.9755e-05 3.1855e-05 2.0210e-05 1.1830e+02 1.1484e-03 4.7456e-06 4.8196e-06 6.2585e-06 1.2968e+02 3.9849e-04 2.2734e-13 2.8623e-11 1.1808e-08 1.1833e+02 2.3357e-04 7.1751e-05 1.4184e-04 1.7033e-05 1.1761e+02 5.2404e-03 1.8138e-04 3.2881e-04 2.4896e-04
1.1833e+02 6.7929e-04 1.5646e-05 2.5718e-05 1.6012e-05 1.1832e+02 1.1163e-03 3.5180e-06 3.5765e-06 4.6857e-06 1.2971e+02 4.3636e-04 8.3963e-14 1.1992e-11 5.8766e-09 1.1836e+02 2.3783e-04 7.6332e-05 1.4898e-04 1.5580e-05 1.1762e+02 4.7121e-03 1.3419e-04 2.5596e-04 1.8845e-04
1.1836e+02 6.3882e-04 1.2345e-05 2.0693e-05 1.2637e-05 1.1833e+02 1.0827e-03 2.5935e-06 2.6393e-06 3.4887e-06 1.2973e+02 4.6828e-04 3.0321e-14 4.9145e-12 2.8610e-09 1.1838e+02 2.4117e-04 8.1857e-05 1.5669e-04 1.4675e-05 1.1763e+02 4.2328e-03 9.8433e-05 1.9800e-04 1.4155e-04
1.1838e+02 6.0051e-04 9.7024e-06 1.6594e-05 9.9357e-06 1.1835e+02 1.0477e-03 1.9013e-06 1.9368e-06 2.5830e-06 1.2975e+02 4.9250e-04 1.0706e-14 1.9702e-12 1.3625e-09 1.1841e+02 2.4348e-04 8.8256e-05 1.6480e-04 1.4292e-05 1.1764e+02 3.7982e-03 7.1576e-05 1.5216e-04 1.0550e-04
1.1841e+02 5.6419e-04 7.5964e-06 1.3262e-05 7.7817e-06 1.1836e+02 1.0110e-03 1.3860e-06 1.4134e-06 1.9017e-06 1.2977e+02 5.0763e-04 3.6965e-15 7.7261e-13 6.3477e-10 1.1843e+02 2.4469e-04 9.5450e-05 1.7317e-04 1.4410e-05 1.1765e+02 3.4043e-03 5.1591e-05 1.1616e-04 7.8000e-05
1.1844e+02 5.2971e-04 5.9247e-06 1.0563e-05 6.0713e-06 1.1838e+02 9.7266e-04 1.0047e-06 1.0257e-06 1.3923e-06 1.2979e+02 5.1278e-04 1.2479e-15 2.9638e-13 2.8930e-10 1.1845e+02 2.4474e-04 1.0336e-04 1.8162e-04 1.5019e-05 1.1767e+02 3.0475e-03 3.6857e-05 8.8058e-05 5.7206e-05


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_sigma=1e-12_cond_training_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2x1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2x1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2x1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2x1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2x1d 942_ba_2d
1.0586e+02 2.1926e-03 2.4356e-03 2.0341e-03 2.0799e-03 1.1085e+02 6.2783e-04 2.6887e-10 1.3613e-09 7.5789e-12 1.1869e+02 1.7734e-03 4.0362e-08 7.1453e-06 1.1068e-06 1.0620e+02 8.6722e-04 8.6084e-06 3.7937e-05 4.1982e-05 1.1259e+02 1.2598e-03 6.9408e-10 5.2070e-13 2.3275e-08
1.0588e+02 2.3064e-03 2.5375e-03 2.1158e-03 2.1638e-03 1.1086e+02 6.4976e-04 4.0366e-10 1.9941e-09 1.1987e-11 1.1871e+02 1.8806e-03 6.7445e-08 1.0421e-05 1.7140e-06 1.0622e+02 9.4054e-04 1.0827e-05 4.6073e-05 5.0880e-05 1.1260e+02 1.3226e-03 1.1197e-09 9.3996e-13 3.5077e-08
1.0591e+02 2.4222e-03 2.6427e-03 2.2003e-03 2.2505e-03 1.1088e+02 6.7067e-04 6.0264e-10 2.9044e-09 1.8854e-11 1.1873e+02 1.9901e-03 1.1139e-07 1.5024e-05 2.6225e-06 1.0624e+02 1.0195e-03 1.3566e-05 5.5749e-05 6.1440e-05 1.1261e+02 1.3831e-03 1.7921e-09 1.6834e-12 5.2457e-08
1.0593e+02 2.5399e-03 2.7512e-03 2.2877e-03 2.3401e-03 1.1089e+02 6.9049e-04 8.9464e-10 4.2065e-09 2.9487e-11 1.1874e+02 2.1050e-03 1.8183e-07 2.1416e-05 3.9649e-06 1.0626e+02 1.1046e-03 1.6933e-05 6.7212e-05 7.3923e-05 1.1262e+02 1.4409e-03 2.8458e-09 2.9911e-12 7.7847e-08
1.0596e+02 2.6595e-03 2.8633e-03 2.3782e-03 2.4329e-03 1.1091e+02 7.0921e-04 1.3207e-09 6.0578e-09 4.5859e-11 1.1876e+02 2.2294e-03 2.9339e-07 3.0184e-05 5.9236e-06 1.0629e+02 1.1962e-03 2.1056e-05 8.0737e-05 8.8622e-05 1.1263e+02 1.4957e-03 4.4836e-09 5.2726e-12 1.1464e-07
1.0598e+02 2.7810e-03 2.9788e-03 2.4718e-03 2.5288e-03 1.1092e+02 7.2683e-04 1.9387e-09 8.6749e-09 7.0922e-11 1.1878e+02 2.3682e-03 4.6794e-07 4.2067e-05 8.7460e-06 1.0631e+02 1.2948e-03 2.6082e-05 9.6635e-05 1.0586e-04 1.1264e+02 1.5472e-03 7.0088e-09 9.2213e-12 1.6754e-07
1.0600e+02 2.9044e-03 3.0979e-03 2.5688e-03 2.6281e-03 1.1094e+02 7.4334e-04 2.8300e-09 1.2353e-08 1.0907e-10 1.1880e+02 2.5268e-03 7.3781e-07 5.7982e-05 1.2763e-05 1.0633e+02 1.4008e-03 3.2187e-05 1.1525e-04 1.2601e-04 1.1265e+02 1.5951e-03 1.0871e-08 1.6000e-11 2.4298e-07
1.0603e+02 3.0297e-03 3.2206e-03 2.6692e-03 2.7308e-03 1.1095e+02 7.5878e-04 4.1080e-09 1.7491e-08 1.6679e-10 1.1881e+02 2.7116e-03 1.1501e-06 7.9045e-05 1.8410e-05 1.0635e+02 1.5148e-03 3.9571e-05 1.3696e-04 1.4946e-04 1.1266e+02 1.6392e-03 1.6730e-08 2.7545e-11 3.4973e-07
1.0605e+02 3.1570e-03 3.3470e-03 2.7733e-03 2.8370e-03 1.1096e+02 7.7319e-04 5.9300e-09 2.4627e-08 2.5364e-10 1.1883e+02 2.9291e-03 1.7724e-06 1.0659e-04 2.6251e-05 1.0637e+02 1.6371e-03 4.8467e-05 1.6219e-04 1.7666e-04 1.1267e+02 1.6795e-03 2.5546e-08 4.7046e-11 4.9955e-07
1.0608e+02 3.2863e-03 3.4771e-03 2.8812e-03 2.9471e-03 1.1098e+02 7.8662e-04 8.5122e-09 3.4480e-08 3.8356e-10 1.1885e+02 3.1862e-03 2.7008e-06 1.4221e-04 3.7009e-05 1.0640e+02 1.7684e-03 5.9141e-05 1.9139e-04 2.0807e-04 1.1268e+02 1.7158e-03 3.8706e-08 7.9723e-11 7.0818e-07
1.0610e+02 3.4178e-03 3.6111e-03 2.9931e-03 3.0609e-03 1.1099e+02 7.9914e-04 1.2151e-08 4.8006e-08 5.7678e-10 1.1886e+02 3.4896e-03 4.0696e-06 1.8774e-04 5.1593e-05 1.0642e+02 1.9090e-03 7.1898e-05 2.2507e-04 2.4422e-04 1.1269e+02 1.7484e-03 5.8192e-08 1.3404e-10 9.9641e-07
1.0613e+02 3.5516e-03 3.7491e-03 3.1091e-03 3.1788e-03 1.1101e+02 8.1082e-04 1.7249e-08 6.6465e-08 8.6251e-10 1.1888e+02 3.8462e-03 6.0642e-06 2.4529e-04 7.1128e-05 1.0644e+02 2.0595e-03 8.7083e-05 2.6375e-04 2.8567e-04 1.1270e+02 1.7773e-03 8.6815e-08 2.2360e-10 1.3914e-06
1.0615e+02 3.6878e-03 3.8910e-03 3.2294e-03 3.3009e-03 1.1102e+02 8.2176e-04 2.4351e-08 9.1510e-08 1.2826e-09 1.1890e+02 4.2619e-03 8.9374e-06 3.1722e-04 9.6994e-05 1.0646e+02 2.2203e-03 1.0509e-04 3.0803e-04 3.3302e-04 1.1271e+02 1.8028e-03 1.2852e-07 3.7007e-10 1.9286e-06
1.0617e+02 3.8268e-03 4.0370e-03 3.3543e-03 3.4273e-03 1.1104e+02 8.3206e-04 3.4186e-08 1.2529e-07 1.8967e-09 1.1892e+02 4.7426e-03 1.3029e-05 4.0618e-04 1.3085e-04 1.0648e+02 2.3920e-03 1.2635e-04 3.5852e-04 3.8691e-04 1.1273e+02 1.8254e-03 1.8880e-07 6.0772e-10 2.6533e-06
1.0620e+02 3.9686e-03 4.1873e-03 3.4838e-03 3.5582e-03 1.1105e+02 8.4185e-04 4.7729e-08 1.7059e-07 2.7892e-09 1.1893e+02 5.2929e-03 1.8789e-05 5.1503e-04 1.7466e-04 1.0651e+02 2.5749e-03 1.5136e-04 4.1588e-04 4.4802e-04 1.1274e+02 1.8453e-03 2.7523e-07 9.9020e-10 3.6232e-06
1.0622e+02 4.1134e-03 4.3420e-03 3.6183e-03 3.6937e-03 1.1107e+02 8.5123e-04 6.6269e-08 2.3099e-07 4.0789e-09 1.1895e+02 5.9169e-03 2.6809e-05 6.4689e-04 2.3074e-04 1.0653e+02 2.7695e-03 1.8066e-04 4.8081e-04 5.1705e-04 1.1275e+02 1.8632e-03 3.9816e-07 1.6008e-09 4.9113e-06
1.0625e+02 4.2616e-03 4.5013e-03 3.7579e-03 3.8341e-03 1.1108e+02 8.6037e-04 9.1507e-08 3.1104e-07 5.9319e-09 1.1897e+02 6.6176e-03 3.7850e-05 8.0506e-04 3.0174e-04 1.0655e+02 2.9761e-03 2.1486e-04 5.5405e-04 5.9477e-04 1.1276e+02 1.8795e-03 5.7163e-07 2.5678e-09 6.6086e-06
1.0627e+02 4.4134e-03 4.6652e-03 3.9028e-03 3.9796e-03 1.1110e+02 8.6942e-04 1.2566e-07 4.1654e-07 8.5789e-09 1.1898e+02 7.3971e-03 5.2886e-05 9.9301e-04 3.9070e-04 1.0657e+02 3.1953e-03 2.5461e-04 6.3636e-04 6.8195e-04 1.1277e+02 1.8950e-03 8.1445e-07 4.0869e-09 8.8275e-06
1.0629e+02 4.5690e-03 4.8340e-03 4.0532e-03 4.1303e-03 1.1111e+02 8.7856e-04 1.7162e-07 5.5475e-07 1.2338e-08 1.1900e+02 8.2564e-03 7.3143e-05 1.2144e-03 5.0101e-04 1.0659e+02 3.4274e-03 3.0065e-04 7.2853e-04 7.7940e-04 1.1278e+02 1.9103e-03 1.1516e-06 6.4542e-09 1.1706e-05
1.0632e+02 4.7288e-03 5.0080e-03 4.2094e-03 4.2864e-03 1.1112e+02 8.8798e-04 2.3312e-07 7.3480e-07 1.7647e-08 1.1902e+02 9.1957e-03 1.0015e-04 1.4729e-03 6.3648e-04 1.0662e+02 3.6726e-03 3.5375e-04 8.3139e-04 8.8794e-04 1.1279e+02 1.9260e-03 1.6162e-06 1.0114e-08 1.5410e-05
1.0634e+02 4.8928e-03 5.1872e-03 4.3715e-03 4.4482e-03 1.1114e+02 8.9790e-04 3.1492e-07 9.6797e-07 2.5102e-08 1.1904e+02 1.0215e-02 1.3578e-04 1.7725e-03 8.0127e-04 1.0664e+02 3.9314e-03 4.1477e-04 9.4578e-04 1.0084e-03 1.1280e+02 1.9428e-03 2.2511e-06 1.5725e-08 2.0142e-05
1.0637e+02 5.0614e-03 5.3721e-03 4.5399e-03 4.6159e-03 1.1115e+02 9.0857e-04 4.2312e-07 1.2682e-06 3.5508e-08 1.1905e+02 1.1312e-02 1.8231e-04 2.1173e-03 9.9993e-04 1.0666e+02 4.2039e-03 4.8461e-04 1.0726e-03 1.1417e-03 1.1281e+02 1.9612e-03 3.1119e-06 2.4261e-08 2.6138e-05
1.0639e+02 5.2349e-03 5.5628e-03 4.7146e-03 4.7897e-03 1.1117e+02 9.2024e-04 5.6541e-07 1.6526e-06 4.9952e-08 1.1907e+02 1.2485e-02 2.4249e-04 2.5114e-03 1.2374e-03 1.0668e+02 4.4906e-03 5.6425e-04 1.2126e-03 1.2886e-03 1.1282e+02 1.9817e-03 4.2699e-06 3.7141e-08 3.3677e-05
1.0642e+02 5.4133e-03 5.7596e-03 4.8961e-03 4.9699e-03 1.1118e+02 9.3322e-04 7.5149e-07 2.1419e-06 6.9885e-08 1.1909e+02 1.3733e-02 3.1956e-04 2.9592e-03 1.5189e-03 1.0671e+02 4.7915e-03 6.5473e-04 1.3667e-03 1.4501e-03 1.1283e+02 2.0047e-03 5.8153e-06 5.6420e-08 4.3085e-05
1.0644e+02 5.5970e-03 5.9627e-03 5.0843e-03 5.1566e-03 1.1120e+02 9.4782e-04 9.9343e-07 2.7612e-06 9.7238e-08 1.1910e+02 1.5054e-02 4.1737e-04 3.4656e-03 1.8501e-03 1.0673e+02 5.1070e-03 7.5712e-04 1.5358e-03 1.6269e-03 1.1284e+02 2.0306e-03 7.8613e-06 8.5045e-08 5.4733e-05
1.0646e+02 5.7860e-03 6.1725e-03 5.2796e-03 5.3501e-03 1.1121e+02 9.6439e-04 1.3062e-06 3.5405e-06 1.3456e-07 1.1912e+02 1.6444e-02 5.4036e-04 4.0356e-03 2.2371e-03 1.0675e+02 5.4372e-03 8.7256e-04 1.7208e-03 1.8199e-03 1.1285e+02 2.0595e-03 1.0549e-05 1.2721e-07 6.9046e-05
1.0649e+02 5.9805e-03 6.3892e-03 5.4822e-03 5.5506e-03 1.1123e+02 9.8332e-04 1.7084e-06 4.5156e-06 1.8518e-07 1.1914e+02 1.7901e-02 6.9367e-04 4.6748e-03 2.6862e-03 1.0677e+02 5.7824e-03 1.0022e-03 1.9224e-03 2.0299e-03 1.1286e+02 2.0913e-03 1.4051e-05 1.8881e-07 8.6497e-05
1.0651e+02 6.1806e-03 6.6130e-03 5.6922e-03 5.7583e-03 1.1124e+02 1.0050e-03 2.2224e-06 5.7289e-06 2.5346e-07 1.1916e+02 1.9425e-02 8.8319e-04 5.3893e-03 3.2045e-03 1.0679e+02 6.1428e-03 1.1474e-03 2.1415e-03 2.2577e-03 1.1287e+02 2.1261e-03 1.8580e-05 2.7808e-07 1.0761e-04
1.0654e+02 6.3863e-03 6.8442e-03 5.9098e-03 5.9734e-03 1.1126e+02 1.0299e-03 2.8758e-06 7.2300e-06 3.4504e-07 1.1917e+02 2.1012e-02 1.1156e-03 6.1860e-03 3.7993e-03 1.0682e+02 6.5186e-03 1.3092e-03 2.3788e-03 2.5040e-03 1.1288e+02 2.1635e-03 2.4388e-05 4.0643e-07 1.3296e-04
1.0656e+02 6.5976e-03 7.0830e-03 6.1350e-03 6.1959e-03 1.1127e+02 1.0585e-03 3.7017e-06 9.0768e-06 4.6715e-07 1.1919e+02 2.2663e-02 1.3984e-03 7.0723e-03 4.4784e-03 1.0684e+02 6.9101e-03 1.4890e-03 2.6352e-03 2.7696e-03 1.1289e+02 2.2031e-03 3.1780e-05 5.8947e-07 1.6317e-04
1.0658e+02 6.8144e-03 7.3295e-03 6.3681e-03 6.4262e-03 1.1128e+02 1.0912e-03 4.7397e-06 1.1336e-05 6.2906e-07 1.1921e+02 2.4376e-02 1.7399e-03 8.0567e-03 5.2504e-03 1.0686e+02 7.3175e-03 1.6881e-03 2.9113e-03 3.0550e-03 1.1290e+02 2.2444e-03 4.1114e-05 8.4839e-07 1.9889e-04
1.0661e+02 7.0367e-03 7.5839e-03 6.6089e-03 6.6641e-03 1.1130e+02 1.1286e-03 6.0371e-06 1.4085e-05 8.4252e-07 1.1922e+02 2.6151e-02 2.1495e-03 9.1482e-03 6.1244e-03 1.0688e+02 7.7411e-03 1.9077e-03 3.2077e-03 3.3610e-03 1.1291e+02 2.2868e-03 5.2805e-05 1.2117e-06 2.4080e-04
1.0663e+02 7.2644e-03 7.8463e-03 6.8577e-03 6.9099e-03 1.1131e+02 1.1711e-03 7.6496e-06 1.7410e-05 1.1223e-06 1.1924e+02 2.7990e-02 2.6375e-03 1.0357e-02 7.1101e-03 1.0690e+02 8.1812e-03 2.1490e-03 3.5250e-03 3.6880e-03 1.1292e+02 2.3298e-03 6.7335e-05 1.7174e-06 2.8960e-04
1.0666e+02 7.4971e-03 8.1166e-03 7.1143e-03 7.1634e-03 1.1133e+02 1.2194e-03 9.6426e-06 2.1411e-05 1.4871e-06 1.1926e+02 2.9895e-02 3.2151e-03 1.1694e-02 8.2182e-03 1.0693e+02 8.6382e-03 2.4135e-03 3.8639e-03 4.0364e-03 1.1293e+02 2.3725e-03 8.5249e-05 2.4157e-06 3.4599e-04
1.0668e+02 7.7348e-03 8.3949e-03 7.3786e-03 7.4247e-03 1.1134e+02 1.2739e-03 1.2092e-05 2.6199e-05 1.9599e-06 1.1928e+02 3.1868e-02 3.8945e-03 1.3171e-02 9.4599e-03 1.0695e+02 9.1125e-03 2.7022e-03 4.2247e-03 4.4069e-03 1.1294e+02 2.4144e-03 1.0716e-04 3.3719e-06 4.1064e-04
1.0670e+02 7.9771e-03 8.6810e-03 7.6507e-03 7.6938e-03 1.1136e+02 1.3352e-03 1.5087e-05 3.1897e-05 2.5692e-06 1.1929e+02 3.3912e-02 4.6892e-03 1.4799e-02 1.0847e-02 1.0697e+02 9.6046e-03 3.0163e-03 4.6079e-03 4.7996e-03 1.1296e+02 2.4548e-03 1.3375e-04 4.6708e-06 4.8420e-04
1.0673e+02 8.2237e-03 8.9747e-03 7.9301e-03 7.9703e-03 1.1137e+02 1.4037e-03 1.8728e-05 3.8642e-05 3.3501e-06 1.1931e+02 3.6033e-02 5.6135e-03 1.6593e-02 1.2393e-02 1.0699e+02 1.0115e-02 3.3570e-03 5.0139e-03 5.2148e-03 1.1297e+02 2.4931e-03 1.6576e-04 6.4210e-06 5.6724e-04
1.0675e+02 8.4742e-03 9.2758e-03 8.2168e-03 8.2542e-03 1.1139e+02 1.4801e-03 2.3130e-05 4.6584e-05 4.3452e-06 1.1933e+02 3.8235e-02 6.6827e-03 1.8566e-02 1.4111e-02 1.0701e+02 1.0644e-02 3.7252e-03 5.4429e-03 5.6528e-03 1.1298e+02 2.5288e-03 2.0399e-04 8.7599e-06 6.6026e-04
1.0678e+02 8.7283e-03 9.5840e-03 8.5105e-03 8.5452e-03 1.1140e+02 1.5647e-03 2.8423e-05 5.5884e-05 5.6063e-06 1.1934e+02 4.0527e-02 7.9131e-03 2.0731e-02 1.6016e-02 1.0704e+02 1.1192e-02 4.1219e-03 5.8951e-03 6.1138e-03 1.1299e+02 2.5617e-03 2.4928e-04 1.1860e-05 7.6364e-04
1.0680e+02 8.9854e-03 9.8987e-03 8.8107e-03 8.8429e-03 1.1142e+02 1.6579e-03 3.4755e-05 6.6719e-05 7.1955e-06 1.1936e+02 4.2914e-02 9.3221e-03 2.3104e-02 1.8122e-02 1.0706e+02 1.1761e-02 4.5479e-03 6.3708e-03 6.5978e-03 1.1300e+02 2.5914e-03 3.0250e-04 1.5937e-05 8.7761e-04
1.0683e+02 9.2453e-03 1.0220e-02 9.1172e-03 9.1470e-03 1.1143e+02 1.7602e-03 4.2286e-05 7.9277e-05 9.1871e-06 1.1938e+02 4.5407e-02 1.0928e-02 2.5699e-02 2.0445e-02 1.0708e+02 1.2350e-02 5.0042e-03 6.8700e-03 7.1048e-03 1.1301e+02 2.6179e-03 3.6454e-04 2.1252e-05 1.0023e-03
1.0685e+02 9.5074e-03 1.0546e-02 9.4293e-03 9.4571e-03 1.1145e+02 1.8719e-03 5.1199e-05 9.3756e-05 1.1669e-05 1.1940e+02 4.8015e-02 1.2749e-02 2.8532e-02 2.3003e-02 1.0710e+02 1.2960e-02 5.4911e-03 7.3928e-03 7.6349e-03 1.1302e+02 2.6414e-03 4.3626e-04 2.8126e-05 1.1375e-03
1.0687e+02 9.7712e-03 1.0877e-02 9.7467e-03 9.7725e-03 1.1146e+02 1.9931e-03 6.1689e-05 1.1036e-04 1.4745e-05 1.1941e+02 5.0749e-02 1.4806e-02 3.1619e-02 2.5813e-02 1.0713e+02 1.3593e-02 6.0095e-03 7.9391e-03 8.1879e-03 1.1303e+02 2.6620e-03 5.1851e-04 3.6943e-05 1.2831e-03
1.0690e+02 1.0036e-02 1.1213e-02 1.0069e-02 1.0093e-02 1.1147e+02 2.1242e-03 7.3972e-05 1.2932e-04 1.8537e-05 1.1943e+02 5.3621e-02 1.7118e-02 3.4975e-02 2.8893e-02 1.0715e+02 1.4248e-02 6.5595e-03 8.5090e-03 8.7637e-03 1.1304e+02 2.6801e-03 6.1203e-04 4.8159e-05 1.4384e-03
1.0692e+02 1.0302e-02 1.1551e-02 1.0395e-02 1.0417e-02 1.1149e+02 2.2652e-03 8.8280e-05 1.5086e-04 2.3184e-05 1.1945e+02 5.6644e-02 1.9707e-02 3.8617e-02 3.2262e-02 1.0717e+02 1.4926e-02 7.1416e-03 9.1024e-03 9.3622e-03 1.1305e+02 2.6963e-03 7.1749e-04 6.2307e-05 1.6027e-03
1.0695e+02 1.0569e-02 1.1893e-02 1.0724e-02 1.0746e-02 1.1150e+02 2.4162e-03 1.0486e-04 1.7520e-04 2.8850e-05 1.1947e+02 5.9831e-02 2.2593e-02 4.2561e-02 3.5939e-02 1.0719e+02 1.5629e-02 7.7559e-03 9.7191e-03 9.9832e-03 1.1306e+02 2.7112e-03 8.3542e-04 8.0005e-05 1.7750e-03
1.0697e+02 1.0835e-02 1.2236e-02 1.1057e-02 1.1077e-02 1.1152e+02 2.5770e-03 1.2397e-04 2.0258e-04 3.5720e-05 1.1948e+02 6.3197e-02 2.5798e-02 4.6823e-02 3.9945e-02 1.0721e+02 1.6356e-02 8.4026e-03 1.0359e-02 1.0626e-02 1.1307e+02 2.7254e-03 9.6614e-04 1.0196e-04 1.9542e-03
1.0699e+02 1.1101e-02 1.2579e-02 1.1391e-02 1.1410e-02 1.1153e+02 2.7476e-03 1.4590e-04 2.3323e-04 4.4006e-05 1.1950e+02 6.6757e-02 2.9344e-02 5.1420e-02 4.4300e-02 1.0724e+02 1.7108e-02 9.0814e-03 1.1022e-02 1.1292e-02 1.1308e+02 2.7397e-03 1.1098e-03 1.2896e-04 2.1388e-03
1.0702e+02 1.1367e-02 1.2923e-02 1.1727e-02 1.1745e-02 1.1155e+02 2.9277e-03 1.7093e-04 2.6740e-04 5.3945e-05 1.1952e+02 7.0529e-02 3.3253e-02 5.6366e-02 4.9026e-02 1.0726e+02 1.7885e-02 9.7924e-03 1.1707e-02 1.1979e-02 1.1309e+02 2.7548e-03 1.2663e-03 1.6190e-04 2.3271e-03
1.0704e+02 1.1631e-02 1.3265e-02 1.2063e-02 1.2080e-02 1.1156e+02 3.1170e-03 1.9937e-04 3.0532e-04 6.5805e-05 1.1953e+02 7.4528e-02 3.7549e-02 6.1677e-02 5.4142e-02 1.0728e+02 1.8689e-02 1.0535e-02 1.2415e-02 1.2687e-02 1.1310e+02 2.7717e-03 1.4352e-03 2.0173e-04 2.5175e-03
1.0707e+02 1.1895e-02 1.3606e-02 1.2399e-02 1.2416e-02 1.1158e+02 3.3151e-03 2.3151e-04 3.4721e-04 7.9881e-05 1.1955e+02 7.8773e-02 4.2252e-02 6.7366e-02 5.9670e-02 1.0730e+02 1.9518e-02 1.1309e-02 1.3146e-02 1.3417e-02 1.1311e+02 2.7909e-03 1.6158e-03 2.4947e-04 2.7079e-03
1.0709e+02 1.2157e-02 1.3943e-02 1.2734e-02 1.2750e-02 1.1159e+02 3.5216e-03 2.6767e-04 3.9330e-04 9.6501e-05 1.1957e+02 8.3282e-02 4.7387e-02 7.3446e-02 6.5628e-02 1.0732e+02 2.0374e-02 1.2114e-02 1.3898e-02 1.4168e-02 1.1312e+02 2.8132e-03 1.8072e-03 3.0621e-04 2.8962e-03
1.0712e+02 1.2418e-02 1.4277e-02 1.3068e-02 1.3083e-02 1.1161e+02 3.7360e-03 3.0817e-04 4.4379e-04 1.1602e-04 1.1959e+02 8.8074e-02 5.2976e-02 7.9929e-02 7.2035e-02 1.0735e+02 2.1255e-02 1.2950e-02 1.4673e-02 1.4939e-02 1.1313e+02 2.8393e-03 2.0080e-03 3.7306e-04 3.0805e-03
1.0714e+02 1.2677e-02 1.4607e-02 1.3399e-02 1.3414e-02 1.1162e+02 3.9577e-03 3.5332e-04 4.9890e-04 1.3884e-04 1.1960e+02 9.3168e-02 5.9044e-02 8.6823e-02 7.8906e-02 1.0737e+02 2.2162e-02 1.3816e-02 1.5469e-02 1.5731e-02 1.1314e+02 2.8697e-03 2.2166e-03 4.5111e-04 3.2586e-03
1.0716e+02 1.2936e-02 1.4931e-02 1.3728e-02 1.3742e-02 1.1163e+02 4.1862e-03 4.0344e-04 5.5882e-04 1.6536e-04 1.1962e+02 9.8582e-02 6.5613e-02 9.4136e-02 8.6256e-02 1.0739e+02 2.3095e-02 1.4710e-02 1.6286e-02 1.6544e-02 1.1315e+02 2.9050e-03 2.4311e-03 5.4144e-04 3.4283e-03
1.0719e+02 1.3193e-02 1.5249e-02 1.4053e-02 1.4066e-02 1.1165e+02 4.4207e-03 4.5882e-04 6.2373e-04 1.9604e-04 1.1964e+02 1.0434e-01 7.2707e-02 1.0187e-01 9.4095e-02 1.0741e+02 2.4052e-02 1.5633e-02 1.7125e-02 1.7376e-02 1.1316e+02 2.9456e-03 2.6491e-03 6.4503e-04 3.5879e-03
1.0721e+02 1.3449e-02 1.5562e-02 1.4374e-02 1.4386e-02 1.1166e+02 4.6608e-03 5.1977e-04 6.9381e-04 2.3136e-04 1.1965e+02 1.1044e-01 8.0349e-02 1.1003e-01 1.0243e-01 1.0743e+02 2.5033e-02 1.6584e-02 1.7984e-02 1.8228e-02 1.1317e+02 2.9919e-03 2.8683e-03 7.6273e-04 3.7353e-03
1.0724e+02 1.3705e-02 1.5867e-02 1.4691e-02 1.4701e-02 1.1168e+02 4.9058e-03 5.8658e-04 7.6922e-04 2.7182e-04 1.1967e+02 1.1692e-01 8.8560e-02 1.1862e-01 1.1127e-01 1.0746e+02 2.6038e-02 1.7562e-02 1.8865e-02 1.9100e-02 1.1318e+02 3.0443e-03 3.0860e-03 8.9524e-04 3.8691e-03
1.0726e+02 1.3960e-02 1.6165e-02 1.5003e-02 1.5011e-02 1.1169e+02 5.1553e-03 6.5953e-04 8.5011e-04 3.1793e-04 1.1969e+02 1.2379e-01 9.7361e-02 1.2763e-01 1.2061e-01 1.0748e+02 2.7065e-02 1.8566e-02 1.9766e-02 1.9991e-02 1.1320e+02 3.1031e-03 3.2995e-03 1.0430e-03 3.9877e-03
1.0728e+02 1.4215e-02 1.6456e-02 1.5309e-02 1.5315e-02 1.1171e+02 5.4086e-03 7.3887e-04 9.3663e-04 3.7025e-04 1.1971e+02 1.3105e-01 1.0677e-01 1.3705e-01 1.3044e-01 1.0750e+02 2.8113e-02 1.9596e-02 2.0687e-02 2.0901e-02 1.1321e+02 3.1687e-03 3.5059e-03 1.2062e-03 4.0901e-03
1.0731e+02 1.4471e-02 1.6740e-02 1.5611e-02 1.5614e-02 1.1172e+02 5.6654e-03 8.2486e-04 1.0289e-03 4.2933e-04 1.1972e+02 1.3870e-01 1.1680e-01 1.4688e-01 1.4076e-01 1.0752e+02 2.9181e-02 2.0650e-02 2.1629e-02 2.1831e-02 1.1322e+02 3.2414e-03 3.7026e-03 1.3846e-03 4.1753e-03
1.0733e+02 1.4729e-02 1.7017e-02 1.5906e-02 1.5907e-02 1.1174e+02 5.9254e-03 9.1773e-04 1.1271e-03 4.9574e-04 1.1974e+02 1.4676e-01 1.2746e-01 1.5710e-01 1.5155e-01 1.0754e+02 3.0267e-02 2.1728e-02 2.2591e-02 2.2780e-02 1.1323e+02 3.3216e-03 3.8866e-03 1.5778e-03 4.2429e-03
1.0736e+02 1.4987e-02 1.7286e-02 1.6196e-02 1.6194e-02 1.1175e+02 6.1883e-03 1.0177e-03 1.2314e-03 5.7004e-04 1.1976e+02 1.5520e-01 1.3875e-01 1.6770e-01 1.6280e-01 1.0757e+02 3.1371e-02 2.2829e-02 2.3573e-02 2.3748e-02 1.1324e+02 3.4096e-03 4.0557e-03 1.7848e-03 4.2925e-03
1.0738e+02 1.5248e-02 1.7549e-02 1.6480e-02 1.6475e-02 1.1177e+02 6.4541e-03 1.1250e-03 1.3418e-03 6.5280e-04 1.1977e+02 1.6403e-01 1.5068e-01 1.7865e-01 1.7447e-01 1.0759e+02 3.2491e-02 2.3952e-02 2.4575e-02 2.4734e-02 1.1325e+02 3.5061e-03 4.2074e-03 2.0041e-03 4.3242e-03
1.0741e+02 1.5512e-02 1.7806e-02 1.6759e-02 1.6749e-02 1.1178e+02 6.7226e-03 1.2398e-03 1.4586e-03 7.4460e-04 1.1979e+02 1.7322e-01 1.6323e-01 1.8994e-01 1.8655e-01 1.0761e+02 3.3625e-02 2.5097e-02 2.5596e-02 2.5740e-02 1.1326e+02 3.6114e-03 4.3399e-03 2.2339e-03 4.3384e-03
1.0743e+02 1.5780e-02 1.8057e-02 1.7032e-02 1.7018e-02 1.1179e+02 6.9940e-03 1.3624e-03 1.5819e-03 8.4598e-04 1.1981e+02 1.8275e-01 1.7638e-01 2.0153e-01 1.9898e-01 1.0763e+02 3.4772e-02 2.6263e-02 2.6638e-02 2.6765e-02 1.1327e+02 3.7262e-03 4.4515e-03 2.4721e-03 4.3356e-03
1.0745e+02 1.6051e-02 1.8303e-02 1.7300e-02 1.7282e-02 1.1181e+02 7.2686e-03 1.4928e-03 1.7118e-03 9.5747e-04 1.1983e+02 1.9259e-01 1.9012e-01 2.1339e-01 2.1174e-01 1.0766e+02 3.5930e-02 2.7449e-02 2.7699e-02 2.7808e-02 1.1328e+02 3.8508e-03 4.5412e-03 2.7158e-03 4.3169e-03
1.0748e+02 1.6327e-02 1.8546e-02 1.7564e-02 1.7540e-02 1.1182e+02 7.5468e-03 1.6312e-03 1.8485e-03 1.0796e-03 1.1984e+02 2.0270e-01 2.0439e-01 2.2549e-01 2.2477e-01 1.0768e+02 3.7100e-02 2.8655e-02 2.8779e-02 2.8870e-02 1.1329e+02 3.9860e-03 4.6081e-03 2.9621e-03 4.2832e-03
1.0750e+02 1.6608e-02 1.8785e-02 1.7823e-02 1.7794e-02 1.1184e+02 7.8289e-03 1.7779e-03 1.9923e-03 1.2128e-03 1.1986e+02 2.1303e-01 2.1915e-01 2.3779e-01 2.3803e-01 1.0770e+02 3.8278e-02 2.9880e-02 2.9879e-02 2.9951e-02 1.1330e+02 4.1322e-03 4.6521e-03 3.2076e-03 4.2358e-03
1.0753e+02 1.6896e-02 1.9022e-02 1.8078e-02 1.8044e-02 1.1185e+02 8.1156e-03 1.9331e-03 2.1432e-03 1.3576e-03 1.1988e+02 2.2355e-01 2.3436e-01 2.5025e-01 2.5146e-01 1.0772e+02 3.9465e-02 3.1124e-02 3.0999e-02 3.1051e-02 1.1331e+02 4.2897e-03 4.6734e-03 3.4487e-03 4.1761e-03
1.0755e+02 1.7189e-02 1.9258e-02 1.8331e-02 1.8290e-02 1.1187e+02 8.4075e-03 2.0967e-03 2.3016e-03 1.5144e-03 1.1989e+02 2.3421e-01 2.4993e-01 2.6282e-01 2.6501e-01 1.0774e+02 4.0659e-02 3.2385e-02 3.2138e-02 3.2170e-02 1.1332e+02 4.4590e-03 4.6726e-03 3.6817e-03 4.1056e-03
1.0757e+02 1.7490e-02 1.9494e-02 1.8580e-02 1.8534e-02 1.1188e+02 8.7053e-03 2.2692e-03 2.4677e-03 1.6835e-03 1.1991e+02 2.4496e-01 2.6580e-01 2.7547e-01 2.7862e-01 1.0777e+02 4.1860e-02 3.3664e-02 3.3296e-02 3.3307e-02 1.1333e+02 4.6401e-03 4.6508e-03 3.9029e-03 4.0260e-03
1.0760e+02 1.7798e-02 1.9732e-02 1.8828e-02 1.8776e-02 1.1190e+02 9.0098e-03 2.4506e-03 2.6418e-03 1.8652e-03 1.1993e+02 2.5576e-01 2.8190e-01 2.8815e-01 2.9222e-01 1.0779e+02 4.3066e-02 3.4960e-02 3.4473e-02 3.4464e-02 1.1334e+02 4.8331e-03 4.6096e-03 4.1086e-03 3.9388e-03
1.0762e+02 1.8113e-02 1.9972e-02 1.9075e-02 1.9016e-02 1.1191e+02 9.3219e-03 2.6411e-03 2.8240e-03 2.0600e-03 1.1995e+02 2.6656e-01 2.9812e-01 3.0082e-01 3.0577e-01 1.0781e+02 4.4279e-02 3.6273e-02 3.5669e-02 3.5639e-02 1.1335e+02 5.0376e-03 4.5508e-03 4.2954e-03 3.8456e-03
1.0765e+02 1.8437e-02 2.0216e-02 1.9322e-02 1.9257e-02 1.1193e+02 9.6423e-03 2.8409e-03 3.0147e-03 2.2679e-03 1.1996e+02 2.7733e-01 3.1440e-01 3.1343e-01 3.1921e-01 1.0783e+02 4.5497e-02 3.7602e-02 3.6884e-02 3.6832e-02 1.1336e+02 5.2532e-03 4.4764e-03 4.4603e-03 3.7482e-03
1.0767e+02 1.8769e-02 2.0464e-02 1.9569e-02 1.9498e-02 1.1194e+02 9.9718e-03 3.0502e-03 3.2142e-03 2.4892e-03 1.1998e+02 2.8803e-01 3.3064e-01 3.2595e-01 3.3249e-01 1.0785e+02 4.6721e-02 3.8947e-02 3.8119e-02 3.8045e-02 1.1337e+02 5.4791e-03 4.3887e-03 4.6005e-03 3.6480e-03
1.0769e+02 1.9110e-02 2.0719e-02 1.9818e-02 1.9740e-02 1.1195e+02 1.0311e-02 3.2693e-03 3.4228e-03 2.7240e-03 1.2000e+02 2.9864e-01 3.4675e-01 3.3833e-01 3.4557e-01 1.0788e+02 4.7951e-02 4.0308e-02 3.9372e-02 3.9276e-02 1.1338e+02 5.7144e-03 4.2901e-03 4.7141e-03 3.5466e-03
1.0772e+02 1.9460e-02 2.0982e-02 2.0070e-02 1.9985e-02 1.1197e+02 1.0661e-02 3.4983e-03 3.6408e-03 2.9724e-03 1.2001e+02 3.0913e-01 3.6266e-01 3.5055e-01 3.5841e-01 1.0790e+02 4.9187e-02 4.1684e-02 4.0643e-02 4.0526e-02 1.1339e+02 5.9576e-03 4.1833e-03 4.7995e-03 3.4456e-03
1.0774e+02 1.9819e-02 2.1253e-02 2.0324e-02 2.0233e-02 1.1198e+02 1.1023e-02 3.7374e-03 3.8686e-03 3.2345e-03 1.2003e+02 3.1949e-01 3.7829e-01 3.6257e-01 3.7098e-01 1.0792e+02 5.0430e-02 4.3075e-02 4.1933e-02 4.1794e-02 1.1340e+02 6.2074e-03 4.0707e-03 4.8560e-03 3.3463e-03
1.0777e+02 2.0188e-02 2.1534e-02 2.0583e-02 2.0486e-02 1.1200e+02 1.1396e-02 3.9870e-03 4.1065e-03 3.5104e-03 1.2005e+02 3.2972e-01 3.9356e-01 3.7437e-01 3.8324e-01 1.0794e+02 5.1681e-02 4.4480e-02 4.3242e-02 4.3081e-02 1.1341e+02 6.4621e-03 3.9549e-03 4.8835e-03 3.2502e-03
1.0779e+02 2.0565e-02 2.1826e-02 2.0848e-02 2.0744e-02 1.1201e+02 1.1781e-02 4.2473e-03 4.3548e-03 3.8000e-03 1.2007e+02 3.3980e-01 4.0842e-01 3.8592e-01 3.9517e-01 1.0796e+02 5.2940e-02 4.5900e-02 4.4568e-02 4.4385e-02 1.1342e+02 6.7198e-03 3.8384e-03 4.8825e-03 3.1586e-03
1.0782e+02 2.0953e-02 2.2130e-02 2.1118e-02 2.1009e-02 1.1203e+02 1.2180e-02 4.5185e-03 4.6139e-03 4.1033e-03 1.2008e+02 3.4974e-01 4.2281e-01 3.9720e-01 4.0677e-01 1.0799e+02 5.4209e-02 4.7334e-02 4.5913e-02 4.5708e-02 1.1344e+02 6.9786e-03 3.7235e-03 4.8545e-03 3.0728e-03
1.0784e+02 2.1349e-02 2.2446e-02 2.1396e-02 2.1281e-02 1.1204e+02 1.2592e-02 4.8009e-03 4.8843e-03 4.4203e-03 1.2010e+02 3.5953e-01 4.3670e-01 4.0819e-01 4.1800e-01 1.0801e+02 5.5488e-02 4.8781e-02 4.7275e-02 4.7049e-02 1.1345e+02 7.2364e-03 3.6123e-03 4.8015e-03 2.9941e-03
1.0786e+02 2.1756e-02 2.2777e-02 2.1681e-02 2.1561e-02 1.1206e+02 1.3017e-02 5.0948e-03 5.1661e-03 4.7511e-03 1.2012e+02 3.6919e-01 4.5006e-01 4.1887e-01 4.2886e-01 1.0803e+02 5.6779e-02 5.0242e-02 4.8654e-02 4.8407e-02 1.1346e+02 7.4914e-03 3.5071e-03 4.7259e-03 2.9236e-03
1.0789e+02 2.2171e-02 2.3121e-02 2.1975e-02 2.1850e-02 1.1207e+02 1.3456e-02 5.4007e-03 5.4600e-03 5.0956e-03 1.2013e+02 3.7870e-01 4.6285e-01 4.2921e-01 4.3934e-01 1.0805e+02 5.8083e-02 5.1716e-02 5.0050e-02 4.9782e-02 1.1347e+02 7.7416e-03 3.4096e-03 4.6310e-03 2.8624e-03
1.0791e+02 2.2596e-02 2.3481e-02 2.2280e-02 2.2149e-02 1.1209e+02 1.3910e-02 5.7188e-03 5.7662e-03 5.4538e-03 1.2015e+02 3.8808e-01 4.7507e-01 4.3921e-01 4.4941e-01 1.0808e+02 5.9400e-02 5.3203e-02 5.1462e-02 5.1174e-02 1.1348e+02 7.9854e-03 3.3217e-03 4.5202e-03 2.8118e-03
1.0794e+02 2.3031e-02 2.3857e-02 2.2594e-02 2.2459e-02 1.1210e+02 1.4377e-02 6.0496e-03 6.0853e-03 5.8260e-03 1.2017e+02 3.9731e-01 4.8671e-01 4.4884e-01 4.5908e-01 1.0810e+02 6.0733e-02 5.4703e-02 5.2890e-02 5.2582e-02 1.1349e+02 8.2211e-03 3.2449e-03 4.3972e-03 2.7727e-03
1.0796e+02 2.3474e-02 2.4250e-02 2.2920e-02 2.2781e-02 1.1212e+02 1.4859e-02 6.3935e-03 6.4177e-03 6.2122e-03 1.2019e+02 4.0641e-01 4.9779e-01 4.5807e-01 4.6831e-01 1.0812e+02 6.2081e-02 5.6214e-02 5.4333e-02 5.4006e-02 1.1350e+02 8.4475e-03 3.1805e-03 4.2661e-03 2.7461e-03
1.0798e+02 2.3927e-02 2.4659e-02 2.3258e-02 2.3115e-02 1.1213e+02 1.5356e-02 6.7511e-03 6.7640e-03 6.6126e-03 1.2020e+02 4.1535e-01 5.0829e-01 4.6691e-01 4.7710e-01 1.0814e+02 6.3446e-02 5.7737e-02 5.5791e-02 5.5445e-02 1.1351e+02 8.6637e-03 3.1298e-03 4.1308e-03 2.7329e-03
1.0801e+02 2.4389e-02 2.5086e-02 2.3609e-02 2.3461e-02 1.1214e+02 1.5868e-02 7.1230e-03 7.1247e-03 7.0276e-03 1.2022e+02 4.2412e-01 5.1824e-01 4.7531e-01 4.8543e-01 1.0816e+02 6.4829e-02 5.9271e-02 5.7262e-02 5.6897e-02 1.1352e+02 8.8688e-03 3.0938e-03 3.9952e-03 2.7338e-03
1.0803e+02 2.4860e-02 2.5530e-02 2.3973e-02 2.3822e-02 1.1216e+02 1.6395e-02 7.5098e-03 7.5005e-03 7.4577e-03 1.2024e+02 4.3273e-01 5.2766e-01 4.8328e-01 4.9328e-01 1.0819e+02 6.6229e-02 6.0815e-02 5.8747e-02 5.8363e-02 1.1353e+02 9.0626e-03 3.0735e-03 3.8632e-03 2.7495e-03
1.0806e+02 2.5340e-02 2.5991e-02 2.4351e-02 2.4197e-02 1.1217e+02 1.6937e-02 7.9123e-03 7.8922e-03 7.9034e-03 1.2025e+02 4.4116e-01 5.3655e-01 4.9080e-01 5.0065e-01 1.0821e+02 6.7648e-02 6.2369e-02 6.0243e-02 5.9842e-02 1.1354e+02 9.2450e-03 3.0695e-03 3.7383e-03 2.7804e-03
1.0808e+02 2.5829e-02 2.6470e-02 2.4745e-02 2.4587e-02 1.1219e+02 1.7494e-02 8.3313e-03 8.3003e-03 8.3654e-03 1.2027e+02 4.4938e-01 5.4493e-01 4.9786e-01 5.0752e-01 1.0823e+02 6.9086e-02 6.3931e-02 6.1750e-02 6.1332e-02 1.1355e+02 9.4162e-03 3.0824e-03 3.6237e-03 2.8270e-03
1.0811e+02 2.6327e-02 2.6967e-02 2.5153e-02 2.4992e-02 1.1220e+02 1.8068e-02 8.7677e-03 8.7259e-03 8.8445e-03 1.2029e+02 4.5740e-01 5.5282e-01 5.0445e-01 5.1390e-01 1.0825e+02 7.0542e-02 6.5502e-02 6.3267e-02 6.2832e-02 1.1356e+02 9.5768e-03 3.1125e-03 3.5223e-03 2.8893e-03
1.0813e+02 2.6833e-02 2.7482e-02 2.5578e-02 2.5413e-02 1.1222e+02 1.8658e-02 9.2226e-03 9.1699e-03 9.3417e-03 1.2031e+02 4.6519e-01 5.6022e-01 5.1058e-01 5.1977e-01 1.0827e+02 7.2017e-02 6.7080e-02 6.4792e-02 6.4341e-02 1.1357e+02 9.7276e-03 3.1600e-03 3.4366e-03 2.9672e-03
1.0815e+02 2.7348e-02 2.8014e-02 2.6018e-02 2.5851e-02 1.1223e+02 1.9265e-02 9.6970e-03 9.6332e-03 9.8580e-03 1.2032e+02 4.7274e-01 5.6714e-01 5.1626e-01 5.2516e-01 1.0830e+02 7.3510e-02 6.8663e-02 6.6325e-02 6.5858e-02 1.1358e+02 9.8696e-03 3.2250e-03 3.3686e-03 3.0605e-03
1.0818e+02 2.7872e-02 2.8564e-02 2.6476e-02 2.6306e-02 1.1225e+02 1.9889e-02 1.0192e-02 1.0117e-02 1.0395e-02 1.2034e+02 4.8004e-01 5.7358e-01 5.2149e-01 5.3008e-01 1.0832e+02 7.5021e-02 7.0252e-02 6.7864e-02 6.7381e-02 1.1359e+02 1.0004e-02 3.3071e-03 3.3198e-03 3.1688e-03
1.0820e+02 2.8403e-02 2.9130e-02 2.6951e-02 2.6778e-02 1.1226e+02 2.0530e-02 1.0710e-02 1.0623e-02 1.0953e-02 1.2036e+02 4.8707e-01 5.7953e-01 5.2630e-01 5.3454e-01 1.0834e+02 7.6548e-02 7.1845e-02 6.9407e-02 6.8909e-02 1.1360e+02 1.0133e-02 3.4059e-03 3.2915e-03 3.2911e-03
1.0823e+02 2.8943e-02 2.9713e-02 2.7443e-02 2.7268e-02 1.1228e+02 2.1190e-02 1.1250e-02 1.1151e-02 1.1535e-02 1.2037e+02 4.9383e-01 5.8499e-01 5.3070e-01 5.3857e-01 1.0836e+02 7.8090e-02 7.3440e-02 7.0953e-02 7.0441e-02 1.1361e+02 1.0256e-02 3.5207e-03 3.2843e-03 3.4267e-03
1.0825e+02 2.9491e-02 3.0312e-02 2.7953e-02 2.7776e-02 1.1229e+02 2.1868e-02 1.1816e-02 1.1704e-02 1.2141e-02 1.2039e+02 5.0030e-01 5.8993e-01 5.3473e-01 5.4220e-01 1.0838e+02 7.9648e-02 7.5036e-02 7.2501e-02 7.1976e-02 1.1362e+02 1.0377e-02 3.6507e-03 3.2987e-03 3.5744e-03
1.0827e+02 3.0047e-02 3.0926e-02 2.8482e-02 2.8302e-02 1.1230e+02 2.2564e-02 1.2408e-02 1.2282e-02 1.2774e-02 1.2041e+02 5.0648e-01 5.9435e-01 5.3841e-01 5.4546e-01 1.0841e+02 8.1219e-02 7.6633e-02 7.4049e-02 7.3511e-02 1.1363e+02 1.0496e-02 3.7946e-03 3.3345e-03 3.7327e-03
1.0830e+02 3.0610e-02 3.1556e-02 2.9029e-02 2.8847e-02 1.1232e+02 2.3280e-02 1.3029e-02 1.2888e-02 1.3435e-02 1.2043e+02 5.1234e-01 5.9822e-01 5.4176e-01 5.4838e-01 1.0843e+02 8.2801e-02 7.8227e-02 7.5596e-02 7.5045e-02 1.1364e+02 1.0615e-02 3.9512e-03 3.3914e-03 3.9002e-03
1.0832e+02 3.1180e-02 3.2201e-02 2.9595e-02 2.9410e-02 1.1233e+02 2.4016e-02 1.3678e-02 1.3522e-02 1.4126e-02 1.2044e+02 5.1788e-01 6.0152e-01 5.4483e-01 5.5099e-01 1.0845e+02 8.4394e-02 7.9819e-02 7.7140e-02 7.6577e-02 1.1365e+02 1.0737e-02 4.1190e-03 3.4688e-03 4.0753e-03
1.0835e+02 3.1758e-02 3.2859e-02 3.0180e-02 2.9993e-02 1.1235e+02 2.4771e-02 1.4359e-02 1.4186e-02 1.4848e-02 1.2046e+02 5.2307e-01 6.0423e-01 5.4762e-01 5.5333e-01 1.0847e+02 8.5997e-02 8.1406e-02 7.8679e-02 7.8105e-02 1.1366e+02 1.0862e-02 4.2962e-03 3.5657e-03 4.2561e-03
1.0837e+02 3.2342e-02 3.3530e-02 3.0784e-02 3.0594e-02 1.1236e+02 2.5546e-02 1.5073e-02 1.4882e-02 1.5603e-02 1.2048e+02 5.2790e-01 6.0633e-01 5.5017e-01 5.5541e-01 1.0849e+02 8.7607e-02 8.2988e-02 8.0214e-02 7.9629e-02 1.1368e+02 1.0993e-02 4.4810e-03 3.6811e-03 4.4409e-03
1.0839e+02 3.2933e-02 3.4215e-02 3.1407e-02 3.1215e-02 1.1238e+02 2.6340e-02 1.5820e-02 1.5611e-02 1.6393e-02 1.2049e+02 5.3235e-01 6.0780e-01 5.5250e-01 5.5727e-01 1.0852e+02 8.9224e-02 8.4562e-02 8.1741e-02 8.1146e-02 1.1369e+02 1.1131e-02 4.6715e-03 3.8135e-03 4.6280e-03
1.0842e+02 3.3530e-02 3.4911e-02 3.2050e-02 3.1855e-02 1.1239e+02 2.7155e-02 1.6603e-02 1.6374e-02 1.7218e-02 1.2051e+02 5.3641e-01 6.0865e-01 5.5461e-01 5.5890e-01 1.0854e+02 9.0846e-02 8.6127e-02 8.3260e-02 8.2656e-02 1.1370e+02 1.1278e-02 4.8659e-03 3.9616e-03 4.8155e-03
1.0844e+02 3.4133e-02 3.5618e-02 3.2712e-02 3.2514e-02 1.1241e+02 2.7990e-02 1.7422e-02 1.7173e-02 1.8080e-02 1.2053e+02 5.4005e-01 6.0887e-01 5.5651e-01 5.6032e-01 1.0856e+02 9.2472e-02 8.7684e-02 8.4771e-02 8.4158e-02 1.1371e+02 1.1436e-02 5.0621e-03 4.1238e-03 5.0018e-03
1.0847e+02 3.4741e-02 3.6337e-02 3.3392e-02 3.3193e-02 1.1242e+02 2.8845e-02 1.8279e-02 1.8009e-02 1.8980e-02 1.2055e+02 5.4325e-01 6.0846e-01 5.5820e-01 5.6154e-01 1.0858e+02 9.4101e-02 8.9229e-02 8.6271e-02 8.5651e-02 1.1372e+02 1.1607e-02 5.2586e-03 4.2985e-03 5.1855e-03
1.0849e+02 3.5353e-02 3.7065e-02 3.4092e-02 3.3890e-02 1.1244e+02 2.9720e-02 1.9174e-02 1.8882e-02 1.9918e-02 1.2056e+02 5.4601e-01 6.0744e-01 5.5968e-01 5.6254e-01 1.0861e+02 9.5733e-02 9.0763e-02 8.7761e-02 8.7134e-02 1.1373e+02 1.1794e-02 5.4535e-03 4.4839e-03 5.3654e-03
1.0852e+02 3.5970e-02 3.7803e-02 3.4811e-02 3.4607e-02 1.1245e+02 3.0614e-02 2.0109e-02 1.9794e-02 2.0895e-02 1.2058e+02 5.4830e-01 6.0583e-01 5.6093e-01 5.6331e-01 1.0863e+02 9.7367e-02 9.2284e-02 8.9240e-02 8.8607e-02 1.1374e+02 1.1997e-02 5.6457e-03 4.6783e-03 5.5405e-03
1.0854e+02 3.6590e-02 3.8550e-02 3.5548e-02 3.5342e-02 1.1246e+02 3.1528e-02 2.1082e-02 2.0745e-02 2.1910e-02 1.2060e+02 5.5012e-01 6.0366e-01 5.6193e-01 5.6384e-01 1.0865e+02 9.9003e-02 9.3792e-02 9.0708e-02 9.0069e-02 1.1375e+02 1.2220e-02 5.8340e-03 4.8802e-03 5.7103e-03
1.0856e+02 3.7213e-02 3.9305e-02 3.6304e-02 3.6096e-02 1.1248e+02 3.2461e-02 2.2095e-02 2.1734e-02 2.2963e-02 1.2061e+02 5.5148e-01 6.0096e-01 5.6267e-01 5.6411e-01 1.0867e+02 1.0064e-01 9.5287e-02 9.2165e-02 9.1521e-02 1.1376e+02 1.2464e-02 6.0179e-03 5.0879e-03 5.8745e-03
1.0859e+02 3.7839e-02 4.0067e-02 3.7078e-02 3.6867e-02 1.1249e+02 3.3414e-02 2.3146e-02 2.2763e-02 2.4053e-02 1.2063e+02 5.5237e-01 5.9778e-01 5.6311e-01 5.6408e-01 1.0869e+02 1.0228e-01 9.6769e-02 9.3610e-02 9.2963e-02 1.1377e+02 1.2732e-02 6.1971e-03 5.2999e-03 6.0334e-03
1.0861e+02 3.8466e-02 4.0837e-02 3.7869e-02 3.7657e-02 1.1251e+02 3.4385e-02 2.4235e-02 2.3831e-02 2.5180e-02 1.2065e+02 5.5280e-01 5.9417e-01 5.6321e-01 5.6373e-01 1.0872e+02 1.0393e-01 9.8237e-02 9.5044e-02 9.4394e-02 1.1378e+02 1.3025e-02 6.3718e-03 5.5149e-03 6.1878e-03
1.0864e+02 3.9095e-02 4.1614e-02 3.8677e-02 3.8463e-02 1.1252e+02 3.5375e-02 2.5362e-02 2.4936e-02 2.6341e-02 1.2067e+02 5.5278e-01 5.9016e-01 5.6296e-01 5.6302e-01 1.0874e+02 1.0558e-01 9.9691e-02 9.6467e-02 9.5816e-02 1.1379e+02 1.3346e-02 6.5430e-03 5.7318e-03 6.3387e-03
1.0866e+02 3.9724e-02 4.2397e-02 3.9502e-02 3.9287e-02 1.1254e+02 3.6384e-02 2.6524e-02 2.6078e-02 2.7535e-02 1.2068e+02 5.5234e-01 5.8580e-01 5.6232e-01 5.6194e-01 1.0876e+02 1.0723e-01 1.0113e-01 9.7881e-02 9.7229e-02 1.1380e+02 1.3696e-02 6.7119e-03 5.9498e-03 6.4878e-03
1.0868e+02 4.0353e-02 4.3187e-02 4.0343e-02 4.0126e-02 1.1255e+02 3.7411e-02 2.7719e-02 2.7255e-02 2.8759e-02 1.2070e+02 5.5148e-01 5.8114e-01 5.6126e-01 5.6045e-01 1.0878e+02 1.0889e-01 1.0256e-01 9.9286e-02 9.8634e-02 1.1381e+02 1.4077e-02 6.8805e-03 6.1681e-03 6.6373e-03
1.0871e+02 4.0981e-02 4.3982e-02 4.1199e-02 4.0981e-02 1.1257e+02 3.8456e-02 2.8946e-02 2.8465e-02 3.0010e-02 1.2072e+02 5.5024e-01 5.7623e-01 5.5976e-01 5.5853e-01 1.0880e+02 1.1056e-01 1.0398e-01 1.0068e-01 1.0003e-01 1.1382e+02 1.4490e-02 7.0510e-03 6.3865e-03 6.7897e-03
1.0873e+02 4.1608e-02 4.4782e-02 4.2069e-02 4.1850e-02 1.1258e+02 3.9520e-02 3.0202e-02 2.9705e-02 3.1285e-02 1.2073e+02 5.4863e-01 5.7110e-01 5.5779e-01 5.5617e-01 1.0883e+02 1.1224e-01 1.0539e-01 1.0207e-01 1.0142e-01 1.1383e+02 1.4936e-02 7.2264e-03 6.6050e-03 6.9480e-03
1.0876e+02 4.2233e-02 4.5588e-02 4.2953e-02 4.2733e-02 1.1260e+02 4.0602e-02 3.1483e-02 3.0974e-02 3.2581e-02 1.2075e+02 5.4669e-01 5.6579e-01 5.5535e-01 5.5335e-01 1.0885e+02 1.1394e-01 1.0679e-01 1.0346e-01 1.0281e-01 1.1384e+02 1.5416e-02 7.4100e-03 6.8239e-03 7.1155e-03
1.0878e+02 4.2855e-02 4.6399e-02 4.3850e-02 4.3629e-02 1.1261e+02 4.1702e-02 3.2787e-02 3.2267e-02 3.3894e-02 1.2077e+02 5.4442e-01 5.6032e-01 5.5243e-01 5.5007e-01 1.0887e+02 1.1565e-01 1.0818e-01 1.0484e-01 1.0420e-01 1.1385e+02 1.5930e-02 7.6052e-03 7.0439e-03 7.2957e-03
1.0881e+02 4.3475e-02 4.7215e-02 4.4759e-02 4.4537e-02 1.1262e+02 4.2820e-02 3.4110e-02 3.3581e-02 3.5221e-02 1.2079e+02 5.4185e-01 5.5472e-01 5.4903e-01 5.4634e-01 1.0889e+02 1.1738e-01 1.0956e-01 1.0622e-01 1.0559e-01 1.1386e+02 1.6479e-02 7.8161e-03 7.2662e-03 7.4923e-03
1.0883e+02 4.4092e-02 4.8035e-02 4.5678e-02 4.5456e-02 1.1264e+02 4.3956e-02 3.5448e-02 3.4913e-02 3.6558e-02 1.2080e+02 5.3900e-01 5.4901e-01 5.4517e-01 5.4217e-01 1.0891e+02 1.1913e-01 1.1094e-01 1.0761e-01 1.0697e-01 1.1387e+02 1.7060e-02 8.0466e-03 7.4923e-03 7.7091e-03
1.0885e+02 4.4705e-02 4.8860e-02 4.6607e-02 4.6385e-02 1.1265e+02 4.5110e-02 3.6797e-02 3.6259e-02 3.7901e-02 1.2082e+02 5.3588e-01 5.4319e-01 5.4087e-01 5.3759e-01 1.0894e+02 1.2090e-01 1.1232e-01 1.0899e-01 1.0836e-01 1.1388e+02 1.7674e-02 8.3008e-03 7.7238e-03 7.9500e-03
1.0888e+02 4.5315e-02 4.9689e-02 4.7544e-02 4.7322e-02 1.1267e+02 4.6282e-02 3.8154e-02 3.7615e-02 3.9245e-02 1.2084e+02 5.3251e-01 5.3728e-01 5.3615e-01 5.3261e-01 1.0896e+02 1.2269e-01 1.1369e-01 1.1037e-01 1.0976e-01 1.1389e+02 1.8318e-02 8.5825e-03 7.9630e-03 8.2185e-03
1.0890e+02 4.5921e-02 5.0522e-02 4.8489e-02 4.8267e-02 1.1268e+02 4.7471e-02 3.9515e-02 3.8976e-02 4.0589e-02 1.2085e+02 5.2891e-01 5.3127e-01 5.3104e-01 5.2728e-01 1.0898e+02 1.2450e-01 1.1507e-01 1.1177e-01 1.1116e-01 1.1390e+02 1.8992e-02 8.8955e-03 8.2123e-03 8.5181e-03
1.0893e+02 4.6524e-02 5.1358e-02 4.9440e-02 4.9219e-02 1.1270e+02 4.8678e-02 4.0875e-02 4.0341e-02 4.1927e-02 1.2087e+02 5.2508e-01 5.2517e-01 5.2558e-01 5.2163e-01 1.0900e+02 1.2634e-01 1.1645e-01 1.1317e-01 1.1257e-01 1.1392e+02 1.9693e-02 9.2432e-03 8.4744e-03 8.8520e-03
1.0895e+02 4.7123e-02 5.2199e-02 5.0396e-02 5.0176e-02 1.1271e+02 4.9901e-02 4.2233e-02 4.1703e-02 4.3257e-02 1.2089e+02 5.2103e-01 5.1896e-01 5.1981e-01 5.1569e-01 1.0903e+02 1.2821e-01 1.1783e-01 1.1457e-01 1.1399e-01 1.1393e+02 2.0419e-02 9.6287e-03 8.7521e-03 9.2228e-03
1.0897e+02 4.7720e-02 5.3042e-02 5.1356e-02 5.1137e-02 1.1273e+02 5.1141e-02 4.3583e-02 4.3061e-02 4.4578e-02 1.2091e+02 5.1678e-01 5.1265e-01 5.1376e-01 5.0951e-01 1.0905e+02 1.3010e-01 1.1922e-01 1.1599e-01 1.1542e-01 1.1394e+02 2.1167e-02 1.0055e-02 9.0484e-03 9.6328e-03
1.0900e+02 4.8314e-02 5.3889e-02 5.2319e-02 5.2100e-02 1.1274e+02 5.2398e-02 4.4925e-02 4.4411e-02 4.5885e-02 1.2092e+02 5.1233e-01 5.0621e-01 5.0748e-01 5.0311e-01 1.0907e+02 1.3201e-01 1.2062e-01 1.1742e-01 1.1686e-01 1.1395e+02 2.1935e-02 1.0523e-02 9.3665e-03 1.0084e-02
1.0902e+02 4.8906e-02 5.4737e-02 5.3283e-02 5.3065e-02 1.1276e+02 5.3669e-02 4.6255e-02 4.5751e-02 4.7179e-02 1.2094e+02 5.0769e-01 4.9964e-01 5.0100e-01 4.9653e-01 1.0909e+02 1.3395e-01 1.2202e-01 1.1887e-01 1.1832e-01 1.1396e+02 2.2721e-02 1.1034e-02 9.7095e-03 1.0577e-02
1.0905e+02 4.9497e-02 5.5588e-02 5.4247e-02 5.4031e-02 1.1277e+02 5.4956e-02 4.7572e-02 4.7079e-02 4.8459e-02 1.2096e+02 5.0287e-01 4.9293e-01 4.9434e-01 4.8981e-01 1.0911e+02 1.3592e-01 1.2344e-01 1.2033e-01 1.1980e-01 1.1397e+02 2.3522e-02 1.1590e-02 1.0080e-02 1.1112e-02
1.0907e+02 5.0087e-02 5.6439e-02 5.5209e-02 5.4995e-02 1.1279e+02 5.6257e-02 4.8876e-02 4.8393e-02 4.9724e-02 1.2097e+02 4.9788e-01 4.8607e-01 4.8755e-01 4.8295e-01 1.0914e+02 1.3790e-01 1.2487e-01 1.2180e-01 1.2129e-01 1.1398e+02 2.4336e-02 1.2190e-02 1.0482e-02 1.1690e-02
1.0910e+02 5.0678e-02 5.7292e-02 5.6169e-02 5.5957e-02 1.1280e+02 5.7571e-02 5.0166e-02 4.9693e-02 5.0975e-02 1.2099e+02 4.9271e-01 4.7905e-01 4.8063e-01 4.7600e-01 1.0916e+02 1.3990e-01 1.2631e-01 1.2330e-01 1.2280e-01 1.1399e+02 2.5162e-02 1.2834e-02 1.0917e-02 1.2310e-02
1.0912e+02 5.1271e-02 5.8143e-02 5.7126e-02 5.6916e-02 1.1281e+02 5.8898e-02 5.1442e-02 5.0979e-02 5.2214e-02 1.2101e+02 4.8737e-01 4.7185e-01 4.7360e-01 4.6895e-01 1.0918e+02 1.4191e-01 1.2777e-01 1.2481e-01 1.2433e-01 1.1400e+02 2.5996e-02 1.3521e-02 1.1389e-02 1.2971e-02
1.0914e+02 5.1866e-02 5.8994e-02 5.8078e-02 5.7869e-02 1.1283e+02 6.0237e-02 5.2707e-02 5.2252e-02 5.3442e-02 1.2103e+02 4.8187e-01 4.6449e-01 4.6649e-01 4.6182e-01 1.0920e+02 1.4393e-01 1.2924e-01 1.2633e-01 1.2587e-01 1.1401e+02 2.6839e-02 1.4248e-02 1.1899e-02 1.3671e-02
1.0917e+02 5.2465e-02 5.9843e-02 5.9023e-02 5.8817e-02 1.1284e+02 6.1587e-02 5.3962e-02 5.3514e-02 5.4664e-02 1.2104e+02 4.7620e-01 4.5694e-01 4.5929e-01 4.5464e-01 1.0922e+02 1.4596e-01 1.3072e-01 1.2788e-01 1.2744e-01 1.1402e+02 2.7688e-02 1.5014e-02 1.2448e-02 1.4407e-02
1.0919e+02 5.3069e-02 6.0688e-02 5.9962e-02 5.9759e-02 1.1286e+02 6.2948e-02 5.5210e-02 5.4768e-02 5.5882e-02 1.2106e+02 4.7035e-01 4.4923e-01 4.5203e-01 4.4740e-01 1.0925e+02 1.4799e-01 1.3222e-01 1.2944e-01 1.2902e-01 1.1403e+02 2.8544e-02 1.5815e-02 1.3040e-02 1.5179e-02
1.0922e+02 5.3678e-02 6.1529e-02 6.0892e-02 6.0692e-02 1.1287e+02 6.4319e-02 5.6456e-02 5.6017e-02 5.7102e-02 1.2108e+02 4.6434e-01 4.4134e-01 4.4471e-01 4.4012e-01 1.0927e+02 1.5002e-01 1.3374e-01 1.3102e-01 1.3062e-01 1.1404e+02 2.9404e-02 1.6650e-02 1.3673e-02 1.5982e-02
1.0924e+02 5.4295e-02 6.2365e-02 6.1813e-02 6.1616e-02 1.1289e+02 6.5699e-02 5.7704e-02 5.7265e-02 5.8327e-02 1.2110e+02 4.5814e-01 4.3330e-01 4.3734e-01 4.3282e-01 1.0929e+02 1.5203e-01 1.3527e-01 1.3261e-01 1.3223e-01 1.1405e+02 3.0269e-02 1.7514e-02 1.4350e-02 1.6813e-02
1.0926e+02 5.4921e-02 6.3194e-02 6.2724e-02 6.2530e-02 1.1290e+02 6.7088e-02 5.8958e-02 5.8516e-02 5.9563e-02 1.2111e+02 4.5177e-01 4.2511e-01 4.2993e-01 4.2550e-01 1.0931e+02 1.5404e-01 1.3681e-01 1.3422e-01 1.3386e-01 1.1406e+02 3.1140e-02 1.8404e-02 1.5070e-02 1.7671e-02
1.0929e+02 5.5556e-02 6.4015e-02 6.3623e-02 6.3433e-02 1.1292e+02 6.8486e-02 6.0225e-02 5.9777e-02 6.0817e-02 1.2113e+02 4.4521e-01 4.1681e-01 4.2250e-01 4.1818e-01 1.0933e+02 1.5602e-01 1.3837e-01 1.3585e-01 1.3551e-01 1.1407e+02 3.2014e-02 1.9317e-02 1.5832e-02 1.8550e-02
1.0931e+02 5.6202e-02 6.4827e-02 6.4511e-02 6.4324e-02 1.1293e+02 6.9892e-02 6.1510e-02 6.1053e-02 6.2094e-02 1.2115e+02 4.3848e-01 4.0841e-01 4.1506e-01 4.1088e-01 1.0936e+02 1.5798e-01 1.3994e-01 1.3749e-01 1.3717e-01 1.1408e+02 3.2894e-02 2.0249e-02 1.6636e-02 1.9449e-02
1.0934e+02 5.6859e-02 6.5629e-02 6.5386e-02 6.5204e-02 1.1295e+02 7.1306e-02 6.2820e-02 6.2349e-02 6.3400e-02 1.2116e+02 4.3157e-01 3.9995e-01 4.0764e-01 4.0363e-01 1.0938e+02 1.5991e-01 1.4153e-01 1.3914e-01 1.3884e-01 1.1409e+02 3.3778e-02 2.1197e-02 1.7479e-02 2.0363e-02
1.0936e+02 5.7529e-02 6.6419e-02 6.6248e-02 6.6070e-02 1.1296e+02 7.2728e-02 6.4160e-02 6.3673e-02 6.4741e-02 1.2118e+02 4.2448e-01 3.9147e-01 4.0026e-01 3.9644e-01 1.0940e+02 1.6180e-01 1.4312e-01 1.4079e-01 1.4052e-01 1.1410e+02 3.4666e-02 2.2157e-02 1.8361e-02 2.1289e-02
1.0938e+02 5.8213e-02 6.7197e-02 6.7096e-02 6.6922e-02 1.1297e+02 7.4160e-02 6.5537e-02 6.5031e-02 6.6124e-02 1.2120e+02 4.1724e-01 3.8299e-01 3.9294e-01 3.8934e-01 1.0942e+02 1.6365e-01 1.4472e-01 1.4246e-01 1.4220e-01 1.1411e+02 3.5558e-02 2.3125e-02 1.9277e-02 2.2225e-02
1.0941e+02 5.8910e-02 6.7961e-02 6.7929e-02 6.7760e-02 1.1299e+02 7.5600e-02 6.6957e-02 6.6428e-02 6.7553e-02 1.2122e+02 4.0986e-01 3.7456e-01 3.8571e-01 3.8236e-01 1.0944e+02 1.6546e-01 1.4632e-01 1.4413e-01 1.4389e-01 1.1412e+02 3.6455e-02 2.4100e-02 2.0226e-02 2.3166e-02
1.0943e+02 5.9621e-02 6.8710e-02 6.8747e-02 6.8583e-02 1.1300e+02 7.7050e-02 6.8426e-02 6.7871e-02 6.9036e-02 1.2123e+02 4.0236e-01 3.6623e-01 3.7859e-01 3.7551e-01 1.0947e+02 1.6722e-01 1.4793e-01 1.4580e-01 1.4558e-01 1.1413e+02 3.7355e-02 2.5076e-02 2.1203e-02 2.4111e-02
1.0946e+02 6.0346e-02 6.9443e-02 6.9550e-02 6.9391e-02 1.1302e+02 7.8510e-02 6.9949e-02 6.9365e-02 7.0575e-02 1.2125e+02 3.9476e-01 3.5802e-01 3.7162e-01 3.6882e-01 1.0949e+02 1.6892e-01 1.4954e-01 1.4747e-01 1.4727e-01 1.1415e+02 3.8258e-02 2.6053e-02 2.2204e-02 2.5055e-02
1.0948e+02 6.1087e-02 7.0160e-02 7.0337e-02 7.0184e-02 1.1303e+02 7.9982e-02 7.1531e-02 7.0915e-02 7.2176e-02 1.2127e+02 3.8710e-01 3.4998e-01 3.6480e-01 3.6229e-01 1.0951e+02 1.7058e-01 1.5115e-01 1.4914e-01 1.4896e-01 1.1416e+02 3.9164e-02 2.7026e-02 2.3225e-02 2.5997e-02
1.0951e+02 6.1841e-02 7.0861e-02 7.1108e-02 7.0962e-02 1.1305e+02 8.1466e-02 7.3177e-02 7.2527e-02 7.3841e-02 1.2128e+02 3.7941e-01 3.4214e-01 3.5817e-01 3.5595e-01 1.0953e+02 1.7217e-01 1.5275e-01 1.5080e-01 1.5064e-01 1.1417e+02 4.0072e-02 2.7993e-02 2.4262e-02 2.6934e-02
1.0953e+02 6.2610e-02 7.1544e-02 7.1864e-02 7.1723e-02 1.1306e+02 8.2963e-02 7.4889e-02 7.4204e-02 7.5575e-02 1.2130e+02 3.7172e-01 3.3453e-01 3.5171e-01 3.4979e-01 1.0956e+02 1.7370e-01 1.5434e-01 1.5245e-01 1.5230e-01 1.1418e+02 4.0981e-02 2.8953e-02 2.5309e-02 2.7862e-02
1.0955e+02 6.3393e-02 7.2209e-02 7.2603e-02 7.2470e-02 1.1308e+02 8.4474e-02 7.6671e-02 7.5949e-02 7.7378e-02 1.2132e+02 3.6406e-01 3.2718e-01 3.4545e-01 3.4381e-01 1.0958e+02 1.7517e-01 1.5592e-01 1.5409e-01 1.5396e-01 1.1419e+02 4.1892e-02 2.9903e-02 2.6361e-02 2.8781e-02
1.0958e+02 6.4188e-02 7.2857e-02 7.3327e-02 7.3200e-02 1.1309e+02 8.6000e-02 7.8524e-02 7.7764e-02 7.9252e-02 1.2134e+02 3.5647e-01 3.2008e-01 3.3937e-01 3.3800e-01 1.0960e+02 1.7659e-01 1.5748e-01 1.5571e-01 1.5560e-01 1.1420e+02 4.2803e-02 3.0842e-02 2.7413e-02 2.9688e-02
1.0960e+02 6.4996e-02 7.3487e-02 7.4035e-02 7.3916e-02 1.1311e+02 8.7543e-02 8.0450e-02 7.9651e-02 8.1197e-02 1.2135e+02 3.4899e-01 3.1327e-01 3.3347e-01 3.3236e-01 1.0962e+02 1.7793e-01 1.5903e-01 1.5731e-01 1.5722e-01 1.1421e+02 4.3715e-02 3.1768e-02 2.8460e-02 3.0583e-02
1.0963e+02 6.5816e-02 7.4100e-02 7.4728e-02 7.4616e-02 1.1312e+02 8.9103e-02 8.2448e-02 8.1611e-02 8.3213e-02 1.2137e+02 3.4163e-01 3.0673e-01 3.2772e-01 3.2685e-01 1.0964e+02 1.7922e-01 1.6055e-01 1.5889e-01 1.5881e-01 1.1422e+02 4.4627e-02 3.2683e-02 2.9498e-02 3.1464e-02
1.0965e+02 6.6645e-02 7.4697e-02 7.5407e-02 7.5302e-02 1.1313e+02 9.0681e-02 8.4518e-02 8.3642e-02 8.5298e-02 1.2139e+02 3.3443e-01 3.0045e-01 3.2210e-01 3.2146e-01 1.0967e+02 1.8045e-01 1.6205e-01 1.6044e-01 1.6038e-01 1.1423e+02 4.5542e-02 3.3585e-02 3.0523e-02 3.2332e-02
1.0967e+02 6.7484e-02 7.5278e-02 7.6071e-02 7.5974e-02 1.1315e+02 9.2277e-02 8.6658e-02 8.5746e-02 8.7451e-02 1.2140e+02 3.2741e-01 2.9443e-01 3.1659e-01 3.1616e-01 1.0969e+02 1.8162e-01 1.6352e-01 1.6197e-01 1.6192e-01 1.1424e+02 4.6459e-02 3.4476e-02 3.1532e-02 3.3187e-02
1.0970e+02 6.8331e-02 7.5844e-02 7.6721e-02 7.6632e-02 1.1316e+02 9.3894e-02 8.8866e-02 8.7918e-02 8.9668e-02 1.2142e+02 3.2056e-01 2.8865e-01 3.1116e-01 3.1092e-01 1.0971e+02 1.8274e-01 1.6495e-01 1.6346e-01 1.6343e-01 1.1425e+02 4.7380e-02 3.5357e-02 3.2522e-02 3.4031e-02
1.0972e+02 6.9184e-02 7.6397e-02 7.7359e-02 7.7278e-02 1.1318e+02 9.5531e-02 9.1138e-02 9.0157e-02 9.1946e-02 1.2144e+02 3.1391e-01 2.8307e-01 3.0577e-01 3.0571e-01 1.0973e+02 1.8380e-01 1.6635e-01 1.6492e-01 1.6491e-01 1.1426e+02 4.8308e-02 3.6233e-02 3.3492e-02 3.4868e-02
1.0975e+02 7.0042e-02 7.6938e-02 7.7984e-02 7.7911e-02 1.1319e+02 9.7190e-02 9.3472e-02 9.2460e-02 9.4280e-02 1.2146e+02 3.0745e-01 2.7767e-01 3.0040e-01 3.0051e-01 1.0975e+02 1.8481e-01 1.6772e-01 1.6634e-01 1.6634e-01 1.1427e+02 4.9244e-02 3.7107e-02 3.4442e-02 3.5700e-02
1.0977e+02 7.0904e-02 7.7467e-02 7.8599e-02 7.8534e-02 1.1321e+02 9.8870e-02 9.5863e-02 9.4823e-02 9.6668e-02 1.2147e+02 3.0118e-01 2.7242e-01 2.9501e-01 2.9529e-01 1.0978e+02 1.8578e-01 1.6904e-01 1.6772e-01 1.6774e-01 1.1428e+02 5.0190e-02 3.7982e-02 3.5375e-02 3.6532e-02
1.0980e+02 7.1768e-02 7.7988e-02 7.9203e-02 7.9146e-02 1.1322e+02 1.0057e-01 9.8306e-02 9.7241e-02 9.9103e-02 1.2149e+02 2.9507e-01 2.6729e-01 2.8958e-01 2.9003e-01 1.0980e+02 1.8671e-01 1.7032e-01 1.6906e-01 1.6910e-01 1.1429e+02 5.1150e-02 3.8866e-02 3.6293e-02 3.7371e-02
1.0982e+02 7.2633e-02 7.8501e-02 7.9799e-02 7.9749e-02 1.1324e+02 1.0230e-01 1.0080e-01 9.9711e-02 1.0158e-01 1.2151e+02 2.8911e-01 2.6224e-01 2.8410e-01 2.8472e-01 1.0982e+02 1.8759e-01 1.7155e-01 1.7036e-01 1.7041e-01 1.1430e+02 5.2126e-02 3.9765e-02 3.7202e-02 3.8222e-02
1.0984e+02 7.3498e-02 7.9008e-02 8.0387e-02 8.0345e-02 1.1325e+02 1.0405e-01 1.0333e-01 1.0223e-01 1.0410e-01 1.2152e+02 2.8329e-01 2.5725e-01 2.7855e-01 2.7934e-01 1.0984e+02 1.8844e-01 1.7274e-01 1.7162e-01 1.7168e-01 1.1431e+02 5.3122e-02 4.0684e-02 3.8106e-02 3.9092e-02
1.0987e+02 7.4360e-02 7.9511e-02 8.0968e-02 8.0933e-02 1.1327e+02 1.0582e-01 1.0590e-01 1.0478e-01 1.0664e-01 1.2154e+02 2.7757e-01 2.5228e-01 2.7293e-01 2.7390e-01 1.0986e+02 1.8926e-01 1.7389e-01 1.7283e-01 1.7291e-01 1.1432e+02 5.4140e-02 4.1633e-02 3.9016e-02 3.9991e-02
1.0989e+02 7.5220e-02 8.0013e-02 8.1543e-02 8.1516e-02 1.1328e+02 1.0762e-01 1.0850e-01 1.0737e-01 1.0922e-01 1.2156e+02 2.7194e-01 2.4731e-01 2.6722e-01 2.6838e-01 1.0989e+02 1.9006e-01 1.7498e-01 1.7399e-01 1.7409e-01 1.1433e+02 5.5182e-02 4.2618e-02 3.9938e-02 4.0925e-02
1.0992e+02 7.6075e-02 8.0514e-02 8.2114e-02 8.2094e-02 1.1330e+02 1.0944e-01 1.1112e-01 1.1000e-01 1.1181e-01 1.2158e+02 2.6636e-01 2.4232e-01 2.6145e-01 2.6280e-01 1.0991e+02 1.9083e-01 1.7603e-01 1.7511e-01 1.7523e-01 1.1434e+02 5.6252e-02 4.3646e-02 4.0884e-02 4.1903e-02
1.0994e+02 7.6925e-02 8.1016e-02 8.2683e-02 8.2669e-02 1.1331e+02 1.1129e-01 1.1377e-01 1.1264e-01 1.1442e-01 1.2159e+02 2.6081e-01 2.3729e-01 2.5562e-01 2.5716e-01 1.0993e+02 1.9158e-01 1.7703e-01 1.7619e-01 1.7633e-01 1.1435e+02 5.7350e-02 4.4725e-02 4.1863e-02 4.2933e-02
1.0996e+02 7.7768e-02 8.1522e-02 8.3249e-02 8.3241e-02 1.1332e+02 1.1317e-01 1.1643e-01 1.1531e-01 1.1704e-01 1.2161e+02 2.5527e-01 2.3222e-01 2.4975e-01 2.5147e-01 1.0995e+02 1.9232e-01 1.7799e-01 1.7722e-01 1.7738e-01 1.1436e+02 5.8478e-02 4.5861e-02 4.2887e-02 4.4021e-02
1.0999e+02 7.8605e-02 8.2032e-02 8.3816e-02 8.3813e-02 1.1334e+02 1.1508e-01 1.1910e-01 1.1799e-01 1.1966e-01 1.2163e+02 2.4973e-01 2.2710e-01 2.4384e-01 2.4575e-01 1.0998e+02 1.9305e-01 1.7891e-01 1.7821e-01 1.7839e-01 1.1437e+02 5.9638e-02 4.7058e-02 4.3965e-02 4.5173e-02
1.1001e+02 7.9435e-02 8.2548e-02 8.4382e-02 8.4385e-02 1.1335e+02 1.1702e-01 1.2177e-01 1.2067e-01 1.2229e-01 1.2164e+02 2.4418e-01 2.2193e-01 2.3794e-01 2.4002e-01 1.1000e+02 1.9377e-01 1.7978e-01 1.7916e-01 1.7935e-01 1.1439e+02 6.0829e-02 4.8322e-02 4.5109e-02 4.6396e-02
1.1004e+02 8.0256e-02 8.3072e-02 8.4950e-02 8.4958e-02 1.1337e+02 1.1899e-01 1.2445e-01 1.2337e-01 1.2491e-01 1.2166e+02 2.3861e-01 2.1673e-01 2.3206e-01 2.3429e-01 1.1002e+02 1.9448e-01 1.8061e-01 1.8007e-01 1.8029e-01 1.1440e+02 6.2051e-02 4.9654e-02 4.6327e-02 4.7691e-02
1.1006e+02 8.1070e-02 8.3604e-02 8.5521e-02 8.5534e-02 1.1338e+02 1.2101e-01 1.2712e-01 1.2606e-01 1.2752e-01 1.2168e+02 2.3303e-01 2.1150e-01 2.2622e-01 2.2859e-01 1.1004e+02 1.9520e-01 1.8141e-01 1.8095e-01 1.8118e-01 1.1441e+02 6.3304e-02 5.1055e-02 4.7627e-02 4.9061e-02
1.1009e+02 8.1875e-02 8.4145e-02 8.6095e-02 8.6112e-02 1.1340e+02 1.2306e-01 1.2978e-01 1.2875e-01 1.3012e-01 1.2170e+02 2.2746e-01 2.0625e-01 2.2045e-01 2.2294e-01 1.1006e+02 1.9591e-01 1.8217e-01 1.8179e-01 1.8204e-01 1.1442e+02 6.4587e-02 5.2526e-02 4.9014e-02 5.0507e-02
1.1011e+02 8.2673e-02 8.4695e-02 8.6674e-02 8.6694e-02 1.1341e+02 1.2515e-01 1.3242e-01 1.3142e-01 1.3271e-01 1.2171e+02 2.2189e-01 2.0101e-01 2.1478e-01 2.1736e-01 1.1009e+02 1.9663e-01 1.8290e-01 1.8260e-01 1.8288e-01 1.1443e+02 6.5899e-02 5.4063e-02 5.0492e-02 5.2027e-02
1.1013e+02 8.3463e-02 8.5256e-02 8.7256e-02 8.7280e-02 1.1343e+02 1.2729e-01 1.3505e-01 1.3409e-01 1.3528e-01 1.2173e+02 2.1637e-01 1.9581e-01 2.0923e-01 2.1188e-01 1.1011e+02 1.9735e-01 1.8361e-01 1.8339e-01 1.8368e-01 1.1444e+02 6.7239e-02 5.5663e-02 5.2063e-02 5.3617e-02
1.1016e+02 8.4245e-02 8.5827e-02 8.7844e-02 8.7871e-02 1.1344e+02 1.2948e-01 1.3765e-01 1.3673e-01 1.3782e-01 1.2175e+02 2.1092e-01 1.9066e-01 2.0383e-01 2.0652e-01 1.1013e+02 1.9807e-01 1.8429e-01 1.8415e-01 1.8447e-01 1.1445e+02 6.8605e-02 5.7322e-02 5.3726e-02 5.5274e-02
1.1018e+02 8.5021e-02 8.6408e-02 8.8438e-02 8.8467e-02 1.1346e+02 1.3173e-01 1.4023e-01 1.3935e-01 1.4034e-01 1.2176e+02 2.0557e-01 1.8559e-01 1.9859e-01 2.0130e-01 1.1015e+02 1.9880e-01 1.8495e-01 1.8490e-01 1.8523e-01 1.1446e+02 6.9996e-02 5.9032e-02 5.5478e-02 5.6990e-02
1.1021e+02 8.5791e-02 8.6999e-02 8.9036e-02 8.9068e-02 1.1347e+02 1.3403e-01 1.4279e-01 1.4195e-01 1.4283e-01 1.2178e+02 2.0036e-01 1.8064e-01 1.9353e-01 1.9624e-01 1.1017e+02 1.9954e-01 1.8560e-01 1.8562e-01 1.8598e-01 1.1447e+02 7.1412e-02 6.0787e-02 5.7314e-02 5.8761e-02
1.1023e+02 8.6556e-02 8.7599e-02 8.9640e-02 8.9674e-02 1.1348e+02 1.3639e-01 1.4531e-01 1.4452e-01 1.4529e-01 1.2180e+02 1.9532e-01 1.7582e-01 1.8867e-01 1.9136e-01 1.1020e+02 2.0029e-01 1.8623e-01 1.8634e-01 1.8671e-01 1.1448e+02 7.2852e-02 6.2580e-02 5.9227e-02 6.0576e-02
1.1025e+02 8.7316e-02 8.8207e-02 9.0249e-02 9.0285e-02 1.1350e+02 1.3881e-01 1.4780e-01 1.4706e-01 1.4771e-01 1.2182e+02 1.9048e-01 1.7117e-01 1.8401e-01 1.8667e-01 1.1022e+02 2.0103e-01 1.8686e-01 1.8705e-01 1.8743e-01 1.1449e+02 7.4316e-02 6.4401e-02 6.1208e-02 6.2429e-02
1.1028e+02 8.8074e-02 8.8822e-02 9.0863e-02 9.0901e-02 1.1351e+02 1.4130e-01 1.5025e-01 1.4956e-01 1.5010e-01 1.2183e+02 1.8588e-01 1.6670e-01 1.7957e-01 1.8218e-01 1.1024e+02 2.0179e-01 1.8748e-01 1.8775e-01 1.8815e-01 1.1450e+02 7.5806e-02 6.6243e-02 6.3248e-02 6.4311e-02
1.1030e+02 8.8830e-02 8.9443e-02 9.1481e-02 9.1521e-02 1.1353e+02 1.4386e-01 1.5267e-01 1.5203e-01 1.5246e-01 1.2185e+02 1.8153e-01 1.6243e-01 1.7534e-01 1.7789e-01 1.1026e+02 2.0254e-01 1.8810e-01 1.8844e-01 1.8886e-01 1.1451e+02 7.7322e-02 6.8099e-02 6.5335e-02 6.6214e-02
1.1033e+02 8.9585e-02 9.0069e-02 9.2102e-02 9.2144e-02 1.1354e+02 1.4649e-01 1.5505e-01 1.5446e-01 1.5477e-01 1.2187e+02 1.7746e-01 1.5838e-01 1.7132e-01 1.7382e-01 1.1028e+02 2.0330e-01 1.8872e-01 1.8914e-01 1.8957e-01 1.1452e+02 7.8868e-02 6.9961e-02 6.7458e-02 6.8131e-02
1.1035e+02 9.0340e-02 9.0698e-02 9.2726e-02 9.2770e-02 1.1356e+02 1.4920e-01 1.5738e-01 1.5685e-01 1.5705e-01 1.2188e+02 1.7367e-01 1.5456e-01 1.6751e-01 1.6994e-01 1.1031e+02 2.0406e-01 1.8935e-01 1.8983e-01 1.9028e-01 1.1453e+02 8.0446e-02 7.1824e-02 6.9607e-02 7.0054e-02
1.1037e+02 9.1098e-02 9.1328e-02 9.3352e-02 9.3398e-02 1.1357e+02 1.5198e-01 1.5968e-01 1.5919e-01 1.5929e-01 1.2190e+02 1.7016e-01 1.5096e-01 1.6388e-01 1.6626e-01 1.1033e+02 2.0481e-01 1.8997e-01 1.9053e-01 1.9098e-01 1.1454e+02 8.2059e-02 7.3682e-02 7.1772e-02 7.1979e-02
1.1040e+02 9.1858e-02 9.1959e-02 9.3979e-02 9.4027e-02 1.1359e+02 1.5483e-01 1.6193e-01 1.6150e-01 1.6149e-01 1.2192e+02 1.6694e-01 1.4758e-01 1.6043e-01 1.6275e-01 1.1035e+02 2.0556e-01 1.9060e-01 1.9123e-01 1.9169e-01 1.1455e+02 8.3712e-02 7.5532e-02 7.3942e-02 7.3900e-02
1.1042e+02 9.2623e-02 9.2588e-02 9.4607e-02 9.4656e-02 1.1360e+02 1.5775e-01 1.6415e-01 1.6377e-01 1.6366e-01 1.2194e+02 1.6397e-01 1.4442e-01 1.5714e-01 1.5939e-01 1.1037e+02 2.0630e-01 1.9124e-01 1.9193e-01 1.9240e-01 1.1456e+02 8.5408e-02 7.7372e-02 7.6109e-02 7.5816e-02
1.1045e+02 9.3393e-02 9.3215e-02 9.5233e-02 9.5285e-02 1.1362e+02 1.6075e-01 1.6633e-01 1.6599e-01 1.6579e-01 1.2195e+02 1.6124e-01 1.4146e-01 1.5397e-01 1.5617e-01 1.1039e+02 2.0703e-01 1.9188e-01 1.9263e-01 1.9311e-01 1.1457e+02 8.7154e-02 7.9201e-02 7.8267e-02 7.7725e-02
1.1047e+02 9.4169e-02 9.3837e-02 9.5858e-02 9.5912e-02 1.1363e+02 1.6382e-01 1.6847e-01 1.6818e-01 1.6788e-01 1.2197e+02 1.5872e-01 1.3869e-01 1.5091e-01 1.5306e-01 1.1042e+02 2.0774e-01 1.9252e-01 1.9334e-01 1.9382e-01 1.1458e+02 8.8954e-02 8.1019e-02 8.0411e-02 7.9625e-02
1.1050e+02 9.4953e-02 9.4453e-02 9.6480e-02 9.6537e-02 1.1364e+02 1.6696e-01 1.7058e-01 1.7033e-01 1.6995e-01 1.2199e+02 1.5637e-01 1.3608e-01 1.4794e-01 1.5003e-01 1.1044e+02 2.0843e-01 1.9317e-01 1.9404e-01 1.9453e-01 1.1459e+02 9.0812e-02 8.2828e-02 8.2538e-02 8.1519e-02
1.1052e+02 9.5745e-02 9.5063e-02 9.7099e-02 9.7158e-02 1.1366e+02 1.7017e-01 1.7265e-01 1.7245e-01 1.7199e-01 1.2200e+02 1.5416e-01 1.3360e-01 1.4503e-01 1.4706e-01 1.1046e+02 2.0909e-01 1.9382e-01 1.9474e-01 1.9524e-01 1.1460e+02 9.2734e-02 8.4631e-02 8.4645e-02 8.3409e-02
1.1054e+02 9.6546e-02 9.5665e-02 9.7714e-02 9.7776e-02 1.1367e+02 1.7343e-01 1.7471e-01 1.7454e-01 1.7401e-01 1.2202e+02 1.5205e-01 1.3123e-01 1.4215e-01 1.4412e-01 1.1048e+02 2.0973e-01 1.9447e-01 1.9544e-01 1.9594e-01 1.1461e+02 9.4724e-02 8.6432e-02 8.6735e-02 8.5299e-02
1.1057e+02 9.7357e-02 9.6259e-02 9.8325e-02 9.8390e-02 1.1369e+02 1.7675e-01 1.7674e-01 1.7661e-01 1.7601e-01 1.2204e+02 1.4999e-01 1.2895e-01 1.3930e-01 1.4119e-01 1.1051e+02 2.1034e-01 1.9511e-01 1.9613e-01 1.9663e-01 1.1463e+02 9.6785e-02 8.8236e-02 8.8808e-02 8.7191e-02
1.1059e+02 9.8177e-02 9.6844e-02 9.8931e-02 9.8999e-02 1.1370e+02 1.8012e-01 1.7876e-01 1.7866e-01 1.7800e-01 1.2206e+02 1.4795e-01 1.2673e-01 1.3645e-01 1.3826e-01 1.1053e+02 2.1091e-01 1.9575e-01 1.9681e-01 1.9731e-01 1.1464e+02 9.8922e-02 9.0048e-02 9.0869e-02 8.9093e-02
1.1062e+02 9.9007e-02 9.7421e-02 9.9532e-02 9.9603e-02 1.1372e+02 1.8353e-01 1.8077e-01 1.8070e-01 1.7999e-01 1.2207e+02 1.4590e-01 1.2454e-01 1.3360e-01 1.3531e-01 1.1055e+02 2.1145e-01 1.9637e-01 1.9748e-01 1.9798e-01 1.1465e+02 1.0114e-01 9.1874e-02 9.2921e-02 9.1007e-02
1.1064e+02 9.9847e-02 9.7988e-02 1.0013e-01 1.0020e-01 1.1373e+02 1.8697e-01 1.8278e-01 1.8273e-01 1.8198e-01 1.2209e+02 1.4379e-01 1.2237e-01 1.3074e-01 1.3233e-01 1.1057e+02 2.1194e-01 1.9698e-01 1.9813e-01 1.9862e-01 1.1466e+02 1.0343e-01 9.3720e-02 9.4971e-02 9.2941e-02
1.1066e+02 1.0070e-01 9.8546e-02 1.0072e-01 1.0080e-01 1.1375e+02 1.9045e-01 1.8480e-01 1.8477e-01 1.8398e-01 1.2211e+02 1.4161e-01 1.2020e-01 1.2786e-01 1.2933e-01 1.1059e+02 2.1239e-01 1.9758e-01 1.9876e-01 1.9925e-01 1.1467e+02 1.0581e-01 9.5591e-02 9.7024e-02 9.4899e-02
1.1069e+02 1.0156e-01 9.9097e-02 1.0131e-01 1.0139e-01 1.1376e+02 1.9394e-01 1.8684e-01 1.8682e-01 1.8599e-01 1.2212e+02 1.3933e-01 1.1801e-01 1.2497e-01 1.2631e-01 1.1062e+02 2.1279e-01 1.9815e-01 1.9936e-01 1.9985e-01 1.1468e+02 1.0826e-01 9.7493e-02 9.9086e-02 9.6886e-02
1.1071e+02 1.0242e-01 9.9640e-02 1.0189e-01 1.0198e-01 1.1378e+02 1.9745e-01 1.8889e-01 1.8889e-01 1.8804e-01 1.2214e+02 1.3694e-01 1.1580e-01 1.2208e-01 1.2328e-01 1.1064e+02 2.1315e-01 1.9869e-01 1.9994e-01 2.0042e-01 1.1469e+02 1.1080e-01 9.9430e-02 1.0116e-01 9.8906e-02
1.1074e+02 1.0330e-01 1.0018e-01 1.0247e-01 1.0256e-01 1.1379e+02 2.0096e-01 1.9098e-01 1.9099e-01 1.9011e-01 1.2216e+02 1.3443e-01 1.1355e-01 1.1919e-01 1.2026e-01 1.1066e+02 2.1345e-01 1.9921e-01 2.0048e-01 2.0096e-01 1.1470e+02 1.1341e-01 1.0141e-01 1.0327e-01 1.0096e-01
1.1076e+02 1.0418e-01 1.0071e-01 1.0305e-01 1.0315e-01 1.1380e+02 2.0447e-01 1.9310e-01 1.9311e-01 1.9222e-01 1.2218e+02 1.3178e-01 1.1128e-01 1.1631e-01 1.1726e-01 1.1068e+02 2.1370e-01 1.9970e-01 2.0100e-01 2.0147e-01 1.1471e+02 1.1610e-01 1.0342e-01 1.0539e-01 1.0306e-01
1.1079e+02 1.0507e-01 1.0124e-01 1.0363e-01 1.0373e-01 1.1382e+02 2.0796e-01 1.9526e-01 1.9528e-01 1.9438e-01 1.2219e+02 1.2901e-01 1.0896e-01 1.1346e-01 1.1431e-01 1.1070e+02 2.1389e-01 2.0014e-01 2.0147e-01 2.0194e-01 1.1472e+02 1.1885e-01 1.0549e-01 1.0755e-01 1.0520e-01
1.1081e+02 1.0596e-01 1.0177e-01 1.0422e-01 1.0432e-01 1.1383e+02 2.1143e-01 1.9748e-01 1.9750e-01 1.9658e-01 1.2221e+02 1.2611e-01 1.0662e-01 1.1065e-01 1.1142e-01 1.1073e+02 2.1403e-01 2.0055e-01 2.0191e-01 2.0237e-01 1.1473e+02 1.2168e-01 1.0760e-01 1.0975e-01 1.0738e-01
1.1083e+02 1.0686e-01 1.0230e-01 1.0480e-01 1.0491e-01 1.1385e+02 2.1487e-01 1.9974e-01 1.9976e-01 1.9884e-01 1.2223e+02 1.2310e-01 1.0425e-01 1.0789e-01 1.0862e-01 1.1075e+02 2.1412e-01 2.0092e-01 2.0230e-01 2.0276e-01 1.1474e+02 1.2457e-01 1.0976e-01 1.1198e-01 1.0961e-01
1.1086e+02 1.0776e-01 1.0283e-01 1.0539e-01 1.0550e-01 1.1386e+02 2.1827e-01 2.0206e-01 2.0208e-01 2.0116e-01 1.2224e+02 1.2000e-01 1.0186e-01 1.0519e-01 1.0593e-01 1.1077e+02 2.1415e-01 2.0125e-01 2.0265e-01 2.0311e-01 1.1475e+02 1.2751e-01 1.1197e-01 1.1425e-01 1.1188e-01
1.1088e+02 1.0865e-01 1.0337e-01 1.0598e-01 1.0609e-01 1.1388e+02 2.2163e-01 2.0443e-01 2.0446e-01 2.0353e-01 1.2226e+02 1.1681e-01 9.9466e-02 1.0256e-01 1.0335e-01 1.1079e+02 2.1413e-01 2.0153e-01 2.0296e-01 2.0341e-01 1.1476e+02 1.3051e-01 1.1422e-01 1.1657e-01 1.1419e-01
1.1091e+02 1.0955e-01 1.0391e-01 1.0658e-01 1.0670e-01 1.1389e+02 2.2494e-01 2.0686e-01 2.0689e-01 2.0597e-01 1.2228e+02 1.1356e-01 9.7066e-02 1.0001e-01 1.0090e-01 1.1081e+02 2.1405e-01 2.0176e-01 2.0323e-01 2.0367e-01 1.1477e+02 1.3355e-01 1.1653e-01 1.1892e-01 1.1654e-01
1.1093e+02 1.1044e-01 1.0446e-01 1.0719e-01 1.0731e-01 1.1391e+02 2.2819e-01 2.0935e-01 2.0938e-01 2.0845e-01 1.2230e+02 1.1028e-01 9.4672e-02 9.7531e-02 9.8581e-02 1.1084e+02 2.1393e-01 2.0195e-01 2.0345e-01 2.0388e-01 1.1478e+02 1.3664e-01 1.1888e-01 1.2131e-01 1.1894e-01
1.1095e+02 1.1132e-01 1.0503e-01 1.0781e-01 1.0794e-01 1.1392e+02 2.3138e-01 2.1189e-01 2.1193e-01 2.1100e-01 1.2231e+02 1.0698e-01 9.2292e-02 9.5137e-02 9.6388e-02 1.1086e+02 2.1375e-01 2.0210e-01 2.0363e-01 2.0406e-01 1.1479e+02 1.3976e-01 1.2128e-01 1.2375e-01 1.2137e-01
1.1098e+02 1.1220e-01 1.0560e-01 1.0845e-01 1.0857e-01 1.1394e+02 2.3449e-01 2.1448e-01 2.1453e-01 2.1359e-01 1.2233e+02 1.0368e-01 8.9935e-02 9.2824e-02 9.4318e-02 1.1088e+02 2.1353e-01 2.0220e-01 2.0376e-01 2.0419e-01 1.1480e+02 1.4291e-01 1.2373e-01 1.2622e-01 1.2385e-01
1.1100e+02 1.1306e-01 1.0619e-01 1.0909e-01 1.0922e-01 1.1395e+02 2.3754e-01 2.1712e-01 2.1717e-01 2.1623e-01 1.2235e+02 1.0042e-01 8.7606e-02 9.0589e-02 9.2358e-02 1.1090e+02 2.1327e-01 2.0226e-01 2.0386e-01 2.0428e-01 1.1481e+02 1.4609e-01 1.2622e-01 1.2872e-01 1.2636e-01
1.1103e+02 1.1392e-01 1.0680e-01 1.0975e-01 1.0988e-01 1.1397e+02 2.4051e-01 2.1979e-01 2.1986e-01 2.1891e-01 1.2236e+02 9.7214e-02 8.5314e-02 8.8428e-02 9.0494e-02 1.1092e+02 2.1297e-01 2.0227e-01 2.0392e-01 2.0433e-01 1.1482e+02 1.4929e-01 1.2876e-01 1.3127e-01 1.2891e-01
1.1105e+02 1.1476e-01 1.0743e-01 1.1043e-01 1.1056e-01 1.1398e+02 2.4341e-01 2.2250e-01 2.2258e-01 2.2161e-01 1.2238e+02 9.4080e-02 8.3064e-02 8.6334e-02 8.8709e-02 1.1095e+02 2.1263e-01 2.0225e-01 2.0394e-01 2.0435e-01 1.1483e+02 1.5252e-01 1.3135e-01 1.3384e-01 1.3150e-01
1.1107e+02 1.1559e-01 1.0807e-01 1.1112e-01 1.1125e-01 1.1399e+02 2.4622e-01 2.2523e-01 2.2533e-01 2.2435e-01 1.2240e+02 9.1037e-02 8.0862e-02 8.4303e-02 8.6983e-02 1.1097e+02 2.1225e-01 2.0219e-01 2.0393e-01 2.0433e-01 1.1484e+02 1.5576e-01 1.3398e-01 1.3645e-01 1.3412e-01
1.1110e+02 1.1641e-01 1.0873e-01 1.1183e-01 1.1196e-01 1.1401e+02 2.4895e-01 2.2797e-01 2.2810e-01 2.2709e-01 1.2242e+02 8.8100e-02 7.8712e-02 8.2327e-02 8.5297e-02 1.1099e+02 2.1185e-01 2.0210e-01 2.0389e-01 2.0428e-01 1.1485e+02 1.5901e-01 1.3666e-01 1.3910e-01 1.3679e-01
1.1112e+02 1.1721e-01 1.0941e-01 1.1255e-01 1.1268e-01 1.1402e+02 2.5160e-01 2.3072e-01 2.3088e-01 2.2985e-01 1.2243e+02 8.5280e-02 7.6620e-02 8.0400e-02 8.3633e-02 1.1101e+02 2.1142e-01 2.0197e-01 2.0382e-01 2.0421e-01 1.1487e+02 1.6229e-01 1.3939e-01 1.4178e-01 1.3951e-01
1.1115e+02 1.1799e-01 1.1012e-01 1.1329e-01 1.1342e-01 1.1404e+02 2.5417e-01 2.3346e-01 2.3366e-01 2.3260e-01 1.2245e+02 8.2584e-02 7.4588e-02 7.8517e-02 8.1976e-02 1.1104e+02 2.1097e-01 2.0182e-01 2.0373e-01 2.0411e-01 1.1488e+02 1.6558e-01 1.4217e-01 1.4450e-01 1.4227e-01
1.1117e+02 1.1875e-01 1.1084e-01 1.1404e-01 1.1418e-01 1.1405e+02 2.5666e-01 2.3620e-01 2.3644e-01 2.3534e-01 1.2247e+02 8.0015e-02 7.2622e-02 7.6673e-02 8.0312e-02 1.1106e+02 2.1050e-01 2.0165e-01 2.0362e-01 2.0399e-01 1.1489e+02 1.6888e-01 1.4500e-01 1.4726e-01 1.4508e-01
1.1120e+02 1.1950e-01 1.1158e-01 1.1481e-01 1.1495e-01 1.1407e+02 2.5907e-01 2.3892e-01 2.3920e-01 2.3806e-01 1.2248e+02 7.7575e-02 7.0724e-02 7.4864e-02 7.8631e-02 1.1108e+02 2.1001e-01 2.0145e-01 2.0349e-01 2.0385e-01 1.1490e+02 1.7220e-01 1.4788e-01 1.5007e-01 1.4794e-01
1.1122e+02 1.2023e-01 1.1234e-01 1.1560e-01 1.1573e-01 1.1408e+02 2.6140e-01 2.4161e-01 2.4193e-01 2.4076e-01 1.2250e+02 7.5258e-02 6.8897e-02 7.3088e-02 7.6928e-02 1.1110e+02 2.0951e-01 2.0124e-01 2.0334e-01 2.0370e-01 1.1491e+02 1.7555e-01 1.5081e-01 1.5293e-01 1.5086e-01
1.1124e+02 1.2094e-01 1.1312e-01 1.1640e-01 1.1653e-01 1.1410e+02 2.6366e-01 2.4427e-01 2.4464e-01 2.4343e-01 1.2252e+02 7.3061e-02 6.7142e-02 7.1344e-02 7.5202e-02 1.1112e+02 2.0900e-01 2.0102e-01 2.0319e-01 2.0353e-01 1.1492e+02 1.7891e-01 1.5380e-01 1.5584e-01 1.5384e-01
1.1127e+02 1.2164e-01 1.1392e-01 1.1721e-01 1.1734e-01 1.1411e+02 2.6585e-01 2.4689e-01 2.4732e-01 2.4607e-01 1.2254e+02 7.0975e-02 6.5461e-02 6.9632e-02 7.3455e-02 1.1115e+02 2.0848e-01 2.0079e-01 2.0302e-01 2.0336e-01 1.1493e+02 1.8231e-01 1.5684e-01 1.5881e-01 1.5689e-01
1.1129e+02 1.2231e-01 1.1473e-01 1.1803e-01 1.1816e-01 1.1413e+02 2.6796e-01 2.4948e-01 2.4995e-01 2.4866e-01 1.2255e+02 6.8990e-02 6.3854e-02 6.7954e-02 7.1692e-02 1.1117e+02 2.0795e-01 2.0055e-01 2.0286e-01 2.0318e-01 1.1494e+02 1.8573e-01 1.5993e-01 1.6185e-01 1.6000e-01
1.1132e+02 1.2297e-01 1.1555e-01 1.1886e-01 1.1899e-01 1.1414e+02 2.7002e-01 2.5202e-01 2.5255e-01 2.5122e-01 1.2257e+02 6.7097e-02 6.2321e-02 6.6313e-02 6.9924e-02 1.1119e+02 2.0742e-01 2.0031e-01 2.0268e-01 2.0299e-01 1.1495e+02 1.8919e-01 1.6308e-01 1.6496e-01 1.6318e-01
1.1134e+02 1.2362e-01 1.1639e-01 1.1969e-01 1.1982e-01 1.1415e+02 2.7201e-01 2.5452e-01 2.5510e-01 2.5373e-01 1.2259e+02 6.5286e-02 6.0859e-02 6.4714e-02 6.8161e-02 1.1121e+02 2.0689e-01 2.0006e-01 2.0251e-01 2.0281e-01 1.1496e+02 1.9269e-01 1.6627e-01 1.6813e-01 1.6643e-01
1.1136e+02 1.2425e-01 1.1723e-01 1.2053e-01 1.2066e-01 1.1417e+02 2.7395e-01 2.5698e-01 2.5761e-01 2.5621e-01 1.2260e+02 6.3547e-02 5.9466e-02 6.3161e-02 6.6416e-02 1.1123e+02 2.0636e-01 1.9982e-01 2.0233e-01 2.0262e-01 1.1497e+02 1.9623e-01 1.6951e-01 1.7138e-01 1.6975e-01
1.1139e+02 1.2486e-01 1.1809e-01 1.2138e-01 1.2150e-01 1.1418e+02 2.7584e-01 2.5939e-01 2.6009e-01 2.5864e-01 1.2262e+02 6.1872e-02 5.8137e-02 6.1660e-02 6.4704e-02 1.1126e+02 2.0582e-01 1.9958e-01 2.0216e-01 2.0244e-01 1.1498e+02 1.9982e-01 1.7279e-01 1.7470e-01 1.7312e-01
1.1141e+02 1.2547e-01 1.1894e-01 1.2222e-01 1.2234e-01 1.1420e+02 2.7768e-01 2.6178e-01 2.6252e-01 2.6105e-01 1.2264e+02 6.0255e-02 5.6869e-02 6.0216e-02 6.3037e-02 1.1128e+02 2.0529e-01 1.9935e-01 2.0199e-01 2.0225e-01 1.1499e+02 2.0347e-01 1.7611e-01 1.7809e-01 1.7656e-01
1.1144e+02 1.2606e-01 1.1980e-01 1.2307e-01 1.2319e-01 1.1421e+02 2.7948e-01 2.6412e-01 2.6492e-01 2.6342e-01 1.2266e+02 5.8692e-02 5.5657e-02 5.8835e-02 6.1427e-02 1.1130e+02 2.0476e-01 1.9912e-01 2.0183e-01 2.0207e-01 1.1500e+02 2.0718e-01 1.7946e-01 1.8156e-01 1.8006e-01
1.1146e+02 1.2665e-01 1.2067e-01 1.2391e-01 1.2403e-01 1.1423e+02 2.8124e-01 2.6644e-01 2.6729e-01 2.6576e-01 1.2267e+02 5.7179e-02 5.4496e-02 5.7520e-02 5.9884e-02 1.1132e+02 2.0422e-01 1.9890e-01 2.0167e-01 2.0190e-01 1.1501e+02 2.1096e-01 1.8284e-01 1.8509e-01 1.8361e-01
1.1149e+02 1.2722e-01 1.2152e-01 1.2476e-01 1.2486e-01 1.1424e+02 2.8297e-01 2.6874e-01 2.6963e-01 2.6809e-01 1.2269e+02 5.5715e-02 5.3382e-02 5.6274e-02 5.8415e-02 1.1134e+02 2.0369e-01 1.9869e-01 2.0151e-01 2.0172e-01 1.1502e+02 2.1480e-01 1.8625e-01 1.8868e-01 1.8720e-01
1.1151e+02 1.2779e-01 1.2238e-01 1.2559e-01 1.2570e-01 1.1426e+02 2.8467e-01 2.7103e-01 2.7196e-01 2.7040e-01 1.2271e+02 5.4302e-02 5.2310e-02 5.5098e-02 5.7023e-02 1.1137e+02 2.0315e-01 1.9848e-01 2.0136e-01 2.0155e-01 1.1503e+02 2.1873e-01 1.8967e-01 1.9233e-01 1.9084e-01
1.1153e+02 1.2836e-01 1.2323e-01 1.2642e-01 1.2652e-01 1.1427e+02 2.8634e-01 2.7330e-01 2.7427e-01 2.7271e-01 1.2272e+02 5.2941e-02 5.1277e-02 5.3989e-02 5.5708e-02 1.1139e+02 2.0260e-01 1.9828e-01 2.0121e-01 2.0138e-01 1.1504e+02 2.2274e-01 1.9312e-01 1.9603e-01 1.9451e-01
1.1156e+02 1.2892e-01 1.2407e-01 1.2725e-01 1.2734e-01 1.1429e+02 2.8800e-01 2.7557e-01 2.7658e-01 2.7501e-01 1.2274e+02 5.1636e-02 5.0281e-02 5.2946e-02 5.4464e-02 1.1141e+02 2.0205e-01 1.9809e-01 2.0106e-01 2.0122e-01 1.1505e+02 2.2684e-01 1.9658e-01 1.9979e-01 1.9822e-01
1.1158e+02 1.2948e-01 1.2491e-01 1.2807e-01 1.2815e-01 1.1430e+02 2.8963e-01 2.7784e-01 2.7889e-01 2.7731e-01 1.2276e+02 5.0389e-02 4.9322e-02 5.1961e-02 5.3285e-02 1.1143e+02 2.0149e-01 1.9790e-01 2.0091e-01 2.0105e-01 1.1506e+02 2.3102e-01 2.0006e-01 2.0359e-01 2.0195e-01
1.1161e+02 1.3004e-01 1.2573e-01 1.2887e-01 1.2896e-01 1.1431e+02 2.9126e-01 2.8012e-01 2.8120e-01 2.7963e-01 1.2278e+02 4.9204e-02 4.8397e-02 5.1027e-02 5.2157e-02 1.1146e+02 2.0092e-01 1.9771e-01 2.0076e-01 2.0088e-01 1.1507e+02 2.3530e-01 2.0355e-01 2.0743e-01 2.0571e-01
1.1163e+02 1.3059e-01 1.2654e-01 1.2968e-01 1.2975e-01 1.1433e+02 2.9287e-01 2.8241e-01 2.8352e-01 2.8195e-01 1.2279e+02 4.8085e-02 4.7510e-02 5.0134e-02 5.1068e-02 1.1148e+02 2.0034e-01 1.9752e-01 2.0060e-01 2.0070e-01 1.1508e+02 2.3968e-01 2.0707e-01 2.1131e-01 2.0950e-01
1.1165e+02 1.3115e-01 1.2734e-01 1.3047e-01 1.3054e-01 1.1434e+02 2.9447e-01 2.8471e-01 2.8584e-01 2.8429e-01 1.2281e+02 4.7034e-02 4.6659e-02 4.9271e-02 5.0002e-02 1.1150e+02 1.9974e-01 1.9732e-01 2.0044e-01 2.0052e-01 1.1509e+02 2.4415e-01 2.1061e-01 2.1523e-01 2.1331e-01
1.1168e+02 1.3172e-01 1.2813e-01 1.3125e-01 1.3132e-01 1.1436e+02 2.9607e-01 2.8702e-01 2.8818e-01 2.8664e-01 1.2283e+02 4.6053e-02 4.5849e-02 4.8426e-02 4.8942e-02 1.1152e+02 1.9913e-01 1.9713e-01 2.0026e-01 2.0032e-01 1.1511e+02 2.4872e-01 2.1418e-01 2.1919e-01 2.1716e-01
1.1170e+02 1.3228e-01 1.2890e-01 1.3203e-01 1.3209e-01 1.1437e+02 2.9766e-01 2.8936e-01 2.9054e-01 2.8902e-01 1.2285e+02 4.5143e-02 4.5078e-02 4.7587e-02 4.7872e-02 1.1154e+02 1.9849e-01 1.9692e-01 2.0008e-01 2.0012e-01 1.1512e+02 2.5338e-01 2.1779e-01 2.2320e-01 2.2105e-01
1.1173e+02 1.3285e-01 1.2966e-01 1.3280e-01 1.3285e-01 1.1439e+02 2.9925e-01 2.9170e-01 2.9290e-01 2.9140e-01 1.2286e+02 4.4304e-02 4.4349e-02 4.6743e-02 4.6779e-02 1.1157e+02 1.9783e-01 1.9671e-01 1.9988e-01 1.9990e-01 1.1513e+02 2.5814e-01 2.2145e-01 2.2726e-01 2.2499e-01
1.1175e+02 1.3343e-01 1.3041e-01 1.3356e-01 1.3361e-01 1.1440e+02 3.0083e-01 2.9406e-01 2.9528e-01 2.9380e-01 1.2288e+02 4.3533e-02 4.3662e-02 4.5883e-02 4.5651e-02 1.1159e+02 1.9714e-01 1.9648e-01 1.9966e-01 1.9966e-01 1.1514e+02 2.6298e-01 2.2517e-01 2.3137e-01 2.2898e-01
1.1178e+02 1.3401e-01 1.3114e-01 1.3431e-01 1.3435e-01 1.1442e+02 3.0242e-01 2.9643e-01 2.9766e-01 2.9621e-01 1.2290e+02 4.2828e-02 4.3015e-02 4.4999e-02 4.4479e-02 1.1161e+02 1.9642e-01 1.9624e-01 1.9942e-01 1.9940e-01 1.1515e+02 2.6792e-01 2.2896e-01 2.3555e-01 2.3304e-01
1.1180e+02 1.3460e-01 1.3186e-01 1.3506e-01 1.3509e-01 1.1443e+02 3.0400e-01 2.9881e-01 3.0004e-01 2.9862e-01 1.2291e+02 4.2185e-02 4.2406e-02 4.4084e-02 4.3261e-02 1.1163e+02 1.9568e-01 1.9597e-01 1.9915e-01 1.9911e-01 1.1516e+02 2.7294e-01 2.3285e-01 2.3981e-01 2.3718e-01
1.1182e+02 1.3519e-01 1.3257e-01 1.3580e-01 1.3583e-01 1.1445e+02 3.0559e-01 3.0118e-01 3.0242e-01 3.0104e-01 1.2293e+02 4.1596e-02 4.1830e-02 4.3133e-02 4.1996e-02 1.1165e+02 1.9490e-01 1.9569e-01 1.9886e-01 1.9880e-01 1.1517e+02 2.7803e-01 2.3683e-01 2.4415e-01 2.4141e-01
1.1185e+02 1.3579e-01 1.3326e-01 1.3654e-01 1.3656e-01 1.1446e+02 3.0717e-01 3.0355e-01 3.0480e-01 3.0344e-01 1.2295e+02 4.1055e-02 4.1282e-02 4.2145e-02 4.0689e-02 1.1168e+02 1.9408e-01 1.9538e-01 1.9854e-01 1.9845e-01 1.1518e+02 2.8319e-01 2.4092e-01 2.4859e-01 2.4575e-01
1.1187e+02 1.3640e-01 1.3395e-01 1.3727e-01 1.3729e-01 1.1447e+02 3.0876e-01 3.0590e-01 3.0716e-01 3.0583e-01 1.2297e+02 4.0554e-02 4.0754e-02 4.1120e-02 3.9348e-02 1.1170e+02 1.9323e-01 1.9503e-01 1.9818e-01 1.9808e-01 1.1519e+02 2.8840e-01 2.4514e-01 2.5313e-01 2.5021e-01
1.1190e+02 1.3702e-01 1.3462e-01 1.3800e-01 1.3801e-01 1.1449e+02 3.1034e-01 3.0823e-01 3.0949e-01 3.0820e-01 1.2298e+02 4.0083e-02 4.0239e-02 4.0061e-02 3.7984e-02 1.1172e+02 1.9234e-01 1.9466e-01 1.9778e-01 1.9766e-01 1.1520e+02 2.9367e-01 2.4949e-01 2.5780e-01 2.5480e-01
1.1192e+02 1.3764e-01 1.3528e-01 1.3873e-01 1.3873e-01 1.1450e+02 3.1192e-01 3.1053e-01 3.1179e-01 3.1054e-01 1.2300e+02 3.9632e-02 3.9726e-02 3.8973e-02 3.6613e-02 1.1174e+02 1.9141e-01 1.9426e-01 1.9735e-01 1.9721e-01 1.1521e+02 2.9898e-01 2.5398e-01 2.6258e-01 2.5954e-01
1.1194e+02 1.3827e-01 1.3593e-01 1.3945e-01 1.3945e-01 1.1452e+02 3.1350e-01 3.1279e-01 3.1406e-01 3.1285e-01 1.2302e+02 3.9190e-02 3.9206e-02 3.7862e-02 3.5249e-02 1.1176e+02 1.9044e-01 1.9381e-01 1.9687e-01 1.9672e-01 1.1522e+02 3.0432e-01 2.5862e-01 2.6750e-01 2.6442e-01
1.1197e+02 1.3890e-01 1.3658e-01 1.4018e-01 1.4017e-01 1.1453e+02 3.1508e-01 3.1501e-01 3.1628e-01 3.1511e-01 1.2303e+02 3.8747e-02 3.8671e-02 3.6736e-02 3.3910e-02 1.1179e+02 1.8943e-01 1.9333e-01 1.9636e-01 1.9618e-01 1.1523e+02 3.0968e-01 2.6341e-01 2.7255e-01 2.6945e-01
1.1199e+02 1.3954e-01 1.3721e-01 1.4090e-01 1.4088e-01 1.1455e+02 3.1666e-01 3.1717e-01 3.1845e-01 3.1732e-01 1.2305e+02 3.8292e-02 3.8112e-02 3.5602e-02 3.2611e-02 1.1181e+02 1.8838e-01 1.9281e-01 1.9579e-01 1.9560e-01 1.1524e+02 3.1505e-01 2.6835e-01 2.7775e-01 2.7465e-01
1.1202e+02 1.4019e-01 1.3785e-01 1.4161e-01 1.4159e-01 1.1456e+02 3.1823e-01 3.1927e-01 3.2055e-01 3.1946e-01 1.2307e+02 3.7814e-02 3.7520e-02 3.4470e-02 3.1368e-02 1.1183e+02 1.8728e-01 1.9224e-01 1.9518e-01 1.9497e-01 1.1525e+02 3.2042e-01 2.7344e-01 2.8308e-01 2.7999e-01
1.1204e+02 1.4084e-01 1.3847e-01 1.4233e-01 1.4230e-01 1.1458e+02 3.1979e-01 3.2131e-01 3.2260e-01 3.2155e-01 1.2309e+02 3.7306e-02 3.6891e-02 3.3346e-02 3.0193e-02 1.1185e+02 1.8615e-01 1.9164e-01 1.9452e-01 1.9430e-01 1.1526e+02 3.2577e-01 2.7867e-01 2.8855e-01 2.8549e-01
1.1206e+02 1.4150e-01 1.3910e-01 1.4304e-01 1.4300e-01 1.1459e+02 3.2135e-01 3.2328e-01 3.2457e-01 3.2357e-01 1.2310e+02 3.6759e-02 3.6220e-02 3.2240e-02 2.9095e-02 1.1187e+02 1.8497e-01 1.9098e-01 1.9381e-01 1.9357e-01 1.1527e+02 3.3111e-01 2.8404e-01 2.9415e-01 2.9114e-01
1.1209e+02 1.4217e-01 1.3972e-01 1.4375e-01 1.4371e-01 1.1461e+02 3.2290e-01 3.2517e-01 3.2647e-01 3.2551e-01 1.2312e+02 3.6168e-02 3.5504e-02 3.1156e-02 2.8082e-02 1.1190e+02 1.8376e-01 1.9029e-01 1.9306e-01 1.9281e-01 1.1528e+02 3.3640e-01 2.8953e-01 2.9987e-01 2.9692e-01
1.1211e+02 1.4284e-01 1.4034e-01 1.4446e-01 1.4441e-01 1.1462e+02 3.2443e-01 3.2698e-01 3.2829e-01 3.2737e-01 1.2314e+02 3.5530e-02 3.4744e-02 3.0100e-02 2.7157e-02 1.1192e+02 1.8250e-01 1.8954e-01 1.9225e-01 1.9199e-01 1.1529e+02 3.4166e-01 2.9513e-01 3.0571e-01 3.0283e-01
1.1214e+02 1.4351e-01 1.4096e-01 1.4517e-01 1.4511e-01 1.1464e+02 3.2596e-01 3.2871e-01 3.3003e-01 3.2916e-01 1.2315e+02 3.4844e-02 3.3943e-02 2.9076e-02 2.6319e-02 1.1194e+02 1.8121e-01 1.8876e-01 1.9140e-01 1.9112e-01 1.1530e+02 3.4686e-01 3.0082e-01 3.1165e-01 3.0885e-01
1.1216e+02 1.4419e-01 1.4157e-01 1.4587e-01 1.4580e-01 1.1465e+02 3.2747e-01 3.3036e-01 3.3169e-01 3.3087e-01 1.2317e+02 3.4111e-02 3.3102e-02 2.8086e-02 2.5566e-02 1.1196e+02 1.7989e-01 1.8793e-01 1.9050e-01 1.9021e-01 1.1531e+02 3.5201e-01 3.0660e-01 3.1768e-01 3.1497e-01
1.1219e+02 1.4487e-01 1.4219e-01 1.4657e-01 1.4649e-01 1.1466e+02 3.2897e-01 3.3193e-01 3.3326e-01 3.3249e-01 1.2319e+02 3.3335e-02 3.2228e-02 2.7132e-02 2.4892e-02 1.1199e+02 1.7853e-01 1.8705e-01 1.8955e-01 1.8926e-01 1.1532e+02 3.5708e-01 3.1243e-01 3.2379e-01 3.2116e-01
1.1221e+02 1.4556e-01 1.4281e-01 1.4726e-01 1.4718e-01 1.1468e+02 3.3044e-01 3.3341e-01 3.3476e-01 3.3404e-01 1.2321e+02 3.2521e-02 3.1327e-02 2.6213e-02 2.4288e-02 1.1201e+02 1.7714e-01 1.8613e-01 1.8856e-01 1.8826e-01 1.1534e+02 3.6208e-01 3.1832e-01 3.2996e-01 3.2742e-01
1.1223e+02 1.4625e-01 1.4343e-01 1.4795e-01 1.4786e-01 1.1469e+02 3.3190e-01 3.3481e-01 3.3618e-01 3.3550e-01 1.2322e+02 3.1677e-02 3.0405e-02 2.5329e-02 2.3745e-02 1.1203e+02 1.7573e-01 1.8517e-01 1.8753e-01 1.8722e-01 1.1535e+02 3.6700e-01 3.2424e-01 3.3618e-01 3.3373e-01
1.1226e+02 1.4694e-01 1.4406e-01 1.4864e-01 1.4854e-01 1.1471e+02 3.3333e-01 3.3613e-01 3.3751e-01 3.3689e-01 1.2324e+02 3.0812e-02 2.9469e-02 2.4477e-02 2.3250e-02 1.1205e+02 1.7429e-01 1.8417e-01 1.8645e-01 1.8614e-01 1.1536e+02 3.7183e-01 3.3018e-01 3.4244e-01 3.4006e-01
1.1228e+02 1.4764e-01 1.4469e-01 1.4932e-01 1.4921e-01 1.1472e+02 3.3474e-01 3.3737e-01 3.3877e-01 3.3819e-01 1.2326e+02 2.9936e-02 2.8525e-02 2.3656e-02 2.2793e-02 1.1207e+02 1.7283e-01 1.8313e-01 1.8534e-01 1.8502e-01 1.1537e+02 3.7657e-01 3.3613e-01 3.4871e-01 3.4641e-01
1.1231e+02 1.4833e-01 1.4532e-01 1.4999e-01 1.4988e-01 1.1474e+02 3.3612e-01 3.3854e-01 3.3996e-01 3.3943e-01 1.2327e+02 2.9058e-02 2.7580e-02 2.2863e-02 2.2361e-02 1.1210e+02 1.7135e-01 1.8206e-01 1.8419e-01 1.8386e-01 1.1538e+02 3.8122e-01 3.4208e-01 3.5498e-01 3.5276e-01
1.1233e+02 1.4903e-01 1.4596e-01 1.5067e-01 1.5054e-01 1.1475e+02 3.3747e-01 3.3963e-01 3.4107e-01 3.4059e-01 1.2329e+02 2.8188e-02 2.6637e-02 2.2094e-02 2.1944e-02 1.1212e+02 1.6985e-01 1.8095e-01 1.8301e-01 1.8268e-01 1.1539e+02 3.8579e-01 3.4801e-01 3.6125e-01 3.5910e-01
1.1235e+02 1.4972e-01 1.4661e-01 1.5134e-01 1.5120e-01 1.1477e+02 3.3878e-01 3.4064e-01 3.4211e-01 3.4167e-01 1.2331e+02 2.7335e-02 2.5700e-02 2.1349e-02 2.1531e-02 1.1214e+02 1.6835e-01 1.7981e-01 1.8180e-01 1.8146e-01 1.1540e+02 3.9026e-01 3.5393e-01 3.6751e-01 3.6542e-01
1.1238e+02 1.5042e-01 1.4726e-01 1.5200e-01 1.5186e-01 1.1478e+02 3.4006e-01 3.4159e-01 3.4308e-01 3.4269e-01 1.2333e+02 2.6508e-02 2.4773e-02 2.0625e-02 2.1114e-02 1.1216e+02 1.6683e-01 1.7864e-01 1.8056e-01 1.8022e-01 1.1541e+02 3.9465e-01 3.5983e-01 3.7374e-01 3.7170e-01
1.1240e+02 1.5111e-01 1.4792e-01 1.5266e-01 1.5251e-01 1.1480e+02 3.4131e-01 3.4247e-01 3.4398e-01 3.4365e-01 1.2334e+02 2.5712e-02 2.3857e-02 1.9919e-02 2.0684e-02 1.1218e+02 1.6531e-01 1.7744e-01 1.7929e-01 1.7895e-01 1.1542e+02 3.9897e-01 3.6571e-01 3.7994e-01 3.7796e-01
1.1243e+02 1.5180e-01 1.4859e-01 1.5332e-01 1.5316e-01 1.1481e+02 3.4251e-01 3.4328e-01 3.4482e-01 3.4453e-01 1.2336e+02 2.4954e-02 2.2952e-02 1.9233e-02 2.0238e-02 1.1221e+02 1.6379e-01 1.7621e-01 1.7800e-01 1.7766e-01 1.1543e+02 4.0321e-01 3.7156e-01 3.8610e-01 3.8416e-01
1.1245e+02 1.5248e-01 1.4926e-01 1.5398e-01 1.5380e-01 1.1482e+02 3.4368e-01 3.4403e-01 3.4559e-01 3.4535e-01 1.2338e+02 2.4236e-02 2.2058e-02 1.8565e-02 1.9770e-02 1.1223e+02 1.6228e-01 1.7497e-01 1.7669e-01 1.7634e-01 1.1544e+02 4.0740e-01 3.7740e-01 3.9221e-01 3.9032e-01
1.1248e+02 1.5317e-01 1.4994e-01 1.5463e-01 1.5445e-01 1.1484e+02 3.4480e-01 3.4472e-01 3.4630e-01 3.4611e-01 1.2339e+02 2.3561e-02 2.1175e-02 1.7916e-02 1.9278e-02 1.1225e+02 1.6076e-01 1.7370e-01 1.7537e-01 1.7502e-01 1.1545e+02 4.1153e-01 3.8320e-01 3.9827e-01 3.9643e-01
1.1250e+02 1.5384e-01 1.5064e-01 1.5529e-01 1.5509e-01 1.1485e+02 3.4588e-01 3.4534e-01 3.4695e-01 3.4681e-01 1.2341e+02 2.2931e-02 2.0303e-02 1.7287e-02 1.8762e-02 1.1227e+02 1.5925e-01 1.7241e-01 1.7403e-01 1.7367e-01 1.1546e+02 4.1563e-01 3.8899e-01 4.0428e-01 4.0249e-01
1.1252e+02 1.5451e-01 1.5134e-01 1.5594e-01 1.5574e-01 1.1487e+02 3.4692e-01 3.4590e-01 3.4753e-01 3.4744e-01 1.2343e+02 2.2344e-02 1.9442e-02 1.6679e-02 1.8222e-02 1.1229e+02 1.5776e-01 1.7110e-01 1.7267e-01 1.7231e-01 1.1547e+02 4.1971e-01 3.9476e-01 4.1022e-01 4.0849e-01
1.1255e+02 1.5517e-01 1.5205e-01 1.5660e-01 1.5639e-01 1.1488e+02 3.4791e-01 3.4640e-01 3.4805e-01 3.4801e-01 1.2345e+02 2.1799e-02 1.8591e-02 1.6095e-02 1.7660e-02 1.1232e+02 1.5627e-01 1.6978e-01 1.7131e-01 1.7094e-01 1.1548e+02 4.2378e-01 4.0049e-01 4.1610e-01 4.1442e-01
1.1257e+02 1.5583e-01 1.5277e-01 1.5726e-01 1.5703e-01 1.1490e+02 3.4885e-01 3.4685e-01 3.4851e-01 3.4853e-01 1.2346e+02 2.1294e-02 1.7752e-02 1.5536e-02 1.7080e-02 1.1234e+02 1.5480e-01 1.6845e-01 1.6993e-01 1.6956e-01 1.1549e+02 4.2787e-01 4.0621e-01 4.2191e-01 4.2029e-01
1.1260e+02 1.5647e-01 1.5350e-01 1.5792e-01 1.5768e-01 1.1491e+02 3.4973e-01 3.4723e-01 3.4891e-01 3.4898e-01 1.2348e+02 2.0826e-02 1.6926e-02 1.5003e-02 1.6485e-02 1.1236e+02 1.5335e-01 1.6710e-01 1.6855e-01 1.6817e-01 1.1550e+02 4.3197e-01 4.1189e-01 4.2763e-01 4.2608e-01
1.1262e+02 1.5711e-01 1.5423e-01 1.5858e-01 1.5834e-01 1.1493e+02 3.5057e-01 3.4755e-01 3.4925e-01 3.4937e-01 1.2350e+02 2.0392e-02 1.6117e-02 1.4500e-02 1.5881e-02 1.1238e+02 1.5191e-01 1.6574e-01 1.6716e-01 1.6677e-01 1.1551e+02 4.3612e-01 4.1753e-01 4.3326e-01 4.3179e-01
1.1264e+02 1.5773e-01 1.5498e-01 1.5925e-01 1.5899e-01 1.1494e+02 3.5136e-01 3.4781e-01 3.4953e-01 3.4970e-01 1.2351e+02 1.9987e-02 1.5327e-02 1.4026e-02 1.5274e-02 1.1241e+02 1.5048e-01 1.6437e-01 1.6577e-01 1.6537e-01 1.1552e+02 4.4033e-01 4.2311e-01 4.3879e-01 4.3740e-01
1.1267e+02 1.5835e-01 1.5573e-01 1.5992e-01 1.5965e-01 1.1496e+02 3.5208e-01 3.4801e-01 3.4974e-01 3.4997e-01 1.2353e+02 1.9607e-02 1.4560e-02 1.3583e-02 1.4670e-02 1.1243e+02 1.4908e-01 1.6300e-01 1.6436e-01 1.6396e-01 1.1553e+02 4.4460e-01 4.2864e-01 4.4421e-01 4.4292e-01
1.1269e+02 1.5895e-01 1.5650e-01 1.6060e-01 1.6032e-01 1.1497e+02 3.5275e-01 3.4815e-01 3.4990e-01 3.5018e-01 1.2355e+02 1.9248e-02 1.3821e-02 1.3172e-02 1.4075e-02 1.1245e+02 1.4770e-01 1.6161e-01 1.6296e-01 1.6254e-01 1.1554e+02 4.4896e-01 4.3409e-01 4.4950e-01 4.4831e-01
1.1272e+02 1.5954e-01 1.5726e-01 1.6128e-01 1.6098e-01 1.1498e+02 3.5336e-01 3.4823e-01 3.5000e-01 3.5033e-01 1.2357e+02 1.8904e-02 1.3115e-02 1.2792e-02 1.3496e-02 1.1247e+02 1.4633e-01 1.6021e-01 1.6155e-01 1.6112e-01 1.1555e+02 4.5340e-01 4.3945e-01 4.5465e-01 4.5357e-01
1.1274e+02 1.6011e-01 1.5804e-01 1.6196e-01 1.6166e-01 1.1500e+02 3.5390e-01 3.4826e-01 3.5004e-01 3.5043e-01 1.2358e+02 1.8569e-02 1.2446e-02 1.2443e-02 1.2940e-02 1.1249e+02 1.4498e-01 1.5881e-01 1.6014e-01 1.5970e-01 1.1556e+02 4.5795e-01 4.4470e-01 4.5965e-01 4.5869e-01
1.1277e+02 1.6067e-01 1.5881e-01 1.6264e-01 1.6233e-01 1.1501e+02 3.5438e-01 3.4824e-01 3.5002e-01 3.5047e-01 1.2360e+02 1.8240e-02 1.1820e-02 1.2123e-02 1.2412e-02 1.1252e+02 1.4364e-01 1.5740e-01 1.5873e-01 1.5827e-01 1.1558e+02 4.6259e-01 4.4983e-01 4.6448e-01 4.6364e-01
1.1279e+02 1.6122e-01 1.5959e-01 1.6333e-01 1.6301e-01 1.1503e+02 3.5478e-01 3.4816e-01 3.4995e-01 3.5046e-01 1.2362e+02 1.7909e-02 1.1242e-02 1.1829e-02 1.1918e-02 1.1254e+02 1.4232e-01 1.5599e-01 1.5731e-01 1.5684e-01 1.1559e+02 4.6735e-01 4.5481e-01 4.6913e-01 4.6843e-01
1.1281e+02 1.6175e-01 1.6037e-01 1.6402e-01 1.6369e-01 1.1504e+02 3.5511e-01 3.4803e-01 3.4983e-01 3.5040e-01 1.2363e+02 1.7571e-02 1.0715e-02 1.1561e-02 1.1464e-02 1.1256e+02 1.4102e-01 1.5457e-01 1.5590e-01 1.5540e-01 1.1560e+02 4.7220e-01 4.5964e-01 4.7359e-01 4.7303e-01
1.1284e+02 1.6227e-01 1.6115e-01 1.6471e-01 1.6437e-01 1.1506e+02 3.5536e-01 3.4786e-01 3.4967e-01 3.5029e-01 1.2365e+02 1.7222e-02 1.0243e-02 1.1315e-02 1.1054e-02 1.1258e+02 1.3973e-01 1.5315e-01 1.5448e-01 1.5397e-01 1.1561e+02 4.7716e-01 4.6430e-01 4.7785e-01 4.7743e-01
1.1286e+02 1.6278e-01 1.6193e-01 1.6540e-01 1.6505e-01 1.1507e+02 3.5552e-01 3.4764e-01 3.4945e-01 3.5013e-01 1.2367e+02 1.6857e-02 9.8270e-03 1.1088e-02 1.0692e-02 1.1260e+02 1.3845e-01 1.5172e-01 1.5306e-01 1.5253e-01 1.1562e+02 4.8220e-01 4.6877e-01 4.8190e-01 4.8163e-01
1.1289e+02 1.6327e-01 1.6270e-01 1.6609e-01 1.6573e-01 1.1509e+02 3.5560e-01 3.4738e-01 3.4920e-01 3.4994e-01 1.2369e+02 1.6470e-02 9.4694e-03 1.0877e-02 1.0380e-02 1.1263e+02 1.3718e-01 1.5029e-01 1.5164e-01 1.5109e-01 1.1563e+02 4.8733e-01 4.7305e-01 4.8574e-01 4.8563e-01
1.1291e+02 1.6375e-01 1.6347e-01 1.6677e-01 1.6640e-01 1.1510e+02 3.5558e-01 3.4708e-01 3.4891e-01 3.4970e-01 1.2370e+02 1.6060e-02 9.1699e-03 1.0680e-02 1.0120e-02 1.1265e+02 1.3591e-01 1.4885e-01 1.5022e-01 1.4965e-01 1.1564e+02 4.9252e-01 4.7714e-01 4.8937e-01 4.8942e-01
1.1293e+02 1.6422e-01 1.6423e-01 1.6745e-01 1.6707e-01 1.1512e+02 3.5547e-01 3.4675e-01 3.4858e-01 3.4942e-01 1.2372e+02 1.5624e-02 8.9274e-03 1.0492e-02 9.9112e-03 1.1267e+02 1.3466e-01 1.4741e-01 1.4880e-01 1.4820e-01 1.1565e+02 4.9776e-01 4.8104e-01 4.9280e-01 4.9301e-01
1.1296e+02 1.6467e-01 1.6497e-01 1.6812e-01 1.6773e-01 1.1513e+02 3.5526e-01 3.4638e-01 3.4821e-01 3.4911e-01 1.2374e+02 1.5161e-02 8.7395e-03 1.0312e-02 9.7534e-03 1.1269e+02 1.3340e-01 1.4598e-01 1.4738e-01 1.4676e-01 1.1566e+02 5.0304e-01 4.8474e-01 4.9603e-01 4.9640e-01
1.1298e+02 1.6512e-01 1.6570e-01 1.6878e-01 1.6838e-01 1.1514e+02 3.5495e-01 3.4599e-01 3.4781e-01 3.4876e-01 1.2375e+02 1.4671e-02 8.6029e-03 1.0137e-02 9.6444e-03 1.1271e+02 1.3215e-01 1.4454e-01 1.4597e-01 1.4532e-01 1.1567e+02 5.0832e-01 4.8827e-01 4.9909e-01 4.9961e-01
1.1301e+02 1.6555e-01 1.6642e-01 1.6942e-01 1.6902e-01 1.1516e+02 3.5454e-01 3.4556e-01 3.4739e-01 3.4839e-01 1.2377e+02 1.4155e-02 8.5131e-03 9.9657e-03 9.5806e-03 1.1274e+02 1.3091e-01 1.4310e-01 1.4455e-01 1.4387e-01 1.1568e+02 5.1360e-01 4.9162e-01 5.0199e-01 5.0266e-01
1.1303e+02 1.6597e-01 1.6711e-01 1.7005e-01 1.6964e-01 1.1517e+02 3.5402e-01 3.4512e-01 3.4693e-01 3.4797e-01 1.2379e+02 1.3616e-02 8.4649e-03 9.7975e-03 9.5574e-03 1.1276e+02 1.2966e-01 1.4166e-01 1.4314e-01 1.4244e-01 1.1569e+02 5.1884e-01 4.9483e-01 5.0475e-01 5.0557e-01
1.1305e+02 1.6638e-01 1.6779e-01 1.7066e-01 1.7024e-01 1.1519e+02 3.5339e-01 3.4465e-01 3.4645e-01 3.4753e-01 1.2381e+02 1.3058e-02 8.4523e-03 9.6316e-03 9.5691e-03 1.1278e+02 1.2842e-01 1.4022e-01 1.4173e-01 1.4100e-01 1.1570e+02 5.2403e-01 4.9791e-01 5.0740e-01 5.0836e-01
1.1308e+02 1.6678e-01 1.6844e-01 1.7126e-01 1.7083e-01 1.1520e+02 3.5266e-01 3.4415e-01 3.4593e-01 3.4705e-01 1.2382e+02 1.2486e-02 8.4691e-03 9.4685e-03 9.6092e-03 1.1280e+02 1.2717e-01 1.3879e-01 1.4033e-01 1.3957e-01 1.1571e+02 5.2915e-01 5.0089e-01 5.0997e-01 5.1107e-01
1.1310e+02 1.6718e-01 1.6907e-01 1.7183e-01 1.7139e-01 1.1522e+02 3.5183e-01 3.4364e-01 3.4539e-01 3.4655e-01 1.2384e+02 1.1904e-02 8.5087e-03 9.3089e-03 9.6703e-03 1.1282e+02 1.2592e-01 1.3736e-01 1.3893e-01 1.3814e-01 1.1572e+02 5.3416e-01 5.0380e-01 5.1250e-01 5.1372e-01
1.1313e+02 1.6757e-01 1.6967e-01 1.7237e-01 1.7193e-01 1.1523e+02 3.5089e-01 3.4310e-01 3.4482e-01 3.4601e-01 1.2386e+02 1.1319e-02 8.5645e-03 9.1542e-03 9.7447e-03 1.1285e+02 1.2467e-01 1.3593e-01 1.3754e-01 1.3672e-01 1.1573e+02 5.3906e-01 5.0668e-01 5.1501e-01 5.1635e-01
1.1315e+02 1.6795e-01 1.7024e-01 1.7289e-01 1.7244e-01 1.1525e+02 3.4986e-01 3.4253e-01 3.4422e-01 3.4543e-01 1.2387e+02 1.0737e-02 8.6304e-03 9.0062e-03 9.8245e-03 1.1287e+02 1.2341e-01 1.3452e-01 1.3615e-01 1.3530e-01 1.1574e+02 5.4382e-01 5.0954e-01 5.1753e-01 5.1898e-01
1.1318e+02 1.6832e-01 1.7077e-01 1.7338e-01 1.7292e-01 1.1526e+02 3.4873e-01 3.4194e-01 3.4358e-01 3.4482e-01 1.2389e+02 1.0164e-02 8.7004e-03 8.8670e-03 9.9015e-03 1.1289e+02 1.2215e-01 1.3311e-01 1.3478e-01 1.3389e-01 1.1575e+02 5.4842e-01 5.1243e-01 5.2011e-01 5.2166e-01
1.1320e+02 1.6869e-01 1.7127e-01 1.7383e-01 1.7337e-01 1.1528e+02 3.4752e-01 3.4133e-01 3.4291e-01 3.4417e-01 1.2391e+02 9.6062e-03 8.7695e-03 8.7386e-03 9.9684e-03 1.1291e+02 1.2089e-01 1.3171e-01 1.3341e-01 1.3250e-01 1.1576e+02 5.5285e-01 5.1537e-01 5.2277e-01 5.2441e-01
1.1322e+02 1.6906e-01 1.7174e-01 1.7426e-01 1.7378e-01 1.1529e+02 3.4622e-01 3.4068e-01 3.4221e-01 3.4347e-01 1.2393e+02 9.0690e-03 8.8331e-03 8.6229e-03 1.0018e-02 1.1294e+02 1.1963e-01 1.3031e-01 1.3205e-01 1.3111e-01 1.1577e+02 5.5711e-01 5.1840e-01 5.2554e-01 5.2726e-01
1.1325e+02 1.6942e-01 1.7217e-01 1.7464e-01 1.7416e-01 1.1531e+02 3.4486e-01 3.4000e-01 3.4146e-01 3.4274e-01 1.2394e+02 8.5578e-03 8.8877e-03 8.5217e-03 1.0044e-02 1.1296e+02 1.1836e-01 1.2893e-01 1.3070e-01 1.2973e-01 1.1578e+02 5.6116e-01 5.2154e-01 5.2844e-01 5.3023e-01
1.1327e+02 1.6978e-01 1.7256e-01 1.7499e-01 1.7450e-01 1.1532e+02 3.4343e-01 3.3928e-01 3.4067e-01 3.4196e-01 1.2396e+02 8.0770e-03 8.9304e-03 8.4358e-03 1.0042e-02 1.1298e+02 1.1709e-01 1.2756e-01 1.2936e-01 1.2836e-01 1.1579e+02 5.6502e-01 5.2481e-01 5.3150e-01 5.3334e-01
1.1330e+02 1.7013e-01 1.7291e-01 1.7531e-01 1.7481e-01 1.1533e+02 3.4195e-01 3.3852e-01 3.3984e-01 3.4113e-01 1.2398e+02 7.6306e-03 8.9595e-03 8.3658e-03 1.0007e-02 1.1300e+02 1.1582e-01 1.2621e-01 1.2803e-01 1.2700e-01 1.1580e+02 5.6867e-01 5.2823e-01 5.3471e-01 5.3661e-01
1.1332e+02 1.7048e-01 1.7322e-01 1.7558e-01 1.7507e-01 1.1535e+02 3.4042e-01 3.3772e-01 3.3896e-01 3.4025e-01 1.2399e+02 7.2217e-03 8.9738e-03 8.3110e-03 9.9364e-03 1.1302e+02 1.1454e-01 1.2486e-01 1.2671e-01 1.2565e-01 1.1582e+02 5.7211e-01 5.3180e-01 5.3808e-01 5.4003e-01
1.1334e+02 1.7082e-01 1.7349e-01 1.7580e-01 1.7529e-01 1.1536e+02 3.3885e-01 3.3688e-01 3.3803e-01 3.3933e-01 1.2401e+02 6.8530e-03 8.9730e-03 8.2702e-03 9.8293e-03 1.1305e+02 1.1327e-01 1.2353e-01 1.2540e-01 1.2432e-01 1.1583e+02 5.7533e-01 5.3553e-01 5.4162e-01 5.4360e-01
1.1337e+02 1.7117e-01 1.7372e-01 1.7599e-01 1.7547e-01 1.1538e+02 3.3725e-01 3.3599e-01 3.3705e-01 3.3835e-01 1.2403e+02 6.5265e-03 8.9575e-03 8.2411e-03 9.6852e-03 1.1307e+02 1.1199e-01 1.2221e-01 1.2410e-01 1.2300e-01 1.1584e+02 5.7834e-01 5.3942e-01 5.4532e-01 5.4733e-01
1.1339e+02 1.7150e-01 1.7390e-01 1.7613e-01 1.7561e-01 1.1539e+02 3.3563e-01 3.3504e-01 3.3602e-01 3.3732e-01 1.2405e+02 6.2433e-03 8.9280e-03 8.2204e-03 9.5049e-03 1.1309e+02 1.1071e-01 1.2091e-01 1.2281e-01 1.2169e-01 1.1585e+02 5.8113e-01 5.4346e-01 5.4916e-01 5.5119e-01
1.1342e+02 1.7183e-01 1.7405e-01 1.7623e-01 1.7570e-01 1.1541e+02 3.3401e-01 3.3405e-01 3.3494e-01 3.3624e-01 1.2406e+02 6.0041e-03 8.8857e-03 8.2044e-03 9.2902e-03 1.1311e+02 1.0944e-01 1.1962e-01 1.2153e-01 1.2039e-01 1.1586e+02 5.8371e-01 5.4762e-01 5.5312e-01 5.5517e-01
1.1344e+02 1.7216e-01 1.7414e-01 1.7629e-01 1.7575e-01 1.1542e+02 3.3237e-01 3.3301e-01 3.3381e-01 3.3511e-01 1.2408e+02 5.8089e-03 8.8319e-03 8.1886e-03 9.0440e-03 1.1313e+02 1.0816e-01 1.1835e-01 1.2026e-01 1.1910e-01 1.1587e+02 5.8608e-01 5.5189e-01 5.5718e-01 5.5924e-01
1.1347e+02 1.7248e-01 1.7420e-01 1.7629e-01 1.7575e-01 1.1544e+02 3.3074e-01 3.3191e-01 3.3262e-01 3.3394e-01 1.2410e+02 5.6571e-03 8.7680e-03 8.1685e-03 8.7695e-03 1.1316e+02 1.0688e-01 1.1709e-01 1.1900e-01 1.1783e-01 1.1588e+02 5.8824e-01 5.5624e-01 5.6131e-01 5.6337e-01
1.1349e+02 1.7280e-01 1.7422e-01 1.7626e-01 1.7571e-01 1.1545e+02 3.2911e-01 3.3076e-01 3.3140e-01 3.3272e-01 1.2411e+02 5.5474e-03 8.6952e-03 8.1394e-03 8.4707e-03 1.1318e+02 1.0561e-01 1.1585e-01 1.1774e-01 1.1657e-01 1.1589e+02 5.9019e-01 5.6064e-01 5.6547e-01 5.6754e-01
1.1351e+02 1.7310e-01 1.7419e-01 1.7618e-01 1.7562e-01 1.1547e+02 3.2750e-01 3.2956e-01 3.3012e-01 3.3145e-01 1.2413e+02 5.4779e-03 8.6147e-03 8.0969e-03 8.1517e-03 1.1320e+02 1.0434e-01 1.1462e-01 1.1650e-01 1.1532e-01 1.1590e+02 5.9194e-01 5.6505e-01 5.6962e-01 5.7170e-01
1.1354e+02 1.7340e-01 1.7413e-01 1.7606e-01 1.7550e-01 1.1548e+02 3.2589e-01 3.2831e-01 3.2881e-01 3.3015e-01 1.2415e+02 5.4458e-03 8.5273e-03 8.0374e-03 7.8170e-03 1.1322e+02 1.0307e-01 1.1341e-01 1.1526e-01 1.1408e-01 1.1591e+02 5.9349e-01 5.6943e-01 5.7375e-01 5.7583e-01
1.1356e+02 1.7369e-01 1.7402e-01 1.7589e-01 1.7533e-01 1.1549e+02 3.2431e-01 3.2702e-01 3.2745e-01 3.2881e-01 1.2417e+02 5.4478e-03 8.4333e-03 7.9579e-03 7.4712e-03 1.1324e+02 1.0181e-01 1.1221e-01 1.1404e-01 1.1285e-01 1.1592e+02 5.9484e-01 5.7375e-01 5.7781e-01 5.7988e-01
1.1359e+02 1.7396e-01 1.7388e-01 1.7569e-01 1.7512e-01 1.1551e+02 3.2273e-01 3.2568e-01 3.2606e-01 3.2743e-01 1.2418e+02 5.4801e-03 8.3329e-03 7.8568e-03 7.1187e-03 1.1327e+02 1.0055e-01 1.1102e-01 1.1282e-01 1.1163e-01 1.1593e+02 5.9600e-01 5.7797e-01 5.8176e-01 5.8384e-01
1.1361e+02 1.7422e-01 1.7370e-01 1.7544e-01 1.7486e-01 1.1552e+02 3.2117e-01 3.2430e-01 3.2464e-01 3.2603e-01 1.2420e+02 5.5378e-03 8.2255e-03 7.7334e-03 6.7638e-03 1.1329e+02 9.9295e-02 1.0985e-01 1.1160e-01 1.1043e-01 1.1594e+02 5.9697e-01 5.8206e-01 5.8559e-01 5.8767e-01
1.1363e+02 1.7447e-01 1.7348e-01 1.7515e-01 1.7457e-01 1.1554e+02 3.1962e-01 3.2289e-01 3.2319e-01 3.2461e-01 1.2422e+02 5.6160e-03 8.1106e-03 7.5881e-03 6.4108e-03 1.1331e+02 9.8047e-02 1.0870e-01 1.1040e-01 1.0923e-01 1.1595e+02 5.9775e-01 5.8600e-01 5.8927e-01 5.9134e-01
1.1366e+02 1.7470e-01 1.7324e-01 1.7483e-01 1.7425e-01 1.1555e+02 3.1808e-01 3.2144e-01 3.2171e-01 3.2316e-01 1.2423e+02 5.7090e-03 7.9870e-03 7.4228e-03 6.0634e-03 1.1333e+02 9.6806e-02 1.0756e-01 1.0920e-01 1.0805e-01 1.1596e+02 5.9835e-01 5.8976e-01 5.9277e-01 5.9484e-01
1.1368e+02 1.7492e-01 1.7295e-01 1.7447e-01 1.7388e-01 1.1557e+02 3.1654e-01 3.1997e-01 3.2022e-01 3.2170e-01 1.2425e+02 5.8110e-03 7.8535e-03 7.2402e-03 5.7253e-03 1.1336e+02 9.5571e-02 1.0643e-01 1.0801e-01 1.0688e-01 1.1597e+02 5.9878e-01 5.9333e-01 5.9608e-01 5.9815e-01
1.1371e+02 1.7511e-01 1.7264e-01 1.7407e-01 1.7349e-01 1.1558e+02 3.1501e-01 3.1847e-01 3.1872e-01 3.2023e-01 1.2427e+02 5.9162e-03 7.7090e-03 7.0436e-03 5.3996e-03 1.1338e+02 9.4345e-02 1.0532e-01 1.0683e-01 1.0572e-01 1.1598e+02 5.9905e-01 5.9668e-01 5.9920e-01 6.0125e-01
1.1373e+02 1.7528e-01 1.7230e-01 1.7365e-01 1.7306e-01 1.1560e+02 3.1346e-01 3.1696e-01 3.1720e-01 3.1874e-01 1.2429e+02 6.0185e-03 7.5521e-03 6.8372e-03 5.0891e-03 1.1340e+02 9.3128e-02 1.0422e-01 1.0566e-01 1.0457e-01 1.1599e+02 5.9916e-01 5.9983e-01 6.0210e-01 6.0414e-01
1.1376e+02 1.7543e-01 1.7194e-01 1.7319e-01 1.7260e-01 1.1561e+02 3.1190e-01 3.1543e-01 3.1568e-01 3.1725e-01 1.2430e+02 6.1126e-03 7.3821e-03 6.6252e-03 4.7960e-03 1.1342e+02 9.1920e-02 1.0314e-01 1.0450e-01 1.0344e-01 1.1600e+02 5.9913e-01 6.0277e-01 6.0480e-01 6.0682e-01
1.1378e+02 1.7555e-01 1.7155e-01 1.7271e-01 1.7211e-01 1.1563e+02 3.1031e-01 3.1389e-01 3.1415e-01 3.1575e-01 1.2432e+02 6.1932e-03 7.1986e-03 6.4116e-03 4.5223e-03 1.1344e+02 9.0722e-02 1.0207e-01 1.0335e-01 1.0231e-01 1.1601e+02 5.9897e-01 6.0550e-01 6.0729e-01 6.0929e-01
1.1380e+02 1.7565e-01 1.7113e-01 1.7220e-01 1.7160e-01 1.1564e+02 3.0870e-01 3.1235e-01 3.1262e-01 3.1424e-01 1.2434e+02 6.2560e-03 7.0015e-03 6.2005e-03 4.2693e-03 1.1347e+02 8.9535e-02 1.0102e-01 1.0221e-01 1.0120e-01 1.1602e+02 5.9870e-01 6.0805e-01 6.0957e-01 6.1154e-01
1.1383e+02 1.7572e-01 1.7070e-01 1.7167e-01 1.7107e-01 1.1565e+02 3.0706e-01 3.1080e-01 3.1109e-01 3.1272e-01 1.2435e+02 6.2974e-03 6.7919e-03 5.9949e-03 4.0382e-03 1.1349e+02 8.8359e-02 9.9976e-02 1.0108e-01 1.0011e-01 1.1603e+02 5.9834e-01 6.1042e-01 6.1165e-01 6.1359e-01
1.1385e+02 1.7575e-01 1.7025e-01 1.7111e-01 1.7051e-01 1.1567e+02 3.0538e-01 3.0925e-01 3.0955e-01 3.1120e-01 1.2437e+02 6.3146e-03 6.5714e-03 5.7973e-03 3.8296e-03 1.1351e+02 8.7195e-02 9.8951e-02 9.9968e-02 9.9023e-02 1.1604e+02 5.9789e-01 6.1264e-01 6.1355e-01 6.1544e-01
1.1388e+02 1.7575e-01 1.6978e-01 1.7054e-01 1.6994e-01 1.1568e+02 3.0365e-01 3.0770e-01 3.0801e-01 3.0966e-01 1.2439e+02 6.3059e-03 6.3424e-03 5.6094e-03 3.6438e-03 1.1353e+02 8.6044e-02 9.7940e-02 9.8865e-02 9.7954e-02 1.1606e+02 5.9740e-01 6.1472e-01 6.1526e-01 6.1710e-01
1.1390e+02 1.7572e-01 1.6930e-01 1.6995e-01 1.6935e-01 1.1570e+02 3.0186e-01 3.0614e-01 3.0646e-01 3.0812e-01 1.2441e+02 6.2706e-03 6.1080e-03 5.4318e-03 3.4812e-03 1.1355e+02 8.4905e-02 9.6945e-02 9.7777e-02 9.6902e-02 1.1607e+02 5.9686e-01 6.1669e-01 6.1680e-01 6.1858e-01
1.1392e+02 1.7565e-01 1.6880e-01 1.6934e-01 1.6875e-01 1.1571e+02 3.0003e-01 3.0459e-01 3.0491e-01 3.0655e-01 1.2442e+02 6.2087e-03 5.8723e-03 5.2645e-03 3.3417e-03 1.1358e+02 8.3780e-02 9.5965e-02 9.6704e-02 9.5864e-02 1.1608e+02 5.9630e-01 6.1855e-01 6.1818e-01 6.1988e-01
1.1395e+02 1.7553e-01 1.6829e-01 1.6873e-01 1.6813e-01 1.1573e+02 2.9813e-01 3.0303e-01 3.0335e-01 3.0497e-01 1.2444e+02 6.1214e-03 5.6395e-03 5.1065e-03 3.2254e-03 1.1360e+02 8.2668e-02 9.5000e-02 9.5646e-02 9.4843e-02 1.1609e+02 5.9575e-01 6.2033e-01 6.1939e-01 6.2102e-01
1.1397e+02 1.7538e-01 1.6777e-01 1.6810e-01 1.6750e-01 1.1574e+02 2.9616e-01 3.0146e-01 3.0177e-01 3.0336e-01 1.2446e+02 6.0104e-03 5.4145e-03 4.9565e-03 3.1320e-03 1.1362e+02 8.1571e-02 9.4050e-02 9.4604e-02 9.3838e-02 1.1610e+02 5.9520e-01 6.2204e-01 6.2046e-01 6.2200e-01
1.1400e+02 1.7519e-01 1.6724e-01 1.6746e-01 1.6687e-01 1.1576e+02 2.9413e-01 2.9989e-01 3.0018e-01 3.0172e-01 1.2447e+02 5.8781e-03 5.2020e-03 4.8126e-03 3.0616e-03 1.1364e+02 8.0487e-02 9.3116e-02 9.3579e-02 9.2850e-02 1.1611e+02 5.9468e-01 6.2367e-01 6.2137e-01 6.2282e-01
1.1402e+02 1.7495e-01 1.6671e-01 1.6682e-01 1.6623e-01 1.1577e+02 2.9203e-01 2.9830e-01 2.9856e-01 3.0005e-01 1.2449e+02 5.7274e-03 5.0066e-03 4.6730e-03 3.0138e-03 1.1366e+02 7.9418e-02 9.2196e-02 9.2571e-02 9.1879e-02 1.1612e+02 5.9419e-01 6.2525e-01 6.2214e-01 6.2349e-01
1.1404e+02 1.7466e-01 1.6617e-01 1.6617e-01 1.6558e-01 1.1579e+02 2.8987e-01 2.9669e-01 2.9691e-01 2.9834e-01 1.2451e+02 5.5612e-03 4.8323e-03 4.5356e-03 2.9883e-03 1.1369e+02 7.8363e-02 9.1291e-02 9.1580e-02 9.0924e-02 1.1613e+02 5.9374e-01 6.2676e-01 6.2276e-01 6.2401e-01
1.1407e+02 1.7433e-01 1.6562e-01 1.6551e-01 1.6493e-01 1.1580e+02 2.8763e-01 2.9506e-01 2.9523e-01 2.9658e-01 1.2453e+02 5.3829e-03 4.6827e-03 4.3989e-03 2.9847e-03 1.1371e+02 7.7323e-02 9.0401e-02 9.0606e-02 8.9986e-02 1.1614e+02 5.9332e-01 6.2819e-01 6.2324e-01 6.2437e-01
1.1409e+02 1.7395e-01 1.6508e-01 1.6485e-01 1.6427e-01 1.1582e+02 2.8532e-01 2.9341e-01 2.9352e-01 2.9478e-01 1.2454e+02 5.1957e-03 4.5600e-03 4.2617e-03 3.0022e-03 1.1373e+02 7.6296e-02 8.9525e-02 8.9649e-02 8.9064e-02 1.1615e+02 5.9294e-01 6.2955e-01 6.2357e-01 6.2459e-01
1.1412e+02 1.7353e-01 1.6452e-01 1.6419e-01 1.6362e-01 1.1583e+02 2.8294e-01 2.9172e-01 2.9176e-01 2.9292e-01 1.2456e+02 5.0025e-03 4.4656e-03 4.1232e-03 3.0396e-03 1.1375e+02 7.5284e-02 8.8662e-02 8.8710e-02 8.8158e-02 1.1616e+02 5.9259e-01 6.3081e-01 6.2375e-01 6.2465e-01
1.1414e+02 1.7305e-01 1.6397e-01 1.6353e-01 1.6296e-01 1.1584e+02 2.8050e-01 2.9000e-01 2.8995e-01 2.9101e-01 1.2458e+02 4.8066e-03 4.3996e-03 3.9836e-03 3.0955e-03 1.1377e+02 7.4285e-02 8.7812e-02 8.7787e-02 8.7268e-02 1.1617e+02 5.9224e-01 6.3197e-01 6.2378e-01 6.2456e-01
1.1417e+02 1.7252e-01 1.6341e-01 1.6286e-01 1.6230e-01 1.1586e+02 2.7799e-01 2.8823e-01 2.8810e-01 2.8905e-01 1.2460e+02 4.6104e-03 4.3607e-03 3.8434e-03 3.1676e-03 1.1380e+02 7.3299e-02 8.6974e-02 8.6880e-02 8.6392e-02 1.1618e+02 5.9188e-01 6.3299e-01 6.2366e-01 6.2431e-01
1.1419e+02 1.7195e-01 1.6285e-01 1.6219e-01 1.6164e-01 1.1587e+02 2.7542e-01 2.8642e-01 2.8619e-01 2.8702e-01 1.2461e+02 4.4166e-03 4.3464e-03 3.7041e-03 3.2533e-03 1.1382e+02 7.2325e-02 8.6148e-02 8.5988e-02 8.5530e-02 1.1619e+02 5.9149e-01 6.3388e-01 6.2338e-01 6.2391e-01
1.1421e+02 1.7133e-01 1.6229e-01 1.6152e-01 1.6099e-01 1.1589e+02 2.7280e-01 2.8456e-01 2.8423e-01 2.8493e-01 1.2463e+02 4.2275e-03 4.3532e-03 3.5677e-03 3.3495e-03 1.1384e+02 7.1364e-02 8.5332e-02 8.5111e-02 8.4681e-02 1.1620e+02 5.9104e-01 6.3461e-01 6.2294e-01 6.2335e-01
1.1424e+02 1.7066e-01 1.6173e-01 1.6085e-01 1.6033e-01 1.1590e+02 2.7011e-01 2.8265e-01 2.8221e-01 2.8278e-01 1.2465e+02 4.0451e-03 4.3764e-03 3.4366e-03 3.4525e-03 1.1386e+02 7.0415e-02 8.4525e-02 8.4247e-02 8.3844e-02 1.1621e+02 5.9050e-01 6.3516e-01 6.2234e-01 6.2263e-01
1.1426e+02 1.6994e-01 1.6116e-01 1.6018e-01 1.5967e-01 1.1592e+02 2.6738e-01 2.8068e-01 2.8013e-01 2.8057e-01 1.2466e+02 3.8714e-03 4.4107e-03 3.3139e-03 3.5583e-03 1.1389e+02 6.9476e-02 8.3726e-02 8.3397e-02 8.3017e-02 1.1622e+02 5.8984e-01 6.3552e-01 6.2158e-01 6.2174e-01
1.1429e+02 1.6918e-01 1.6060e-01 1.5950e-01 1.5901e-01 1.1593e+02 2.6459e-01 2.7865e-01 2.7799e-01 2.7830e-01 1.2468e+02 3.7082e-03 4.4505e-03 3.2026e-03 3.6625e-03 1.1391e+02 6.8548e-02 8.2935e-02 8.2558e-02 8.2201e-02 1.1623e+02 5.8903e-01 6.3568e-01 6.2065e-01 6.2070e-01
1.1431e+02 1.6837e-01 1.6002e-01 1.5882e-01 1.5834e-01 1.1595e+02 2.6176e-01 2.7656e-01 2.7579e-01 2.7597e-01 1.2470e+02 3.5570e-03 4.4898e-03 3.1059e-03 3.7608e-03 1.1393e+02 6.7630e-02 8.2149e-02 8.1729e-02 8.1392e-02 1.1624e+02 5.8802e-01 6.3563e-01 6.1957e-01 6.1950e-01
1.1433e+02 1.6753e-01 1.5945e-01 1.5814e-01 1.5768e-01 1.1596e+02 2.5889e-01 2.7441e-01 2.7353e-01 2.7359e-01 1.2472e+02 3.4194e-03 4.5230e-03 3.0268e-03 3.8491e-03 1.1395e+02 6.6721e-02 8.1368e-02 8.0909e-02 8.0590e-02 1.1625e+02 5.8679e-01 6.3535e-01 6.1832e-01 6.1814e-01
1.1436e+02 1.6664e-01 1.5887e-01 1.5745e-01 1.5701e-01 1.1598e+02 2.5598e-01 2.7219e-01 2.7122e-01 2.7115e-01 1.2473e+02 3.2966e-03 4.5449e-03 2.9678e-03 3.9235e-03 1.1397e+02 6.5820e-02 8.0590e-02 8.0097e-02 7.9794e-02 1.1626e+02 5.8530e-01 6.3485e-01 6.1691e-01 6.1661e-01
1.1438e+02 1.6571e-01 1.5828e-01 1.5675e-01 1.5634e-01 1.1599e+02 2.5304e-01 2.6992e-01 2.6885e-01 2.6866e-01 1.2475e+02 3.1896e-03 4.5511e-03 2.9309e-03 3.9807e-03 1.1400e+02 6.4927e-02 7.9814e-02 7.9292e-02 7.9002e-02 1.1627e+02 5.8353e-01 6.3412e-01 6.1533e-01 6.1493e-01
1.1441e+02 1.6476e-01 1.5768e-01 1.5605e-01 1.5566e-01 1.1600e+02 2.5007e-01 2.6758e-01 2.6642e-01 2.6613e-01 1.2477e+02 3.0992e-03 4.5384e-03 2.9174e-03 4.0183e-03 1.1402e+02 6.4042e-02 7.9039e-02 7.8491e-02 7.8213e-02 1.1628e+02 5.8144e-01 6.3316e-01 6.1359e-01 6.1307e-01
1.1443e+02 1.6376e-01 1.5708e-01 1.5534e-01 1.5497e-01 1.1602e+02 2.4708e-01 2.6518e-01 2.6394e-01 2.6354e-01 1.2478e+02 3.0257e-03 4.5045e-03 2.9276e-03 4.0344e-03 1.1404e+02 6.3162e-02 7.8263e-02 7.7694e-02 7.7426e-02 1.1630e+02 5.7902e-01 6.3196e-01 6.1167e-01 6.1105e-01
1.1446e+02 1.6275e-01 1.5646e-01 1.5462e-01 1.5428e-01 1.1603e+02 2.4406e-01 2.6272e-01 2.6141e-01 2.6092e-01 1.2480e+02 2.9692e-03 4.4488e-03 2.9609e-03 4.0283e-03 1.1406e+02 6.2289e-02 7.7486e-02 7.6900e-02 7.6639e-02 1.1631e+02 5.7623e-01 6.3053e-01 6.0958e-01 6.0885e-01
1.1448e+02 1.6170e-01 1.5584e-01 1.5388e-01 1.5358e-01 1.1605e+02 2.4102e-01 2.6020e-01 2.5883e-01 2.5825e-01 1.2482e+02 2.9291e-03 4.3716e-03 3.0157e-03 3.9999e-03 1.1408e+02 6.1421e-02 7.6706e-02 7.6106e-02 7.5851e-02 1.1632e+02 5.7308e-01 6.2887e-01 6.0731e-01 6.0647e-01
1.1450e+02 1.6063e-01 1.5520e-01 1.5314e-01 1.5286e-01 1.1606e+02 2.3797e-01 2.5762e-01 2.5620e-01 2.5555e-01 1.2484e+02 2.9045e-03 4.2748e-03 3.0893e-03 3.9502e-03 1.1411e+02 6.0559e-02 7.5922e-02 7.5312e-02 7.5061e-02 1.1633e+02 5.6954e-01 6.2697e-01 6.0486e-01 6.0391e-01
1.1453e+02 1.5954e-01 1.5455e-01 1.5237e-01 1.5213e-01 1.1608e+02 2.3491e-01 2.5499e-01 2.5352e-01 2.5281e-01 1.2485e+02 2.8937e-03 4.1613e-03 3.1780e-03 3.8808e-03 1.1413e+02 5.9701e-02 7.5134e-02 7.4517e-02 7.4267e-02 1.1634e+02 5.6563e-01 6.2482e-01 6.0221e-01 6.0115e-01
1.1455e+02 1.5844e-01 1.5388e-01 1.5160e-01 1.5139e-01 1.1609e+02 2.3184e-01 2.5230e-01 2.5080e-01 2.5003e-01 1.2487e+02 2.8949e-03 4.0353e-03 3.2776e-03 3.7940e-03 1.1415e+02 5.8847e-02 7.4339e-02 7.3718e-02 7.3469e-02 1.1635e+02 5.6133e-01 6.2243e-01 5.9935e-01 5.9819e-01
1.1458e+02 1.5732e-01 1.5320e-01 1.5080e-01 1.5063e-01 1.1611e+02 2.2877e-01 2.4955e-01 2.4804e-01 2.4721e-01 1.2489e+02 2.9054e-03 3.9012e-03 3.3830e-03 3.6925e-03 1.1417e+02 5.7997e-02 7.3538e-02 7.2915e-02 7.2666e-02 1.1636e+02 5.5665e-01 6.1980e-01 5.9628e-01 5.9501e-01
1.1460e+02 1.5619e-01 1.5249e-01 1.4999e-01 1.4986e-01 1.1612e+02 2.2569e-01 2.4675e-01 2.4523e-01 2.4436e-01 1.2490e+02 2.9225e-03 3.7643e-03 3.4888e-03 3.5791e-03 1.1419e+02 5.7151e-02 7.2730e-02 7.2107e-02 7.1857e-02 1.1637e+02 5.5162e-01 6.1690e-01 5.9298e-01 5.9161e-01
1.1462e+02 1.5506e-01 1.5177e-01 1.4916e-01 1.4907e-01 1.1614e+02 2.2261e-01 2.4390e-01 2.4237e-01 2.4148e-01 1.2492e+02 2.9430e-03 3.6297e-03 3.5894e-03 3.4569e-03 1.1422e+02 5.6309e-02 7.1913e-02 7.1292e-02 7.1041e-02 1.1638e+02 5.4624e-01 6.1374e-01 5.8944e-01 5.8798e-01
1.1465e+02 1.5392e-01 1.5102e-01 1.4830e-01 1.4825e-01 1.1615e+02 2.1954e-01 2.4101e-01 2.3948e-01 2.3855e-01 1.2494e+02 2.9637e-03 3.5025e-03 3.6796e-03 3.3288e-03 1.1424e+02 5.5471e-02 7.1089e-02 7.0471e-02 7.0218e-02 1.1639e+02 5.4054e-01 6.1030e-01 5.8565e-01 5.8410e-01
1.1467e+02 1.5277e-01 1.5025e-01 1.4742e-01 1.4742e-01 1.1616e+02 2.1646e-01 2.3806e-01 2.3654e-01 2.3560e-01 1.2496e+02 2.9813e-03 3.3873e-03 3.7542e-03 3.1973e-03 1.1426e+02 5.4636e-02 7.0255e-02 6.9641e-02 6.9387e-02 1.1640e+02 5.3455e-01 6.0657e-01 5.8161e-01 5.7997e-01
1.1470e+02 1.5163e-01 1.4946e-01 1.4652e-01 1.4656e-01 1.1618e+02 2.1339e-01 2.3507e-01 2.3357e-01 2.3260e-01 1.2497e+02 2.9928e-03 3.2881e-03 3.8089e-03 3.0646e-03 1.1428e+02 5.3805e-02 6.9412e-02 6.8802e-02 6.8547e-02 1.1641e+02 5.2829e-01 6.0255e-01 5.7730e-01 5.7558e-01
1.1472e+02 1.5048e-01 1.4864e-01 1.4560e-01 1.4568e-01 1.1619e+02 2.1033e-01 2.3204e-01 2.3056e-01 2.2958e-01 1.2499e+02 2.9952e-03 3.2076e-03 3.8403e-03 2.9325e-03 1.1430e+02 5.2978e-02 6.8560e-02 6.7955e-02 6.7699e-02 1.1642e+02 5.2180e-01 5.9822e-01 5.7272e-01 5.7093e-01
1.1474e+02 1.4934e-01 1.4780e-01 1.4465e-01 1.4478e-01 1.1621e+02 2.0727e-01 2.2897e-01 2.2751e-01 2.2651e-01 1.2501e+02 2.9862e-03 3.1480e-03 3.8460e-03 2.8023e-03 1.1433e+02 5.2155e-02 6.7699e-02 6.7097e-02 6.6842e-02 1.1643e+02 5.1512e-01 5.9358e-01 5.6787e-01 5.6602e-01
1.1477e+02 1.4820e-01 1.4693e-01 1.4367e-01 1.4385e-01 1.1622e+02 2.0422e-01 2.2586e-01 2.2442e-01 2.2342e-01 1.2502e+02 2.9639e-03 3.1099e-03 3.8248e-03 2.6747e-03 1.1435e+02 5.1336e-02 6.6828e-02 6.6229e-02 6.5976e-02 1.1644e+02 5.0827e-01 5.8863e-01 5.6275e-01 5.6084e-01
1.1479e+02 1.4706e-01 1.4603e-01 1.4266e-01 1.4289e-01 1.1624e+02 2.0117e-01 2.2272e-01 2.2130e-01 2.2029e-01 1.2504e+02 2.9270e-03 3.0931e-03 3.7766e-03 2.5501e-03 1.1437e+02 5.0522e-02 6.5949e-02 6.5350e-02 6.5101e-02 1.1645e+02 5.0130e-01 5.8336e-01 5.5736e-01 5.5541e-01
1.1482e+02 1.4593e-01 1.4510e-01 1.4163e-01 1.4191e-01 1.1625e+02 1.9813e-01 2.1955e-01 2.1816e-01 2.1713e-01 1.2506e+02 2.8749e-03 3.0962e-03 3.7027e-03 2.4284e-03 1.1439e+02 4.9713e-02 6.5060e-02 6.4462e-02 6.4218e-02 1.1646e+02 4.9423e-01 5.7778e-01 5.5171e-01 5.4973e-01
1.1484e+02 1.4481e-01 1.4415e-01 1.4057e-01 1.4090e-01 1.1627e+02 1.9509e-01 2.1635e-01 2.1499e-01 2.1394e-01 1.2508e+02 2.8075e-03 3.1171e-03 3.6052e-03 2.3091e-03 1.1442e+02 4.8908e-02 6.4164e-02 6.3563e-02 6.3327e-02 1.1647e+02 4.8711e-01 5.7189e-01 5.4581e-01 5.4381e-01
1.1487e+02 1.4368e-01 1.4316e-01 1.3948e-01 1.3986e-01 1.1628e+02 1.9207e-01 2.1315e-01 2.1180e-01 2.1073e-01 1.2509e+02 2.7256e-03 3.1527e-03 3.4876e-03 2.1918e-03 1.1444e+02 4.8110e-02 6.3260e-02 6.2654e-02 6.2429e-02 1.1648e+02 4.7996e-01 5.6570e-01 5.3967e-01 5.3767e-01
1.1489e+02 1.4257e-01 1.4215e-01 1.3837e-01 1.3880e-01 1.1630e+02 1.8904e-01 2.0993e-01 2.0860e-01 2.0750e-01 1.2511e+02 2.6302e-03 3.1996e-03 3.3539e-03 2.0757e-03 1.1446e+02 4.7317e-02 6.2349e-02 6.1736e-02 6.1523e-02 1.1649e+02 4.7281e-01 5.5923e-01 5.3332e-01 5.3132e-01
1.1491e+02 1.4145e-01 1.4110e-01 1.3722e-01 1.3770e-01 1.1631e+02 1.8603e-01 2.0670e-01 2.0539e-01 2.0426e-01 1.2513e+02 2.5231e-03 3.2539e-03 3.2088e-03 1.9602e-03 1.1448e+02 4.6530e-02 6.1432e-02 6.0808e-02 6.0611e-02 1.1650e+02 4.6568e-01 5.5249e-01 5.2677e-01 5.2479e-01
1.1494e+02 1.4034e-01 1.4003e-01 1.3605e-01 1.3658e-01 1.1632e+02 1.8302e-01 2.0348e-01 2.0218e-01 2.0102e-01 1.2514e+02 2.4062e-03 3.3118e-03 3.0572e-03 1.8446e-03 1.1450e+02 4.5749e-02 6.0510e-02 5.9873e-02 5.9693e-02 1.1651e+02 4.5860e-01 5.4552e-01 5.2004e-01 5.1808e-01
1.1496e+02 1.3923e-01 1.3893e-01 1.3485e-01 1.3544e-01 1.1634e+02 1.8002e-01 2.0027e-01 1.9897e-01 1.9777e-01 1.2516e+02 2.2817e-03 3.3694e-03 2.9041e-03 1.7287e-03 1.1453e+02 4.4975e-02 5.9582e-02 5.8930e-02 5.8771e-02 1.1653e+02 4.5158e-01 5.3833e-01 5.1316e-01 5.1124e-01
1.1499e+02 1.3811e-01 1.3781e-01 1.3363e-01 1.3426e-01 1.1635e+02 1.7703e-01 1.9709e-01 1.9578e-01 1.9453e-01 1.2518e+02 2.1521e-03 3.4233e-03 2.7545e-03 1.6120e-03 1.1455e+02 4.4208e-02 5.8652e-02 5.7981e-02 5.7845e-02 1.1654e+02 4.4464e-01 5.3095e-01 5.0615e-01 5.0427e-01
1.1501e+02 1.3700e-01 1.3665e-01 1.3238e-01 1.3306e-01 1.1637e+02 1.7405e-01 1.9392e-01 1.9262e-01 1.9131e-01 1.2520e+02 2.0197e-03 3.4704e-03 2.6127e-03 1.4949e-03 1.1457e+02 4.3448e-02 5.7718e-02 5.7027e-02 5.6915e-02 1.1655e+02 4.3778e-01 5.2342e-01 4.9903e-01 4.9721e-01
1.1503e+02 1.3588e-01 1.3548e-01 1.3110e-01 1.3184e-01 1.1638e+02 1.7108e-01 1.9080e-01 1.8948e-01 1.8811e-01 1.2521e+02 1.8866e-03 3.5081e-03 2.4827e-03 1.3775e-03 1.1459e+02 4.2694e-02 5.6783e-02 5.6069e-02 5.5984e-02 1.1656e+02 4.3102e-01 5.1577e-01 4.9184e-01 4.9008e-01
1.1506e+02 1.3475e-01 1.3427e-01 1.2981e-01 1.3060e-01 1.1640e+02 1.6812e-01 1.8772e-01 1.8639e-01 1.8494e-01 1.2523e+02 1.7550e-03 3.5346e-03 2.3674e-03 1.2606e-03 1.1461e+02 4.1948e-02 5.5848e-02 5.5109e-02 5.5052e-02 1.1657e+02 4.2436e-01 5.0802e-01 4.8459e-01 4.8289e-01
1.1508e+02 1.3362e-01 1.3305e-01 1.2849e-01 1.2933e-01 1.1641e+02 1.6518e-01 1.8469e-01 1.8334e-01 1.8181e-01 1.2525e+02 1.6266e-03 3.5485e-03 2.2690e-03 1.1449e-03 1.1464e+02 4.1209e-02 5.4913e-02 5.4147e-02 5.4120e-02 1.1658e+02 4.1779e-01 5.0021e-01 4.7731e-01 4.7567e-01
1.1511e+02 1.3248e-01 1.3180e-01 1.2715e-01 1.2804e-01 1.1643e+02 1.6226e-01 1.8172e-01 1.8036e-01 1.7874e-01 1.2526e+02 1.5030e-03 3.5490e-03 2.1889e-03 1.0313e-03 1.1466e+02 4.0476e-02 5.3979e-02 5.3185e-02 5.3190e-02 1.1659e+02 4.1131e-01 4.9237e-01 4.7001e-01 4.6844e-01
1.1513e+02 1.3133e-01 1.3054e-01 1.2579e-01 1.2674e-01 1.1644e+02 1.5936e-01 1.7882e-01 1.7743e-01 1.7572e-01 1.2528e+02 1.3853e-03 3.5360e-03 2.1271e-03 9.2102e-04 1.1468e+02 3.9751e-02 5.3049e-02 5.2225e-02 5.2262e-02 1.1660e+02 4.0492e-01 4.8452e-01 4.6271e-01 4.6121e-01
1.1516e+02 1.3017e-01 1.2925e-01 1.2442e-01 1.2541e-01 1.1646e+02 1.5649e-01 1.7599e-01 1.7458e-01 1.7277e-01 1.2530e+02 1.2745e-03 3.5096e-03 2.0831e-03 8.1506e-04 1.1470e+02 3.9032e-02 5.2121e-02 5.1269e-02 5.1337e-02 1.1661e+02 3.9861e-01 4.7668e-01 4.5542e-01 4.5399e-01
1.1518e+02 1.2899e-01 1.2795e-01 1.2303e-01 1.2408e-01 1.1647e+02 1.5365e-01 1.7325e-01 1.7180e-01 1.6989e-01 1.2532e+02 1.1712e-03 3.4703e-03 2.0552e-03 7.1448e-04 1.1472e+02 3.8319e-02 5.1199e-02 5.0316e-02 5.0417e-02 1.1662e+02 3.9237e-01 4.6887e-01 4.4816e-01 4.4681e-01
1.1520e+02 1.2779e-01 1.2664e-01 1.2162e-01 1.2273e-01 1.1649e+02 1.5083e-01 1.7058e-01 1.6911e-01 1.6708e-01 1.2533e+02 1.0760e-03 3.4191e-03 2.0410e-03 6.2021e-04 1.1475e+02 3.7613e-02 5.0282e-02 4.9370e-02 4.9503e-02 1.1663e+02 3.8620e-01 4.6112e-01 4.4094e-01 4.3965e-01
1.1523e+02 1.2658e-01 1.2532e-01 1.2021e-01 1.2137e-01 1.1650e+02 1.4806e-01 1.6801e-01 1.6650e-01 1.6436e-01 1.2535e+02 9.8897e-04 3.3567e-03 2.0377e-03 5.3305e-04 1.1477e+02 3.6913e-02 4.9371e-02 4.8430e-02 4.8595e-02 1.1664e+02 3.8007e-01 4.5343e-01 4.3376e-01 4.3253e-01
1.1525e+02 1.2535e-01 1.2398e-01 1.1878e-01 1.2000e-01 1.1651e+02 1.4532e-01 1.6552e-01 1.6398e-01 1.6172e-01 1.2537e+02 9.1040e-04 3.2843e-03 2.0418e-03 4.5360e-04 1.1479e+02 3.6218e-02 4.8468e-02 4.7499e-02 4.7694e-02 1.1665e+02 3.7399e-01 4.4580e-01 4.2662e-01 4.2546e-01
1.1528e+02 1.2411e-01 1.2264e-01 1.1735e-01 1.1862e-01 1.1653e+02 1.4263e-01 1.6312e-01 1.6155e-01 1.5917e-01 1.2538e+02 8.4031e-04 3.2028e-03 2.0497e-03 3.8227e-04 1.1481e+02 3.5529e-02 4.7572e-02 4.6577e-02 4.6802e-02 1.1666e+02 3.6793e-01 4.3824e-01 4.1952e-01 4.1842e-01
1.1530e+02 1.2284e-01 1.2129e-01 1.1591e-01 1.1724e-01 1.1654e+02 1.3998e-01 1.6081e-01 1.5921e-01 1.5671e-01 1.2540e+02 7.7864e-04 3.1132e-03 2.0575e-03 3.1927e-04 1.1484e+02 3.4846e-02 4.6685e-02 4.5665e-02 4.5919e-02 1.1667e+02 3.6189e-01 4.3076e-01 4.1246e-01 4.1143e-01
1.1532e+02 1.2156e-01 1.1994e-01 1.1447e-01 1.1586e-01 1.1656e+02 1.3738e-01 1.5858e-01 1.5696e-01 1.5433e-01 1.2542e+02 7.2527e-04 3.0166e-03 2.0618e-03 2.6464e-04 1.1486e+02 3.4168e-02 4.5808e-02 4.4765e-02 4.5045e-02 1.1668e+02 3.5585e-01 4.2333e-01 4.0545e-01 4.0448e-01
1.1535e+02 1.2026e-01 1.1858e-01 1.1303e-01 1.1447e-01 1.1657e+02 1.3483e-01 1.5644e-01 1.5479e-01 1.5204e-01 1.2544e+02 6.8003e-04 2.9139e-03 2.0590e-03 2.1827e-04 1.1488e+02 3.3495e-02 4.4940e-02 4.3877e-02 4.4181e-02 1.1669e+02 3.4981e-01 4.1597e-01 3.9846e-01 3.9755e-01
1.1537e+02 1.1893e-01 1.1723e-01 1.1159e-01 1.1309e-01 1.1659e+02 1.3233e-01 1.5437e-01 1.5270e-01 1.4984e-01 1.2545e+02 6.4263e-04 2.8060e-03 2.0464e-03 1.7993e-04 1.1490e+02 3.2828e-02 4.4082e-02 4.3002e-02 4.3329e-02 1.1670e+02 3.4374e-01 4.0865e-01 3.9151e-01 3.9066e-01
1.1540e+02 1.1759e-01 1.1587e-01 1.1014e-01 1.1171e-01 1.1660e+02 1.2988e-01 1.5237e-01 1.5068e-01 1.4770e-01 1.2547e+02 6.1272e-04 2.6941e-03 2.0217e-03 1.4933e-04 1.1492e+02 3.2166e-02 4.3236e-02 4.2139e-02 4.2487e-02 1.1671e+02 3.3765e-01 4.0137e-01 3.8457e-01 3.8379e-01
1.1542e+02 1.1623e-01 1.1452e-01 1.0870e-01 1.1033e-01 1.1662e+02 1.2748e-01 1.5044e-01 1.4873e-01 1.4565e-01 1.2549e+02 5.8982e-04 2.5791e-03 1.9834e-03 1.2617e-04 1.1495e+02 3.1509e-02 4.2400e-02 4.1291e-02 4.1657e-02 1.1672e+02 3.3152e-01 3.9410e-01 3.7766e-01 3.7694e-01
1.1545e+02 1.1485e-01 1.1317e-01 1.0727e-01 1.0896e-01 1.1663e+02 1.2514e-01 1.4856e-01 1.4684e-01 1.4365e-01 1.2550e+02 5.7332e-04 2.4623e-03 1.9304e-03 1.1014e-04 1.1497e+02 3.0859e-02 4.1575e-02 4.0456e-02 4.0839e-02 1.1673e+02 3.2533e-01 3.8684e-01 3.7075e-01 3.7009e-01
1.1547e+02 1.1346e-01 1.1183e-01 1.0584e-01 1.0760e-01 1.1665e+02 1.2284e-01 1.4672e-01 1.4499e-01 1.4171e-01 1.2552e+02 5.6249e-04 2.3450e-03 1.8628e-03 1.0101e-04 1.1499e+02 3.0214e-02 4.0762e-02 3.9635e-02 4.0033e-02 1.1674e+02 3.1908e-01 3.7958e-01 3.6384e-01 3.6326e-01
1.1549e+02 1.1205e-01 1.1049e-01 1.0442e-01 1.0625e-01 1.1666e+02 1.2058e-01 1.4491e-01 1.4318e-01 1.3982e-01 1.2554e+02 5.5646e-04 2.2287e-03 1.7811e-03 9.8595e-05 1.1501e+02 2.9575e-02 3.9961e-02 3.8828e-02 3.9240e-02 1.1675e+02 3.1277e-01 3.7228e-01 3.5694e-01 3.5642e-01
1.1552e+02 1.1063e-01 1.0916e-01 1.0300e-01 1.0490e-01 1.1667e+02 1.1837e-01 1.4313e-01 1.4140e-01 1.3796e-01 1.2556e+02 5.5427e-04 2.1148e-03 1.6867e-03 1.0281e-04 1.1503e+02 2.8944e-02 3.9171e-02 3.8035e-02 3.8459e-02 1.1677e+02 3.0637e-01 3.6495e-01 3.5002e-01 3.4958e-01
1.1554e+02 1.0919e-01 1.0784e-01 1.0160e-01 1.0357e-01 1.1669e+02 1.1621e-01 1.4135e-01 1.3963e-01 1.3613e-01 1.2557e+02 5.5487e-04 2.0052e-03 1.5813e-03 1.1366e-04 1.1506e+02 2.8319e-02 3.8394e-02 3.7256e-02 3.7690e-02 1.1678e+02 2.9990e-01 3.5756e-01 3.4310e-01 3.4273e-01
1.1557e+02 1.0774e-01 1.0653e-01 1.0020e-01 1.0224e-01 1.1670e+02 1.1407e-01 1.3958e-01 1.3786e-01 1.3432e-01 1.2559e+02 5.5716e-04 1.9013e-03 1.4672e-03 1.3118e-04 1.1508e+02 2.7702e-02 3.7629e-02 3.6491e-02 3.6935e-02 1.1679e+02 2.9333e-01 3.5010e-01 3.3615e-01 3.3587e-01
1.1559e+02 1.0628e-01 1.0522e-01 9.8810e-02 1.0093e-01 1.1672e+02 1.1197e-01 1.3779e-01 1.3609e-01 1.3251e-01 1.2561e+02 5.6006e-04 1.8047e-03 1.3470e-03 1.5548e-04 1.1510e+02 2.7094e-02 3.6875e-02 3.5739e-02 3.6191e-02 1.1680e+02 2.8668e-01 3.4256e-01 3.2919e-01 3.2899e-01
1.1561e+02 1.0481e-01 1.0392e-01 9.7433e-02 9.9628e-02 1.1673e+02 1.0990e-01 1.3597e-01 1.3430e-01 1.3069e-01 1.2562e+02 5.6255e-04 1.7171e-03 1.2233e-03 1.8666e-04 1.1512e+02 2.6494e-02 3.6134e-02 3.5001e-02 3.5461e-02 1.1681e+02 2.7994e-01 3.3494e-01 3.2220e-01 3.2208e-01
1.1564e+02 1.0333e-01 1.0263e-01 9.6066e-02 9.8339e-02 1.1675e+02 1.0785e-01 1.3412e-01 1.3248e-01 1.2885e-01 1.2564e+02 5.6373e-04 1.6395e-03 1.0987e-03 2.2473e-04 1.1514e+02 2.5903e-02 3.5405e-02 3.4275e-02 3.4743e-02 1.1682e+02 2.7311e-01 3.2722e-01 3.1518e-01 3.1516e-01
1.1566e+02 1.0185e-01 1.0134e-01 9.4710e-02 9.7063e-02 1.1676e+02 1.0583e-01 1.3223e-01 1.3062e-01 1.2699e-01 1.2566e+02 5.6286e-04 1.5730e-03 9.7580e-04 2.6964e-04 1.1517e+02 2.5323e-02 3.4688e-02 3.3563e-02 3.4038e-02 1.1683e+02 2.6620e-01 3.1940e-01 3.0813e-01 3.0821e-01
1.1569e+02 1.0036e-01 1.0006e-01 9.3365e-02 9.5798e-02 1.1678e+02 1.0381e-01 1.3028e-01 1.2870e-01 1.2510e-01 1.2568e+02 5.5944e-04 1.5181e-03 8.5689e-04 3.2115e-04 1.1519e+02 2.4752e-02 3.3983e-02 3.2863e-02 3.3345e-02 1.1684e+02 2.5921e-01 3.1148e-01 3.0105e-01 3.0123e-01
1.1571e+02 9.8866e-02 9.8794e-02 9.2031e-02 9.4545e-02 1.1679e+02 1.0181e-01 1.2827e-01 1.2673e-01 1.2315e-01 1.2569e+02 5.5320e-04 1.4751e-03 7.4390e-04 3.7881e-04 1.1521e+02 2.4192e-02 3.3291e-02 3.2176e-02 3.2665e-02 1.1685e+02 2.5216e-01 3.0345e-01 2.9394e-01 2.9422e-01
1.1573e+02 9.7371e-02 9.7529e-02 9.0707e-02 9.3304e-02 1.1681e+02 9.9819e-02 1.2619e-01 1.2470e-01 1.2116e-01 1.2571e+02 5.4415e-04 1.4437e-03 6.3839e-04 4.4191e-04 1.1523e+02 2.3643e-02 3.2610e-02 3.1501e-02 3.1997e-02 1.1686e+02 2.4505e-01 2.9533e-01 2.8679e-01 2.8717e-01
1.1576e+02 9.5873e-02 9.6271e-02 8.9394e-02 9.2073e-02 1.1682e+02 9.7831e-02 1.2403e-01 1.2260e-01 1.1911e-01 1.2573e+02 5.3258e-04 1.4233e-03 5.4151e-04 5.0946e-04 1.1525e+02 2.3106e-02 3.1942e-02 3.0838e-02 3.1342e-02 1.1687e+02 2.3790e-01 2.8711e-01 2.7960e-01 2.8009e-01
1.1578e+02 9.4375e-02 9.5017e-02 8.8091e-02 9.0854e-02 1.1683e+02 9.5845e-02 1.2180e-01 1.2042e-01 1.1699e-01 1.2574e+02 5.1904e-04 1.4127e-03 4.5398e-04 5.8016e-04 1.1528e+02 2.2579e-02 3.1286e-02 3.0187e-02 3.0699e-02 1.1688e+02 2.3073e-01 2.7880e-01 2.7237e-01 2.7297e-01
1.1581e+02 9.2877e-02 9.3767e-02 8.6798e-02 8.9645e-02 1.1685e+02 9.3859e-02 1.1949e-01 1.1817e-01 1.1481e-01 1.2576e+02 5.0433e-04 1.4105e-03 3.7614e-04 6.5243e-04 1.1530e+02 2.2065e-02 3.0643e-02 2.9547e-02 3.0068e-02 1.1689e+02 2.2355e-01 2.7041e-01 2.6511e-01 2.6581e-01
1.1583e+02 9.1380e-02 9.2520e-02 8.5514e-02 8.8445e-02 1.1686e+02 9.1871e-02 1.1710e-01 1.1583e-01 1.1256e-01 1.2578e+02 4.8941e-04 1.4149e-03 3.0798e-04 7.2446e-04 1.1532e+02 2.1562e-02 3.0011e-02 2.8920e-02 2.9450e-02 1.1690e+02 2.1639e-01 2.6195e-01 2.5780e-01 2.5862e-01
1.1586e+02 8.9883e-02 9.1276e-02 8.4241e-02 8.7255e-02 1.1688e+02 8.9881e-02 1.1463e-01 1.1342e-01 1.1024e-01 1.2580e+02 4.7540e-04 1.4238e-03 2.4920e-04 7.9423e-04 1.1534e+02 2.1071e-02 2.9392e-02 2.8304e-02 2.8844e-02 1.1691e+02 2.0925e-01 2.5343e-01 2.5046e-01 2.5139e-01
1.1588e+02 8.8388e-02 9.0033e-02 8.2976e-02 8.6072e-02 1.1689e+02 8.7889e-02 1.1209e-01 1.1094e-01 1.0785e-01 1.2581e+02 4.6350e-04 1.4351e-03 1.9925e-04 8.5963e-04 1.1537e+02 2.0592e-02 2.8784e-02 2.7699e-02 2.8250e-02 1.1692e+02 2.0217e-01 2.4486e-01 2.4309e-01 2.4412e-01
1.1590e+02 8.6894e-02 8.8790e-02 8.1720e-02 8.4898e-02 1.1691e+02 8.5894e-02 1.0947e-01 1.0838e-01 1.0539e-01 1.2583e+02 4.5490e-04 1.4463e-03 1.5744e-04 9.1854e-04 1.1539e+02 2.0125e-02 2.8189e-02 2.7106e-02 2.7668e-02 1.1693e+02 1.9515e-01 2.3626e-01 2.3568e-01 2.3682e-01
1.1593e+02 8.5401e-02 8.7548e-02 8.0472e-02 8.3730e-02 1.1692e+02 8.3898e-02 1.0678e-01 1.0576e-01 1.0287e-01 1.2585e+02 4.5072e-04 1.4554e-03 1.2296e-04 9.6894e-04 1.1541e+02 1.9669e-02 2.7605e-02 2.6524e-02 2.7098e-02 1.1694e+02 1.8822e-01 2.2766e-01 2.2824e-01 2.2949e-01
1.1595e+02 8.3911e-02 8.6304e-02 7.9233e-02 8.2569e-02 1.1694e+02 8.1902e-02 1.0403e-01 1.0307e-01 1.0030e-01 1.2586e+02 4.5195e-04 1.4603e-03 9.4937e-05 1.0090e-03 1.1543e+02 1.9225e-02 2.7033e-02 2.5953e-02 2.6539e-02 1.1695e+02 1.8140e-01 2.1905e-01 2.2079e-01 2.2213e-01
1.1598e+02 8.2421e-02 8.5058e-02 7.8001e-02 8.1413e-02 1.1695e+02 7.9908e-02 1.0122e-01 1.0032e-01 9.7665e-02 1.2588e+02 4.5939e-04 1.4591e-03 7.2514e-05 1.0374e-03 1.1545e+02 1.8791e-02 2.6472e-02 2.5394e-02 2.5992e-02 1.1696e+02 1.7470e-01 2.1047e-01 2.1332e-01 2.1476e-01
1.1600e+02 8.0933e-02 8.3809e-02 7.6777e-02 8.0261e-02 1.1697e+02 7.7918e-02 9.8368e-02 9.7534e-02 9.4989e-02 1.2590e+02 4.7358e-04 1.4502e-03 5.4864e-05 1.0528e-03 1.1548e+02 1.8369e-02 2.5923e-02 2.4845e-02 2.5457e-02 1.1697e+02 1.6813e-01 2.0193e-01 2.0585e-01 2.0737e-01
1.1602e+02 7.9445e-02 8.2556e-02 7.5560e-02 7.9113e-02 1.1698e+02 7.5935e-02 9.5476e-02 9.4703e-02 9.2275e-02 1.2592e+02 4.9475e-04 1.4325e-03 4.1226e-05 1.0548e-03 1.1550e+02 1.7958e-02 2.5385e-02 2.4308e-02 2.4932e-02 1.1698e+02 1.6171e-01 1.9344e-01 1.9838e-01 1.9999e-01
1.1605e+02 7.7958e-02 8.1298e-02 7.4350e-02 7.7967e-02 1.1699e+02 7.3961e-02 9.2554e-02 9.1841e-02 8.9529e-02 1.2593e+02 5.2281e-04 1.4052e-03 3.0925e-05 1.0433e-03 1.1552e+02 1.7557e-02 2.4857e-02 2.3781e-02 2.4418e-02 1.1699e+02 1.5545e-01 1.8504e-01 1.9093e-01 1.9263e-01
1.1607e+02 7.6470e-02 8.0034e-02 7.3146e-02 7.6823e-02 1.1701e+02 7.2000e-02 8.9611e-02 8.8957e-02 8.6762e-02 1.2595e+02 5.5736e-04 1.3680e-03 2.3383e-05 1.0188e-03 1.1554e+02 1.7167e-02 2.4340e-02 2.3265e-02 2.3915e-02 1.1701e+02 1.4936e-01 1.7673e-01 1.8351e-01 1.8528e-01
1.1610e+02 7.4981e-02 7.8763e-02 7.1949e-02 7.5680e-02 1.1702e+02 7.0055e-02 8.6657e-02 8.6060e-02 8.3980e-02 1.2597e+02 5.9761e-04 1.3210e-03 1.8131e-05 9.8203e-04 1.1556e+02 1.6787e-02 2.3833e-02 2.2758e-02 2.3421e-02 1.1702e+02 1.4344e-01 1.6854e-01 1.7614e-01 1.7798e-01
1.1612e+02 7.3491e-02 7.7485e-02 7.0757e-02 7.4535e-02 1.1704e+02 6.8129e-02 8.3701e-02 8.3159e-02 8.1192e-02 1.2598e+02 6.4248e-04 1.2647e-03 1.4800e-05 9.3451e-04 1.1559e+02 1.6417e-02 2.3336e-02 2.2262e-02 2.2938e-02 1.1703e+02 1.3770e-01 1.6048e-01 1.6883e-01 1.7073e-01
1.1615e+02 7.1999e-02 7.6198e-02 6.9571e-02 7.3390e-02 1.1705e+02 6.6224e-02 8.0752e-02 8.0264e-02 7.8408e-02 1.2600e+02 6.9063e-04 1.2000e-03 1.3129e-05 8.7790e-04 1.1561e+02 1.6057e-02 2.2849e-02 2.1776e-02 2.2463e-02 1.1704e+02 1.3214e-01 1.5257e-01 1.6159e-01 1.6355e-01
1.1617e+02 7.0505e-02 7.4902e-02 6.8390e-02 7.2241e-02 1.1707e+02 6.4344e-02 7.7819e-02 7.7382e-02 7.5634e-02 1.2602e+02 7.4044e-04 1.1280e-03 1.2955e-05 8.1417e-04 1.1563e+02 1.5707e-02 2.2370e-02 2.1299e-02 2.1998e-02 1.1705e+02 1.2675e-01 1.4482e-01 1.5444e-01 1.5646e-01
1.1619e+02 6.9007e-02 7.3595e-02 6.7214e-02 7.1087e-02 1.1708e+02 6.2491e-02 7.4909e-02 7.4521e-02 7.2880e-02 1.2604e+02 7.9018e-04 1.0503e-03 1.4206e-05 7.4539e-04 1.1565e+02 1.5366e-02 2.1900e-02 2.0831e-02 2.1542e-02 1.1706e+02 1.2155e-01 1.3724e-01 1.4741e-01 1.4946e-01
1.1622e+02 6.7507e-02 7.2277e-02 6.6042e-02 6.9928e-02 1.1710e+02 6.0667e-02 7.2031e-02 7.1691e-02 7.0151e-02 1.2605e+02 8.3799e-04 9.6832e-04 1.6898e-05 6.7370e-04 1.1567e+02 1.5036e-02 2.1438e-02 2.0371e-02 2.1093e-02 1.1707e+02 1.1652e-01 1.2986e-01 1.4050e-01 1.4259e-01
1.1624e+02 6.6003e-02 7.0947e-02 6.4873e-02 6.8762e-02 1.1711e+02 5.8874e-02 6.9191e-02 6.8896e-02 6.7455e-02 1.2607e+02 8.8204e-04 8.8384e-04 2.1124e-05 6.0110e-04 1.1570e+02 1.4715e-02 2.0984e-02 1.9919e-02 2.0653e-02 1.1708e+02 1.1166e-01 1.2267e-01 1.3373e-01 1.3585e-01
1.1627e+02 6.4496e-02 6.9603e-02 6.3708e-02 6.7588e-02 1.1713e+02 5.7115e-02 6.6396e-02 6.6145e-02 6.4798e-02 1.2609e+02 9.2055e-04 7.9852e-04 2.7045e-05 5.2946e-04 1.1572e+02 1.4403e-02 2.0537e-02 1.9476e-02 2.0220e-02 1.1709e+02 1.0697e-01 1.1570e-01 1.2712e-01 1.2926e-01
1.1629e+02 6.2984e-02 6.8245e-02 6.2546e-02 6.6403e-02 1.1714e+02 5.5389e-02 6.3652e-02 6.3442e-02 6.2186e-02 1.2610e+02 9.5194e-04 7.1398e-04 3.4881e-05 4.6039e-04 1.1574e+02 1.4101e-02 2.0098e-02 1.9039e-02 1.9794e-02 1.1710e+02 1.0245e-01 1.0893e-01 1.2068e-01 1.2283e-01
1.1631e+02 6.1470e-02 6.6872e-02 6.1385e-02 6.5207e-02 1.1716e+02 5.3698e-02 6.0963e-02 6.0793e-02 5.9623e-02 1.2612e+02 9.7485e-04 6.3170e-04 4.4901e-05 3.9520e-04 1.1576e+02 1.3808e-02 1.9665e-02 1.8610e-02 1.9374e-02 1.1711e+02 9.8077e-02 1.0238e-01 1.1443e-01 1.1657e-01
1.1634e+02 5.9952e-02 6.5483e-02 6.0226e-02 6.3998e-02 1.1717e+02 5.2043e-02 5.8334e-02 5.8202e-02 5.7115e-02 1.2614e+02 9.8824e-04 5.5297e-04 5.7404e-05 3.3490e-04 1.1579e+02 1.3524e-02 1.9238e-02 1.8186e-02 1.8960e-02 1.1712e+02 9.3858e-02 9.6058e-02 1.0837e-01 1.1050e-01
1.1636e+02 5.8431e-02 6.4078e-02 5.9068e-02 6.2775e-02 1.1718e+02 5.0423e-02 5.5768e-02 5.5673e-02 5.4664e-02 1.2616e+02 9.9140e-04 4.7886e-04 7.2709e-05 2.8016e-04 1.1581e+02 1.3249e-02 1.8817e-02 1.7769e-02 1.8553e-02 1.1713e+02 8.9783e-02 8.9958e-02 1.0252e-01 1.0463e-01
1.1639e+02 5.6908e-02 6.2656e-02 5.7910e-02 6.1536e-02 1.1720e+02 4.8839e-02 5.3268e-02 5.3210e-02 5.2275e-02 1.2617e+02 9.8402e-04 4.1018e-04 9.1133e-05 2.3137e-04 1.1583e+02 1.2982e-02 1.8401e-02 1.7358e-02 1.8151e-02 1.1714e+02 8.5848e-02 8.4084e-02 9.6883e-02 9.8960e-02
1.1641e+02 5.5383e-02 6.1217e-02 5.6751e-02 6.0280e-02 1.1721e+02 4.7289e-02 5.0837e-02 5.0813e-02 4.9949e-02 1.2619e+02 9.6620e-04 3.4751e-04 1.1297e-04 1.8863e-04 1.1585e+02 1.2723e-02 1.7990e-02 1.6952e-02 1.7754e-02 1.1715e+02 8.2046e-02 7.8435e-02 9.1466e-02 9.3498e-02
1.1644e+02 5.3858e-02 5.9760e-02 5.5590e-02 5.9005e-02 1.1723e+02 4.5772e-02 4.8476e-02 4.8486e-02 4.7690e-02 1.2621e+02 9.3839e-04 2.9117e-04 1.3848e-04 1.5182e-04 1.1587e+02 1.2473e-02 1.7585e-02 1.6551e-02 1.7361e-02 1.1716e+02 7.8373e-02 7.3013e-02 8.6273e-02 8.8247e-02
1.1646e+02 5.2333e-02 5.8285e-02 5.4428e-02 5.7712e-02 1.1724e+02 4.4289e-02 4.6187e-02 4.6230e-02 4.5499e-02 1.2622e+02 9.0140e-04 2.4126e-04 1.6784e-04 1.2062e-04 1.1590e+02 1.2229e-02 1.7183e-02 1.6155e-02 1.6973e-02 1.1717e+02 7.4824e-02 6.7815e-02 8.1306e-02 8.3209e-02
1.1648e+02 5.0810e-02 5.6792e-02 5.3263e-02 5.6399e-02 1.1726e+02 4.2837e-02 4.3969e-02 4.4045e-02 4.3379e-02 1.2624e+02 8.5633e-04 1.9767e-04 2.0114e-04 9.4608e-05 1.1592e+02 1.1992e-02 1.6786e-02 1.5764e-02 1.6590e-02 1.1718e+02 7.1394e-02 6.2840e-02 7.6564e-02 7.8383e-02
1.1651e+02 4.9290e-02 5.5282e-02 5.2094e-02 5.5065e-02 1.1727e+02 4.1415e-02 4.1823e-02 4.1932e-02 4.1329e-02 1.2626e+02 8.0451e-04 1.6015e-04 2.3838e-04 7.3254e-05 1.1594e+02 1.1762e-02 1.6394e-02 1.5376e-02 1.6210e-02 1.1719e+02 6.8079e-02 5.8088e-02 7.2046e-02 7.3768e-02
1.1653e+02 4.7774e-02 5.3755e-02 5.0922e-02 5.3710e-02 1.1729e+02 4.0022e-02 3.9750e-02 3.9891e-02 3.9351e-02 1.2628e+02 7.4744e-04 1.2831e-04 2.7941e-04 5.5993e-05 1.1596e+02 1.1537e-02 1.6005e-02 1.4993e-02 1.5835e-02 1.1720e+02 6.4877e-02 5.3557e-02 6.7746e-02 6.9360e-02
1.1656e+02 4.6265e-02 5.2211e-02 4.9745e-02 5.2334e-02 1.1730e+02 3.8656e-02 3.7748e-02 3.7922e-02 3.7446e-02 1.2629e+02 6.8669e-04 1.0166e-04 3.2395e-04 4.2251e-05 1.1598e+02 1.1318e-02 1.5620e-02 1.4614e-02 1.5462e-02 1.1721e+02 6.1783e-02 4.9244e-02 6.3661e-02 6.5153e-02
1.1658e+02 4.4763e-02 5.0652e-02 4.8563e-02 5.0936e-02 1.1732e+02 3.7316e-02 3.5816e-02 3.6024e-02 3.5613e-02 1.2631e+02 6.2384e-04 7.9691e-05 3.7157e-04 3.1472e-05 1.1601e+02 1.1102e-02 1.5238e-02 1.4239e-02 1.5094e-02 1.1722e+02 5.8795e-02 4.5149e-02 5.9781e-02 6.1142e-02
1.1660e+02 4.3271e-02 4.9079e-02 4.7376e-02 4.9518e-02 1.1733e+02 3.6001e-02 3.3954e-02 3.4196e-02 3.3853e-02 1.2633e+02 5.6042e-04 6.1845e-05 4.2170e-04 2.3143e-05 1.1603e+02 1.0890e-02 1.4860e-02 1.3868e-02 1.4729e-02 1.1723e+02 5.5910e-02 4.1271e-02 5.6100e-02 5.7319e-02
1.1663e+02 4.1791e-02 4.7493e-02 4.6184e-02 4.8079e-02 1.1734e+02 3.4708e-02 3.2159e-02 3.2436e-02 3.2166e-02 1.2635e+02 4.9781e-04 4.7587e-05 4.7362e-04 1.6800e-05 1.1605e+02 1.0681e-02 1.4485e-02 1.3501e-02 1.4367e-02 1.1725e+02 5.3127e-02 3.7606e-02 5.2607e-02 5.3676e-02
1.1665e+02 4.0324e-02 4.5897e-02 4.4987e-02 4.6622e-02 1.1736e+02 3.3438e-02 3.0431e-02 3.0744e-02 3.0550e-02 1.2636e+02 4.3725e-04 3.6408e-05 5.2651e-04 1.2039e-05 1.1607e+02 1.0473e-02 1.4114e-02 1.3137e-02 1.4008e-02 1.1726e+02 5.0442e-02 3.4154e-02 4.9294e-02 5.0205e-02
1.1668e+02 3.8872e-02 4.4291e-02 4.3784e-02 4.5146e-02 1.1737e+02 3.2190e-02 2.8768e-02 2.9116e-02 2.9006e-02 1.2638e+02 3.7974e-04 2.7849e-05 5.7944e-04 8.5167e-06 1.1609e+02 1.0267e-02 1.3747e-02 1.2777e-02 1.3652e-02 1.1727e+02 4.7855e-02 3.0912e-02 4.6150e-02 4.6899e-02
1.1670e+02 3.7438e-02 4.2679e-02 4.2576e-02 4.3655e-02 1.1739e+02 3.0962e-02 2.7167e-02 2.7553e-02 2.7531e-02 1.2640e+02 3.2610e-04 2.1514e-05 6.3139e-04 5.9476e-06 1.1612e+02 1.0061e-02 1.3382e-02 1.2422e-02 1.3300e-02 1.1728e+02 4.5362e-02 2.7878e-02 4.3166e-02 4.3749e-02
1.1672e+02 3.6022e-02 4.1063e-02 4.1363e-02 4.2150e-02 1.1740e+02 2.9755e-02 2.5628e-02 2.6050e-02 2.6125e-02 1.2641e+02 2.7689e-04 1.7073e-05 6.8135e-04 4.1002e-06 1.1614e+02 9.8555e-03 1.3021e-02 1.2070e-02 1.2951e-02 1.1729e+02 4.2963e-02 2.5048e-02 4.0332e-02 4.0748e-02
1.1675e+02 3.4628e-02 3.9446e-02 4.0145e-02 4.0632e-02 1.1742e+02 2.8568e-02 2.4148e-02 2.4607e-02 2.4786e-02 1.2643e+02 2.3245e-04 1.4270e-05 7.2825e-04 2.7904e-06 1.1616e+02 9.6488e-03 1.2664e-02 1.1723e-02 1.2605e-02 1.1730e+02 4.0656e-02 2.2419e-02 3.7639e-02 3.7890e-02
1.1677e+02 3.3257e-02 3.7830e-02 3.8925e-02 3.9106e-02 1.1743e+02 2.7402e-02 2.2725e-02 2.3221e-02 2.3512e-02 1.2645e+02 1.9295e-04 1.2927e-05 7.7110e-04 1.8746e-06 1.1618e+02 9.4408e-03 1.2311e-02 1.1380e-02 1.2263e-02 1.1731e+02 3.8438e-02 1.9987e-02 3.5080e-02 3.5167e-02
1.1680e+02 3.1910e-02 3.6219e-02 3.7701e-02 3.7573e-02 1.1745e+02 2.6257e-02 2.1358e-02 2.1891e-02 2.2300e-02 1.2647e+02 1.5836e-04 1.2937e-05 8.0894e-04 1.2432e-06 1.1620e+02 9.2309e-03 1.1961e-02 1.1041e-02 1.1924e-02 1.1732e+02 3.6309e-02 1.7745e-02 3.2647e-02 3.2575e-02
1.1682e+02 3.0589e-02 3.4616e-02 3.6476e-02 3.6037e-02 1.1746e+02 2.5133e-02 2.0045e-02 2.0613e-02 2.1149e-02 1.2648e+02 1.2850e-04 1.4267e-05 8.4092e-04 8.1389e-07 1.1623e+02 9.0188e-03 1.1615e-02 1.0707e-02 1.1589e-02 1.1733e+02 3.4267e-02 1.5689e-02 3.0334e-02 3.0109e-02
1.1685e+02 2.9296e-02 3.3024e-02 3.5250e-02 3.4501e-02 1.1748e+02 2.4032e-02 1.8784e-02 1.9387e-02 2.0055e-02 1.2650e+02 1.0310e-04 1.6950e-05 8.6632e-04 5.2599e-07 1.1625e+02 8.8043e-03 1.1273e-02 1.0378e-02 1.1258e-02 1.1734e+02 3.2310e-02 1.3811e-02 2.8135e-02 2.7764e-02
1.1687e+02 2.8032e-02 3.1447e-02 3.4024e-02 3.2968e-02 1.1749e+02 2.2954e-02 1.7574e-02 1.8210e-02 1.9017e-02 1.2652e+02 8.1779e-05 2.1082e-05 8.8456e-04 3.3557e-07 1.1627e+02 8.5870e-03 1.0936e-02 1.0054e-02 1.0930e-02 1.1735e+02 3.0436e-02 1.2104e-02 2.6045e-02 2.5538e-02
1.1689e+02 2.6798e-02 2.9888e-02 3.2801e-02 3.1443e-02 1.1750e+02 2.1901e-02 1.6414e-02 1.7080e-02 1.8030e-02 1.2653e+02 6.4138e-05 2.6812e-05 8.9520e-04 2.1133e-07 1.1629e+02 8.3670e-03 1.0603e-02 9.7347e-03 1.0607e-02 1.1736e+02 2.8644e-02 1.0560e-02 2.4062e-02 2.3428e-02
1.1692e+02 2.5596e-02 2.8351e-02 3.1581e-02 2.9928e-02 1.1752e+02 2.0873e-02 1.5302e-02 1.5997e-02 1.7093e-02 1.2655e+02 4.9739e-05 3.4334e-05 8.9801e-04 1.3138e-07 1.1632e+02 8.1442e-03 1.0275e-02 9.4211e-03 1.0288e-02 1.1737e+02 2.6933e-02 9.1712e-03 2.2181e-02 2.1432e-02
1.1694e+02 2.4426e-02 2.6839e-02 3.0367e-02 2.8429e-02 1.1753e+02 1.9873e-02 1.4237e-02 1.4958e-02 1.6202e-02 1.2657e+02 3.8144e-05 4.3875e-05 8.9291e-04 8.0629e-08 1.1634e+02 7.9188e-03 9.9514e-03 9.1131e-03 9.9737e-03 1.1738e+02 2.5299e-02 7.9275e-03 2.0402e-02 1.9547e-02
1.1697e+02 2.3289e-02 2.5356e-02 2.9160e-02 2.6948e-02 1.1755e+02 1.8902e-02 1.3220e-02 1.3962e-02 1.5355e-02 1.2659e+02 2.8936e-05 5.5681e-05 8.8003e-04 4.8846e-08 1.1636e+02 7.6910e-03 9.6332e-03 8.8109e-03 9.6640e-03 1.1739e+02 2.3743e-02 6.8197e-03 1.8720e-02 1.7773e-02
1.1699e+02 2.2187e-02 2.3904e-02 2.7961e-02 2.5489e-02 1.1756e+02 1.7961e-02 1.2248e-02 1.3008e-02 1.4548e-02 1.2660e+02 2.1726e-05 6.9998e-05 8.5967e-04 2.9211e-08 1.1638e+02 7.4612e-03 9.3204e-03 8.5148e-03 9.3593e-03 1.1740e+02 2.2261e-02 5.8382e-03 1.7136e-02 1.6107e-02
1.1701e+02 2.1118e-02 2.2487e-02 2.6773e-02 2.4056e-02 1.1758e+02 1.7051e-02 1.1321e-02 1.2095e-02 1.3780e-02 1.2662e+02 1.6168e-05 8.7058e-05 8.3230e-04 1.7245e-08 1.1640e+02 7.2297e-03 9.0132e-03 8.2249e-03 9.0597e-03 1.1741e+02 2.0853e-02 4.9734e-03 1.5647e-02 1.4547e-02
1.1704e+02 2.0085e-02 2.1108e-02 2.5598e-02 2.2652e-02 1.1759e+02 1.6174e-02 1.0439e-02 1.1222e-02 1.3047e-02 1.2664e+02 1.1956e-05 1.0706e-04 7.9853e-04 1.0049e-08 1.1643e+02 6.9971e-03 8.7118e-03 7.9415e-03 8.7655e-03 1.1742e+02 1.9516e-02 4.2154e-03 1.4252e-02 1.3093e-02
1.1706e+02 1.9087e-02 1.9770e-02 2.4437e-02 2.1282e-02 1.1761e+02 1.5331e-02 9.6014e-03 1.0390e-02 1.2347e-02 1.2665e+02 8.8345e-06 1.3013e-04 7.5915e-04 5.7809e-09 1.1645e+02 6.7638e-03 8.4164e-03 7.6647e-03 8.4768e-03 1.1743e+02 1.8248e-02 3.5548e-03 1.2948e-02 1.1741e-02
1.1709e+02 1.8124e-02 1.8474e-02 2.3293e-02 1.9948e-02 1.1762e+02 1.4522e-02 8.8071e-03 9.5959e-03 1.1678e-02 1.2667e+02 6.5941e-06 1.5633e-04 7.1502e-04 3.2827e-09 1.1647e+02 6.5306e-03 8.1273e-03 7.3948e-03 8.1939e-03 1.1744e+02 1.7047e-02 2.9823e-03 1.1734e-02 1.0490e-02
1.1711e+02 1.7196e-02 1.7224e-02 2.2167e-02 1.8653e-02 1.1764e+02 1.3748e-02 8.0560e-03 8.8409e-03 1.1037e-02 1.2669e+02 5.0707e-06 1.8563e-04 6.6713e-04 1.8401e-09 1.1649e+02 6.2980e-03 7.8447e-03 7.1320e-03 7.9170e-03 1.1745e+02 1.5912e-02 2.4889e-03 1.0608e-02 9.3362e-03
1.1714e+02 1.6303e-02 1.6020e-02 2.1061e-02 1.7399e-02 1.1765e+02 1.3009e-02 7.3476e-03 8.1241e-03 1.0425e-02 1.2671e+02 4.1440e-06 2.1789e-04 6.1648e-04 1.0182e-09 1.1651e+02 6.0666e-03 7.5688e-03 6.8763e-03 7.6462e-03 1.1746e+02 1.4840e-02 2.0661e-03 9.5661e-03 8.2770e-03
1.1716e+02 1.5445e-02 1.4866e-02 1.9978e-02 1.6190e-02 1.1767e+02 1.2307e-02 6.6813e-03 7.4452e-03 9.8374e-03 1.2672e+02 3.7351e-06 2.5282e-04 5.6414e-04 5.5618e-10 1.1654e+02 5.8373e-03 7.2997e-03 6.6280e-03 7.3817e-03 1.1747e+02 1.3828e-02 1.7059e-03 8.6059e-03 7.3086e-03
1.1718e+02 1.4621e-02 1.3761e-02 1.8918e-02 1.5028e-02 1.1768e+02 1.1640e-02 6.0564e-03 6.8036e-03 9.2746e-03 1.2674e+02 3.8039e-06 2.9006e-04 5.1113e-04 2.9989e-10 1.1656e+02 5.6106e-03 7.0376e-03 6.3872e-03 7.1236e-03 1.1749e+02 1.2876e-02 1.4009e-03 7.7239e-03 6.4272e-03
1.1721e+02 1.3832e-02 1.2707e-02 1.7884e-02 1.3913e-02 1.1769e+02 1.1008e-02 5.4723e-03 6.1990e-03 8.7352e-03 1.2676e+02 4.3476e-06 3.2911e-04 4.5842e-04 1.5962e-10 1.1658e+02 5.3871e-03 6.7827e-03 6.1540e-03 6.8721e-03 1.1750e+02 1.1980e-02 1.1440e-03 6.9163e-03 5.6287e-03
1.1723e+02 1.3076e-02 1.1705e-02 1.6877e-02 1.2848e-02 1.1771e+02 1.0411e-02 4.9280e-03 5.6309e-03 8.2183e-03 1.2677e+02 5.3992e-06 3.6936e-04 4.0694e-04 8.3862e-11 1.1660e+02 5.1676e-03 6.5350e-03 5.9285e-03 6.6272e-03 1.1751e+02 1.1139e-02 9.2902e-04 6.1791e-03 4.9085e-03
1.1726e+02 1.2352e-02 1.0755e-02 1.5899e-02 1.1833e-02 1.1772e+02 9.8478e-03 4.4228e-03 5.0987e-03 7.7230e-03 1.2679e+02 7.0264e-06 4.1017e-04 3.5747e-04 4.3493e-11 1.1662e+02 4.9525e-03 6.2947e-03 5.7108e-03 6.3891e-03 1.1752e+02 1.0351e-02 7.5016e-04 5.5082e-03 4.2620e-03
1.1728e+02 1.1661e-02 9.8565e-03 1.4950e-02 1.0870e-02 1.1774e+02 9.3170e-03 3.9554e-03 4.6018e-03 7.2487e-03 1.2681e+02 9.3310e-06 4.5081e-04 3.1069e-04 2.2267e-11 1.1665e+02 4.7425e-03 6.0619e-03 5.5008e-03 6.1578e-03 1.1753e+02 9.6127e-03 6.0225e-04 4.8992e-03 3.6844e-03
1.1730e+02 1.1001e-02 9.0102e-03 1.4032e-02 9.9586e-03 1.1775e+02 8.8174e-03 3.5247e-03 4.1394e-03 6.7951e-03 1.2683e+02 1.2447e-05 4.9057e-04 2.6713e-04 1.1253e-11 1.1667e+02 4.5379e-03 5.8366e-03 5.2987e-03 5.9333e-03 1.1754e+02 8.9237e-03 4.8068e-04 4.3480e-03 3.1709e-03
1.1733e+02 1.0371e-02 8.2151e-03 1.3146e-02 9.0989e-03 1.1777e+02 8.3475e-03 3.1294e-03 3.7107e-03 6.3616e-03 1.2684e+02 1.6541e-05 5.2876e-04 2.2717e-04 5.6134e-12 1.1669e+02 4.3391e-03 5.6188e-03 5.1043e-03 5.7157e-03 1.1755e+02 8.2817e-03 3.8140e-04 3.8502e-03 2.7165e-03
1.1735e+02 9.7713e-03 7.4706e-03 1.2293e-02 8.2907e-03 1.1778e+02 7.9057e-03 2.7679e-03 3.3147e-03 5.9478e-03 1.2686e+02 2.1806e-05 5.6476e-04 1.9106e-04 2.7642e-12 1.1671e+02 4.1465e-03 5.4086e-03 4.9177e-03 5.5049e-03 1.1756e+02 7.6850e-03 3.0081e-04 3.4015e-03 2.3165e-03
1.1738e+02 9.2001e-03 6.7756e-03 1.1473e-02 7.5334e-03 1.1780e+02 7.4902e-03 2.4389e-03 2.9503e-03 5.5535e-03 1.2688e+02 2.8460e-05 5.9803e-04 1.5889e-04 1.3436e-12 1.1674e+02 3.9604e-03 5.2058e-03 4.7386e-03 5.3011e-03 1.1757e+02 7.1320e-03 2.3581e-04 2.9980e-03 1.9660e-03
1.1740e+02 8.6569e-03 6.1288e-03 1.0688e-02 6.8262e-03 1.1781e+02 7.0990e-03 2.1406e-03 2.6162e-03 5.1782e-03 1.2689e+02 3.6737e-05 6.2816e-04 1.3064e-04 6.4467e-13 1.1676e+02 3.7808e-03 5.0105e-03 4.5671e-03 5.1040e-03 1.1758e+02 6.6210e-03 1.8372e-04 2.6359e-03 1.6606e-03
1.1743e+02 8.1405e-03 5.5287e-03 9.9366e-03 6.1680e-03 1.1783e+02 6.7304e-03 1.8713e-03 2.3113e-03 4.8217e-03 1.2691e+02 4.6880e-05 6.5485e-04 1.0619e-04 3.0533e-13 1.1678e+02 3.6079e-03 4.8226e-03 4.4029e-03 4.9137e-03 1.1759e+02 6.1506e-03 1.4225e-04 2.3114e-03 1.3957e-03
1.1745e+02 7.6502e-03 4.9739e-03 9.2200e-03 5.5574e-03 1.1784e+02 6.3825e-03 1.6293e-03 2.0342e-03 4.4835e-03 1.2693e+02 5.9127e-05 6.7794e-04 8.5325e-05 1.4275e-13 1.1680e+02 3.4418e-03 4.6419e-03 4.2459e-03 4.7301e-03 1.1760e+02 5.7192e-03 1.0945e-04 2.0213e-03 1.1672e-03
1.1747e+02 7.1848e-03 4.4625e-03 8.5379e-03 4.9930e-03 1.1785e+02 6.0533e-03 1.4128e-03 1.7833e-03 4.1633e-03 1.2695e+02 7.3697e-05 6.9737e-04 6.7761e-05 6.5876e-14 1.1682e+02 3.2824e-03 4.4684e-03 4.0958e-03 4.5530e-03 1.1761e+02 5.3252e-03 8.3675e-05 1.7623e-03 9.7115e-04
1.1750e+02 6.7435e-03 3.9926e-03 7.8904e-03 4.4729e-03 1.1787e+02 5.7412e-03 1.2200e-03 1.5571e-03 3.8605e-03 1.2696e+02 9.0775e-05 7.1320e-04 5.3182e-05 3.0009e-14 1.1685e+02 3.1296e-03 4.3018e-03 3.9523e-03 4.3825e-03 1.1762e+02 4.9669e-03 6.3559e-05 1.5317e-03 8.0382e-04
1.1752e+02 6.3252e-03 3.5622e-03 7.2771e-03 3.9954e-03 1.1788e+02 5.4444e-03 1.0491e-03 1.3542e-03 3.5747e-03 1.2698e+02 1.1049e-04 7.2552e-04 4.1248e-05 1.3494e-14 1.1687e+02 2.9832e-03 4.1421e-03 3.8153e-03 4.2183e-03 1.1763e+02 4.6427e-03 4.7964e-05 1.3267e-03 6.6178e-04
1.1755e+02 5.9292e-03 3.1693e-03 6.6976e-03 3.5583e-03 1.1790e+02 5.1615e-03 8.9833e-04 1.1729e-03 3.3054e-03 1.2700e+02 1.3289e-04 7.3447e-04 3.1613e-05 5.9893e-15 1.1689e+02 2.8430e-03 3.9889e-03 3.6842e-03 4.0604e-03 1.1764e+02 4.3506e-03 3.5957e-05 1.1450e-03 5.4189e-04
1.1757e+02 5.5543e-03 2.8118e-03 6.1515e-03 3.1598e-03 1.1791e+02 4.8909e-03 7.6590e-04 1.0118e-03 3.0519e-03 1.2701e+02 1.5795e-04 7.4018e-04 2.3939e-05 2.6241e-15 1.1691e+02 2.7088e-03 3.8421e-03 3.5589e-03 3.9085e-03 1.1765e+02 4.0886e-03 2.6777e-05 9.8428e-04 4.4127e-04
1.1759e+02 5.1997e-03 2.4876e-03 5.6381e-03 2.7975e-03 1.1793e+02 4.6315e-03 6.5015e-04 8.6907e-04 2.8137e-03 1.2703e+02 1.8550e-04 7.4275e-04 1.7911e-05 1.1348e-15 1.1693e+02 2.5803e-03 3.7014e-03 3.4390e-03 3.7625e-03 1.1766e+02 3.8547e-03 1.9806e-05 8.4266e-04 3.5731e-04
1.1762e+02 4.8644e-03 2.1944e-03 5.1566e-03 2.4694e-03 1.1794e+02 4.3821e-03 5.4948e-04 7.4334e-04 2.5901e-03 1.2705e+02 2.1528e-04 7.4224e-04 1.3239e-05 4.8446e-16 1.1696e+02 2.4573e-03 3.5666e-03 3.3240e-03 3.6222e-03 1.1767e+02 3.6464e-03 1.4551e-05 7.1825e-04 2.8767e-04
1.1764e+02 4.5476e-03 1.9302e-03 4.7061e-03 2.1732e-03 1.1796e+02 4.1419e-03 4.6233e-04 6.3309e-04 2.3804e-03 1.2707e+02 2.4689e-04 7.3863e-04 9.6677e-06 2.0414e-16 1.1698e+02 2.3393e-03 3.4373e-03 3.2136e-03 3.4874e-03 1.1768e+02 3.4615e-03 1.0616e-05 6.0937e-04 2.3024e-04
1.1767e+02 4.2485e-03 1.6929e-03 4.2858e-03 1.9068e-03 1.1797e+02 3.9101e-03 3.8726e-04 5.3685e-04 2.1841e-03 1.2708e+02 2.7978e-04 7.3185e-04 6.9741e-06 8.4910e-17 1.1700e+02 2.2261e-03 3.3132e-03 3.1074e-03 3.3580e-03 1.1769e+02 3.2973e-03 7.6924e-06 5.1447e-04 1.8319e-04
1.1769e+02 3.9661e-03 1.4805e-03 3.8945e-03 1.6679e-03 1.1799e+02 3.6860e-03 3.2292e-04 4.5326e-04 2.0005e-03 1.2710e+02 3.1331e-04 7.2179e-04 4.9698e-06 3.4861e-17 1.1702e+02 2.1174e-03 3.1941e-03 3.0050e-03 3.2336e-03 1.1770e+02 3.1512e-03 5.5348e-06 4.3213e-04 1.4486e-04
1.1771e+02 3.6997e-03 1.2909e-03 3.5312e-03 1.4545e-03 1.1800e+02 3.4693e-03 2.6804e-04 3.8099e-04 1.8290e-03 1.2712e+02 3.4669e-04 7.0832e-04 3.4982e-06 1.4128e-17 1.1704e+02 2.0129e-03 3.0797e-03 2.9059e-03 3.1141e-03 1.1772e+02 3.0205e-03 3.9543e-06 3.6102e-04 1.1385e-04
1.1774e+02 3.4485e-03 1.1223e-03 3.1948e-03 1.2646e-03 1.1801e+02 3.2597e-03 2.2147e-04 3.1881e-04 1.6689e-03 1.2713e+02 3.7909e-04 6.9129e-04 2.4323e-06 5.6517e-18 1.1707e+02 1.9122e-03 2.9695e-03 2.8099e-03 2.9992e-03 1.1773e+02 2.9027e-03 2.8051e-06 2.9994e-04 8.8922e-05
1.1776e+02 3.2116e-03 9.7281e-04 2.8840e-03 1.0960e-03 1.1803e+02 3.0569e-03 1.8214e-04 2.6558e-04 1.5196e-03 1.2715e+02 4.0961e-04 6.7064e-04 1.6704e-06 2.2316e-18 1.1709e+02 1.8151e-03 2.8633e-03 2.7164e-03 2.8887e-03 1.1774e+02 2.7950e-03 1.9757e-06 2.4775e-04 6.9009e-05
1.1779e+02 2.9885e-03 8.4074e-04 2.5976e-03 9.4695e-04 1.1804e+02 2.8608e-03 1.4909e-04 2.2023e-04 1.3806e-03 1.2717e+02 4.3734e-04 6.4634e-04 1.1331e-06 8.6980e-19 1.1711e+02 1.7213e-03 2.7608e-03 2.6252e-03 2.7823e-03 1.1775e+02 2.6952e-03 1.3815e-06 2.0342e-04 5.3210e-05
1.1781e+02 2.7784e-03 7.2444e-04 2.3344e-03 8.1563e-04 1.1806e+02 2.6715e-03 1.2147e-04 1.8179e-04 1.2514e-03 1.2719e+02 4.6142e-04 6.1847e-04 7.5913e-07 3.3463e-19 1.1713e+02 1.6307e-03 2.6616e-03 2.5359e-03 2.6798e-03 1.1776e+02 2.6007e-03 9.5897e-07 1.6600e-04 4.0760e-05
1.1784e+02 2.5806e-03 6.2235e-04 2.0931e-03 7.0032e-04 1.1807e+02 2.4890e-03 9.8499e-05 1.4936e-04 1.1314e-03 1.2720e+02 4.8107e-04 5.8726e-04 5.0233e-07 1.2708e-19 1.1715e+02 1.5430e-03 2.5653e-03 2.4482e-03 2.5808e-03 1.1777e+02 2.5096e-03 6.6084e-07 1.3461e-04 3.1016e-05
1.1786e+02 2.3946e-03 5.3304e-04 1.8724e-03 5.9942e-04 1.1809e+02 2.3133e-03 7.9490e-05 1.2215e-04 1.0202e-03 1.2722e+02 4.9561e-04 5.5302e-04 3.2829e-07 4.7633e-20 1.1718e+02 1.4580e-03 2.4718e-03 2.3618e-03 2.4853e-03 1.1778e+02 2.4200e-03 4.5205e-07 1.0845e-04 2.3444e-05
1.1788e+02 2.2196e-03 4.5517e-04 1.6712e-03 5.1145e-04 1.1810e+02 2.1447e-03 6.3843e-05 9.9425e-05 9.1739e-04 1.2724e+02 5.0454e-04 5.1623e-04 2.1190e-07 1.7624e-20 1.1720e+02 1.3758e-03 2.3807e-03 2.2764e-03 2.3929e-03 1.1779e+02 2.3304e-03 3.0694e-07 8.6800e-05 1.7600e-05
1.1791e+02 2.0553e-03 3.8749e-04 1.4881e-03 4.3500e-04 1.1812e+02 1.9832e-03 5.1028e-05 8.0544e-05 8.2245e-04 1.2725e+02 5.0756e-04 4.7744e-04 1.3508e-07 6.4365e-21 1.1722e+02 1.2960e-03 2.2917e-03 2.1919e-03 2.3033e-03 1.1780e+02 2.2395e-03 2.0687e-07 6.9003e-05 1.3122e-05


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_sigma=1e-12_uncond_testing_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2x1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2x1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2x1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2x1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2x1d 942_ba_2d
1.0493e+02 1.9285e-03 2.5563e-03 2.5320e-03 2.5161e-03 1.0713e+02 5.7300e-04 2.8472e-09 4.8480e-09 3.1247e-09 1.1116e+02 4.5809e-04 6.8239e-08 6.0104e-08 8.7553e-08 1.0499e+02 1.9658e-02 1.0370e-02 1.5914e-02 1.1059e-02 1.0821e+02 1.8587e-03 1.0356e-05 1.0462e-05 1.0196e-05
1.0495e+02 2.0624e-03 2.7464e-03 2.7184e-03 2.7047e-03 1.0716e+02 6.2252e-04 4.4130e-09 7.4135e-09 4.8307e-09 1.1120e+02 4.8181e-04 1.3020e-07 1.1505e-07 1.6179e-07 1.0502e+02 2.1571e-02 1.1744e-02 1.7449e-02 1.2484e-02 1.0824e+02 2.0024e-03 1.3986e-05 1.4108e-05 1.3775e-05
1.0498e+02 2.2024e-03 2.9444e-03 2.9125e-03 2.9013e-03 1.0718e+02 6.7592e-04 6.7965e-09 1.1266e-08 7.4208e-09 1.1124e+02 5.0291e-04 2.4320e-07 2.1561e-07 2.9281e-07 1.0504e+02 2.3609e-02 1.3252e-02 1.9084e-02 1.4042e-02 1.0826e+02 2.1550e-03 1.8764e-05 1.8903e-05 1.8487e-05
1.0501e+02 2.3488e-03 3.1501e-03 3.1142e-03 3.1058e-03 1.0721e+02 7.3346e-04 1.0401e-08 1.7012e-08 1.1328e-08 1.1128e+02 5.2152e-04 4.4467e-07 3.9556e-07 5.1907e-07 1.0507e+02 2.5774e-02 1.4900e-02 2.0821e-02 1.5740e-02 1.0829e+02 2.3171e-03 2.5008e-05 2.5164e-05 2.4649e-05
1.0504e+02 2.5016e-03 3.3631e-03 3.3233e-03 3.3178e-03 1.0724e+02 7.9537e-04 1.5816e-08 2.5530e-08 1.7182e-08 1.1131e+02 5.3800e-04 7.9593e-07 7.1048e-07 9.0138e-07 1.0510e+02 2.8066e-02 1.6694e-02 2.2661e-02 1.7581e-02 1.0832e+02 2.4896e-03 3.3112e-05 3.3283e-05 3.2650e-05
1.0507e+02 2.6608e-03 3.5834e-03 3.5395e-03 3.5373e-03 1.0727e+02 8.6189e-04 2.3898e-08 3.8073e-08 2.5898e-08 1.1135e+02 5.5293e-04 1.3947e-06 1.2494e-06 1.5335e-06 1.0512e+02 3.0486e-02 1.8638e-02 2.4605e-02 1.9569e-02 1.0834e+02 2.6735e-03 4.3556e-05 4.3738e-05 4.2970e-05
1.0509e+02 2.8264e-03 3.8105e-03 3.7627e-03 3.7639e-03 1.0729e+02 9.3325e-04 3.5882e-08 5.6426e-08 3.8789e-08 1.1139e+02 5.6711e-04 2.3925e-06 2.1510e-06 2.5561e-06 1.0515e+02 3.3034e-02 2.0736e-02 2.6652e-02 2.1708e-02 1.0837e+02 2.8696e-03 5.6922e-05 5.7111e-05 5.6185e-05
1.0512e+02 2.9986e-03 4.0442e-03 3.9926e-03 3.9973e-03 1.0732e+02 1.0096e-03 5.3534e-08 8.3106e-08 5.7731e-08 1.1143e+02 5.8151e-04 4.0182e-06 3.6259e-06 4.1752e-06 1.0518e+02 3.5707e-02 2.2989e-02 2.8802e-02 2.3998e-02 1.0839e+02 3.0790e-03 7.3908e-05 7.4097e-05 7.2991e-05
1.0515e+02 3.1774e-03 4.2842e-03 4.2289e-03 4.2373e-03 1.0735e+02 1.0912e-03 7.9365e-08 1.2164e-07 8.5383e-08 1.1147e+02 5.9728e-04 6.6069e-06 5.9845e-06 6.6835e-06 1.0521e+02 3.8506e-02 2.5398e-02 3.1053e-02 2.6440e-02 1.0842e+02 3.3027e-03 9.5343e-05 9.5526e-05 9.4217e-05
1.0518e+02 3.3628e-03 4.5301e-03 4.4712e-03 4.4835e-03 1.0738e+02 1.1782e-03 1.1692e-07 1.7694e-07 1.2549e-07 1.1151e+02 6.1566e-04 1.0636e-05 9.6712e-06 1.0486e-05 1.0523e+02 4.1426e-02 2.7965e-02 3.3404e-02 2.9033e-02 1.0845e+02 3.5419e-03 1.2221e-04 1.2237e-04 1.2084e-04
1.0520e+02 3.5547e-03 4.7816e-03 4.7194e-03 4.7355e-03 1.0740e+02 1.2708e-03 1.7116e-07 2.5579e-07 1.8327e-07 1.1155e+02 6.3794e-04 1.6765e-05 1.5304e-05 1.6128e-05 1.0526e+02 4.4466e-02 3.0686e-02 3.5850e-02 3.1774e-02 1.0847e+02 3.7976e-03 1.5564e-04 1.5578e-04 1.5400e-04
1.0523e+02 3.7534e-03 5.0383e-03 4.9729e-03 4.9931e-03 1.0743e+02 1.3689e-03 2.4897e-07 3.6749e-07 2.6598e-07 1.1159e+02 6.6546e-04 2.5873e-05 2.3713e-05 2.4319e-05 1.0529e+02 4.7621e-02 3.3558e-02 3.8390e-02 3.4661e-02 1.0850e+02 4.0710e-03 1.9695e-04 1.9707e-04 1.9502e-04
1.0526e+02 3.9586e-03 5.2999e-03 5.2316e-03 5.2558e-03 1.0746e+02 1.4729e-03 3.5990e-07 5.2472e-07 3.8361e-07 1.1163e+02 6.9947e-04 3.9099e-05 3.5981e-05 3.5957e-05 1.0532e+02 5.0886e-02 3.6577e-02 4.1019e-02 3.7686e-02 1.0852e+02 4.3631e-03 2.4766e-04 2.4774e-04 2.4541e-04
1.0529e+02 4.1706e-03 5.5661e-03 5.4951e-03 5.5233e-03 1.0749e+02 1.5827e-03 5.1697e-07 7.4461e-07 5.4981e-07 1.1167e+02 7.4116e-04 5.7858e-05 5.3465e-05 5.2137e-05 1.0534e+02 5.4256e-02 3.9737e-02 4.3732e-02 4.0844e-02 1.0855e+02 4.6751e-03 3.0946e-04 3.0952e-04 3.0689e-04
1.0532e+02 4.3892e-03 5.8365e-03 5.7631e-03 5.7953e-03 1.0751e+02 1.6986e-03 7.3794e-07 1.0502e-06 7.8309e-07 1.1171e+02 7.9158e-04 8.3842e-05 7.7803e-05 7.4149e-05 1.0537e+02 5.7727e-02 4.3028e-02 4.6525e-02 4.4126e-02 1.0858e+02 5.0080e-03 3.8427e-04 3.8432e-04 3.8138e-04
1.0534e+02 4.6145e-03 6.1108e-03 6.0353e-03 6.0714e-03 1.0754e+02 1.8205e-03 1.0467e-06 1.4720e-06 1.1084e-06 1.1175e+02 8.5160e-04 1.1898e-04 1.1089e-04 1.0345e-04 1.0540e+02 6.1290e-02 4.6443e-02 4.9391e-02 4.7523e-02 1.0860e+02 5.3628e-03 4.7420e-04 4.7428e-04 4.7103e-04
1.0537e+02 4.8464e-03 6.3888e-03 6.3114e-03 6.3514e-03 1.0757e+02 1.9486e-03 1.4755e-06 2.0507e-06 1.5591e-06 1.1178e+02 9.2192e-04 1.6538e-04 1.5479e-04 1.4162e-04 1.0542e+02 6.4940e-02 4.9969e-02 5.2324e-02 5.1023e-02 1.0863e+02 5.7404e-03 5.8157e-04 5.8174e-04 5.7819e-04
1.0540e+02 5.0851e-03 6.6701e-03 6.5912e-03 6.6349e-03 1.0760e+02 2.0830e-03 2.0669e-06 2.8395e-06 2.1795e-06 1.1182e+02 1.0030e-03 2.2515e-04 2.1165e-04 1.9027e-04 1.0545e+02 6.8668e-02 5.3595e-02 5.5317e-02 5.4615e-02 1.0865e+02 6.1417e-03 7.0890e-04 7.0924e-04 7.0540e-04
1.0543e+02 5.3304e-03 6.9546e-03 6.8744e-03 6.9217e-03 1.0762e+02 2.2240e-03 2.8772e-06 3.9078e-06 3.0278e-06 1.1186e+02 1.0950e-03 3.0026e-04 2.8350e-04 2.5092e-04 1.0548e+02 7.2468e-02 5.7306e-02 5.8363e-02 5.8284e-02 1.0868e+02 6.5676e-03 8.5886e-04 8.5950e-04 8.5540e-04
1.0545e+02 5.5824e-03 7.2420e-03 7.1608e-03 7.2115e-03 1.0765e+02 2.3716e-03 3.9803e-06 5.3454e-06 4.1804e-06 1.1190e+02 1.1979e-03 3.9231e-04 3.7206e-04 3.2489e-04 1.0551e+02 7.6331e-02 6.1088e-02 6.1454e-02 6.2016e-02 1.0871e+02 7.0187e-03 1.0343e-03 1.0354e-03 1.0311e-03
1.0548e+02 5.8410e-03 7.5322e-03 7.4504e-03 7.5042e-03 1.0768e+02 2.5262e-03 5.4720e-06 7.2675e-06 5.7360e-06 1.1194e+02 1.3116e-03 5.0226e-04 4.7844e-04 4.1315e-04 1.0553e+02 8.0248e-02 6.4925e-02 6.4583e-02 6.5797e-02 1.0873e+02 7.4959e-03 1.2381e-03 1.2400e-03 1.2354e-03
1.0551e+02 6.1063e-03 7.8252e-03 7.7428e-03 7.7996e-03 1.0771e+02 2.6882e-03 7.4761e-06 9.8213e-06 7.8221e-06 1.1198e+02 1.4353e-03 6.3020e-04 6.0298e-04 5.1615e-04 1.0556e+02 8.4210e-02 6.8802e-02 6.7740e-02 6.9611e-02 1.0876e+02 7.9998e-03 1.4734e-03 1.4763e-03 1.4716e-03
1.0554e+02 6.3782e-03 8.1208e-03 8.0382e-03 8.0976e-03 1.0773e+02 2.8578e-03 1.0151e-05 1.3193e-05 1.0601e-05 1.1202e+02 1.5686e-03 7.7514e-04 7.4493e-04 6.3374e-04 1.0559e+02 8.8210e-02 7.2700e-02 7.0918e-02 7.3441e-02 1.0879e+02 8.5308e-03 1.7431e-03 1.7475e-03 1.7427e-03
1.0557e+02 6.6567e-03 8.4190e-03 8.3363e-03 8.3981e-03 1.0776e+02 3.0356e-03 1.3698e-05 1.7615e-05 1.4280e-05 1.1206e+02 1.7103e-03 9.3490e-04 9.0240e-04 7.6504e-04 1.0562e+02 9.2237e-02 7.6603e-02 7.4108e-02 7.7271e-02 1.0881e+02 9.0897e-03 2.0503e-03 2.0568e-03 2.0519e-03
1.0559e+02 6.9418e-03 8.7199e-03 8.6373e-03 8.7012e-03 1.0779e+02 3.2222e-03 1.8370e-05 2.3379e-05 1.9118e-05 1.1210e+02 1.8596e-03 1.1061e-03 1.0723e-03 9.0848e-04 1.0564e+02 9.6283e-02 8.0493e-02 7.7301e-02 8.1085e-02 1.0884e+02 9.6768e-03 2.3979e-03 2.4071e-03 2.4022e-03
1.0562e+02 7.2334e-03 9.0236e-03 8.9411e-03 9.0068e-03 1.0782e+02 3.4182e-03 2.4484e-05 3.0845e-05 2.5438e-05 1.1214e+02 2.0153e-03 1.2843e-03 1.2503e-03 1.0619e-03 1.0567e+02 1.0034e-01 8.4355e-02 8.0489e-02 8.4868e-02 1.0886e+02 1.0293e-02 2.7886e-03 2.8013e-03 2.7964e-03
1.0565e+02 7.5315e-03 9.3301e-03 9.2479e-03 9.3150e-03 1.0784e+02 3.6244e-03 3.2433e-05 4.0453e-05 3.3643e-05 1.1218e+02 2.1763e-03 1.4644e-03 1.4314e-03 1.2224e-03 1.0570e+02 1.0440e-01 8.8170e-02 8.3663e-02 8.8603e-02 1.0889e+02 1.0938e-02 3.2251e-03 3.2422e-03 3.2374e-03
1.0568e+02 7.8360e-03 9.6396e-03 9.5577e-03 9.6260e-03 1.0787e+02 3.8417e-03 4.2700e-05 5.2741e-05 4.4224e-05 1.1221e+02 2.3416e-03 1.6410e-03 1.6101e-03 1.3873e-03 1.0572e+02 1.0844e-01 9.1924e-02 8.6815e-02 9.2276e-02 1.0892e+02 1.1613e-02 3.7095e-03 3.7321e-03 3.7274e-03
1.0571e+02 8.1467e-03 9.9524e-03 9.8708e-03 9.9399e-03 1.0790e+02 4.0710e-03 5.5875e-05 6.8356e-05 5.7783e-05 1.1225e+02 2.5102e-03 1.8087e-03 1.7811e-03 1.5534e-03 1.0575e+02 1.1248e-01 9.5601e-02 8.9937e-02 9.5873e-02 1.0894e+02 1.2319e-02 4.2437e-03 4.2731e-03 4.2685e-03
1.0573e+02 8.4637e-03 1.0269e-02 1.0187e-02 1.0257e-02 1.0793e+02 4.3135e-03 7.2669e-05 8.8076e-05 7.5044e-05 1.1229e+02 2.6815e-03 1.9634e-03 1.9396e-03 1.7182e-03 1.0578e+02 1.1648e-01 9.9187e-02 9.3022e-02 9.9381e-02 1.0897e+02 1.3055e-02 4.8293e-03 4.8669e-03 4.8624e-03
1.0576e+02 8.7867e-03 1.0589e-02 1.0507e-02 1.0577e-02 1.0796e+02 4.5704e-03 9.3939e-05 1.1282e-04 9.6877e-05 1.1233e+02 2.8551e-03 2.1021e-03 2.0825e-03 1.8799e-03 1.0581e+02 1.2046e-01 1.0267e-01 9.6061e-02 1.0279e-01 1.0899e+02 1.3823e-02 5.4673e-03 5.5145e-03 5.5101e-03
1.0579e+02 9.1157e-03 1.0913e-02 1.0832e-02 1.0901e-02 1.0798e+02 4.8429e-03 1.2070e-04 1.4368e-04 1.2432e-04 1.1237e+02 3.0309e-03 2.2237e-03 2.2080e-03 2.0374e-03 1.0583e+02 1.2439e-01 1.0604e-01 9.9048e-02 1.0609e-01 1.0902e+02 1.4623e-02 6.1581e-03 6.2168e-03 6.2124e-03
1.0582e+02 9.4504e-03 1.1241e-02 1.1160e-02 1.1229e-02 1.0801e+02 5.1324e-03 1.5416e-04 1.8193e-04 1.5858e-04 1.1241e+02 3.2091e-03 2.3296e-03 2.3167e-03 2.1910e-03 1.0586e+02 1.2828e-01 1.0929e-01 1.0198e-01 1.0927e-01 1.0905e+02 1.5456e-02 6.9019e-03 6.9739e-03 6.9694e-03
1.0584e+02 9.7907e-03 1.1575e-02 1.1493e-02 1.1562e-02 1.0804e+02 5.4403e-03 1.9571e-04 2.2903e-04 2.0109e-04 1.1245e+02 3.3904e-03 2.4231e-03 2.4116e-03 2.3422e-03 1.0589e+02 1.3211e-01 1.1241e-01 1.0484e-01 1.1232e-01 1.0907e+02 1.6322e-02 7.6981e-03 7.7853e-03 7.7806e-03
1.0587e+02 1.0136e-02 1.1913e-02 1.1831e-02 1.1899e-02 1.0807e+02 5.7683e-03 2.4697e-04 2.8669e-04 2.5349e-04 1.1249e+02 3.5758e-03 2.5099e-03 2.4977e-03 2.4936e-03 1.0592e+02 1.3588e-01 1.1538e-01 1.0763e-01 1.1524e-01 1.0910e+02 1.7224e-02 8.5457e-03 8.6501e-03 8.6450e-03
1.0590e+02 1.0487e-02 1.2257e-02 1.2174e-02 1.2241e-02 1.0809e+02 6.1178e-03 3.0982e-04 3.5682e-04 3.1767e-04 1.1253e+02 3.7663e-03 2.5973e-03 2.5821e-03 2.6492e-03 1.0594e+02 1.3958e-01 1.1822e-01 1.1035e-01 1.1802e-01 1.0912e+02 1.8160e-02 9.4431e-03 9.5667e-03 9.5611e-03
1.0593e+02 1.0843e-02 1.2607e-02 1.2523e-02 1.2588e-02 1.0812e+02 6.4905e-03 3.8637e-04 4.4160e-04 3.9579e-04 1.1257e+02 3.9633e-03 2.6940e-03 2.6732e-03 2.8137e-03 1.0597e+02 1.4321e-01 1.2092e-01 1.1299e-01 1.2066e-01 1.0915e+02 1.9133e-02 1.0388e-02 1.0533e-02 1.0527e-02
1.0596e+02 1.1203e-02 1.2963e-02 1.2878e-02 1.2941e-02 1.0815e+02 6.8880e-03 4.7901e-04 5.4346e-04 4.9026e-04 1.1261e+02 4.1680e-03 2.8092e-03 2.7803e-03 2.9924e-03 1.0600e+02 1.4676e-01 1.2347e-01 1.1555e-01 1.2317e-01 1.0918e+02 2.0144e-02 1.1379e-02 1.1547e-02 1.1540e-02
1.0598e+02 1.1567e-02 1.3326e-02 1.3239e-02 1.3301e-02 1.0818e+02 7.3119e-03 5.9039e-04 6.6510e-04 6.0378e-04 1.1265e+02 4.3816e-03 2.9520e-03 2.9128e-03 3.1906e-03 1.0602e+02 1.5023e-01 1.2587e-01 1.1803e-01 1.2553e-01 1.0920e+02 2.1192e-02 1.2413e-02 1.2605e-02 1.2597e-02
1.0601e+02 1.1935e-02 1.3696e-02 1.3607e-02 1.3667e-02 1.0820e+02 7.7639e-03 7.2346e-04 8.0947e-04 7.3934e-04 1.1268e+02 4.6051e-03 3.1306e-03 3.0793e-03 3.4136e-03 1.0605e+02 1.5360e-01 1.2814e-01 1.2041e-01 1.2776e-01 1.0923e+02 2.2280e-02 1.3486e-02 1.3705e-02 1.3695e-02
1.0604e+02 1.2307e-02 1.4073e-02 1.3982e-02 1.4040e-02 1.0823e+02 8.2455e-03 8.8143e-04 9.7978e-04 9.0020e-04 1.1272e+02 4.8390e-03 3.3520e-03 3.2875e-03 3.6659e-03 1.0608e+02 1.5689e-01 1.3026e-01 1.2271e-01 1.2985e-01 1.0926e+02 2.3408e-02 1.4596e-02 1.4843e-02 1.4831e-02
1.0607e+02 1.2682e-02 1.4458e-02 1.4364e-02 1.4421e-02 1.0826e+02 8.7585e-03 1.0678e-03 1.1795e-03 1.0899e-03 1.1276e+02 5.0835e-03 3.6207e-03 3.5428e-03 3.9512e-03 1.0611e+02 1.6009e-01 1.3225e-01 1.2492e-01 1.3181e-01 1.0928e+02 2.4578e-02 1.5739e-02 1.6015e-02 1.6002e-02
1.0610e+02 1.3060e-02 1.4850e-02 1.4754e-02 1.4809e-02 1.0829e+02 9.3042e-03 1.2862e-03 1.4123e-03 1.3121e-03 1.1280e+02 5.3384e-03 3.9394e-03 3.8486e-03 4.2718e-03 1.0613e+02 1.6318e-01 1.3412e-01 1.2704e-01 1.3364e-01 1.0931e+02 2.5789e-02 1.6912e-02 1.7218e-02 1.7203e-02
1.0612e+02 1.3440e-02 1.5251e-02 1.5152e-02 1.5205e-02 1.0831e+02 9.8842e-03 1.5406e-03 1.6820e-03 1.5710e-03 1.1284e+02 5.6031e-03 4.3079e-03 4.2055e-03 4.6285e-03 1.0616e+02 1.6618e-01 1.3586e-01 1.2907e-01 1.3536e-01 1.0933e+02 2.7042e-02 1.8113e-02 1.8449e-02 1.8431e-02
1.0615e+02 1.3822e-02 1.5661e-02 1.5558e-02 1.5609e-02 1.0834e+02 1.0500e-02 1.8350e-03 1.9927e-03 1.8706e-03 1.1288e+02 5.8767e-03 4.7236e-03 4.6118e-03 5.0205e-03 1.0619e+02 1.6907e-01 1.3748e-01 1.3101e-01 1.3696e-01 1.0936e+02 2.8339e-02 1.9338e-02 1.9704e-02 1.9683e-02
1.0618e+02 1.4206e-02 1.6078e-02 1.5972e-02 1.6022e-02 1.0837e+02 1.1152e-02 2.1737e-03 2.3484e-03 2.2152e-03 1.1292e+02 6.1580e-03 5.1814e-03 5.0628e-03 5.4454e-03 1.0622e+02 1.7187e-01 1.3900e-01 1.3286e-01 1.3845e-01 1.0939e+02 2.9679e-02 2.0585e-02 2.0980e-02 2.0957e-02
1.0621e+02 1.4591e-02 1.6504e-02 1.6395e-02 1.6443e-02 1.0840e+02 1.1843e-02 2.5610e-03 2.7533e-03 2.6092e-03 1.1296e+02 6.4459e-03 5.6744e-03 5.5521e-03 5.8991e-03 1.0624e+02 1.7455e-01 1.4042e-01 1.3463e-01 1.3984e-01 1.0941e+02 3.1062e-02 2.1852e-02 2.2274e-02 2.2249e-02
1.0623e+02 1.4976e-02 1.6939e-02 1.6826e-02 1.6872e-02 1.0842e+02 1.2573e-02 3.0010e-03 3.2117e-03 3.0570e-03 1.1300e+02 6.7390e-03 6.1939e-03 6.0712e-03 6.3763e-03 1.0627e+02 1.7713e-01 1.4176e-01 1.3631e-01 1.4114e-01 1.0944e+02 3.2488e-02 2.3137e-02 2.3585e-02 2.3557e-02
1.0626e+02 1.5363e-02 1.7383e-02 1.7266e-02 1.7310e-02 1.0845e+02 1.3344e-02 3.4979e-03 3.7275e-03 3.5628e-03 1.1304e+02 7.0365e-03 6.7304e-03 6.6105e-03 6.8705e-03 1.0630e+02 1.7961e-01 1.4300e-01 1.3791e-01 1.4236e-01 1.0946e+02 3.3957e-02 2.4439e-02 2.4911e-02 2.4881e-02
1.0629e+02 1.5749e-02 1.7834e-02 1.7714e-02 1.7757e-02 1.0848e+02 1.4156e-02 4.0558e-03 4.3047e-03 4.1308e-03 1.1308e+02 7.3377e-03 7.2742e-03 7.1602e-03 7.3744e-03 1.0632e+02 1.8197e-01 1.4418e-01 1.3944e-01 1.4350e-01 1.0949e+02 3.5468e-02 2.5758e-02 2.6250e-02 2.6218e-02
1.0632e+02 1.6136e-02 1.8294e-02 1.8171e-02 1.8212e-02 1.0851e+02 1.5011e-02 4.6785e-03 4.9469e-03 4.7649e-03 1.1311e+02 7.6422e-03 7.8159e-03 7.7105e-03 7.8806e-03 1.0635e+02 1.8424e-01 1.4528e-01 1.4089e-01 1.4458e-01 1.0952e+02 3.7020e-02 2.7093e-02 2.7602e-02 2.7568e-02
1.0635e+02 1.6521e-02 1.8763e-02 1.8636e-02 1.8675e-02 1.0853e+02 1.5909e-02 5.3694e-03 5.6576e-03 5.4687e-03 1.1315e+02 7.9502e-03 8.3470e-03 8.2523e-03 8.3816e-03 1.0638e+02 1.8639e-01 1.4633e-01 1.4227e-01 1.4559e-01 1.0954e+02 3.8612e-02 2.8445e-02 2.8967e-02 2.8932e-02
1.0637e+02 1.6907e-02 1.9238e-02 1.9108e-02 1.9147e-02 1.0856e+02 1.6851e-02 6.1316e-03 6.4398e-03 6.2454e-03 1.1319e+02 8.2621e-03 8.8603e-03 8.7782e-03 8.8709e-03 1.0641e+02 1.8844e-01 1.4732e-01 1.4358e-01 1.4655e-01 1.0957e+02 4.0242e-02 2.9815e-02 3.0346e-02 3.0309e-02
1.0640e+02 1.7291e-02 1.9722e-02 1.9589e-02 1.9626e-02 1.0859e+02 1.7838e-02 6.9677e-03 7.2961e-03 7.0978e-03 1.1323e+02 8.5789e-03 9.3508e-03 9.2822e-03 9.3426e-03 1.0643e+02 1.9039e-01 1.4826e-01 1.4483e-01 1.4746e-01 1.0960e+02 4.1908e-02 3.1205e-02 3.1740e-02 3.1702e-02
1.0643e+02 1.7674e-02 2.0212e-02 2.0076e-02 2.0112e-02 1.0862e+02 1.8870e-02 7.8798e-03 8.2284e-03 8.0279e-03 1.1327e+02 8.9018e-03 9.8152e-03 9.7605e-03 9.7925e-03 1.0646e+02 1.9223e-01 1.4917e-01 1.4602e-01 1.4833e-01 1.0962e+02 4.3608e-02 3.2616e-02 3.3150e-02 3.3112e-02
1.0646e+02 1.8056e-02 2.0709e-02 2.0571e-02 2.0605e-02 1.0864e+02 1.9949e-02 8.8696e-03 9.2383e-03 9.0374e-03 1.1331e+02 9.2322e-03 1.0252e-02 1.0211e-02 1.0218e-02 1.0649e+02 1.9397e-01 1.5004e-01 1.4715e-01 1.4917e-01 1.0965e+02 4.5340e-02 3.4052e-02 3.4580e-02 3.4542e-02
1.0649e+02 1.8436e-02 2.1212e-02 2.1071e-02 2.1104e-02 1.0867e+02 2.1075e-02 9.9378e-03 1.0327e-02 1.0127e-02 1.1335e+02 9.5717e-03 1.0663e-02 1.0635e-02 1.0618e-02 1.0652e+02 1.9562e-01 1.5087e-01 1.4824e-01 1.4998e-01 1.0967e+02 4.7101e-02 3.5516e-02 3.6031e-02 3.5993e-02
1.0651e+02 1.8816e-02 2.1721e-02 2.1578e-02 2.1610e-02 1.0870e+02 2.2248e-02 1.1085e-02 1.1494e-02 1.1298e-02 1.1339e+02 9.9221e-03 1.1051e-02 1.1035e-02 1.0995e-02 1.0654e+02 1.9716e-01 1.5168e-01 1.4927e-01 1.5077e-01 1.0970e+02 4.8888e-02 3.7009e-02 3.7507e-02 3.7470e-02
1.0654e+02 1.9194e-02 2.2234e-02 2.2090e-02 2.2120e-02 1.0873e+02 2.3470e-02 1.2310e-02 1.2739e-02 1.2548e-02 1.1343e+02 1.0285e-02 1.1420e-02 1.1413e-02 1.1351e-02 1.0657e+02 1.9861e-01 1.5247e-01 1.5026e-01 1.5153e-01 1.0973e+02 5.0699e-02 3.8537e-02 3.9011e-02 3.8975e-02
1.0657e+02 1.9570e-02 2.2752e-02 2.2606e-02 2.2635e-02 1.0875e+02 2.4739e-02 1.3613e-02 1.4062e-02 1.3878e-02 1.1347e+02 1.0662e-02 1.1776e-02 1.1777e-02 1.1692e-02 1.0660e+02 1.9996e-01 1.5323e-01 1.5122e-01 1.5228e-01 1.0975e+02 5.2532e-02 4.0103e-02 4.0547e-02 4.0513e-02
1.0660e+02 1.9946e-02 2.3274e-02 2.3127e-02 2.3154e-02 1.0878e+02 2.6058e-02 1.4992e-02 1.5460e-02 1.5284e-02 1.1351e+02 1.1056e-02 1.2129e-02 1.2134e-02 1.2027e-02 1.0662e+02 2.0123e-01 1.5398e-01 1.5214e-01 1.5302e-01 1.0978e+02 5.4382e-02 4.1710e-02 4.2118e-02 4.2087e-02
1.0662e+02 2.0321e-02 2.3798e-02 2.3651e-02 2.3676e-02 1.0881e+02 2.7426e-02 1.6444e-02 1.6931e-02 1.6765e-02 1.1355e+02 1.1467e-02 1.2486e-02 1.2492e-02 1.2366e-02 1.0665e+02 2.0241e-01 1.5471e-01 1.5302e-01 1.5375e-01 1.0980e+02 5.6247e-02 4.3362e-02 4.3730e-02 4.3701e-02
1.0665e+02 2.0695e-02 2.4325e-02 2.4178e-02 2.4200e-02 1.0884e+02 2.8843e-02 1.7967e-02 1.8473e-02 1.8318e-02 1.1358e+02 1.1897e-02 1.2857e-02 1.2862e-02 1.2720e-02 1.0668e+02 2.0350e-01 1.5542e-01 1.5388e-01 1.5447e-01 1.0983e+02 5.8124e-02 4.5062e-02 4.5384e-02 4.5358e-02
1.0668e+02 2.1069e-02 2.4853e-02 2.4706e-02 2.4726e-02 1.0886e+02 3.0309e-02 1.9558e-02 2.0081e-02 1.9939e-02 1.1362e+02 1.2349e-02 1.3254e-02 1.3253e-02 1.3104e-02 1.0671e+02 2.0451e-01 1.5612e-01 1.5471e-01 1.5518e-01 1.0986e+02 6.0011e-02 4.6815e-02 4.7086e-02 4.7063e-02
1.0671e+02 2.1444e-02 2.5382e-02 2.5236e-02 2.5253e-02 1.0889e+02 3.1825e-02 2.1214e-02 2.1753e-02 2.1623e-02 1.1366e+02 1.2824e-02 1.3690e-02 1.3680e-02 1.3533e-02 1.0673e+02 2.0545e-01 1.5681e-01 1.5552e-01 1.5590e-01 1.0988e+02 6.1905e-02 4.8623e-02 4.8837e-02 4.8818e-02
1.0674e+02 2.1818e-02 2.5910e-02 2.5766e-02 2.5780e-02 1.0892e+02 3.3391e-02 2.2929e-02 2.3483e-02 2.3367e-02 1.1370e+02 1.3324e-02 1.4177e-02 1.4153e-02 1.4023e-02 1.0676e+02 2.0631e-01 1.5748e-01 1.5631e-01 1.5660e-01 1.0991e+02 6.3804e-02 5.0488e-02 5.0642e-02 5.0626e-02
1.0676e+02 2.2194e-02 2.6439e-02 2.6296e-02 2.6307e-02 1.0895e+02 3.5005e-02 2.4702e-02 2.5267e-02 2.5165e-02 1.1374e+02 1.3850e-02 1.4729e-02 1.4688e-02 1.4589e-02 1.0679e+02 2.0709e-01 1.5814e-01 1.5708e-01 1.5731e-01 1.0993e+02 6.5706e-02 5.2413e-02 5.2502e-02 5.2490e-02
1.0679e+02 2.2571e-02 2.6966e-02 2.6826e-02 2.6833e-02 1.0897e+02 3.6667e-02 2.6526e-02 2.7100e-02 2.7013e-02 1.1378e+02 1.4405e-02 1.5361e-02 1.5300e-02 1.5246e-02 1.0682e+02 2.0781e-01 1.5880e-01 1.5783e-01 1.5802e-01 1.0996e+02 6.7608e-02 5.4399e-02 5.4419e-02 5.4411e-02
1.0682e+02 2.2951e-02 2.7491e-02 2.7354e-02 2.7357e-02 1.0900e+02 3.8376e-02 2.8398e-02 2.8978e-02 2.8906e-02 1.1382e+02 1.4989e-02 1.6088e-02 1.6002e-02 1.6004e-02 1.0684e+02 2.0846e-01 1.5944e-01 1.5857e-01 1.5872e-01 1.0999e+02 6.9510e-02 5.6447e-02 5.6395e-02 5.6390e-02
1.0685e+02 2.3333e-02 2.8013e-02 2.7879e-02 2.7878e-02 1.0903e+02 4.0132e-02 3.0313e-02 3.0896e-02 3.0838e-02 1.1386e+02 1.5605e-02 1.6922e-02 1.6808e-02 1.6875e-02 1.0687e+02 2.0904e-01 1.6007e-01 1.5930e-01 1.5942e-01 1.1001e+02 7.1409e-02 5.8556e-02 5.8429e-02 5.8427e-02
1.0688e+02 2.3718e-02 2.8532e-02 2.8402e-02 2.8396e-02 1.0906e+02 4.1934e-02 3.2267e-02 3.2848e-02 3.2804e-02 1.1390e+02 1.6253e-02 1.7876e-02 1.7732e-02 1.7862e-02 1.0690e+02 2.0957e-01 1.6069e-01 1.6001e-01 1.6011e-01 1.1004e+02 7.3304e-02 6.0726e-02 6.0520e-02 6.0522e-02
1.0690e+02 2.4107e-02 2.9048e-02 2.8922e-02 2.8911e-02 1.0908e+02 4.3779e-02 3.4256e-02 3.4829e-02 3.4800e-02 1.1394e+02 1.6934e-02 1.8957e-02 1.8781e-02 1.8968e-02 1.0692e+02 2.1004e-01 1.6131e-01 1.6071e-01 1.6080e-01 1.1007e+02 7.5194e-02 6.2955e-02 6.2668e-02 6.2672e-02
1.0693e+02 2.4500e-02 2.9559e-02 2.9438e-02 2.9422e-02 1.0911e+02 4.5667e-02 3.6276e-02 3.6836e-02 3.6821e-02 1.1398e+02 1.7650e-02 2.0170e-02 1.9962e-02 2.0190e-02 1.0695e+02 2.1045e-01 1.6191e-01 1.6140e-01 1.6149e-01 1.1009e+02 7.7079e-02 6.5240e-02 6.4868e-02 6.4875e-02
1.0696e+02 2.4899e-02 3.0066e-02 2.9951e-02 2.9929e-02 1.0914e+02 4.7594e-02 3.8322e-02 3.8863e-02 3.8863e-02 1.1401e+02 1.8399e-02 2.1514e-02 2.1273e-02 2.1521e-02 1.0698e+02 2.1081e-01 1.6250e-01 1.6208e-01 1.6217e-01 1.1012e+02 7.8958e-02 6.7576e-02 6.7119e-02 6.7128e-02
1.0699e+02 2.5304e-02 3.0569e-02 3.0459e-02 3.0432e-02 1.0917e+02 4.9561e-02 4.0391e-02 4.0907e-02 4.0921e-02 1.1405e+02 1.9183e-02 2.2979e-02 2.2709e-02 2.2949e-02 1.0701e+02 2.1111e-01 1.6309e-01 1.6275e-01 1.6283e-01 1.1014e+02 8.0830e-02 6.9958e-02 6.9414e-02 6.9425e-02
1.0701e+02 2.5715e-02 3.1066e-02 3.0962e-02 3.0929e-02 1.0919e+02 5.1563e-02 4.2479e-02 4.2963e-02 4.2991e-02 1.1409e+02 2.0001e-02 2.4552e-02 2.4255e-02 2.4459e-02 1.0703e+02 2.1137e-01 1.6366e-01 1.6340e-01 1.6349e-01 1.1017e+02 8.2695e-02 7.2381e-02 7.1748e-02 7.1761e-02
1.0704e+02 2.6134e-02 3.1558e-02 3.1461e-02 3.1422e-02 1.0922e+02 5.3600e-02 4.4583e-02 4.5029e-02 4.5070e-02 1.1413e+02 2.0854e-02 2.6210e-02 2.5891e-02 2.6034e-02 1.0706e+02 2.1157e-01 1.6422e-01 1.6404e-01 1.6414e-01 1.1020e+02 8.4552e-02 7.4837e-02 7.4116e-02 7.4130e-02
1.0707e+02 2.6560e-02 3.2044e-02 3.1955e-02 3.1910e-02 1.0925e+02 5.5668e-02 4.6700e-02 4.7100e-02 4.7155e-02 1.1417e+02 2.1740e-02 2.7927e-02 2.7593e-02 2.7655e-02 1.0709e+02 2.1172e-01 1.6477e-01 1.6467e-01 1.6477e-01 1.1022e+02 8.6402e-02 7.7319e-02 7.6508e-02 7.6523e-02
1.0710e+02 2.6995e-02 3.2526e-02 3.2444e-02 3.2394e-02 1.0928e+02 5.7765e-02 4.8826e-02 4.9175e-02 4.9244e-02 1.1421e+02 2.2660e-02 2.9673e-02 2.9332e-02 2.9302e-02 1.0712e+02 2.1183e-01 1.6531e-01 1.6528e-01 1.6538e-01 1.1025e+02 8.8243e-02 7.9817e-02 7.8919e-02 7.8935e-02
1.0713e+02 2.7439e-02 3.3002e-02 3.2929e-02 3.2873e-02 1.0930e+02 5.9890e-02 5.0958e-02 5.1251e-02 5.1333e-02 1.1425e+02 2.3612e-02 3.1418e-02 3.1076e-02 3.0956e-02 1.0714e+02 2.1189e-01 1.6584e-01 1.6587e-01 1.6597e-01 1.1027e+02 9.0077e-02 8.2323e-02 8.1339e-02 8.1355e-02
1.0715e+02 2.7892e-02 3.3473e-02 3.3409e-02 3.3347e-02 1.0933e+02 6.2038e-02 5.3094e-02 5.3326e-02 5.3422e-02 1.1429e+02 2.4598e-02 3.3132e-02 3.2797e-02 3.2599e-02 1.0717e+02 2.1190e-01 1.6636e-01 1.6644e-01 1.6654e-01 1.1030e+02 9.1902e-02 8.4827e-02 8.3761e-02 8.3776e-02
1.0718e+02 2.8356e-02 3.3939e-02 3.3885e-02 3.3817e-02 1.0936e+02 6.4208e-02 5.5232e-02 5.5398e-02 5.5507e-02 1.1433e+02 2.5614e-02 3.4793e-02 3.4470e-02 3.4218e-02 1.0720e+02 2.1186e-01 1.6686e-01 1.6699e-01 1.6709e-01 1.1033e+02 9.3719e-02 8.7320e-02 8.6175e-02 8.6190e-02
1.0721e+02 2.8830e-02 3.4400e-02 3.4356e-02 3.4283e-02 1.0939e+02 6.6398e-02 5.7368e-02 5.7467e-02 5.7588e-02 1.1437e+02 2.6661e-02 3.6384e-02 3.6078e-02 3.5804e-02 1.0722e+02 2.1177e-01 1.6735e-01 1.6752e-01 1.6762e-01 1.1035e+02 9.5528e-02 8.9791e-02 8.8573e-02 8.8587e-02
1.0724e+02 2.9315e-02 3.4857e-02 3.4824e-02 3.4746e-02 1.0941e+02 6.8605e-02 5.9502e-02 5.9530e-02 5.9664e-02 1.1441e+02 2.7738e-02 3.7899e-02 3.7614e-02 3.7354e-02 1.0725e+02 2.1163e-01 1.6782e-01 1.6803e-01 1.6811e-01 1.1038e+02 9.7328e-02 9.2232e-02 9.0947e-02 9.0960e-02
1.0726e+02 2.9811e-02 3.5310e-02 3.5288e-02 3.5205e-02 1.0944e+02 7.0826e-02 6.1630e-02 6.1588e-02 6.1734e-02 1.1445e+02 2.8842e-02 3.9344e-02 3.9080e-02 3.8872e-02 1.0728e+02 2.1144e-01 1.6827e-01 1.6851e-01 1.6858e-01 1.1040e+02 9.9121e-02 9.4634e-02 9.3290e-02 9.3302e-02
1.0729e+02 3.0319e-02 3.5759e-02 3.5750e-02 3.5662e-02 1.0947e+02 7.3061e-02 6.3751e-02 6.3639e-02 6.3797e-02 1.1448e+02 2.9972e-02 4.0736e-02 4.0491e-02 4.0370e-02 1.0731e+02 2.1120e-01 1.6871e-01 1.6896e-01 1.6902e-01 1.1043e+02 1.0091e-01 9.6987e-02 9.5595e-02 9.5606e-02
1.0732e+02 3.0838e-02 3.6206e-02 3.6208e-02 3.6117e-02 1.0950e+02 7.5306e-02 6.5863e-02 6.5684e-02 6.5853e-02 1.1452e+02 3.1126e-02 4.2103e-02 4.1871e-02 4.1863e-02 1.0733e+02 2.1091e-01 1.6913e-01 1.6938e-01 1.6943e-01 1.1046e+02 1.0268e-01 9.9286e-02 9.7856e-02 9.7866e-02
1.0735e+02 3.1370e-02 3.6650e-02 3.6665e-02 3.6571e-02 1.0952e+02 7.7559e-02 6.7964e-02 6.7723e-02 6.7901e-02 1.1456e+02 3.2301e-02 4.3479e-02 4.3255e-02 4.3377e-02 1.0736e+02 2.1056e-01 1.6953e-01 1.6977e-01 1.6980e-01 1.1048e+02 1.0445e-01 1.0152e-01 1.0007e-01 1.0008e-01
1.0738e+02 3.1913e-02 3.7092e-02 3.7120e-02 3.7024e-02 1.0955e+02 7.9820e-02 7.0054e-02 6.9754e-02 6.9942e-02 1.1460e+02 3.3497e-02 4.4907e-02 4.4681e-02 4.4938e-02 1.0739e+02 2.1016e-01 1.6991e-01 1.7013e-01 1.7014e-01 1.1051e+02 1.0621e-01 1.0370e-01 1.0223e-01 1.0224e-01
1.0740e+02 3.2468e-02 3.7533e-02 3.7574e-02 3.7476e-02 1.0958e+02 8.2085e-02 7.2131e-02 7.1778e-02 7.1973e-02 1.1464e+02 3.4710e-02 4.6430e-02 4.6193e-02 4.6575e-02 1.0742e+02 2.0970e-01 1.7026e-01 1.7046e-01 1.7045e-01 1.1054e+02 1.0797e-01 1.0580e-01 1.0433e-01 1.0434e-01
1.0743e+02 3.3035e-02 3.7973e-02 3.8028e-02 3.7928e-02 1.0961e+02 8.4353e-02 7.4193e-02 7.3796e-02 7.3997e-02 1.1468e+02 3.5939e-02 4.8089e-02 4.7830e-02 4.8318e-02 1.0744e+02 2.0919e-01 1.7060e-01 1.7075e-01 1.7072e-01 1.1056e+02 1.0972e-01 1.0783e-01 1.0639e-01 1.0639e-01
1.0746e+02 3.3614e-02 3.8413e-02 3.8482e-02 3.8381e-02 1.0963e+02 8.6623e-02 7.6241e-02 7.5805e-02 7.6012e-02 1.1472e+02 3.7184e-02 4.9917e-02 4.9628e-02 5.0191e-02 1.0747e+02 2.0862e-01 1.7091e-01 1.7101e-01 1.7096e-01 1.1059e+02 1.1146e-01 1.0980e-01 1.0838e-01 1.0838e-01
1.0749e+02 3.4204e-02 3.8854e-02 3.8936e-02 3.8836e-02 1.0966e+02 8.8892e-02 7.8272e-02 7.7807e-02 7.8017e-02 1.1476e+02 3.8444e-02 5.1942e-02 5.1612e-02 5.2213e-02 1.0750e+02 2.0799e-01 1.7120e-01 1.7124e-01 1.7117e-01 1.1061e+02 1.1320e-01 1.1169e-01 1.1032e-01 1.1032e-01
1.0752e+02 3.4805e-02 3.9296e-02 3.9392e-02 3.9292e-02 1.0969e+02 9.1158e-02 8.0287e-02 7.9801e-02 8.0013e-02 1.1480e+02 3.9721e-02 5.4174e-02 5.3798e-02 5.4396e-02 1.0752e+02 2.0731e-01 1.7146e-01 1.7143e-01 1.7134e-01 1.1064e+02 1.1494e-01 1.1352e-01 1.1221e-01 1.1221e-01
1.0754e+02 3.5417e-02 3.9739e-02 3.9849e-02 3.9752e-02 1.0972e+02 9.3420e-02 8.2285e-02 8.1786e-02 8.1998e-02 1.1484e+02 4.1015e-02 5.6615e-02 5.6188e-02 5.6740e-02 1.0755e+02 2.0657e-01 1.7170e-01 1.7159e-01 1.7148e-01 1.1067e+02 1.1667e-01 1.1528e-01 1.1405e-01 1.1404e-01
1.0757e+02 3.6039e-02 4.0186e-02 4.0309e-02 4.0214e-02 1.0974e+02 9.5676e-02 8.4266e-02 8.3761e-02 8.3972e-02 1.1488e+02 4.2330e-02 5.9250e-02 5.8770e-02 5.9237e-02 1.0758e+02 2.0579e-01 1.7192e-01 1.7172e-01 1.7158e-01 1.1069e+02 1.1840e-01 1.1699e-01 1.1584e-01 1.1584e-01
1.0760e+02 3.6671e-02 4.0635e-02 4.0772e-02 4.0680e-02 1.0977e+02 9.7924e-02 8.6229e-02 8.5726e-02 8.5935e-02 1.1491e+02 4.3670e-02 6.2055e-02 6.1522e-02 6.1871e-02 1.0761e+02 2.0494e-01 1.7212e-01 1.7182e-01 1.7166e-01 1.1072e+02 1.2013e-01 1.1864e-01 1.1760e-01 1.1759e-01
1.0763e+02 3.7313e-02 4.1089e-02 4.1238e-02 4.1150e-02 1.0980e+02 1.0016e-01 8.8174e-02 8.7680e-02 8.7885e-02 1.1495e+02 4.5038e-02 6.4997e-02 6.4413e-02 6.4619e-02 1.0763e+02 2.0405e-01 1.7229e-01 1.7189e-01 1.7171e-01 1.1074e+02 1.2186e-01 1.2025e-01 1.1932e-01 1.1931e-01
1.0765e+02 3.7963e-02 4.1547e-02 4.1708e-02 4.1625e-02 1.0983e+02 1.0239e-01 9.0102e-02 8.9622e-02 8.9822e-02 1.1499e+02 4.6439e-02 6.8037e-02 6.7407e-02 6.7451e-02 1.0766e+02 2.0311e-01 1.7244e-01 1.7193e-01 1.7173e-01 1.1077e+02 1.2359e-01 1.2183e-01 1.2101e-01 1.2100e-01
1.0768e+02 3.8621e-02 4.2010e-02 4.2183e-02 4.2105e-02 1.0985e+02 1.0460e-01 9.2013e-02 9.1550e-02 9.1744e-02 1.1503e+02 4.7878e-02 7.1136e-02 7.0466e-02 7.0341e-02 1.0769e+02 2.0212e-01 1.7257e-01 1.7194e-01 1.7173e-01 1.1080e+02 1.2531e-01 1.2338e-01 1.2267e-01 1.2266e-01
1.0771e+02 3.9287e-02 4.2478e-02 4.2663e-02 4.2591e-02 1.0988e+02 1.0679e-01 9.3907e-02 9.3463e-02 9.3650e-02 1.1507e+02 4.9360e-02 7.4261e-02 7.3557e-02 7.3261e-02 1.0772e+02 2.0109e-01 1.7269e-01 1.7193e-01 1.7171e-01 1.1082e+02 1.2704e-01 1.2491e-01 1.2432e-01 1.2431e-01
1.0774e+02 3.9960e-02 4.2952e-02 4.3148e-02 4.3082e-02 1.0991e+02 1.0897e-01 9.5786e-02 9.5361e-02 9.5540e-02 1.1511e+02 5.0889e-02 7.7381e-02 7.6650e-02 7.6190e-02 1.0774e+02 2.0002e-01 1.7278e-01 1.7189e-01 1.7166e-01 1.1085e+02 1.2877e-01 1.2643e-01 1.2596e-01 1.2595e-01
1.0777e+02 4.0639e-02 4.3434e-02 4.3639e-02 4.3581e-02 1.0994e+02 1.1113e-01 9.7650e-02 9.7242e-02 9.7414e-02 1.1515e+02 5.2469e-02 8.0478e-02 7.9727e-02 7.9113e-02 1.0777e+02 1.9891e-01 1.7286e-01 1.7184e-01 1.7160e-01 1.1087e+02 1.3051e-01 1.2794e-01 1.2759e-01 1.2758e-01
1.0779e+02 4.1324e-02 4.3922e-02 4.4137e-02 4.4086e-02 1.0996e+02 1.1326e-01 9.9499e-02 9.9106e-02 9.9269e-02 1.1519e+02 5.4103e-02 8.3541e-02 8.2777e-02 8.2025e-02 1.0780e+02 1.9777e-01 1.7292e-01 1.7177e-01 1.7152e-01 1.1090e+02 1.3225e-01 1.2947e-01 1.2922e-01 1.2920e-01
1.0782e+02 4.2014e-02 4.4418e-02 4.4642e-02 4.4599e-02 1.0999e+02 1.1537e-01 1.0134e-01 1.0095e-01 1.0111e-01 1.1523e+02 5.5792e-02 8.6571e-02 8.5799e-02 8.4927e-02 1.0782e+02 1.9659e-01 1.7297e-01 1.7168e-01 1.7143e-01 1.1093e+02 1.3399e-01 1.3100e-01 1.3085e-01 1.3084e-01
1.0785e+02 4.2708e-02 4.4921e-02 4.5155e-02 4.5120e-02 1.1002e+02 1.1745e-01 1.0316e-01 1.0278e-01 1.0293e-01 1.1527e+02 5.7536e-02 8.9575e-02 8.8800e-02 8.7828e-02 1.0785e+02 1.9539e-01 1.7300e-01 1.7158e-01 1.7133e-01 1.1095e+02 1.3574e-01 1.3256e-01 1.3249e-01 1.3247e-01
1.0788e+02 4.3405e-02 4.5434e-02 4.5675e-02 4.5649e-02 1.1005e+02 1.1950e-01 1.0498e-01 1.0459e-01 1.0473e-01 1.1531e+02 5.9336e-02 9.2567e-02 9.1794e-02 9.0743e-02 1.0788e+02 1.9417e-01 1.7303e-01 1.7147e-01 1.7122e-01 1.1098e+02 1.3749e-01 1.3414e-01 1.3414e-01 1.3412e-01
1.0791e+02 4.4106e-02 4.5955e-02 4.6204e-02 4.6186e-02 1.1007e+02 1.2153e-01 1.0678e-01 1.0638e-01 1.0651e-01 1.1535e+02 6.1189e-02 9.5565e-02 9.4796e-02 9.3688e-02 1.0791e+02 1.9293e-01 1.7304e-01 1.7135e-01 1.7110e-01 1.1101e+02 1.3926e-01 1.3576e-01 1.3580e-01 1.3578e-01
1.0793e+02 4.4808e-02 4.6485e-02 4.6742e-02 4.6733e-02 1.1010e+02 1.2352e-01 1.0858e-01 1.0816e-01 1.0828e-01 1.1538e+02 6.3092e-02 9.8588e-02 9.7824e-02 9.6683e-02 1.0793e+02 1.9167e-01 1.7304e-01 1.7123e-01 1.7098e-01 1.1103e+02 1.4103e-01 1.3740e-01 1.3748e-01 1.3745e-01
1.0796e+02 4.5512e-02 4.7025e-02 4.7288e-02 4.7288e-02 1.1013e+02 1.2548e-01 1.1038e-01 1.0991e-01 1.1003e-01 1.1542e+02 6.5040e-02 1.0165e-01 1.0089e-01 9.9745e-02 1.0796e+02 1.9040e-01 1.7302e-01 1.7110e-01 1.7086e-01 1.1106e+02 1.4282e-01 1.3909e-01 1.3917e-01 1.3914e-01
1.0799e+02 4.6218e-02 4.7574e-02 4.7844e-02 4.7852e-02 1.1016e+02 1.2741e-01 1.1217e-01 1.1166e-01 1.1177e-01 1.1546e+02 6.7030e-02 1.0477e-01 1.0402e-01 1.0289e-01 1.0799e+02 1.8913e-01 1.7300e-01 1.7097e-01 1.7073e-01 1.1108e+02 1.4462e-01 1.4081e-01 1.4088e-01 1.4085e-01
1.0802e+02 4.6923e-02 4.8134e-02 4.8410e-02 4.8427e-02 1.1019e+02 1.2930e-01 1.1395e-01 1.1338e-01 1.1350e-01 1.1550e+02 6.9056e-02 1.0795e-01 1.0721e-01 1.0613e-01 1.0802e+02 1.8785e-01 1.7297e-01 1.7084e-01 1.7060e-01 1.1111e+02 1.4643e-01 1.4257e-01 1.4261e-01 1.4258e-01
1.0804e+02 4.7628e-02 4.8704e-02 4.8987e-02 4.9011e-02 1.1021e+02 1.3116e-01 1.1574e-01 1.1510e-01 1.1522e-01 1.1554e+02 7.1112e-02 1.1122e-01 1.1048e-01 1.0946e-01 1.0804e+02 1.8657e-01 1.7293e-01 1.7071e-01 1.7048e-01 1.1114e+02 1.4827e-01 1.4436e-01 1.4436e-01 1.4432e-01
1.0807e+02 4.8332e-02 4.9284e-02 4.9573e-02 4.9605e-02 1.1024e+02 1.3299e-01 1.1752e-01 1.1681e-01 1.1692e-01 1.1558e+02 7.3193e-02 1.1455e-01 1.1383e-01 1.1291e-01 1.0807e+02 1.8529e-01 1.7288e-01 1.7058e-01 1.7036e-01 1.1116e+02 1.5012e-01 1.4620e-01 1.4613e-01 1.4609e-01
1.0810e+02 4.9035e-02 4.9875e-02 5.0170e-02 5.0209e-02 1.1027e+02 1.3478e-01 1.1930e-01 1.1851e-01 1.1862e-01 1.1562e+02 7.5294e-02 1.1798e-01 1.1726e-01 1.1645e-01 1.0810e+02 1.8401e-01 1.7282e-01 1.7045e-01 1.7024e-01 1.1119e+02 1.5199e-01 1.4807e-01 1.4792e-01 1.4787e-01
1.0813e+02 4.9736e-02 5.0476e-02 5.0778e-02 5.0823e-02 1.1030e+02 1.3654e-01 1.2107e-01 1.2020e-01 1.2032e-01 1.1566e+02 7.7411e-02 1.2148e-01 1.2077e-01 1.2010e-01 1.0812e+02 1.8275e-01 1.7275e-01 1.7033e-01 1.7012e-01 1.1121e+02 1.5389e-01 1.4997e-01 1.4973e-01 1.4968e-01
1.0816e+02 5.0435e-02 5.1088e-02 5.1396e-02 5.1448e-02 1.1032e+02 1.3827e-01 1.2285e-01 1.2189e-01 1.2201e-01 1.1570e+02 7.9537e-02 1.2506e-01 1.2437e-01 1.2383e-01 1.0815e+02 1.8149e-01 1.7266e-01 1.7020e-01 1.7000e-01 1.1124e+02 1.5582e-01 1.5190e-01 1.5156e-01 1.5150e-01
1.0818e+02 5.1130e-02 5.1711e-02 5.2026e-02 5.2082e-02 1.1035e+02 1.3997e-01 1.2462e-01 1.2358e-01 1.2370e-01 1.1574e+02 8.1671e-02 1.2872e-01 1.2804e-01 1.2766e-01 1.0818e+02 1.8025e-01 1.7257e-01 1.7008e-01 1.6989e-01 1.1127e+02 1.5777e-01 1.5386e-01 1.5340e-01 1.5334e-01
1.0821e+02 5.1821e-02 5.2345e-02 5.2666e-02 5.2727e-02 1.1038e+02 1.4163e-01 1.2638e-01 1.2527e-01 1.2539e-01 1.1578e+02 8.3809e-02 1.3245e-01 1.3179e-01 1.3156e-01 1.0821e+02 1.7902e-01 1.7246e-01 1.6996e-01 1.6978e-01 1.1129e+02 1.5975e-01 1.5584e-01 1.5527e-01 1.5521e-01
1.0824e+02 5.2509e-02 5.2989e-02 5.3317e-02 5.3381e-02 1.1041e+02 1.4326e-01 1.2814e-01 1.2695e-01 1.2708e-01 1.1581e+02 8.5947e-02 1.3625e-01 1.3561e-01 1.3552e-01 1.0823e+02 1.7780e-01 1.7233e-01 1.6984e-01 1.6966e-01 1.1132e+02 1.6176e-01 1.5783e-01 1.5716e-01 1.5709e-01
1.0827e+02 5.3192e-02 5.3643e-02 5.3978e-02 5.4045e-02 1.1043e+02 1.4486e-01 1.2988e-01 1.2864e-01 1.2877e-01 1.1585e+02 8.8084e-02 1.4010e-01 1.3948e-01 1.3954e-01 1.0826e+02 1.7660e-01 1.7219e-01 1.6972e-01 1.6955e-01 1.1134e+02 1.6380e-01 1.5984e-01 1.5906e-01 1.5899e-01
1.0830e+02 5.3870e-02 5.4308e-02 5.4650e-02 5.4719e-02 1.1046e+02 1.4643e-01 1.3162e-01 1.3033e-01 1.3046e-01 1.1589e+02 9.0217e-02 1.4400e-01 1.4341e-01 1.4360e-01 1.0829e+02 1.7542e-01 1.7203e-01 1.6961e-01 1.6944e-01 1.1137e+02 1.6587e-01 1.6186e-01 1.6098e-01 1.6091e-01
1.0832e+02 5.4543e-02 5.4983e-02 5.5332e-02 5.5401e-02 1.1049e+02 1.4798e-01 1.3334e-01 1.3202e-01 1.3215e-01 1.1593e+02 9.2342e-02 1.4794e-01 1.4738e-01 1.4768e-01 1.0832e+02 1.7425e-01 1.7185e-01 1.6948e-01 1.6932e-01 1.1140e+02 1.6796e-01 1.6389e-01 1.6292e-01 1.6285e-01
1.0835e+02 5.5210e-02 5.5668e-02 5.6023e-02 5.6093e-02 1.1052e+02 1.4950e-01 1.3504e-01 1.3371e-01 1.3384e-01 1.1597e+02 9.4458e-02 1.5192e-01 1.5138e-01 1.5178e-01 1.0834e+02 1.7309e-01 1.7165e-01 1.6936e-01 1.6920e-01 1.1142e+02 1.7008e-01 1.6592e-01 1.6488e-01 1.6481e-01
1.0838e+02 5.5871e-02 5.6362e-02 5.6723e-02 5.6792e-02 1.1054e+02 1.5099e-01 1.3673e-01 1.3540e-01 1.3553e-01 1.1601e+02 9.6562e-02 1.5593e-01 1.5540e-01 1.5589e-01 1.0837e+02 1.7195e-01 1.7143e-01 1.6923e-01 1.6907e-01 1.1145e+02 1.7221e-01 1.6795e-01 1.6686e-01 1.6678e-01
1.0841e+02 5.6525e-02 5.7065e-02 5.7432e-02 5.7499e-02 1.1057e+02 1.5245e-01 1.3840e-01 1.3709e-01 1.3722e-01 1.1605e+02 9.8649e-02 1.5997e-01 1.5945e-01 1.5999e-01 1.0840e+02 1.7082e-01 1.7119e-01 1.6909e-01 1.6893e-01 1.1148e+02 1.7436e-01 1.6997e-01 1.6886e-01 1.6878e-01
1.0843e+02 5.7173e-02 5.7776e-02 5.8149e-02 5.8213e-02 1.1060e+02 1.5389e-01 1.4004e-01 1.3878e-01 1.3891e-01 1.1609e+02 1.0072e-01 1.6402e-01 1.6350e-01 1.6408e-01 1.0842e+02 1.6971e-01 1.7092e-01 1.6894e-01 1.6878e-01 1.1150e+02 1.7652e-01 1.7199e-01 1.7087e-01 1.7079e-01
1.0846e+02 5.7813e-02 5.8495e-02 5.8873e-02 5.8934e-02 1.1063e+02 1.5531e-01 1.4167e-01 1.4047e-01 1.4058e-01 1.1613e+02 1.0276e-01 1.6810e-01 1.6757e-01 1.6815e-01 1.0845e+02 1.6861e-01 1.7064e-01 1.6878e-01 1.6862e-01 1.1153e+02 1.7868e-01 1.7400e-01 1.7289e-01 1.7282e-01
1.0849e+02 5.8447e-02 5.9222e-02 5.9604e-02 5.9660e-02 1.1065e+02 1.5670e-01 1.4326e-01 1.4215e-01 1.4226e-01 1.1617e+02 1.0478e-01 1.7219e-01 1.7163e-01 1.7220e-01 1.0848e+02 1.6751e-01 1.7033e-01 1.6861e-01 1.6845e-01 1.1155e+02 1.8083e-01 1.7600e-01 1.7493e-01 1.7486e-01
1.0852e+02 5.9072e-02 5.9956e-02 6.0341e-02 6.0392e-02 1.1068e+02 1.5807e-01 1.4484e-01 1.4382e-01 1.4392e-01 1.1621e+02 1.0677e-01 1.7628e-01 1.7570e-01 1.7622e-01 1.0851e+02 1.6642e-01 1.6999e-01 1.6843e-01 1.6826e-01 1.1158e+02 1.8296e-01 1.7799e-01 1.7698e-01 1.7691e-01
1.0855e+02 5.9690e-02 6.0695e-02 6.1082e-02 6.1128e-02 1.1071e+02 1.5942e-01 1.4638e-01 1.4548e-01 1.4557e-01 1.1625e+02 1.0873e-01 1.8036e-01 1.7975e-01 1.8021e-01 1.0853e+02 1.6534e-01 1.6963e-01 1.6822e-01 1.6806e-01 1.1161e+02 1.8507e-01 1.7996e-01 1.7903e-01 1.7897e-01
1.0857e+02 6.0301e-02 6.1441e-02 6.1828e-02 6.1867e-02 1.1074e+02 1.6075e-01 1.4791e-01 1.4714e-01 1.4722e-01 1.1628e+02 1.1067e-01 1.8442e-01 1.8377e-01 1.8415e-01 1.0856e+02 1.6426e-01 1.6925e-01 1.6801e-01 1.6783e-01 1.1163e+02 1.8714e-01 1.8191e-01 1.8109e-01 1.8103e-01
1.0860e+02 6.0904e-02 6.2191e-02 6.2577e-02 6.2609e-02 1.1076e+02 1.6205e-01 1.4941e-01 1.4878e-01 1.4884e-01 1.1632e+02 1.1257e-01 1.8843e-01 1.8775e-01 1.8804e-01 1.0859e+02 1.6318e-01 1.6884e-01 1.6777e-01 1.6759e-01 1.1166e+02 1.8918e-01 1.8384e-01 1.8315e-01 1.8309e-01
1.0863e+02 6.1499e-02 6.2945e-02 6.3329e-02 6.3354e-02 1.1079e+02 1.6333e-01 1.5089e-01 1.5041e-01 1.5046e-01 1.1636e+02 1.1444e-01 1.9239e-01 1.9166e-01 1.9187e-01 1.0862e+02 1.6210e-01 1.6840e-01 1.6751e-01 1.6732e-01 1.1168e+02 1.9115e-01 1.8576e-01 1.8520e-01 1.8515e-01
1.0866e+02 6.2086e-02 6.3702e-02 6.4082e-02 6.4099e-02 1.1082e+02 1.6459e-01 1.5235e-01 1.5203e-01 1.5206e-01 1.1640e+02 1.1629e-01 1.9625e-01 1.9549e-01 1.9562e-01 1.0864e+02 1.6101e-01 1.6794e-01 1.6723e-01 1.6703e-01 1.1171e+02 1.9306e-01 1.8765e-01 1.8724e-01 1.8720e-01
1.0868e+02 6.2667e-02 6.4462e-02 6.4836e-02 6.4845e-02 1.1085e+02 1.6583e-01 1.5380e-01 1.5363e-01 1.5364e-01 1.1644e+02 1.1813e-01 2.0001e-01 1.9922e-01 1.9928e-01 1.0867e+02 1.5992e-01 1.6746e-01 1.6692e-01 1.6671e-01 1.1174e+02 1.9490e-01 1.8951e-01 1.8926e-01 1.8923e-01
1.0871e+02 6.3239e-02 6.5224e-02 6.5590e-02 6.5591e-02 1.1087e+02 1.6705e-01 1.5523e-01 1.5521e-01 1.5521e-01 1.1648e+02 1.1995e-01 2.0364e-01 2.0283e-01 2.0283e-01 1.0870e+02 1.5882e-01 1.6695e-01 1.6660e-01 1.6637e-01 1.1176e+02 1.9665e-01 1.9134e-01 1.9126e-01 1.9124e-01
1.0874e+02 6.3805e-02 6.5987e-02 6.6342e-02 6.6335e-02 1.1090e+02 1.6824e-01 1.5665e-01 1.5678e-01 1.5677e-01 1.1652e+02 1.2177e-01 2.0712e-01 2.0631e-01 2.0627e-01 1.0872e+02 1.5770e-01 1.6642e-01 1.6624e-01 1.6600e-01 1.1179e+02 1.9830e-01 1.9313e-01 1.9323e-01 1.9321e-01
1.0877e+02 6.4365e-02 6.6750e-02 6.7093e-02 6.7077e-02 1.1093e+02 1.6941e-01 1.5806e-01 1.5833e-01 1.5830e-01 1.1656e+02 1.2360e-01 2.1046e-01 2.0964e-01 2.0959e-01 1.0875e+02 1.5657e-01 1.6587e-01 1.6586e-01 1.6560e-01 1.1181e+02 1.9986e-01 1.9488e-01 1.9516e-01 1.9514e-01
1.0880e+02 6.4918e-02 6.7513e-02 6.7841e-02 6.7817e-02 1.1096e+02 1.7056e-01 1.5946e-01 1.5987e-01 1.5983e-01 1.1660e+02 1.2545e-01 2.1365e-01 2.1284e-01 2.1279e-01 1.0878e+02 1.5543e-01 1.6529e-01 1.6545e-01 1.6518e-01 1.1184e+02 2.0131e-01 1.9659e-01 1.9703e-01 1.9703e-01
1.0882e+02 6.5466e-02 6.8274e-02 6.8585e-02 6.8554e-02 1.1098e+02 1.7169e-01 1.6087e-01 1.6139e-01 1.6133e-01 1.1664e+02 1.2733e-01 2.1669e-01 2.1591e-01 2.1587e-01 1.0881e+02 1.5427e-01 1.6469e-01 1.6500e-01 1.6472e-01 1.1187e+02 2.0264e-01 1.9825e-01 1.9886e-01 1.9886e-01
1.0885e+02 6.6008e-02 6.9034e-02 6.9325e-02 6.9286e-02 1.1101e+02 1.7279e-01 1.6227e-01 1.6289e-01 1.6282e-01 1.1668e+02 1.2926e-01 2.1961e-01 2.1886e-01 2.1885e-01 1.0883e+02 1.5309e-01 1.6407e-01 1.6453e-01 1.6423e-01 1.1189e+02 2.0386e-01 1.9986e-01 2.0061e-01 2.0062e-01
1.0888e+02 6.6545e-02 6.9791e-02 7.0060e-02 7.0014e-02 1.1104e+02 1.7387e-01 1.6367e-01 1.6437e-01 1.6430e-01 1.1671e+02 1.3124e-01 2.2242e-01 2.2171e-01 2.2173e-01 1.0886e+02 1.5190e-01 1.6343e-01 1.6403e-01 1.6372e-01 1.1192e+02 2.0496e-01 2.0140e-01 2.0230e-01 2.0231e-01
1.0891e+02 6.7078e-02 7.0545e-02 7.0789e-02 7.0737e-02 1.1107e+02 1.7492e-01 1.6507e-01 1.6584e-01 1.6576e-01 1.1675e+02 1.3330e-01 2.2513e-01 2.2447e-01 2.2453e-01 1.0889e+02 1.5068e-01 1.6276e-01 1.6350e-01 1.6317e-01 1.1195e+02 2.0593e-01 2.0288e-01 2.0390e-01 2.0392e-01
1.0894e+02 6.7608e-02 7.1295e-02 7.1512e-02 7.1454e-02 1.1109e+02 1.7594e-01 1.6647e-01 1.6729e-01 1.6720e-01 1.1679e+02 1.3546e-01 2.2778e-01 2.2717e-01 2.2726e-01 1.0892e+02 1.4944e-01 1.6208e-01 1.6294e-01 1.6259e-01 1.1197e+02 2.0678e-01 2.0429e-01 2.0542e-01 2.0544e-01
1.0896e+02 6.8135e-02 7.2040e-02 7.2228e-02 7.2165e-02 1.1112e+02 1.7694e-01 1.6788e-01 1.6873e-01 1.6863e-01 1.1683e+02 1.3772e-01 2.3037e-01 2.2983e-01 2.2995e-01 1.0894e+02 1.4819e-01 1.6138e-01 1.6235e-01 1.6197e-01 1.1200e+02 2.0750e-01 2.0561e-01 2.0684e-01 2.0687e-01
1.0899e+02 6.8659e-02 7.2780e-02 7.2937e-02 7.2869e-02 1.1115e+02 1.7790e-01 1.6929e-01 1.7014e-01 1.7005e-01 1.1687e+02 1.4011e-01 2.3294e-01 2.3245e-01 2.3259e-01 1.0897e+02 1.4691e-01 1.6065e-01 1.6172e-01 1.6133e-01 1.1202e+02 2.0811e-01 2.0686e-01 2.0816e-01 2.0819e-01
1.0902e+02 6.9181e-02 7.3515e-02 7.3638e-02 7.3566e-02 1.1118e+02 1.7884e-01 1.7070e-01 1.7154e-01 1.7145e-01 1.1691e+02 1.4264e-01 2.3548e-01 2.3504e-01 2.3521e-01 1.0900e+02 1.4562e-01 1.5991e-01 1.6107e-01 1.6066e-01 1.1205e+02 2.0860e-01 2.0803e-01 2.0938e-01 2.0942e-01
1.0905e+02 6.9702e-02 7.4243e-02 7.4331e-02 7.4255e-02 1.1120e+02 1.7975e-01 1.7210e-01 1.7292e-01 1.7283e-01 1.1695e+02 1.4533e-01 2.3801e-01 2.3762e-01 2.3780e-01 1.0903e+02 1.4430e-01 1.5915e-01 1.6038e-01 1.5996e-01 1.1208e+02 2.0897e-01 2.0910e-01 2.1050e-01 2.1053e-01
1.0907e+02 7.0223e-02 7.4965e-02 7.5015e-02 7.4937e-02 1.1123e+02 1.8062e-01 1.7350e-01 1.7428e-01 1.7419e-01 1.1699e+02 1.4818e-01 2.4053e-01 2.4017e-01 2.4036e-01 1.0905e+02 1.4298e-01 1.5838e-01 1.5966e-01 1.5922e-01 1.1210e+02 2.0925e-01 2.1009e-01 2.1150e-01 2.1154e-01
1.0910e+02 7.0744e-02 7.5680e-02 7.5690e-02 7.5611e-02 1.1126e+02 1.8145e-01 1.7490e-01 1.7562e-01 1.7553e-01 1.1703e+02 1.5121e-01 2.4303e-01 2.4270e-01 2.4289e-01 1.0908e+02 1.4163e-01 1.5759e-01 1.5892e-01 1.5846e-01 1.1213e+02 2.0942e-01 2.1098e-01 2.1239e-01 2.1243e-01
1.0913e+02 7.1266e-02 7.6388e-02 7.6357e-02 7.6276e-02 1.1129e+02 1.8226e-01 1.7628e-01 1.7694e-01 1.7685e-01 1.1707e+02 1.5441e-01 2.4549e-01 2.4518e-01 2.4536e-01 1.0911e+02 1.4028e-01 1.5678e-01 1.5815e-01 1.5767e-01 1.1215e+02 2.0950e-01 2.1178e-01 2.1318e-01 2.1322e-01
1.0916e+02 7.1789e-02 7.7088e-02 7.7014e-02 7.6933e-02 1.1131e+02 1.8302e-01 1.7765e-01 1.7823e-01 1.7815e-01 1.1711e+02 1.5779e-01 2.4791e-01 2.4760e-01 2.4778e-01 1.0913e+02 1.3891e-01 1.5595e-01 1.5735e-01 1.5686e-01 1.1218e+02 2.0950e-01 2.1249e-01 2.1386e-01 2.1390e-01
1.0919e+02 7.2313e-02 7.7781e-02 7.7662e-02 7.7582e-02 1.1134e+02 1.8375e-01 1.7901e-01 1.7951e-01 1.7943e-01 1.1715e+02 1.6132e-01 2.5026e-01 2.4994e-01 2.5011e-01 1.0916e+02 1.3754e-01 1.5511e-01 1.5652e-01 1.5602e-01 1.1221e+02 2.0942e-01 2.1312e-01 2.1443e-01 2.1447e-01
1.0921e+02 7.2840e-02 7.8465e-02 7.8301e-02 7.8222e-02 1.1137e+02 1.8444e-01 1.8034e-01 1.8075e-01 1.8069e-01 1.1718e+02 1.6499e-01 2.5251e-01 2.5219e-01 2.5235e-01 1.0919e+02 1.3616e-01 1.5426e-01 1.5567e-01 1.5516e-01 1.1223e+02 2.0928e-01 2.1365e-01 2.1491e-01 2.1494e-01
1.0924e+02 7.3369e-02 7.9141e-02 7.8931e-02 7.8854e-02 1.1140e+02 1.8508e-01 1.8165e-01 1.8198e-01 1.8191e-01 1.1722e+02 1.6879e-01 2.5465e-01 2.5432e-01 2.5446e-01 1.0922e+02 1.3478e-01 1.5339e-01 1.5480e-01 1.5428e-01 1.1226e+02 2.0908e-01 2.1411e-01 2.1529e-01 2.1532e-01
1.0927e+02 7.3902e-02 7.9809e-02 7.9551e-02 7.9477e-02 1.1142e+02 1.8569e-01 1.8294e-01 1.8317e-01 1.8312e-01 1.1726e+02 1.7266e-01 2.5666e-01 2.5631e-01 2.5644e-01 1.0924e+02 1.3340e-01 1.5252e-01 1.5391e-01 1.5338e-01 1.1228e+02 2.0883e-01 2.1448e-01 2.1558e-01 2.1562e-01
1.0930e+02 7.4438e-02 8.0468e-02 8.0163e-02 8.0091e-02 1.1145e+02 1.8626e-01 1.8419e-01 1.8434e-01 1.8429e-01 1.1730e+02 1.7659e-01 2.5850e-01 2.5814e-01 2.5826e-01 1.0927e+02 1.3203e-01 1.5163e-01 1.5300e-01 1.5246e-01 1.1231e+02 2.0854e-01 2.1479e-01 2.1579e-01 2.1583e-01
1.0933e+02 7.4978e-02 8.1118e-02 8.0766e-02 8.0698e-02 1.1148e+02 1.8678e-01 1.8541e-01 1.8548e-01 1.8543e-01 1.1734e+02 1.8053e-01 2.6016e-01 2.5980e-01 2.5992e-01 1.0930e+02 1.3067e-01 1.5073e-01 1.5207e-01 1.5152e-01 1.1234e+02 2.0822e-01 2.1503e-01 2.1593e-01 2.1596e-01
1.0935e+02 7.5521e-02 8.1760e-02 8.1360e-02 8.1296e-02 1.1151e+02 1.8727e-01 1.8660e-01 1.8658e-01 1.8654e-01 1.1738e+02 1.8444e-01 2.6163e-01 2.6128e-01 2.6140e-01 1.0933e+02 1.2931e-01 1.4982e-01 1.5113e-01 1.5057e-01 1.1236e+02 2.0787e-01 2.1521e-01 2.1600e-01 2.1603e-01
1.0938e+02 7.6069e-02 8.2394e-02 8.1946e-02 8.1886e-02 1.1153e+02 1.8771e-01 1.8774e-01 1.8766e-01 1.8762e-01 1.1742e+02 1.8829e-01 2.6289e-01 2.6255e-01 2.6268e-01 1.0935e+02 1.2797e-01 1.4891e-01 1.5017e-01 1.4961e-01 1.1239e+02 2.0751e-01 2.1534e-01 2.1601e-01 2.1605e-01
1.0941e+02 7.6622e-02 8.3019e-02 8.2525e-02 8.2469e-02 1.1156e+02 1.8811e-01 1.8885e-01 1.8870e-01 1.8867e-01 1.1746e+02 1.9205e-01 2.6392e-01 2.6362e-01 2.6376e-01 1.0938e+02 1.2665e-01 1.4798e-01 1.4920e-01 1.4864e-01 1.1242e+02 2.0712e-01 2.1542e-01 2.1598e-01 2.1601e-01
1.0944e+02 7.7179e-02 8.3635e-02 8.3096e-02 8.3045e-02 1.1159e+02 1.8847e-01 1.8992e-01 1.8971e-01 1.8968e-01 1.1750e+02 1.9570e-01 2.6470e-01 2.6445e-01 2.6461e-01 1.0941e+02 1.2535e-01 1.4706e-01 1.4823e-01 1.4766e-01 1.1244e+02 2.0672e-01 2.1546e-01 2.1590e-01 2.1594e-01
1.0946e+02 7.7740e-02 8.4244e-02 8.3660e-02 8.3613e-02 1.1162e+02 1.8880e-01 1.9094e-01 1.9068e-01 1.9065e-01 1.1754e+02 1.9921e-01 2.6522e-01 2.6503e-01 2.6522e-01 1.0943e+02 1.2407e-01 1.4613e-01 1.4725e-01 1.4667e-01 1.1247e+02 2.0632e-01 2.1547e-01 2.1580e-01 2.1583e-01
1.0949e+02 7.8306e-02 8.4844e-02 8.4218e-02 8.4176e-02 1.1164e+02 1.8908e-01 1.9191e-01 1.9161e-01 1.9158e-01 1.1758e+02 2.0257e-01 2.6546e-01 2.6534e-01 2.6558e-01 1.0946e+02 1.2282e-01 1.4519e-01 1.4626e-01 1.4568e-01 1.1249e+02 2.0590e-01 2.1545e-01 2.1566e-01 2.1569e-01
1.0952e+02 7.8876e-02 8.5437e-02 8.4770e-02 8.4732e-02 1.1167e+02 1.8932e-01 1.9284e-01 1.9250e-01 1.9247e-01 1.1761e+02 2.0580e-01 2.6540e-01 2.6536e-01 2.6565e-01 1.0949e+02 1.2159e-01 1.4426e-01 1.4527e-01 1.4469e-01 1.1252e+02 2.0548e-01 2.1541e-01 2.1551e-01 2.1554e-01
1.0955e+02 7.9451e-02 8.6022e-02 8.5317e-02 8.5283e-02 1.1170e+02 1.8953e-01 1.9372e-01 1.9335e-01 1.9332e-01 1.1765e+02 2.0891e-01 2.6501e-01 2.6507e-01 2.6541e-01 1.0952e+02 1.2039e-01 1.4332e-01 1.4427e-01 1.4369e-01 1.1255e+02 2.0504e-01 2.1535e-01 2.1535e-01 2.1538e-01
1.0958e+02 8.0030e-02 8.6600e-02 8.5859e-02 8.5830e-02 1.1173e+02 1.8970e-01 1.9455e-01 1.9416e-01 1.9413e-01 1.1769e+02 2.1190e-01 2.6429e-01 2.6445e-01 2.6485e-01 1.0954e+02 1.1922e-01 1.4238e-01 1.4328e-01 1.4270e-01 1.1257e+02 2.0460e-01 2.1528e-01 2.1517e-01 2.1521e-01
1.0960e+02 8.0614e-02 8.7171e-02 8.6397e-02 8.6372e-02 1.1175e+02 1.8984e-01 1.9533e-01 1.9491e-01 1.9488e-01 1.1773e+02 2.1480e-01 2.6324e-01 2.6350e-01 2.6396e-01 1.0957e+02 1.1808e-01 1.4145e-01 1.4229e-01 1.4171e-01 1.1260e+02 2.0414e-01 2.1520e-01 2.1500e-01 2.1503e-01
1.0963e+02 8.1201e-02 8.7735e-02 8.6932e-02 8.6910e-02 1.1178e+02 1.8994e-01 1.9605e-01 1.9562e-01 1.9559e-01 1.1777e+02 2.1764e-01 2.6186e-01 2.6222e-01 2.6274e-01 1.0960e+02 1.1696e-01 1.4051e-01 1.4130e-01 1.4072e-01 1.1262e+02 2.0367e-01 2.1512e-01 2.1483e-01 2.1486e-01
1.0966e+02 8.1792e-02 8.8293e-02 8.7465e-02 8.7445e-02 1.1181e+02 1.9001e-01 1.9672e-01 1.9627e-01 1.9625e-01 1.1781e+02 2.2044e-01 2.6016e-01 2.6061e-01 2.6119e-01 1.0963e+02 1.1588e-01 1.3958e-01 1.4031e-01 1.3973e-01 1.1265e+02 2.0317e-01 2.1502e-01 2.1465e-01 2.1468e-01
1.0969e+02 8.2387e-02 8.8846e-02 8.7995e-02 8.7978e-02 1.1184e+02 1.9005e-01 1.9733e-01 1.9687e-01 1.9684e-01 1.1785e+02 2.2324e-01 2.5817e-01 2.5870e-01 2.5934e-01 1.0965e+02 1.1482e-01 1.3865e-01 1.3933e-01 1.3874e-01 1.1268e+02 2.0265e-01 2.1493e-01 2.1449e-01 2.1452e-01
1.0972e+02 8.2984e-02 8.9393e-02 8.8524e-02 8.8510e-02 1.1186e+02 1.9006e-01 1.9787e-01 1.9742e-01 1.9739e-01 1.1789e+02 2.2604e-01 2.5594e-01 2.5654e-01 2.5722e-01 1.0968e+02 1.1379e-01 1.3772e-01 1.3835e-01 1.3776e-01 1.1270e+02 2.0209e-01 2.1482e-01 2.1433e-01 2.1436e-01
1.0974e+02 8.3585e-02 8.9935e-02 8.9053e-02 8.9040e-02 1.1189e+02 1.9004e-01 1.9836e-01 1.9790e-01 1.9787e-01 1.1793e+02 2.2885e-01 2.5350e-01 2.5415e-01 2.5487e-01 1.0971e+02 1.1278e-01 1.3680e-01 1.3738e-01 1.3679e-01 1.1273e+02 2.0150e-01 2.1471e-01 2.1417e-01 2.1420e-01
1.0977e+02 8.4188e-02 9.0472e-02 8.9582e-02 8.9571e-02 1.1192e+02 1.8999e-01 1.9878e-01 1.9833e-01 1.9829e-01 1.1797e+02 2.3169e-01 2.5091e-01 2.5159e-01 2.5234e-01 1.0973e+02 1.1180e-01 1.3588e-01 1.3641e-01 1.3581e-01 1.1275e+02 2.0087e-01 2.1459e-01 2.1401e-01 2.1404e-01
1.0980e+02 8.4793e-02 9.1006e-02 9.0111e-02 9.0101e-02 1.1195e+02 1.8991e-01 1.9914e-01 1.9869e-01 1.9865e-01 1.1801e+02 2.3454e-01 2.4821e-01 2.4891e-01 2.4968e-01 1.0976e+02 1.1083e-01 1.3497e-01 1.3545e-01 1.3485e-01 1.1278e+02 2.0019e-01 2.1445e-01 2.1386e-01 2.1389e-01
1.0983e+02 8.5399e-02 9.1536e-02 9.0642e-02 9.0632e-02 1.1197e+02 1.8981e-01 1.9943e-01 1.9898e-01 1.9895e-01 1.1805e+02 2.3740e-01 2.4545e-01 2.4616e-01 2.4693e-01 1.0979e+02 1.0989e-01 1.3405e-01 1.3449e-01 1.3388e-01 1.1281e+02 1.9947e-01 2.1430e-01 2.1370e-01 2.1373e-01
1.0985e+02 8.6007e-02 9.2063e-02 9.1175e-02 9.1165e-02 1.1200e+02 1.8968e-01 1.9966e-01 1.9922e-01 1.9918e-01 1.1808e+02 2.4022e-01 2.4267e-01 2.4337e-01 2.4415e-01 1.0982e+02 1.0895e-01 1.3314e-01 1.3354e-01 1.3293e-01 1.1283e+02 1.9869e-01 2.1413e-01 2.1354e-01 2.1356e-01
1.0988e+02 8.6615e-02 9.2588e-02 9.1711e-02 9.1701e-02 1.1203e+02 1.8952e-01 1.9981e-01 1.9939e-01 1.9935e-01 1.1812e+02 2.4299e-01 2.3990e-01 2.4059e-01 2.4136e-01 1.0984e+02 1.0804e-01 1.3223e-01 1.3258e-01 1.3197e-01 1.1286e+02 1.9787e-01 2.1394e-01 2.1336e-01 2.1339e-01
1.0991e+02 8.7223e-02 9.3111e-02 9.2249e-02 9.2238e-02 1.1206e+02 1.8935e-01 1.9990e-01 1.9949e-01 1.9946e-01 1.1816e+02 2.4566e-01 2.3718e-01 2.3784e-01 2.3861e-01 1.0987e+02 1.0713e-01 1.3132e-01 1.3163e-01 1.3101e-01 1.1289e+02 1.9698e-01 2.1371e-01 2.1317e-01 2.1319e-01
1.0994e+02 8.7831e-02 9.3632e-02 9.2791e-02 9.2780e-02 1.1208e+02 1.8914e-01 1.9992e-01 1.9954e-01 1.9950e-01 1.1820e+02 2.4819e-01 2.3452e-01 2.3515e-01 2.3591e-01 1.0990e+02 1.0622e-01 1.3041e-01 1.3069e-01 1.3006e-01 1.1291e+02 1.9605e-01 2.1346e-01 2.1295e-01 2.1298e-01
1.0997e+02 8.8437e-02 9.4153e-02 9.3337e-02 9.3324e-02 1.1211e+02 1.8891e-01 1.9988e-01 1.9952e-01 1.9948e-01 1.1824e+02 2.5056e-01 2.3193e-01 2.3253e-01 2.3328e-01 1.0993e+02 1.0532e-01 1.2950e-01 1.2974e-01 1.2911e-01 1.1294e+02 1.9507e-01 2.1316e-01 2.1271e-01 2.1274e-01
1.0999e+02 8.9043e-02 9.4672e-02 9.3888e-02 9.3873e-02 1.1214e+02 1.8866e-01 1.9977e-01 1.9945e-01 1.9941e-01 1.1828e+02 2.5272e-01 2.2942e-01 2.2999e-01 2.3072e-01 1.0995e+02 1.0442e-01 1.2859e-01 1.2879e-01 1.2816e-01 1.1296e+02 1.9403e-01 2.1282e-01 2.1244e-01 2.1246e-01
1.1002e+02 8.9646e-02 9.5192e-02 9.4442e-02 9.4426e-02 1.1217e+02 1.8838e-01 1.9960e-01 1.9932e-01 1.9928e-01 1.1832e+02 2.5464e-01 2.2701e-01 2.2754e-01 2.2826e-01 1.0998e+02 1.0352e-01 1.2768e-01 1.2784e-01 1.2720e-01 1.1299e+02 1.9295e-01 2.1244e-01 2.1213e-01 2.1215e-01
1.1005e+02 9.0246e-02 9.5712e-02 9.5002e-02 9.4984e-02 1.1219e+02 1.8808e-01 1.9938e-01 1.9915e-01 1.9910e-01 1.1836e+02 2.5630e-01 2.2470e-01 2.2519e-01 2.2588e-01 1.1001e+02 1.0262e-01 1.2676e-01 1.2689e-01 1.2625e-01 1.1302e+02 1.9183e-01 2.1201e-01 2.1178e-01 2.1180e-01
1.1008e+02 9.0843e-02 9.6233e-02 9.5566e-02 9.5546e-02 1.1222e+02 1.8775e-01 1.9910e-01 1.9892e-01 1.9888e-01 1.1840e+02 2.5769e-01 2.2249e-01 2.2295e-01 2.2359e-01 1.1003e+02 1.0171e-01 1.2584e-01 1.2593e-01 1.2529e-01 1.1304e+02 1.9068e-01 2.1153e-01 2.1139e-01 2.1141e-01
1.1011e+02 9.1436e-02 9.6754e-02 9.6136e-02 9.6114e-02 1.1225e+02 1.8740e-01 1.9877e-01 1.9865e-01 1.9861e-01 1.1844e+02 2.5878e-01 2.2038e-01 2.2081e-01 2.2140e-01 1.1006e+02 1.0079e-01 1.2491e-01 1.2497e-01 1.2432e-01 1.1307e+02 1.8950e-01 2.1099e-01 2.1095e-01 2.1097e-01
1.1013e+02 9.2025e-02 9.7277e-02 9.6710e-02 9.6686e-02 1.1228e+02 1.8703e-01 1.9839e-01 1.9834e-01 1.9830e-01 1.1848e+02 2.5959e-01 2.1839e-01 2.1879e-01 2.1931e-01 1.1009e+02 9.9863e-02 1.2398e-01 1.2400e-01 1.2335e-01 1.1309e+02 1.8829e-01 2.1041e-01 2.1047e-01 2.1048e-01
1.1016e+02 9.2609e-02 9.7802e-02 9.7289e-02 9.7264e-02 1.1230e+02 1.8662e-01 1.9798e-01 1.9800e-01 1.9795e-01 1.1851e+02 2.6012e-01 2.1651e-01 2.1688e-01 2.1733e-01 1.1012e+02 9.8926e-02 1.2303e-01 1.2302e-01 1.2237e-01 1.1312e+02 1.8707e-01 2.0978e-01 2.0993e-01 2.0994e-01
1.1019e+02 9.3187e-02 9.8328e-02 9.7874e-02 9.7847e-02 1.1233e+02 1.8620e-01 1.9753e-01 1.9763e-01 1.9758e-01 1.1855e+02 2.6039e-01 2.1474e-01 2.1508e-01 2.1545e-01 1.1014e+02 9.7979e-02 1.2208e-01 1.2203e-01 1.2138e-01 1.1315e+02 1.8585e-01 2.0910e-01 2.0935e-01 2.0935e-01
1.1022e+02 9.3759e-02 9.8856e-02 9.8463e-02 9.8434e-02 1.1236e+02 1.8574e-01 1.9706e-01 1.9723e-01 1.9719e-01 1.1859e+02 2.6040e-01 2.1307e-01 2.1340e-01 2.1367e-01 1.1017e+02 9.7021e-02 1.2112e-01 1.2104e-01 1.2039e-01 1.1317e+02 1.8462e-01 2.0837e-01 2.0871e-01 2.0872e-01
1.1024e+02 9.4324e-02 9.9387e-02 9.9056e-02 9.9026e-02 1.1239e+02 1.8526e-01 1.9656e-01 1.9682e-01 1.9677e-01 1.1863e+02 2.6019e-01 2.1149e-01 2.1180e-01 2.1198e-01 1.1020e+02 9.6051e-02 1.2014e-01 1.2003e-01 1.1938e-01 1.1320e+02 1.8340e-01 2.0761e-01 2.0804e-01 2.0804e-01
1.1027e+02 9.4882e-02 9.9919e-02 9.9654e-02 9.9622e-02 1.1242e+02 1.8475e-01 1.9605e-01 1.9639e-01 1.9634e-01 1.1867e+02 2.5977e-01 2.0999e-01 2.1029e-01 2.1038e-01 1.1023e+02 9.5071e-02 1.1916e-01 1.1901e-01 1.1836e-01 1.1323e+02 1.8219e-01 2.0680e-01 2.0731e-01 2.0731e-01
1.1030e+02 9.5433e-02 1.0045e-01 1.0025e-01 1.0022e-01 1.1244e+02 1.8420e-01 1.9553e-01 1.9595e-01 1.9590e-01 1.1871e+02 2.5917e-01 2.0853e-01 2.0882e-01 2.0883e-01 1.1025e+02 9.4081e-02 1.1816e-01 1.1798e-01 1.1733e-01 1.1325e+02 1.8100e-01 2.0597e-01 2.0655e-01 2.0655e-01
1.1033e+02 9.5977e-02 1.0099e-01 1.0086e-01 1.0083e-01 1.1247e+02 1.8363e-01 1.9501e-01 1.9550e-01 1.9545e-01 1.1875e+02 2.5840e-01 2.0707e-01 2.0736e-01 2.0729e-01 1.1028e+02 9.3082e-02 1.1715e-01 1.1694e-01 1.1629e-01 1.1328e+02 1.7984e-01 2.0510e-01 2.0576e-01 2.0575e-01
1.1036e+02 9.6512e-02 1.0153e-01 1.0147e-01 1.0143e-01 1.1250e+02 1.8302e-01 1.9449e-01 1.9505e-01 1.9500e-01 1.1879e+02 2.5748e-01 2.0556e-01 2.0586e-01 2.0572e-01 1.1031e+02 9.2074e-02 1.1612e-01 1.1588e-01 1.1524e-01 1.1330e+02 1.7871e-01 2.0422e-01 2.0493e-01 2.0492e-01
1.1038e+02 9.7039e-02 1.0207e-01 1.0208e-01 1.0204e-01 1.1253e+02 1.8239e-01 1.9397e-01 1.9460e-01 1.9455e-01 1.1883e+02 2.5642e-01 2.0395e-01 2.0427e-01 2.0407e-01 1.1033e+02 9.1059e-02 1.1509e-01 1.1482e-01 1.1418e-01 1.1333e+02 1.7760e-01 2.0331e-01 2.0407e-01 2.0406e-01
1.1041e+02 9.7557e-02 1.0261e-01 1.0269e-01 1.0265e-01 1.1255e+02 1.8171e-01 1.9347e-01 1.9415e-01 1.9410e-01 1.1887e+02 2.5522e-01 2.0218e-01 2.0252e-01 2.0227e-01 1.1036e+02 9.0039e-02 1.1404e-01 1.1374e-01 1.1310e-01 1.1336e+02 1.7653e-01 2.0240e-01 2.0319e-01 2.0318e-01
1.1044e+02 9.8067e-02 1.0316e-01 1.0330e-01 1.0327e-01 1.1258e+02 1.8100e-01 1.9299e-01 1.9371e-01 1.9367e-01 1.1891e+02 2.5387e-01 2.0017e-01 2.0055e-01 2.0025e-01 1.1039e+02 8.9015e-02 1.1298e-01 1.1265e-01 1.1201e-01 1.1338e+02 1.7550e-01 2.0147e-01 2.0229e-01 2.0229e-01
1.1047e+02 9.8568e-02 1.0370e-01 1.0392e-01 1.0388e-01 1.1261e+02 1.8026e-01 1.9252e-01 1.9328e-01 1.9324e-01 1.1895e+02 2.5237e-01 1.9787e-01 1.9831e-01 1.9794e-01 1.1042e+02 8.7990e-02 1.1191e-01 1.1155e-01 1.1092e-01 1.1341e+02 1.7450e-01 2.0054e-01 2.0137e-01 2.0137e-01
1.1049e+02 9.9061e-02 1.0425e-01 1.0453e-01 1.0450e-01 1.1264e+02 1.7948e-01 1.9207e-01 1.9286e-01 1.9281e-01 1.1898e+02 2.5069e-01 1.9522e-01 1.9572e-01 1.9530e-01 1.1044e+02 8.6964e-02 1.1083e-01 1.1045e-01 1.0981e-01 1.1343e+02 1.7353e-01 1.9960e-01 2.0044e-01 2.0044e-01
1.1052e+02 9.9545e-02 1.0480e-01 1.0514e-01 1.0511e-01 1.1266e+02 1.7866e-01 1.9164e-01 1.9244e-01 1.9240e-01 1.1902e+02 2.4883e-01 1.9218e-01 1.9276e-01 1.9228e-01 1.1047e+02 8.5939e-02 1.0974e-01 1.0933e-01 1.0870e-01 1.1346e+02 1.7260e-01 1.9866e-01 1.9950e-01 1.9950e-01
1.1055e+02 1.0002e-01 1.0535e-01 1.0575e-01 1.0572e-01 1.1269e+02 1.7781e-01 1.9124e-01 1.9204e-01 1.9200e-01 1.1906e+02 2.4675e-01 1.8871e-01 1.8937e-01 1.8884e-01 1.1050e+02 8.4918e-02 1.0864e-01 1.0821e-01 1.0758e-01 1.1349e+02 1.7170e-01 1.9772e-01 1.9854e-01 1.9854e-01
1.1058e+02 1.0049e-01 1.0589e-01 1.0636e-01 1.0633e-01 1.1272e+02 1.7692e-01 1.9086e-01 1.9165e-01 1.9161e-01 1.1910e+02 2.4442e-01 1.8481e-01 1.8555e-01 1.8498e-01 1.1053e+02 8.3902e-02 1.0754e-01 1.0709e-01 1.0646e-01 1.1351e+02 1.7082e-01 1.9676e-01 1.9758e-01 1.9758e-01
1.1061e+02 1.0095e-01 1.0644e-01 1.0697e-01 1.0694e-01 1.1275e+02 1.7600e-01 1.9049e-01 1.9126e-01 1.9123e-01 1.1914e+02 2.4182e-01 1.8049e-01 1.8131e-01 1.8069e-01 1.1055e+02 8.2894e-02 1.0643e-01 1.0597e-01 1.0533e-01 1.1354e+02 1.6996e-01 1.9580e-01 1.9660e-01 1.9660e-01
1.1063e+02 1.0140e-01 1.0699e-01 1.0757e-01 1.0754e-01 1.1277e+02 1.7504e-01 1.9015e-01 1.9089e-01 1.9086e-01 1.1918e+02 2.3892e-01 1.7577e-01 1.7667e-01 1.7602e-01 1.1058e+02 8.1894e-02 1.0531e-01 1.0484e-01 1.0420e-01 1.1356e+02 1.6912e-01 1.9483e-01 1.9560e-01 1.9560e-01
1.1066e+02 1.0185e-01 1.0753e-01 1.0817e-01 1.0814e-01 1.1280e+02 1.7405e-01 1.8982e-01 1.9051e-01 1.9049e-01 1.1922e+02 2.3569e-01 1.7071e-01 1.7167e-01 1.7100e-01 1.1061e+02 8.0905e-02 1.0420e-01 1.0372e-01 1.0308e-01 1.1359e+02 1.6830e-01 1.9385e-01 1.9459e-01 1.9459e-01
1.1069e+02 1.0229e-01 1.0808e-01 1.0876e-01 1.0873e-01 1.1283e+02 1.7303e-01 1.8950e-01 1.9014e-01 1.9012e-01 1.1926e+02 2.3211e-01 1.6536e-01 1.6638e-01 1.6570e-01 1.1063e+02 7.9928e-02 1.0309e-01 1.0260e-01 1.0196e-01 1.1362e+02 1.6748e-01 1.9284e-01 1.9356e-01 1.9356e-01
1.1072e+02 1.0273e-01 1.0862e-01 1.0935e-01 1.0932e-01 1.1286e+02 1.7199e-01 1.8919e-01 1.8977e-01 1.8975e-01 1.1930e+02 2.2817e-01 1.5980e-01 1.6086e-01 1.6019e-01 1.1066e+02 7.8965e-02 1.0198e-01 1.0149e-01 1.0084e-01 1.1364e+02 1.6667e-01 1.9182e-01 1.9251e-01 1.9251e-01
1.1075e+02 1.0315e-01 1.0915e-01 1.0993e-01 1.0990e-01 1.1288e+02 1.7092e-01 1.8887e-01 1.8938e-01 1.8937e-01 1.1934e+02 2.2386e-01 1.5410e-01 1.5519e-01 1.5453e-01 1.1069e+02 7.8016e-02 1.0088e-01 1.0039e-01 9.9736e-02 1.1367e+02 1.6586e-01 1.9077e-01 1.9143e-01 1.9143e-01
1.1077e+02 1.0358e-01 1.0969e-01 1.1050e-01 1.1048e-01 1.1291e+02 1.6984e-01 1.8855e-01 1.8899e-01 1.8898e-01 1.1938e+02 2.1918e-01 1.4833e-01 1.4943e-01 1.4880e-01 1.1072e+02 7.7084e-02 9.9782e-02 9.9300e-02 9.8642e-02 1.1370e+02 1.6505e-01 1.8969e-01 1.9033e-01 1.9033e-01
1.1080e+02 1.0400e-01 1.1022e-01 1.1106e-01 1.1104e-01 1.1294e+02 1.6873e-01 1.8822e-01 1.8859e-01 1.8858e-01 1.1941e+02 2.1415e-01 1.4256e-01 1.4365e-01 1.4306e-01 1.1074e+02 7.6169e-02 9.8698e-02 9.8226e-02 9.7562e-02 1.1372e+02 1.6423e-01 1.8858e-01 1.8920e-01 1.8920e-01
1.1083e+02 1.0442e-01 1.1074e-01 1.1162e-01 1.1160e-01 1.1297e+02 1.6762e-01 1.8788e-01 1.8816e-01 1.8815e-01 1.1945e+02 2.0879e-01 1.3684e-01 1.3791e-01 1.3736e-01 1.1077e+02 7.5272e-02 9.7627e-02 9.7168e-02 9.6498e-02 1.1375e+02 1.6341e-01 1.8744e-01 1.8805e-01 1.8804e-01
1.1086e+02 1.0483e-01 1.1126e-01 1.1216e-01 1.1214e-01 1.1299e+02 1.6649e-01 1.8751e-01 1.8772e-01 1.8771e-01 1.1949e+02 2.0313e-01 1.3120e-01 1.3224e-01 1.3174e-01 1.1080e+02 7.4393e-02 9.6571e-02 9.6129e-02 9.5452e-02 1.1377e+02 1.6258e-01 1.8626e-01 1.8686e-01 1.8685e-01
1.1088e+02 1.0525e-01 1.1178e-01 1.1269e-01 1.1268e-01 1.1302e+02 1.6537e-01 1.8711e-01 1.8725e-01 1.8724e-01 1.1953e+02 1.9720e-01 1.2566e-01 1.2667e-01 1.2623e-01 1.1083e+02 7.3534e-02 9.5533e-02 9.5111e-02 9.4428e-02 1.1380e+02 1.6174e-01 1.8506e-01 1.8565e-01 1.8564e-01
1.1091e+02 1.0566e-01 1.1229e-01 1.1322e-01 1.1320e-01 1.1305e+02 1.6424e-01 1.8668e-01 1.8674e-01 1.8673e-01 1.1957e+02 1.9105e-01 1.2024e-01 1.2122e-01 1.2083e-01 1.1085e+02 7.2694e-02 9.4513e-02 9.4115e-02 9.3426e-02 1.1383e+02 1.6088e-01 1.8384e-01 1.8442e-01 1.8440e-01
1.1094e+02 1.0607e-01 1.1279e-01 1.1373e-01 1.1371e-01 1.1308e+02 1.6312e-01 1.8622e-01 1.8621e-01 1.8620e-01 1.1961e+02 1.8475e-01 1.1494e-01 1.1587e-01 1.1553e-01 1.1088e+02 7.1874e-02 9.3515e-02 9.3143e-02 9.2449e-02 1.1385e+02 1.6003e-01 1.8259e-01 1.8317e-01 1.8314e-01
1.1097e+02 1.0648e-01 1.1328e-01 1.1423e-01 1.1421e-01 1.1310e+02 1.6201e-01 1.8570e-01 1.8564e-01 1.8563e-01 1.1965e+02 1.7833e-01 1.0974e-01 1.1064e-01 1.1033e-01 1.1091e+02 7.1073e-02 9.2539e-02 9.2196e-02 9.1498e-02 1.1388e+02 1.5916e-01 1.8132e-01 1.8190e-01 1.8187e-01
1.1100e+02 1.0689e-01 1.1377e-01 1.1471e-01 1.1470e-01 1.1313e+02 1.6091e-01 1.8515e-01 1.8503e-01 1.8502e-01 1.1969e+02 1.7187e-01 1.0464e-01 1.0550e-01 1.0521e-01 1.1093e+02 7.0292e-02 9.1587e-02 9.1275e-02 9.0574e-02 1.1390e+02 1.5829e-01 1.8005e-01 1.8061e-01 1.8058e-01
1.1102e+02 1.0731e-01 1.1425e-01 1.1519e-01 1.1517e-01 1.1316e+02 1.5983e-01 1.8454e-01 1.8438e-01 1.8437e-01 1.1973e+02 1.6541e-01 9.9615e-02 1.0044e-01 1.0014e-01 1.1096e+02 6.9528e-02 9.0660e-02 9.0380e-02 8.9677e-02 1.1393e+02 1.5741e-01 1.7877e-01 1.7933e-01 1.7929e-01
1.1105e+02 1.0772e-01 1.1471e-01 1.1565e-01 1.1563e-01 1.1319e+02 1.5876e-01 1.8388e-01 1.8370e-01 1.8368e-01 1.1977e+02 1.5902e-01 9.4655e-02 9.5455e-02 9.5102e-02 1.1099e+02 6.8783e-02 8.9760e-02 8.9512e-02 8.8809e-02 1.1396e+02 1.5653e-01 1.7749e-01 1.7804e-01 1.7800e-01
1.1108e+02 1.0813e-01 1.1517e-01 1.1609e-01 1.1608e-01 1.1321e+02 1.5771e-01 1.8316e-01 1.8297e-01 1.8295e-01 1.1981e+02 1.5274e-01 8.9750e-02 9.0528e-02 9.0078e-02 1.1102e+02 6.8055e-02 8.8885e-02 8.8670e-02 8.7970e-02 1.1398e+02 1.5565e-01 1.7622e-01 1.7675e-01 1.7671e-01
1.1111e+02 1.0855e-01 1.1562e-01 1.1652e-01 1.1651e-01 1.1324e+02 1.5669e-01 1.8239e-01 1.8220e-01 1.8217e-01 1.1985e+02 1.4661e-01 8.4893e-02 8.5654e-02 8.5058e-02 1.1104e+02 6.7344e-02 8.8037e-02 8.7855e-02 8.7159e-02 1.1401e+02 1.5477e-01 1.7498e-01 1.7548e-01 1.7544e-01
1.1114e+02 1.0896e-01 1.1606e-01 1.1694e-01 1.1693e-01 1.1327e+02 1.5569e-01 1.8156e-01 1.8139e-01 1.8136e-01 1.1988e+02 1.4069e-01 8.0081e-02 8.0829e-02 8.0040e-02 1.1107e+02 6.6647e-02 8.7216e-02 8.7065e-02 8.6376e-02 1.1403e+02 1.5389e-01 1.7376e-01 1.7422e-01 1.7419e-01
1.1116e+02 1.0938e-01 1.1649e-01 1.1734e-01 1.1733e-01 1.1330e+02 1.5471e-01 1.8066e-01 1.8054e-01 1.8050e-01 1.1992e+02 1.3498e-01 7.5314e-02 7.6052e-02 7.5028e-02 1.1110e+02 6.5964e-02 8.6420e-02 8.6300e-02 8.5619e-02 1.1406e+02 1.5302e-01 1.7256e-01 1.7298e-01 1.7295e-01
1.1119e+02 1.0980e-01 1.1690e-01 1.1773e-01 1.1772e-01 1.1332e+02 1.5375e-01 1.7972e-01 1.7965e-01 1.7960e-01 1.1996e+02 1.2952e-01 7.0595e-02 7.1325e-02 7.0037e-02 1.1113e+02 6.5293e-02 8.5648e-02 8.5557e-02 8.4889e-02 1.1409e+02 1.5215e-01 1.7141e-01 1.7176e-01 1.7174e-01
1.1122e+02 1.1022e-01 1.1731e-01 1.1810e-01 1.1809e-01 1.1335e+02 1.5281e-01 1.7871e-01 1.7872e-01 1.7866e-01 1.2000e+02 1.2431e-01 6.5929e-02 6.6654e-02 6.5086e-02 1.1115e+02 6.4634e-02 8.4901e-02 8.4837e-02 8.4183e-02 1.1411e+02 1.5129e-01 1.7028e-01 1.7057e-01 1.7056e-01
1.1125e+02 1.1064e-01 1.1770e-01 1.1846e-01 1.1845e-01 1.1338e+02 1.5190e-01 1.7765e-01 1.7775e-01 1.7768e-01 1.2004e+02 1.1935e-01 6.1323e-02 6.2045e-02 6.0202e-02 1.1118e+02 6.3985e-02 8.4175e-02 8.4136e-02 8.3499e-02 1.1414e+02 1.5044e-01 1.6920e-01 1.6940e-01 1.6941e-01
1.1127e+02 1.1106e-01 1.1808e-01 1.1880e-01 1.1879e-01 1.1341e+02 1.5100e-01 1.7653e-01 1.7673e-01 1.7666e-01 1.2008e+02 1.1465e-01 5.6786e-02 5.7506e-02 5.5414e-02 1.1121e+02 6.3344e-02 8.3469e-02 8.3453e-02 8.2836e-02 1.1417e+02 1.4958e-01 1.6815e-01 1.6826e-01 1.6829e-01
1.1130e+02 1.1148e-01 1.1845e-01 1.1913e-01 1.1912e-01 1.1343e+02 1.5011e-01 1.7535e-01 1.7568e-01 1.7560e-01 1.2012e+02 1.1017e-01 5.2328e-02 5.3047e-02 5.0754e-02 1.1123e+02 6.2710e-02 8.2781e-02 8.2786e-02 8.2192e-02 1.1419e+02 1.4873e-01 1.6713e-01 1.6715e-01 1.6719e-01
1.1133e+02 1.1190e-01 1.1881e-01 1.1945e-01 1.1944e-01 1.1346e+02 1.4923e-01 1.7412e-01 1.7459e-01 1.7451e-01 1.2016e+02 1.0592e-01 4.7964e-02 4.8681e-02 4.6253e-02 1.1126e+02 6.2081e-02 8.2109e-02 8.2133e-02 8.1565e-02 1.1422e+02 1.4788e-01 1.6614e-01 1.6606e-01 1.6611e-01
1.1136e+02 1.1232e-01 1.1915e-01 1.1975e-01 1.1974e-01 1.1349e+02 1.4836e-01 1.7285e-01 1.7346e-01 1.7337e-01 1.2020e+02 1.0185e-01 4.3706e-02 4.4421e-02 4.1942e-02 1.1129e+02 6.1458e-02 8.1450e-02 8.1492e-02 8.0951e-02 1.1424e+02 1.4703e-01 1.6517e-01 1.6498e-01 1.6506e-01
1.1139e+02 1.1274e-01 1.1948e-01 1.2004e-01 1.2003e-01 1.1352e+02 1.4749e-01 1.7152e-01 1.7229e-01 1.7219e-01 1.2024e+02 9.7958e-02 3.9574e-02 4.0283e-02 3.7847e-02 1.1132e+02 6.0838e-02 8.0800e-02 8.0859e-02 8.0349e-02 1.1427e+02 1.4618e-01 1.6421e-01 1.6392e-01 1.6402e-01
1.1141e+02 1.1316e-01 1.1980e-01 1.2032e-01 1.2031e-01 1.1354e+02 1.4662e-01 1.7015e-01 1.7107e-01 1.7096e-01 1.2028e+02 9.4202e-02 3.5584e-02 3.6284e-02 3.3989e-02 1.1134e+02 6.0220e-02 8.0158e-02 8.0233e-02 7.9755e-02 1.1430e+02 1.4531e-01 1.6326e-01 1.6286e-01 1.6298e-01
1.1144e+02 1.1357e-01 1.2011e-01 1.2059e-01 1.2057e-01 1.1357e+02 1.4574e-01 1.6874e-01 1.6982e-01 1.6970e-01 1.2031e+02 9.0561e-02 3.1758e-02 3.2444e-02 3.0385e-02 1.1137e+02 5.9605e-02 7.9520e-02 7.9612e-02 7.9169e-02 1.1432e+02 1.4444e-01 1.6230e-01 1.6181e-01 1.6194e-01
1.1147e+02 1.1398e-01 1.2040e-01 1.2085e-01 1.2083e-01 1.1360e+02 1.4485e-01 1.6728e-01 1.6851e-01 1.6840e-01 1.2035e+02 8.7011e-02 2.8115e-02 2.8781e-02 2.7044e-02 1.1140e+02 5.8991e-02 7.8884e-02 7.8994e-02 7.8586e-02 1.1435e+02 1.4354e-01 1.6132e-01 1.6074e-01 1.6089e-01
1.1150e+02 1.1439e-01 1.2069e-01 1.2109e-01 1.2108e-01 1.1363e+02 1.4394e-01 1.6580e-01 1.6717e-01 1.6705e-01 1.2039e+02 8.3531e-02 2.4675e-02 2.5315e-02 2.3972e-02 1.1143e+02 5.8377e-02 7.8246e-02 7.8376e-02 7.8006e-02 1.1437e+02 1.4263e-01 1.6031e-01 1.5966e-01 1.5982e-01
1.1153e+02 1.1479e-01 1.2096e-01 1.2133e-01 1.2132e-01 1.1365e+02 1.4302e-01 1.6428e-01 1.6578e-01 1.6565e-01 1.2043e+02 8.0103e-02 2.1458e-02 2.2064e-02 2.1165e-02 1.1145e+02 5.7765e-02 7.7604e-02 7.7757e-02 7.7425e-02 1.1440e+02 1.4169e-01 1.5926e-01 1.5855e-01 1.5872e-01
1.1155e+02 1.1518e-01 1.2123e-01 1.2156e-01 1.2155e-01 1.1368e+02 1.4207e-01 1.6274e-01 1.6434e-01 1.6422e-01 1.2047e+02 7.6717e-02 1.8477e-02 1.9045e-02 1.8618e-02 1.1148e+02 5.7154e-02 7.6955e-02 7.7135e-02 7.6842e-02 1.1443e+02 1.4073e-01 1.5817e-01 1.5741e-01 1.5759e-01
1.1158e+02 1.1557e-01 1.2148e-01 1.2179e-01 1.2177e-01 1.1371e+02 1.4110e-01 1.6118e-01 1.6287e-01 1.6274e-01 1.2051e+02 7.3363e-02 1.5746e-02 1.6270e-02 1.6319e-02 1.1151e+02 5.6544e-02 7.6297e-02 7.6508e-02 7.6255e-02 1.1445e+02 1.3973e-01 1.5701e-01 1.5623e-01 1.5641e-01
1.1161e+02 1.1596e-01 1.2172e-01 1.2201e-01 1.2199e-01 1.1374e+02 1.4010e-01 1.5960e-01 1.6135e-01 1.6123e-01 1.2055e+02 7.0041e-02 1.3273e-02 1.3748e-02 1.4253e-02 1.1153e+02 5.5936e-02 7.5627e-02 7.5876e-02 7.5662e-02 1.1448e+02 1.3870e-01 1.5579e-01 1.5500e-01 1.5519e-01
1.1164e+02 1.1634e-01 1.2196e-01 1.2222e-01 1.2220e-01 1.1376e+02 1.3907e-01 1.5800e-01 1.5979e-01 1.5967e-01 1.2059e+02 6.6754e-02 1.1059e-02 1.1483e-02 1.2404e-02 1.1156e+02 5.5330e-02 7.4944e-02 7.5237e-02 7.5063e-02 1.1450e+02 1.3764e-01 1.5450e-01 1.5372e-01 1.5390e-01
1.1166e+02 1.1671e-01 1.2219e-01 1.2243e-01 1.2241e-01 1.1379e+02 1.3800e-01 1.5641e-01 1.5819e-01 1.5808e-01 1.2063e+02 6.3509e-02 9.1039e-03 9.4762e-03 1.0755e-02 1.1159e+02 5.4728e-02 7.4247e-02 7.4590e-02 7.4455e-02 1.1453e+02 1.3654e-01 1.5313e-01 1.5239e-01 1.5256e-01
1.1169e+02 1.1707e-01 1.2242e-01 1.2264e-01 1.2262e-01 1.1382e+02 1.3691e-01 1.5481e-01 1.5656e-01 1.5646e-01 1.2067e+02 6.0318e-02 7.3999e-03 7.7211e-03 9.2860e-03 1.1162e+02 5.4131e-02 7.3534e-02 7.3935e-02 7.3838e-02 1.1456e+02 1.3540e-01 1.5167e-01 1.5099e-01 1.5114e-01
1.1172e+02 1.1743e-01 1.2263e-01 1.2285e-01 1.2282e-01 1.1385e+02 1.3578e-01 1.5321e-01 1.5490e-01 1.5481e-01 1.2071e+02 5.7197e-02 5.9358e-03 6.2081e-03 7.9814e-03 1.1164e+02 5.3539e-02 7.2804e-02 7.3272e-02 7.3211e-02 1.1458e+02 1.3422e-01 1.5014e-01 1.4952e-01 1.4966e-01
1.1175e+02 1.1778e-01 1.2285e-01 1.2305e-01 1.2303e-01 1.1387e+02 1.3462e-01 1.5163e-01 1.5322e-01 1.5313e-01 1.2075e+02 5.4162e-02 4.6961e-03 4.9229e-03 6.8245e-03 1.1167e+02 5.2954e-02 7.2057e-02 7.2599e-02 7.2574e-02 1.1461e+02 1.3300e-01 1.4852e-01 1.4799e-01 1.4811e-01
1.1178e+02 1.1813e-01 1.2306e-01 1.2326e-01 1.2323e-01 1.1390e+02 1.3342e-01 1.5005e-01 1.5151e-01 1.5145e-01 1.2078e+02 5.1233e-02 3.6625e-03 3.8480e-03 5.8006e-03 1.1170e+02 5.2377e-02 7.1294e-02 7.1918e-02 7.1926e-02 1.1464e+02 1.3175e-01 1.4683e-01 1.4639e-01 1.4649e-01
1.1180e+02 1.1847e-01 1.2327e-01 1.2347e-01 1.2344e-01 1.1393e+02 1.3220e-01 1.4850e-01 1.4980e-01 1.4975e-01 1.2082e+02 4.8427e-02 2.8143e-03 2.9632e-03 4.8968e-03 1.1173e+02 5.1810e-02 7.0513e-02 7.1229e-02 7.1268e-02 1.1466e+02 1.3047e-01 1.4505e-01 1.4472e-01 1.4480e-01
1.1183e+02 1.1880e-01 1.2348e-01 1.2368e-01 1.2365e-01 1.1396e+02 1.3094e-01 1.4697e-01 1.4808e-01 1.4804e-01 1.2086e+02 4.5761e-02 2.1295e-03 2.2470e-03 4.1020e-03 1.1175e+02 5.1253e-02 6.9718e-02 7.0531e-02 7.0599e-02 1.1469e+02 1.2916e-01 1.4321e-01 1.4299e-01 1.4304e-01
1.1186e+02 1.1912e-01 1.2368e-01 1.2390e-01 1.2386e-01 1.1398e+02 1.2966e-01 1.4546e-01 1.4636e-01 1.4634e-01 1.2090e+02 4.3251e-02 1.5861e-03 1.6769e-03 3.4064e-03 1.1178e+02 5.0709e-02 6.8907e-02 6.9825e-02 6.9920e-02 1.1471e+02 1.2782e-01 1.4130e-01 1.4120e-01 1.4123e-01
1.1189e+02 1.1945e-01 1.2389e-01 1.2411e-01 1.2408e-01 1.1401e+02 1.2835e-01 1.4397e-01 1.4466e-01 1.4464e-01 1.2094e+02 4.0908e-02 1.1621e-03 1.2311e-03 2.8014e-03 1.1181e+02 5.0177e-02 6.8083e-02 6.9112e-02 6.9232e-02 1.1474e+02 1.2646e-01 1.3933e-01 1.3935e-01 1.3935e-01
1.1191e+02 1.1976e-01 1.2410e-01 1.2434e-01 1.2430e-01 1.1404e+02 1.2703e-01 1.4252e-01 1.4296e-01 1.4297e-01 1.2098e+02 3.8741e-02 8.3737e-04 8.8879e-04 2.2794e-03 1.1183e+02 4.9659e-02 6.7248e-02 6.8392e-02 6.8534e-02 1.1477e+02 1.2508e-01 1.3732e-01 1.3745e-01 1.3743e-01
1.1194e+02 1.2007e-01 1.2432e-01 1.2457e-01 1.2453e-01 1.1407e+02 1.2568e-01 1.4109e-01 1.4129e-01 1.4131e-01 1.2102e+02 3.6752e-02 5.9307e-04 6.3067e-04 1.8332e-03 1.1186e+02 4.9157e-02 6.6403e-02 6.7666e-02 6.7827e-02 1.1479e+02 1.2369e-01 1.3527e-01 1.3551e-01 1.3546e-01
1.1197e+02 1.2038e-01 1.2454e-01 1.2480e-01 1.2477e-01 1.1409e+02 1.2432e-01 1.3970e-01 1.3965e-01 1.3968e-01 1.2106e+02 3.4941e-02 4.1272e-04 4.3969e-04 1.4561e-03 1.1189e+02 4.8669e-02 6.5550e-02 6.6935e-02 6.7112e-02 1.1482e+02 1.2229e-01 1.3318e-01 1.3352e-01 1.3345e-01
1.1200e+02 1.2069e-01 1.2476e-01 1.2505e-01 1.2501e-01 1.1412e+02 1.2294e-01 1.3833e-01 1.3804e-01 1.3808e-01 1.2110e+02 3.3301e-02 2.8210e-04 3.0108e-04 1.1411e-03 1.1192e+02 4.8197e-02 6.4692e-02 6.6199e-02 6.6390e-02 1.1484e+02 1.2089e-01 1.3107e-01 1.3150e-01 1.3141e-01
1.1203e+02 1.2099e-01 1.2499e-01 1.2530e-01 1.2525e-01 1.1415e+02 1.2156e-01 1.3699e-01 1.3646e-01 1.3652e-01 1.2114e+02 3.1824e-02 1.8932e-04 2.0242e-04 8.8176e-04 1.1194e+02 4.7741e-02 6.3831e-02 6.5458e-02 6.5661e-02 1.1487e+02 1.1949e-01 1.2895e-01 1.2946e-01 1.2935e-01
1.1205e+02 1.2129e-01 1.2522e-01 1.2555e-01 1.2551e-01 1.1418e+02 1.2017e-01 1.3568e-01 1.3493e-01 1.3500e-01 1.2118e+02 3.0496e-02 1.2471e-04 1.3357e-04 6.7131e-04 1.1197e+02 4.7301e-02 6.2969e-02 6.4714e-02 6.4926e-02 1.1490e+02 1.1809e-01 1.2683e-01 1.2740e-01 1.2728e-01
1.1208e+02 1.2159e-01 1.2547e-01 1.2581e-01 1.2577e-01 1.1420e+02 1.1878e-01 1.3440e-01 1.3344e-01 1.3352e-01 1.2121e+02 2.9300e-02 8.0608e-05 8.6490e-05 5.0324e-04 1.1200e+02 4.6876e-02 6.2109e-02 6.3967e-02 6.4185e-02 1.1492e+02 1.1671e-01 1.2471e-01 1.2532e-01 1.2519e-01
1.1211e+02 1.2189e-01 1.2571e-01 1.2608e-01 1.2604e-01 1.1423e+02 1.1739e-01 1.3313e-01 1.3199e-01 1.3208e-01 1.2125e+02 2.8217e-02 5.1112e-05 5.4938e-05 3.7124e-04 1.1203e+02 4.6466e-02 6.1252e-02 6.3217e-02 6.3439e-02 1.1495e+02 1.1535e-01 1.2259e-01 1.2324e-01 1.2310e-01
1.1214e+02 1.2219e-01 1.2597e-01 1.2636e-01 1.2631e-01 1.1426e+02 1.1600e-01 1.3189e-01 1.3059e-01 1.3069e-01 1.2129e+02 2.7230e-02 3.1785e-05 3.4224e-05 2.6937e-04 1.1205e+02 4.6069e-02 6.0401e-02 6.2465e-02 6.2689e-02 1.1497e+02 1.1400e-01 1.2050e-01 1.2116e-01 1.2102e-01
1.1217e+02 1.2249e-01 1.2623e-01 1.2664e-01 1.2659e-01 1.1429e+02 1.1462e-01 1.3066e-01 1.2924e-01 1.2934e-01 1.2133e+02 2.6316e-02 1.9381e-05 2.0905e-05 1.9215e-04 1.1208e+02 4.5684e-02 5.9558e-02 6.1711e-02 6.1935e-02 1.1500e+02 1.1268e-01 1.1843e-01 1.1909e-01 1.1895e-01
1.1219e+02 1.2279e-01 1.2651e-01 1.2693e-01 1.2688e-01 1.1431e+02 1.1325e-01 1.2944e-01 1.2793e-01 1.2803e-01 1.2137e+02 2.5460e-02 1.1585e-05 1.2518e-05 1.3470e-04 1.1211e+02 4.5311e-02 5.8724e-02 6.0955e-02 6.1176e-02 1.1503e+02 1.1137e-01 1.1638e-01 1.1703e-01 1.1690e-01
1.1222e+02 1.2309e-01 1.2678e-01 1.2723e-01 1.2717e-01 1.1434e+02 1.1188e-01 1.2824e-01 1.2665e-01 1.2676e-01 1.2141e+02 2.4642e-02 6.7871e-06 7.3468e-06 9.2762e-05 1.1213e+02 4.4946e-02 5.7902e-02 6.0198e-02 6.0415e-02 1.1505e+02 1.1010e-01 1.1437e-01 1.1499e-01 1.1486e-01
1.1225e+02 1.2339e-01 1.2707e-01 1.2753e-01 1.2747e-01 1.1437e+02 1.1053e-01 1.2704e-01 1.2542e-01 1.2552e-01 1.2145e+02 2.3850e-02 3.8966e-06 4.2255e-06 6.2733e-05 1.1216e+02 4.4590e-02 5.7091e-02 5.9438e-02 5.9650e-02 1.1508e+02 1.0885e-01 1.1239e-01 1.1297e-01 1.1285e-01
1.1228e+02 1.2369e-01 1.2736e-01 1.2783e-01 1.2778e-01 1.1440e+02 1.0919e-01 1.2584e-01 1.2422e-01 1.2432e-01 1.2149e+02 2.3070e-02 2.1919e-06 2.3812e-06 4.1651e-05 1.1219e+02 4.4239e-02 5.6294e-02 5.8677e-02 5.8882e-02 1.1511e+02 1.0762e-01 1.1045e-01 1.1098e-01 1.1087e-01
1.1230e+02 1.2400e-01 1.2766e-01 1.2814e-01 1.2808e-01 1.1442e+02 1.0787e-01 1.2465e-01 1.2305e-01 1.2314e-01 1.2153e+02 2.2295e-02 1.2079e-06 1.3146e-06 2.7142e-05 1.1222e+02 4.3892e-02 5.5511e-02 5.7915e-02 5.8111e-02 1.1513e+02 1.0641e-01 1.0854e-01 1.0901e-01 1.0892e-01
1.1233e+02 1.2431e-01 1.2797e-01 1.2845e-01 1.2839e-01 1.1445e+02 1.0656e-01 1.2346e-01 1.2191e-01 1.2199e-01 1.2157e+02 2.1518e-02 6.5202e-07 7.1092e-07 1.7355e-05 1.1224e+02 4.3547e-02 5.4742e-02 5.7150e-02 5.7337e-02 1.1516e+02 1.0523e-01 1.0667e-01 1.0707e-01 1.0700e-01
1.1236e+02 1.2461e-01 1.2827e-01 1.2876e-01 1.2870e-01 1.1448e+02 1.0527e-01 1.2226e-01 1.2078e-01 1.2086e-01 1.2161e+02 2.0737e-02 3.4471e-07 3.7654e-07 1.0887e-05 1.1227e+02 4.3202e-02 5.3989e-02 5.6384e-02 5.6560e-02 1.1518e+02 1.0407e-01 1.0484e-01 1.0516e-01 1.0511e-01
1.1239e+02 1.2492e-01 1.2859e-01 1.2907e-01 1.2901e-01 1.1451e+02 1.0400e-01 1.2106e-01 1.1968e-01 1.1975e-01 1.2165e+02 1.9952e-02 1.7847e-07 1.9531e-07 6.6989e-06 1.1230e+02 4.2854e-02 5.3250e-02 5.5616e-02 5.5780e-02 1.1521e+02 1.0293e-01 1.0304e-01 1.0329e-01 1.0326e-01
1.1242e+02 1.2523e-01 1.2890e-01 1.2938e-01 1.2933e-01 1.1453e+02 1.0275e-01 1.1986e-01 1.1858e-01 1.1865e-01 1.2168e+02 1.9166e-02 9.0483e-08 9.9205e-08 4.0422e-06 1.1233e+02 4.2502e-02 5.2527e-02 5.4846e-02 5.4998e-02 1.1524e+02 1.0180e-01 1.0128e-01 1.0144e-01 1.0144e-01
1.1244e+02 1.2554e-01 1.2922e-01 1.2969e-01 1.2964e-01 1.1456e+02 1.0152e-01 1.1865e-01 1.1750e-01 1.1755e-01 1.2172e+02 1.8381e-02 4.4915e-08 4.9338e-08 2.3916e-06 1.1235e+02 4.2144e-02 5.1818e-02 5.4074e-02 5.4213e-02 1.1526e+02 1.0068e-01 9.9558e-02 9.9633e-02 9.9654e-02
1.1247e+02 1.2585e-01 1.2953e-01 1.3000e-01 1.2995e-01 1.1459e+02 1.0031e-01 1.1743e-01 1.1641e-01 1.1646e-01 1.2176e+02 1.7603e-02 2.1829e-08 2.4023e-08 1.3872e-06 1.1238e+02 4.1778e-02 5.1124e-02 5.3301e-02 5.3426e-02 1.1529e+02 9.9569e-02 9.7865e-02 9.7855e-02 9.7901e-02
1.1250e+02 1.2616e-01 1.2985e-01 1.3031e-01 1.3025e-01 1.1462e+02 9.9118e-02 1.1622e-01 1.1533e-01 1.1537e-01 1.2180e+02 1.6838e-02 1.0386e-08 1.1452e-08 7.8873e-07 1.1241e+02 4.1402e-02 5.0444e-02 5.2526e-02 5.2637e-02 1.1531e+02 9.8464e-02 9.6203e-02 9.6109e-02 9.6179e-02
1.1253e+02 1.2647e-01 1.3016e-01 1.3061e-01 1.3055e-01 1.1464e+02 9.7952e-02 1.1500e-01 1.1425e-01 1.1428e-01 1.2184e+02 1.6091e-02 4.8370e-09 5.3437e-09 4.3953e-07 1.1243e+02 4.1016e-02 4.9777e-02 5.1750e-02 5.1847e-02 1.1534e+02 9.7361e-02 9.4570e-02 9.4394e-02 9.4488e-02
1.1256e+02 1.2677e-01 1.3047e-01 1.3090e-01 1.3085e-01 1.1467e+02 9.6808e-02 1.1377e-01 1.1316e-01 1.1318e-01 1.2188e+02 1.5369e-02 2.2052e-09 2.4408e-09 2.4003e-07 1.1246e+02 4.0618e-02 4.9124e-02 5.0973e-02 5.1055e-02 1.1537e+02 9.6256e-02 9.2964e-02 9.2710e-02 9.2828e-02
1.1258e+02 1.2707e-01 1.3078e-01 1.3119e-01 1.3113e-01 1.1470e+02 9.5688e-02 1.1255e-01 1.1207e-01 1.1208e-01 1.2192e+02 1.4676e-02 9.8401e-10 1.0913e-09 1.2845e-07 1.1249e+02 4.0208e-02 4.8483e-02 5.0196e-02 5.0264e-02 1.1539e+02 9.5148e-02 9.1383e-02 9.1055e-02 9.1195e-02
1.1261e+02 1.2737e-01 1.3108e-01 1.3147e-01 1.3141e-01 1.1473e+02 9.4591e-02 1.1132e-01 1.1097e-01 1.1097e-01 1.2196e+02 1.4015e-02 4.2976e-10 4.7751e-10 6.7346e-08 1.1252e+02 3.9784e-02 4.7853e-02 4.9420e-02 4.9473e-02 1.1542e+02 9.4035e-02 8.9826e-02 8.9430e-02 8.9591e-02
1.1264e+02 1.2766e-01 1.3137e-01 1.3174e-01 1.3168e-01 1.1476e+02 9.3518e-02 1.1010e-01 1.0985e-01 1.0985e-01 1.2200e+02 1.3391e-02 1.8370e-10 2.0450e-10 3.4592e-08 1.1254e+02 3.9347e-02 4.7235e-02 4.8646e-02 4.8683e-02 1.1544e+02 9.2914e-02 8.8291e-02 8.7833e-02 8.8013e-02
1.1267e+02 1.2794e-01 1.3165e-01 1.3200e-01 1.3195e-01 1.1478e+02 9.2468e-02 1.0887e-01 1.0873e-01 1.0872e-01 1.2204e+02 1.2803e-02 7.6843e-11 8.5712e-11 1.7406e-08 1.1257e+02 3.8896e-02 4.6629e-02 4.7874e-02 4.7896e-02 1.1547e+02 9.1785e-02 8.6776e-02 8.6263e-02 8.6461e-02
1.1269e+02 1.2822e-01 1.3192e-01 1.3225e-01 1.3219e-01 1.1481e+02 9.1442e-02 1.0765e-01 1.0760e-01 1.0759e-01 1.2208e+02 1.2253e-02 3.1458e-11 3.5156e-11 8.5787e-09 1.1260e+02 3.8432e-02 4.6033e-02 4.7105e-02 4.7113e-02 1.1550e+02 9.0647e-02 8.5282e-02 8.4721e-02 8.4934e-02
1.1272e+02 1.2849e-01 1.3218e-01 1.3248e-01 1.3243e-01 1.1484e+02 9.0439e-02 1.0642e-01 1.0645e-01 1.0644e-01 1.2211e+02 1.1739e-02 1.2602e-11 1.4111e-11 4.1411e-09 1.1263e+02 3.7955e-02 4.5448e-02 4.6342e-02 4.6334e-02 1.1552e+02 8.9501e-02 8.3805e-02 8.3206e-02 8.3431e-02
1.1275e+02 1.2874e-01 1.3243e-01 1.3270e-01 1.3265e-01 1.1487e+02 8.9459e-02 1.0520e-01 1.0530e-01 1.0528e-01 1.2215e+02 1.1259e-02 4.9403e-12 5.5426e-12 1.9577e-09 1.1265e+02 3.7465e-02 4.4873e-02 4.5585e-02 4.5563e-02 1.1555e+02 8.8346e-02 8.2348e-02 8.1717e-02 8.1952e-02
1.1278e+02 1.2899e-01 1.3266e-01 1.3291e-01 1.3286e-01 1.1489e+02 8.8502e-02 1.0398e-01 1.0413e-01 1.0411e-01 1.2219e+02 1.0809e-02 1.8951e-12 2.1302e-12 9.0636e-10 1.1268e+02 3.6964e-02 4.4309e-02 4.4835e-02 4.4799e-02 1.1558e+02 8.7183e-02 8.0908e-02 8.0254e-02 8.0496e-02
1.1281e+02 1.2923e-01 1.3287e-01 1.3310e-01 1.3305e-01 1.1492e+02 8.7565e-02 1.0275e-01 1.0294e-01 1.0292e-01 1.2223e+02 1.0385e-02 7.1133e-13 8.0113e-13 4.1089e-10 1.1271e+02 3.6453e-02 4.3756e-02 4.4096e-02 4.4045e-02 1.1560e+02 8.6015e-02 7.9485e-02 7.8816e-02 7.9063e-02
1.1283e+02 1.2946e-01 1.3307e-01 1.3327e-01 1.3323e-01 1.1495e+02 8.6650e-02 1.0152e-01 1.0174e-01 1.0172e-01 1.2227e+02 9.9843e-03 2.6125e-13 2.9480e-13 1.8239e-10 1.1273e+02 3.5934e-02 4.3214e-02 4.3366e-02 4.3302e-02 1.1563e+02 8.4843e-02 7.8080e-02 7.7404e-02 7.7653e-02
1.1286e+02 1.2967e-01 1.3324e-01 1.3343e-01 1.3338e-01 1.1498e+02 8.5755e-02 1.0029e-01 1.0052e-01 1.0050e-01 1.2231e+02 9.6012e-03 9.3884e-14 1.0614e-13 7.9270e-11 1.1276e+02 3.5407e-02 4.2683e-02 4.2650e-02 4.2573e-02 1.1565e+02 8.3668e-02 7.6693e-02 7.6017e-02 7.6266e-02
1.1289e+02 1.2987e-01 1.3340e-01 1.3356e-01 1.3352e-01 1.1500e+02 8.4877e-02 9.9045e-02 9.9285e-02 9.9271e-02 1.2235e+02 9.2321e-03 3.3010e-14 3.7392e-14 3.3730e-11 1.1279e+02 3.4874e-02 4.2164e-02 4.1948e-02 4.1858e-02 1.1568e+02 8.2494e-02 7.5324e-02 7.4654e-02 7.4901e-02
1.1292e+02 1.3006e-01 1.3353e-01 1.3367e-01 1.3363e-01 1.1503e+02 8.4018e-02 9.7791e-02 9.8029e-02 9.8018e-02 1.2239e+02 8.8738e-03 1.1356e-14 1.2888e-14 1.4051e-11 1.1282e+02 3.4337e-02 4.1657e-02 4.1261e-02 4.1159e-02 1.1571e+02 8.1322e-02 7.3973e-02 7.3314e-02 7.3558e-02
1.1295e+02 1.3023e-01 1.3365e-01 1.3376e-01 1.3373e-01 1.1506e+02 8.3174e-02 9.6522e-02 9.6751e-02 9.6743e-02 1.2243e+02 8.5242e-03 3.8223e-15 4.3462e-15 5.7297e-12 1.1284e+02 3.3797e-02 4.1162e-02 4.0591e-02 4.0478e-02 1.1573e+02 8.0155e-02 7.2639e-02 7.1999e-02 7.2237e-02
1.1297e+02 1.3038e-01 1.3374e-01 1.3383e-01 1.3380e-01 1.1509e+02 8.2344e-02 9.5236e-02 9.5451e-02 9.5446e-02 1.2247e+02 8.1820e-03 1.2587e-15 1.4340e-15 2.2872e-12 1.1287e+02 3.3257e-02 4.0681e-02 3.9941e-02 3.9817e-02 1.1576e+02 7.8994e-02 7.1325e-02 7.0706e-02 7.0937e-02
1.1300e+02 1.3052e-01 1.3380e-01 1.3388e-01 1.3384e-01 1.1511e+02 8.1527e-02 9.3929e-02 9.4125e-02 9.4124e-02 1.2251e+02 7.8475e-03 4.0554e-16 4.6287e-16 8.9369e-13 1.1290e+02 3.2718e-02 4.0212e-02 3.9310e-02 3.9177e-02 1.1578e+02 7.7841e-02 7.0029e-02 6.9435e-02 6.9658e-02
1.1303e+02 1.3064e-01 1.3384e-01 1.3390e-01 1.3387e-01 1.1514e+02 8.0722e-02 9.2599e-02 9.2772e-02 9.2775e-02 1.2255e+02 7.5219e-03 1.2783e-16 1.4617e-16 3.4180e-13 1.1293e+02 3.2182e-02 3.9757e-02 3.8701e-02 3.8559e-02 1.1581e+02 7.6699e-02 6.8751e-02 6.8184e-02 6.8400e-02
1.1306e+02 1.3075e-01 1.3385e-01 1.3389e-01 1.3386e-01 1.1517e+02 7.9926e-02 9.1244e-02 9.1391e-02 9.1397e-02 1.2258e+02 7.2077e-03 3.9421e-17 4.5161e-17 1.2795e-13 1.1295e+02 3.1650e-02 3.9316e-02 3.8114e-02 3.7964e-02 1.1584e+02 7.5567e-02 6.7492e-02 6.6954e-02 6.7161e-02
1.1308e+02 1.3084e-01 1.3384e-01 1.3386e-01 1.3383e-01 1.1520e+02 7.9137e-02 8.9862e-02 8.9981e-02 8.9991e-02 1.2262e+02 6.9083e-03 1.1893e-17 1.3650e-17 4.6876e-14 1.1298e+02 3.1124e-02 3.8889e-02 3.7551e-02 3.7394e-02 1.1586e+02 7.4448e-02 6.6251e-02 6.5743e-02 6.5942e-02
1.1311e+02 1.3092e-01 1.3379e-01 1.3380e-01 1.3378e-01 1.1522e+02 7.8356e-02 8.8450e-02 8.8541e-02 8.8554e-02 1.2266e+02 6.6273e-03 3.5103e-18 4.0363e-18 1.6808e-14 1.1301e+02 3.0606e-02 3.8476e-02 3.7011e-02 3.6848e-02 1.1589e+02 7.3340e-02 6.5027e-02 6.4550e-02 6.4741e-02
1.1314e+02 1.3097e-01 1.3372e-01 1.3371e-01 1.3369e-01 1.1525e+02 7.7579e-02 8.7009e-02 8.7071e-02 8.7088e-02 1.2270e+02 6.3690e-03 1.0136e-18 1.1676e-18 5.8981e-15 1.1303e+02 3.0096e-02 3.8076e-02 3.6497e-02 3.6328e-02 1.1591e+02 7.2243e-02 6.3821e-02 6.3373e-02 6.3557e-02
1.1317e+02 1.3101e-01 1.3362e-01 1.3359e-01 1.3358e-01 1.1528e+02 7.6805e-02 8.5539e-02 8.5572e-02 8.5591e-02 1.2274e+02 6.1370e-03 2.8632e-19 3.3043e-19 2.0255e-15 1.1306e+02 2.9596e-02 3.7690e-02 3.6007e-02 3.5835e-02 1.1594e+02 7.1158e-02 6.2631e-02 6.2211e-02 6.2390e-02
1.1320e+02 1.3103e-01 1.3349e-01 1.3344e-01 1.3343e-01 1.1531e+02 7.6033e-02 8.4040e-02 8.4044e-02 8.4066e-02 1.2278e+02 5.9347e-03 7.9125e-20 9.1479e-20 6.8068e-16 1.1309e+02 2.9107e-02 3.7316e-02 3.5543e-02 3.5367e-02 1.1597e+02 7.0082e-02 6.1457e-02 6.1064e-02 6.1237e-02
1.1322e+02 1.3104e-01 1.3332e-01 1.3326e-01 1.3325e-01 1.1533e+02 7.5262e-02 8.2514e-02 8.2490e-02 8.2514e-02 1.2282e+02 5.7644e-03 2.1391e-20 2.4775e-20 2.2385e-16 1.1312e+02 2.8630e-02 3.6956e-02 3.5104e-02 3.4926e-02 1.1599e+02 6.9014e-02 6.0296e-02 5.9929e-02 6.0099e-02
1.1325e+02 1.3102e-01 1.3313e-01 1.3304e-01 1.3305e-01 1.1536e+02 7.4490e-02 8.0962e-02 8.0911e-02 8.0938e-02 1.2286e+02 5.6273e-03 5.6573e-21 6.5639e-21 7.2034e-17 1.1314e+02 2.8165e-02 3.6607e-02 3.4690e-02 3.4510e-02 1.1602e+02 6.7952e-02 5.9150e-02 5.8806e-02 5.8973e-02
1.1328e+02 1.3099e-01 1.3291e-01 1.3280e-01 1.3281e-01 1.1539e+02 7.3716e-02 7.9389e-02 7.9311e-02 7.9340e-02 1.2290e+02 5.5234e-03 1.4637e-21 1.7012e-21 2.2683e-17 1.1317e+02 2.7714e-02 3.6269e-02 3.4300e-02 3.4120e-02 1.1605e+02 6.6893e-02 5.8015e-02 5.7692e-02 5.7858e-02
1.1331e+02 1.3094e-01 1.3266e-01 1.3253e-01 1.3254e-01 1.1542e+02 7.2940e-02 7.7797e-02 7.7693e-02 7.7725e-02 1.2294e+02 5.4513e-03 3.7044e-22 4.3132e-22 6.9889e-18 1.1320e+02 2.7275e-02 3.5941e-02 3.3934e-02 3.3754e-02 1.1607e+02 6.5835e-02 5.6892e-02 5.6588e-02 5.6754e-02
1.1334e+02 1.3088e-01 1.3237e-01 1.3222e-01 1.3224e-01 1.1544e+02 7.2161e-02 7.6192e-02 7.6061e-02 7.6096e-02 1.2298e+02 5.4082e-03 9.1717e-23 1.0698e-22 2.1070e-18 1.1323e+02 2.6850e-02 3.5622e-02 3.3591e-02 3.3412e-02 1.1610e+02 6.4775e-02 5.5778e-02 5.5492e-02 5.5659e-02
1.1336e+02 1.3080e-01 1.3206e-01 1.3188e-01 1.3191e-01 1.1547e+02 7.1378e-02 7.4576e-02 7.4421e-02 7.4458e-02 1.2302e+02 5.3904e-03 2.2214e-23 2.5955e-23 6.2154e-19 1.1325e+02 2.6439e-02 3.5311e-02 3.3270e-02 3.3093e-02 1.1612e+02 6.3710e-02 5.4672e-02 5.4403e-02 5.4572e-02
1.1339e+02 1.3070e-01 1.3171e-01 1.3151e-01 1.3154e-01 1.1550e+02 7.0591e-02 7.2956e-02 7.2776e-02 7.2816e-02 1.2305e+02 5.3931e-03 5.2632e-24 6.1600e-24 1.7939e-19 1.1328e+02 2.6041e-02 3.5006e-02 3.2970e-02 3.2795e-02 1.1615e+02 6.2638e-02 5.3574e-02 5.3321e-02 5.3491e-02
1.1342e+02 1.3059e-01 1.3134e-01 1.3110e-01 1.3115e-01 1.1553e+02 6.9799e-02 7.1336e-02 7.1133e-02 7.1176e-02 1.2309e+02 5.4110e-03 1.2199e-24 1.4301e-24 5.0658e-20 1.1331e+02 2.5656e-02 3.4707e-02 3.2689e-02 3.2517e-02 1.1618e+02 6.1555e-02 5.2483e-02 5.2244e-02 5.2417e-02
1.1345e+02 1.3046e-01 1.3093e-01 1.3067e-01 1.3072e-01 1.1555e+02 6.9002e-02 6.9722e-02 6.9496e-02 6.9543e-02 1.2313e+02 5.4383e-03 2.7657e-25 3.2480e-25 1.3996e-20 1.1334e+02 2.5285e-02 3.4412e-02 3.2426e-02 3.2257e-02 1.1620e+02 6.0460e-02 5.1397e-02 5.1171e-02 5.1347e-02
1.1347e+02 1.3032e-01 1.3050e-01 1.3021e-01 1.3026e-01 1.1558e+02 6.8201e-02 6.8119e-02 6.7871e-02 6.7921e-02 1.2317e+02 5.4694e-03 6.1340e-26 7.2156e-26 3.7834e-21 1.1336e+02 2.4925e-02 3.4120e-02 3.2180e-02 3.2015e-02 1.1623e+02 5.9350e-02 5.0315e-02 5.0103e-02 5.0282e-02
1.1350e+02 1.3016e-01 1.3004e-01 1.2971e-01 1.2978e-01 1.1561e+02 6.7396e-02 6.6533e-02 6.6262e-02 6.6317e-02 1.2321e+02 5.4987e-03 1.3308e-26 1.5681e-26 1.0006e-21 1.1339e+02 2.4578e-02 3.3829e-02 3.1949e-02 3.1787e-02 1.1625e+02 5.8224e-02 4.9238e-02 4.9040e-02 4.9220e-02
1.1353e+02 1.2999e-01 1.2956e-01 1.2919e-01 1.2927e-01 1.1564e+02 6.6586e-02 6.4967e-02 6.4676e-02 6.4735e-02 1.2325e+02 5.5212e-03 2.8244e-27 3.3334e-27 2.5889e-22 1.1342e+02 2.4242e-02 3.3539e-02 3.1730e-02 3.1573e-02 1.1628e+02 5.7081e-02 4.8165e-02 4.7980e-02 4.8162e-02
1.1356e+02 1.2980e-01 1.2905e-01 1.2864e-01 1.2872e-01 1.1566e+02 6.5774e-02 6.3427e-02 6.3117e-02 6.3180e-02 1.2329e+02 5.5327e-03 5.8635e-28 6.9315e-28 6.5532e-23 1.1344e+02 2.3917e-02 3.3247e-02 3.1523e-02 3.1370e-02 1.1631e+02 5.5919e-02 4.7095e-02 4.6925e-02 4.7107e-02
1.1359e+02 1.2960e-01 1.2851e-01 1.2807e-01 1.2816e-01 1.1569e+02 6.4959e-02 6.1917e-02 6.1589e-02 6.1656e-02 1.2333e+02 5.5295e-03 1.1908e-28 1.4099e-28 1.6229e-23 1.1347e+02 2.3601e-02 3.2954e-02 3.1326e-02 3.1177e-02 1.1633e+02 5.4740e-02 4.6028e-02 4.5873e-02 4.6054e-02
1.1361e+02 1.2939e-01 1.2796e-01 1.2747e-01 1.2757e-01 1.1572e+02 6.4143e-02 6.0440e-02 6.0095e-02 6.0167e-02 1.2337e+02 5.5092e-03 2.3655e-29 2.8053e-29 3.9318e-24 1.1350e+02 2.3296e-02 3.2657e-02 3.1136e-02 3.0992e-02 1.1636e+02 5.3543e-02 4.4965e-02 4.4826e-02 4.5005e-02
1.1364e+02 1.2916e-01 1.2738e-01 1.2685e-01 1.2695e-01 1.1575e+02 6.3326e-02 5.9000e-02 5.8640e-02 5.8716e-02 1.2341e+02 5.4699e-03 4.5966e-30 5.4599e-30 9.3188e-25 1.1353e+02 2.2999e-02 3.2357e-02 3.0952e-02 3.0813e-02 1.1639e+02 5.2329e-02 4.3907e-02 4.3784e-02 4.3958e-02
1.1367e+02 1.2892e-01 1.2678e-01 1.2621e-01 1.2632e-01 1.1577e+02 6.2509e-02 5.7600e-02 5.7226e-02 5.7307e-02 1.2345e+02 5.4109e-03 8.7374e-31 1.0395e-30 2.1607e-25 1.1355e+02 2.2710e-02 3.2051e-02 3.0773e-02 3.0639e-02 1.1641e+02 5.1101e-02 4.2852e-02 4.2747e-02 4.2916e-02
1.1370e+02 1.2867e-01 1.2616e-01 1.2555e-01 1.2567e-01 1.1580e+02 6.1694e-02 5.6240e-02 5.5855e-02 5.5940e-02 1.2348e+02 5.3324e-03 1.6246e-31 1.9358e-31 4.9011e-26 1.1358e+02 2.2428e-02 3.1740e-02 3.0596e-02 3.0466e-02 1.1644e+02 4.9861e-02 4.1803e-02 4.1715e-02 4.1877e-02
1.1372e+02 1.2841e-01 1.2553e-01 1.2488e-01 1.2500e-01 1.1583e+02 6.0882e-02 5.4924e-02 5.4529e-02 5.4618e-02 1.2352e+02 5.2351e-03 2.9549e-32 3.5262e-32 1.0876e-26 1.1361e+02 2.2154e-02 3.1424e-02 3.0420e-02 3.0295e-02 1.1646e+02 4.8611e-02 4.0759e-02 4.0690e-02 4.0843e-02
1.1375e+02 1.2814e-01 1.2489e-01 1.2419e-01 1.2432e-01 1.1586e+02 6.0074e-02 5.3651e-02 5.3248e-02 5.3342e-02 1.2356e+02 5.1204e-03 5.2571e-33 6.2833e-33 2.3608e-27 1.1364e+02 2.1885e-02 3.1100e-02 3.0243e-02 3.0122e-02 1.1649e+02 4.7356e-02 3.9721e-02 3.9672e-02 3.9815e-02
1.1378e+02 1.2787e-01 1.2423e-01 1.2348e-01 1.2362e-01 1.1588e+02 5.9271e-02 5.2422e-02 5.2014e-02 5.2111e-02 1.2360e+02 4.9905e-03 9.1491e-34 1.0952e-33 5.0132e-28 1.1366e+02 2.1623e-02 3.0770e-02 3.0063e-02 2.9947e-02 1.1652e+02 4.6098e-02 3.8691e-02 3.8662e-02 3.8792e-02
1.1381e+02 1.2758e-01 1.2356e-01 1.2277e-01 1.2292e-01 1.1591e+02 5.8473e-02 5.1238e-02 5.0825e-02 5.0926e-02 1.2364e+02 4.8477e-03 1.5575e-34 1.8671e-34 1.0414e-28 1.1369e+02 2.1365e-02 3.0432e-02 2.9880e-02 2.9769e-02 1.1654e+02 4.4843e-02 3.7669e-02 3.7660e-02 3.7777e-02
1.1384e+02 1.2728e-01 1.2288e-01 1.2205e-01 1.2220e-01 1.1594e+02 5.7683e-02 5.0097e-02 4.9682e-02 4.9786e-02 1.2368e+02 4.6946e-03 2.5935e-35 3.1138e-35 2.1162e-29 1.1372e+02 2.1113e-02 3.0088e-02 2.9692e-02 2.9585e-02 1.1657e+02 4.3594e-02 3.6656e-02 3.6668e-02 3.6770e-02
1.1386e+02 1.2698e-01 1.2220e-01 1.2133e-01 1.2148e-01 1.1597e+02 5.6899e-02 4.8998e-02 4.8584e-02 4.8690e-02 1.2372e+02 4.5340e-03 4.2245e-36 5.0793e-36 4.2067e-30 1.1374e+02 2.0864e-02 2.9736e-02 2.9497e-02 2.9394e-02 1.1659e+02 4.2356e-02 3.5653e-02 3.5687e-02 3.5772e-02
1.1389e+02 1.2667e-01 1.2151e-01 1.2060e-01 1.2076e-01 1.1599e+02 5.6124e-02 4.7940e-02 4.7528e-02 4.7637e-02 1.2376e+02 4.3686e-03 6.7309e-37 8.1047e-37 8.1800e-31 1.1377e+02 2.0620e-02 2.9377e-02 2.9295e-02 2.9197e-02 1.1662e+02 4.1134e-02 3.4660e-02 3.4716e-02 3.4783e-02
1.1392e+02 1.2635e-01 1.2082e-01 1.1988e-01 1.2004e-01 1.1602e+02 5.5356e-02 4.6922e-02 4.6514e-02 4.6624e-02 1.2380e+02 4.2008e-03 1.0490e-37 1.2650e-37 1.5560e-31 1.1380e+02 2.0379e-02 2.9011e-02 2.9084e-02 2.8990e-02 1.1665e+02 3.9932e-02 3.3679e-02 3.3757e-02 3.3806e-02
1.1395e+02 1.2603e-01 1.2013e-01 1.1915e-01 1.1932e-01 1.1605e+02 5.4596e-02 4.5940e-02 4.5538e-02 4.5649e-02 1.2384e+02 4.0329e-03 1.5992e-38 1.9312e-38 2.8952e-32 1.1383e+02 2.0141e-02 2.8638e-02 2.8864e-02 2.8774e-02 1.1667e+02 3.8754e-02 3.2710e-02 3.2811e-02 3.2841e-02
1.1398e+02 1.2570e-01 1.1944e-01 1.1843e-01 1.1860e-01 1.1608e+02 5.3844e-02 4.4994e-02 4.4599e-02 4.4711e-02 1.2388e+02 3.8668e-03 2.3848e-39 2.8839e-39 5.2697e-33 1.1385e+02 1.9906e-02 2.8260e-02 2.8633e-02 2.8548e-02 1.1670e+02 3.7606e-02 3.1755e-02 3.1877e-02 3.1888e-02
1.1400e+02 1.2536e-01 1.1875e-01 1.1772e-01 1.1789e-01 1.1610e+02 5.3098e-02 4.4079e-02 4.3694e-02 4.3806e-02 1.2392e+02 3.7040e-03 3.4786e-40 4.2125e-40 9.3825e-34 1.1388e+02 1.9674e-02 2.7875e-02 2.8391e-02 2.8312e-02 1.1672e+02 3.6490e-02 3.0813e-02 3.0958e-02 3.0948e-02
1.1403e+02 1.2503e-01 1.1806e-01 1.1702e-01 1.1719e-01 1.1613e+02 5.2358e-02 4.3195e-02 4.2821e-02 4.2932e-02 1.2395e+02 3.5453e-03 4.9632e-41 6.0187e-41 1.6341e-34 1.1391e+02 1.9444e-02 2.7485e-02 2.8138e-02 2.8064e-02 1.1675e+02 3.5411e-02 2.9885e-02 3.0052e-02 3.0023e-02
1.1406e+02 1.2469e-01 1.1738e-01 1.1632e-01 1.1649e-01 1.1616e+02 5.1622e-02 4.2337e-02 4.1976e-02 4.2086e-02 1.2399e+02 3.3913e-03 6.9269e-42 8.4115e-42 2.7839e-35 1.1394e+02 1.9215e-02 2.7091e-02 2.7873e-02 2.7804e-02 1.1678e+02 3.4371e-02 2.8973e-02 2.9161e-02 2.9113e-02
1.1409e+02 1.2435e-01 1.1671e-01 1.1564e-01 1.1581e-01 1.1619e+02 5.0890e-02 4.1503e-02 4.1157e-02 4.1265e-02 1.2403e+02 3.2423e-03 9.4563e-43 1.1499e-42 4.6392e-36 1.1396e+02 1.8988e-02 2.6692e-02 2.7596e-02 2.7532e-02 1.1680e+02 3.3373e-02 2.8076e-02 2.8284e-02 2.8218e-02
1.1411e+02 1.2400e-01 1.1605e-01 1.1497e-01 1.1514e-01 1.1621e+02 5.0159e-02 4.0690e-02 4.0361e-02 4.0466e-02 1.2407e+02 3.0979e-03 1.2627e-43 1.5375e-43 7.5622e-37 1.1399e+02 1.8762e-02 2.6289e-02 2.7307e-02 2.7248e-02 1.1683e+02 3.2419e-02 2.7195e-02 2.7423e-02 2.7339e-02
1.1414e+02 1.2365e-01 1.1540e-01 1.1431e-01 1.1449e-01 1.1624e+02 4.9428e-02 3.9895e-02 3.9585e-02 3.9687e-02 1.2411e+02 2.9578e-03 1.6493e-44 2.0110e-44 1.2058e-37 1.1402e+02 1.8537e-02 2.5883e-02 2.7005e-02 2.6952e-02 1.1686e+02 3.1510e-02 2.6330e-02 2.6576e-02 2.6476e-02
1.1417e+02 1.2331e-01 1.1476e-01 1.1367e-01 1.1384e-01 1.1627e+02 4.8694e-02 3.9115e-02 3.8827e-02 3.8925e-02 1.2415e+02 2.8214e-03 2.1073e-45 2.5727e-45 1.8807e-38 1.1404e+02 1.8313e-02 2.5475e-02 2.6691e-02 2.6645e-02 1.1688e+02 3.0647e-02 2.5482e-02 2.5743e-02 2.5629e-02
1.1420e+02 1.2296e-01 1.1413e-01 1.1305e-01 1.1322e-01 1.1630e+02 4.7957e-02 3.8348e-02 3.8083e-02 3.8176e-02 1.2419e+02 2.6882e-03 2.6335e-46 3.2193e-46 2.8692e-39 1.1407e+02 1.8088e-02 2.5066e-02 2.6365e-02 2.6325e-02 1.1691e+02 2.9830e-02 2.4651e-02 2.4926e-02 2.4799e-02
1.1423e+02 1.2261e-01 1.1351e-01 1.1245e-01 1.1261e-01 1.1632e+02 4.7214e-02 3.7591e-02 3.7352e-02 3.7439e-02 1.2423e+02 2.5577e-03 3.2192e-47 3.9405e-47 4.2817e-40 1.1410e+02 1.7862e-02 2.4655e-02 2.6027e-02 2.5994e-02 1.1693e+02 2.9059e-02 2.3836e-02 2.4123e-02 2.3986e-02
1.1425e+02 1.2226e-01 1.1291e-01 1.1186e-01 1.1202e-01 1.1635e+02 4.6463e-02 3.6842e-02 3.6631e-02 3.6712e-02 1.2427e+02 2.4295e-03 3.8492e-48 4.7177e-48 6.2501e-41 1.1413e+02 1.7636e-02 2.4244e-02 2.5678e-02 2.5653e-02 1.1696e+02 2.8331e-02 2.3039e-02 2.3335e-02 2.3190e-02
1.1428e+02 1.2191e-01 1.1232e-01 1.1129e-01 1.1145e-01 1.1638e+02 4.5704e-02 3.6098e-02 3.5918e-02 3.5992e-02 1.2431e+02 2.3038e-03 4.5020e-49 5.5248e-49 8.9241e-42 1.1415e+02 1.7409e-02 2.3834e-02 2.5319e-02 2.5301e-02 1.1699e+02 2.7646e-02 2.2260e-02 2.2561e-02 2.2410e-02
1.1431e+02 1.2156e-01 1.1174e-01 1.1074e-01 1.1089e-01 1.1641e+02 4.4934e-02 3.5359e-02 3.5211e-02 3.5277e-02 1.2435e+02 2.1806e-03 5.1504e-50 6.3285e-50 1.2464e-42 1.1418e+02 1.7180e-02 2.3424e-02 2.4950e-02 2.4940e-02 1.1701e+02 2.7002e-02 2.1497e-02 2.1800e-02 2.1647e-02
1.1434e+02 1.2121e-01 1.1118e-01 1.1021e-01 1.1036e-01 1.1643e+02 4.4153e-02 3.4621e-02 3.4508e-02 3.4566e-02 1.2438e+02 2.0604e-03 5.7634e-51 7.0905e-51 1.7027e-43 1.1421e+02 1.6948e-02 2.3017e-02 2.4572e-02 2.4570e-02 1.1704e+02 2.6395e-02 2.0751e-02 2.1054e-02 2.0900e-02
1.1437e+02 1.2086e-01 1.1063e-01 1.0970e-01 1.0984e-01 1.1646e+02 4.3360e-02 3.3885e-02 3.3809e-02 3.3858e-02 1.2442e+02 1.9439e-03 6.3085e-52 7.7707e-52 2.2752e-44 1.1424e+02 1.6714e-02 2.2611e-02 2.4186e-02 2.4192e-02 1.1706e+02 2.5824e-02 2.0022e-02 2.0321e-02 2.0169e-02
1.1439e+02 1.2051e-01 1.1009e-01 1.0920e-01 1.0934e-01 1.1649e+02 4.2554e-02 3.3150e-02 3.3111e-02 3.3151e-02 1.2446e+02 1.8319e-03 6.7541e-53 8.3298e-53 2.9738e-45 1.1426e+02 1.6477e-02 2.2209e-02 2.3794e-02 2.3807e-02 1.1709e+02 2.5284e-02 1.9310e-02 1.9602e-02 1.9454e-02
1.1442e+02 1.2016e-01 1.0957e-01 1.0873e-01 1.0885e-01 1.1652e+02 4.1737e-02 3.2414e-02 3.2415e-02 3.2446e-02 1.2450e+02 1.7254e-03 7.0732e-54 8.7339e-54 3.8020e-46 1.1429e+02 1.6237e-02 2.1810e-02 2.3395e-02 2.3417e-02 1.1712e+02 2.4772e-02 1.8614e-02 1.8896e-02 1.8754e-02
1.1445e+02 1.1982e-01 1.0907e-01 1.0827e-01 1.0839e-01 1.1654e+02 4.0908e-02 3.1679e-02 3.1720e-02 3.1740e-02 1.2454e+02 1.6254e-03 7.2455e-55 8.9573e-55 4.7545e-47 1.1432e+02 1.5994e-02 2.1416e-02 2.2992e-02 2.3022e-02 1.1714e+02 2.4285e-02 1.7933e-02 1.8204e-02 1.8069e-02
1.1448e+02 1.1947e-01 1.0857e-01 1.0783e-01 1.0794e-01 1.1657e+02 4.0068e-02 3.0944e-02 3.1025e-02 3.1035e-02 1.2458e+02 1.5327e-03 7.2597e-56 8.9856e-56 5.8157e-48 1.1434e+02 1.5747e-02 2.1026e-02 2.2585e-02 2.2624e-02 1.1717e+02 2.3819e-02 1.7268e-02 1.7525e-02 1.7399e-02
1.1450e+02 1.1912e-01 1.0809e-01 1.0740e-01 1.0750e-01 1.1660e+02 3.9219e-02 3.0209e-02 3.0330e-02 3.0331e-02 1.2462e+02 1.4480e-03 7.1150e-57 8.8167e-57 6.9582e-49 1.1437e+02 1.5496e-02 2.0642e-02 2.2177e-02 2.2223e-02 1.1719e+02 2.3371e-02 1.6618e-02 1.6860e-02 1.6744e-02
1.1453e+02 1.1878e-01 1.0763e-01 1.0699e-01 1.0708e-01 1.1663e+02 3.8362e-02 2.9476e-02 2.9637e-02 2.9628e-02 1.2466e+02 1.3720e-03 6.8206e-58 8.4619e-58 8.1431e-50 1.1440e+02 1.5241e-02 2.0264e-02 2.1768e-02 2.1822e-02 1.1722e+02 2.2936e-02 1.5983e-02 1.6209e-02 1.6102e-02
1.1456e+02 1.1843e-01 1.0717e-01 1.0659e-01 1.0668e-01 1.1665e+02 3.7500e-02 2.8746e-02 2.8945e-02 2.8926e-02 1.2470e+02 1.3048e-03 6.3956e-59 7.9437e-59 9.3214e-51 1.1443e+02 1.4982e-02 1.9892e-02 2.1360e-02 2.1421e-02 1.1725e+02 2.2513e-02 1.5362e-02 1.5572e-02 1.5474e-02
1.1459e+02 1.1809e-01 1.0672e-01 1.0620e-01 1.0628e-01 1.1668e+02 3.6634e-02 2.8021e-02 2.8256e-02 2.8227e-02 1.2474e+02 1.2467e-03 5.8659e-60 7.2941e-60 1.0437e-51 1.1445e+02 1.4720e-02 1.9527e-02 2.0954e-02 2.1022e-02 1.1727e+02 2.2097e-02 1.4754e-02 1.4950e-02 1.4860e-02
1.1462e+02 1.1774e-01 1.0629e-01 1.0583e-01 1.0590e-01 1.1671e+02 3.5767e-02 2.7301e-02 2.7569e-02 2.7532e-02 1.2478e+02 1.1975e-03 5.2624e-61 6.5511e-61 1.1430e-52 1.1448e+02 1.4454e-02 1.9170e-02 2.0552e-02 2.0627e-02 1.1730e+02 2.1686e-02 1.4160e-02 1.4342e-02 1.4259e-02
1.1464e+02 1.1740e-01 1.0586e-01 1.0547e-01 1.0553e-01 1.1674e+02 3.4902e-02 2.6589e-02 2.6888e-02 2.6841e-02 1.2482e+02 1.1570e-03 4.6178e-62 5.7551e-62 1.2244e-53 1.1451e+02 1.4185e-02 1.8820e-02 2.0155e-02 2.0235e-02 1.1733e+02 2.1278e-02 1.3579e-02 1.3749e-02 1.3671e-02
1.1467e+02 1.1705e-01 1.0544e-01 1.0511e-01 1.0517e-01 1.1676e+02 3.4041e-02 2.5886e-02 2.6211e-02 2.6158e-02 1.2485e+02 1.1248e-03 3.9636e-63 4.9452e-63 1.2830e-54 1.1454e+02 1.3913e-02 1.8478e-02 1.9764e-02 1.9850e-02 1.1735e+02 2.0870e-02 1.3010e-02 1.3171e-02 1.3096e-02
1.1470e+02 1.1671e-01 1.0503e-01 1.0477e-01 1.0481e-01 1.1679e+02 3.3188e-02 2.5195e-02 2.5543e-02 2.5482e-02 1.2489e+02 1.1006e-03 3.3276e-64 4.1563e-64 1.3149e-55 1.1456e+02 1.3640e-02 1.8144e-02 1.9381e-02 1.9471e-02 1.1738e+02 2.0460e-02 1.2455e-02 1.2609e-02 1.2534e-02
1.1473e+02 1.1636e-01 1.0463e-01 1.0443e-01 1.0447e-01 1.1682e+02 3.2345e-02 2.4516e-02 2.4882e-02 2.4815e-02 1.2493e+02 1.0841e-03 2.7326e-65 3.4168e-65 1.3181e-56 1.1459e+02 1.3364e-02 1.7818e-02 1.9007e-02 1.9101e-02 1.1740e+02 2.0047e-02 1.1912e-02 1.2061e-02 1.1985e-02
1.1476e+02 1.1602e-01 1.0423e-01 1.0409e-01 1.0413e-01 1.1685e+02 3.1514e-02 2.3852e-02 2.4232e-02 2.4160e-02 1.2497e+02 1.0751e-03 2.1950e-66 2.7475e-66 1.2924e-57 1.1462e+02 1.3088e-02 1.7501e-02 1.8642e-02 1.8739e-02 1.1743e+02 1.9629e-02 1.1381e-02 1.1530e-02 1.1449e-02
1.1478e+02 1.1567e-01 1.0384e-01 1.0377e-01 1.0379e-01 1.1687e+02 3.0697e-02 2.3204e-02 2.3594e-02 2.3517e-02 1.2501e+02 1.0737e-03 1.7245e-67 2.1609e-67 1.2395e-58 1.1464e+02 1.2812e-02 1.7192e-02 1.8289e-02 1.8388e-02 1.1746e+02 1.9206e-02 1.0864e-02 1.1014e-02 1.0926e-02
1.1481e+02 1.1532e-01 1.0345e-01 1.0344e-01 1.0346e-01 1.1690e+02 2.9899e-02 2.2574e-02 2.2968e-02 2.2887e-02 1.2505e+02 1.0801e-03 1.3253e-68 1.6624e-68 1.1628e-59 1.1467e+02 1.2536e-02 1.6893e-02 1.7947e-02 1.8048e-02 1.1748e+02 1.8777e-02 1.0359e-02 1.0514e-02 1.0417e-02
1.1484e+02 1.1497e-01 1.0307e-01 1.0312e-01 1.0313e-01 1.1693e+02 2.9119e-02 2.1962e-02 2.2356e-02 2.2273e-02 1.2509e+02 1.0946e-03 9.9619e-70 1.2509e-69 1.0669e-60 1.1470e+02 1.2261e-02 1.6602e-02 1.7618e-02 1.7720e-02 1.1751e+02 1.8341e-02 9.8681e-03 1.0029e-02 9.9223e-03
1.1487e+02 1.1461e-01 1.0268e-01 1.0279e-01 1.0280e-01 1.1696e+02 2.8359e-02 2.1369e-02 2.1760e-02 2.1675e-02 1.2513e+02 1.1178e-03 7.3244e-71 9.2065e-71 9.5753e-62 1.1473e+02 1.1989e-02 1.6319e-02 1.7303e-02 1.7404e-02 1.1753e+02 1.7900e-02 9.3905e-03 9.5606e-03 9.4414e-03
1.1489e+02 1.1425e-01 1.0230e-01 1.0247e-01 1.0247e-01 1.1699e+02 2.7622e-02 2.0797e-02 2.1180e-02 2.1094e-02 1.2517e+02 1.1502e-03 5.2674e-72 6.6278e-72 8.4056e-63 1.1475e+02 1.1720e-02 1.6045e-02 1.7001e-02 1.7100e-02 1.1756e+02 1.7451e-02 8.9269e-03 9.1073e-03 8.9750e-03
1.1492e+02 1.1389e-01 1.0192e-01 1.0214e-01 1.0214e-01 1.1701e+02 2.6908e-02 2.0245e-02 2.0617e-02 2.0530e-02 1.2521e+02 1.1924e-03 3.7053e-73 4.6669e-73 7.2173e-64 1.1478e+02 1.1455e-02 1.5780e-02 1.6712e-02 1.6810e-02 1.1759e+02 1.6997e-02 8.4777e-03 8.6694e-03 8.5235e-03
1.1495e+02 1.1353e-01 1.0154e-01 1.0182e-01 1.0180e-01 1.1704e+02 2.6217e-02 1.9712e-02 2.0071e-02 1.9984e-02 1.2525e+02 1.2450e-03 2.5494e-74 3.2143e-74 6.0614e-65 1.1481e+02 1.1195e-02 1.5522e-02 1.6438e-02 1.6534e-02 1.1761e+02 1.6537e-02 8.0433e-03 8.2468e-03 8.0870e-03
1.1498e+02 1.1316e-01 1.0115e-01 1.0148e-01 1.0147e-01 1.1707e+02 2.5551e-02 1.9200e-02 1.9543e-02 1.9457e-02 1.2528e+02 1.3080e-03 1.7157e-75 2.1653e-75 4.9792e-66 1.1484e+02 1.0940e-02 1.5273e-02 1.6178e-02 1.6270e-02 1.1764e+02 1.6072e-02 7.6239e-03 7.8393e-03 7.6660e-03
1.1501e+02 1.1279e-01 1.0077e-01 1.0115e-01 1.0113e-01 1.1710e+02 2.4908e-02 1.8707e-02 1.9033e-02 1.8947e-02 1.2532e+02 1.3813e-03 1.1294e-76 1.4268e-76 4.0007e-67 1.1486e+02 1.0692e-02 1.5031e-02 1.5932e-02 1.6020e-02 1.1766e+02 1.5602e-02 7.2201e-03 7.4467e-03 7.2605e-03
1.1503e+02 1.1241e-01 1.0038e-01 1.0080e-01 1.0078e-01 1.1712e+02 2.4289e-02 1.8232e-02 1.8539e-02 1.8455e-02 1.2536e+02 1.4643e-03 7.2721e-78 9.1956e-78 3.1442e-68 1.1489e+02 1.0451e-02 1.4797e-02 1.5700e-02 1.5783e-02 1.1769e+02 1.5129e-02 6.8318e-03 7.0688e-03 6.8709e-03
1.1506e+02 1.1203e-01 9.9989e-02 1.0045e-01 1.0043e-01 1.1715e+02 2.3693e-02 1.7774e-02 1.8063e-02 1.7980e-02 1.2540e+02 1.5560e-03 4.5799e-79 5.7969e-79 2.4169e-69 1.1492e+02 1.0218e-02 1.4570e-02 1.5480e-02 1.5558e-02 1.1772e+02 1.4653e-02 6.4595e-03 6.7053e-03 6.4972e-03
1.1509e+02 1.1164e-01 9.9593e-02 1.0010e-01 1.0007e-01 1.1718e+02 2.3120e-02 1.7333e-02 1.7602e-02 1.7521e-02 1.2544e+02 1.6545e-03 2.8213e-80 3.5743e-80 1.8172e-70 1.1494e+02 9.9934e-03 1.4349e-02 1.5272e-02 1.5344e-02 1.1774e+02 1.4176e-02 6.1031e-03 6.3562e-03 6.1394e-03
1.1512e+02 1.1124e-01 9.9191e-02 9.9728e-02 9.9698e-02 1.1721e+02 2.2568e-02 1.6906e-02 1.7156e-02 1.7077e-02 1.2548e+02 1.7578e-03 1.6999e-81 2.1557e-81 1.3364e-71 1.1497e+02 9.7778e-03 1.4135e-02 1.5076e-02 1.5142e-02 1.1777e+02 1.3697e-02 5.7627e-03 6.0210e-03 5.7974e-03
1.1514e+02 1.1083e-01 9.8783e-02 9.9350e-02 9.9319e-02 1.1723e+02 2.2036e-02 1.6492e-02 1.6724e-02 1.6647e-02 1.2552e+02 1.8629e-03 1.0018e-82 1.2717e-82 9.6131e-73 1.1500e+02 9.5718e-03 1.3927e-02 1.4890e-02 1.4950e-02 1.1780e+02 1.3219e-02 5.4381e-03 5.6997e-03 5.4712e-03
1.1517e+02 1.1042e-01 9.8368e-02 9.8961e-02 9.8929e-02 1.1726e+02 2.1523e-02 1.6089e-02 1.6304e-02 1.6229e-02 1.2556e+02 1.9668e-03 5.7752e-84 7.3374e-84 6.7635e-74 1.1503e+02 9.3756e-03 1.3724e-02 1.4713e-02 1.4767e-02 1.1782e+02 1.2743e-02 5.1291e-03 5.3919e-03 5.1605e-03
1.1520e+02 1.0999e-01 9.7946e-02 9.8560e-02 9.8528e-02 1.1729e+02 2.1027e-02 1.5697e-02 1.5895e-02 1.5822e-02 1.2560e+02 2.0659e-03 3.2564e-85 4.1410e-85 4.6545e-75 1.1505e+02 9.1896e-03 1.3527e-02 1.4545e-02 1.4592e-02 1.1785e+02 1.2269e-02 4.8356e-03 5.0974e-03 4.8650e-03
1.1523e+02 1.0956e-01 9.7514e-02 9.8145e-02 9.8114e-02 1.1732e+02 2.0548e-02 1.5312e-02 1.5496e-02 1.5424e-02 1.2564e+02 2.1567e-03 1.7959e-86 2.2859e-86 3.1330e-76 1.1508e+02 9.0140e-03 1.3334e-02 1.4383e-02 1.4423e-02 1.1787e+02 1.1799e-02 4.5571e-03 4.8160e-03 4.5843e-03
1.1526e+02 1.0912e-01 9.7074e-02 9.7716e-02 9.7686e-02 1.1734e+02 2.0084e-02 1.4935e-02 1.5104e-02 1.5034e-02 1.2568e+02 2.2355e-03 9.6880e-88 1.2342e-87 2.0627e-77 1.1511e+02 8.8487e-03 1.3145e-02 1.4227e-02 1.4261e-02 1.1790e+02 1.1334e-02 4.2932e-03 4.5472e-03 4.3181e-03
1.1528e+02 1.0866e-01 9.6622e-02 9.7272e-02 9.7244e-02 1.1737e+02 1.9633e-02 1.4563e-02 1.4719e-02 1.4651e-02 1.2572e+02 2.2991e-03 5.1118e-89 6.5179e-89 1.3283e-78 1.1514e+02 8.6940e-03 1.2961e-02 1.4075e-02 1.4102e-02 1.1793e+02 1.0875e-02 4.0434e-03 4.2909e-03 4.0659e-03
1.1531e+02 1.0819e-01 9.6160e-02 9.6812e-02 9.6787e-02 1.1740e+02 1.9195e-02 1.4195e-02 1.4339e-02 1.4274e-02 1.2575e+02 2.3444e-03 2.6382e-90 3.3668e-90 8.3665e-80 1.1516e+02 8.5496e-03 1.2780e-02 1.3925e-02 1.3946e-02 1.1795e+02 1.0424e-02 3.8072e-03 4.0467e-03 3.8271e-03
1.1534e+02 1.0771e-01 9.5686e-02 9.6335e-02 9.6313e-02 1.1743e+02 1.8769e-02 1.3831e-02 1.3963e-02 1.3900e-02 1.2579e+02 2.3691e-03 1.3318e-91 1.7011e-91 5.1544e-81 1.1519e+02 8.4154e-03 1.2601e-02 1.3777e-02 1.3792e-02 1.1798e+02 9.9819e-03 3.5840e-03 3.8142e-03 3.6013e-03
1.1537e+02 1.0721e-01 9.5199e-02 9.5840e-02 9.5822e-02 1.1745e+02 1.8352e-02 1.3469e-02 1.3590e-02 1.3530e-02 1.2583e+02 2.3716e-03 6.5756e-93 8.4064e-93 3.1060e-82 1.1522e+02 8.2912e-03 1.2426e-02 1.3628e-02 1.3638e-02 1.1800e+02 9.5496e-03 3.3732e-03 3.5932e-03 3.3879e-03
1.1540e+02 1.0670e-01 9.4698e-02 9.5326e-02 9.5313e-02 1.1748e+02 1.7945e-02 1.3108e-02 1.3219e-02 1.3162e-02 1.2587e+02 2.3511e-03 3.1757e-94 4.0634e-94 1.8307e-83 1.1524e+02 8.1765e-03 1.2252e-02 1.3479e-02 1.3483e-02 1.1803e+02 9.1286e-03 3.1743e-03 3.3832e-03 3.1863e-03
1.1542e+02 1.0617e-01 9.4183e-02 9.4794e-02 9.4785e-02 1.1751e+02 1.7547e-02 1.2750e-02 1.2850e-02 1.2796e-02 1.2591e+02 2.3075e-03 1.5002e-95 1.9211e-95 1.0554e-84 1.1527e+02 8.0710e-03 1.2080e-02 1.3326e-02 1.3326e-02 1.1806e+02 8.7199e-03 2.9867e-03 3.1839e-03 2.9960e-03
1.1545e+02 1.0562e-01 9.3653e-02 9.4241e-02 9.4238e-02 1.1754e+02 1.7156e-02 1.2392e-02 1.2483e-02 1.2432e-02 1.2595e+02 2.2417e-03 6.9314e-97 8.8838e-97 5.9510e-86 1.1530e+02 7.9742e-03 1.1910e-02 1.3170e-02 1.3166e-02 1.1808e+02 8.3246e-03 2.8098e-03 2.9950e-03 2.8165e-03
1.1548e+02 1.0506e-01 9.3106e-02 9.3668e-02 9.3671e-02 1.1756e+02 1.6772e-02 1.2036e-02 1.2116e-02 1.2070e-02 1.2599e+02 2.1554e-03 3.1325e-98 4.0182e-98 3.2821e-87 1.1533e+02 7.8854e-03 1.1740e-02 1.3010e-02 1.3002e-02 1.1811e+02 7.9436e-03 2.6429e-03 2.8160e-03 2.6472e-03
1.1551e+02 1.0448e-01 9.2544e-02 9.3074e-02 9.3084e-02 1.1759e+02 1.6395e-02 1.1682e-02 1.1751e-02 1.1710e-02 1.2603e+02 2.0508e-03 1.3847e-99 1.7777e-99 1.7706e-88 1.1535e+02 7.8040e-03 1.1571e-02 1.2843e-02 1.2832e-02 1.1813e+02 7.5779e-03 2.4857e-03 2.6465e-03 2.4876e-03
1.1553e+02 1.0388e-01 9.1963e-02 9.2459e-02 9.2476e-02 1.1762e+02 1.6023e-02 1.1329e-02 1.1388e-02 1.1352e-02 1.2607e+02 1.9308e-03 5.9872e-101 7.6925e-101 9.3422e-90 1.1538e+02 7.7294e-03 1.1402e-02 1.2671e-02 1.2657e-02 1.1816e+02 7.2282e-03 2.3375e-03 2.4862e-03 2.3373e-03
1.1556e+02 1.0326e-01 9.1365e-02 9.1823e-02 9.1846e-02 1.1765e+02 1.5658e-02 1.0979e-02 1.1027e-02 1.0996e-02 1.2611e+02 1.7988e-03 2.5320e-102 3.2559e-102 4.8215e-91 1.1541e+02 7.6606e-03 1.1233e-02 1.2491e-02 1.2475e-02 1.1819e+02 6.8949e-03 2.1979e-03 2.3347e-03 2.1957e-03
1.1559e+02 1.0263e-01 9.0749e-02 9.1165e-02 9.1195e-02 1.1767e+02 1.5299e-02 1.0633e-02 1.0669e-02 1.0644e-02 1.2615e+02 1.6581e-03 1.0474e-103 1.3479e-103 2.4338e-92 1.1544e+02 7.5970e-03 1.1063e-02 1.2304e-02 1.2286e-02 1.1821e+02 6.5786e-03 2.0663e-03 2.1915e-03 2.0625e-03
1.1562e+02 1.0197e-01 9.0113e-02 9.0485e-02 9.0522e-02 1.1770e+02 1.4944e-02 1.0291e-02 1.0315e-02 1.0297e-02 1.2618e+02 1.5124e-03 4.2377e-105 5.4578e-105 1.2017e-93 1.1546e+02 7.5377e-03 1.0893e-02 1.2109e-02 1.2090e-02 1.1824e+02 6.2794e-03 1.9423e-03 2.0562e-03 1.9371e-03
1.1565e+02 1.0130e-01 8.9459e-02 8.9783e-02 8.9827e-02 1.1773e+02 1.4595e-02 9.9535e-03 9.9654e-03 9.9549e-03 1.2622e+02 1.3650e-03 1.6770e-106 2.1616e-106 5.8033e-95 1.1549e+02 7.4817e-03 1.0721e-02 1.1907e-02 1.1887e-02 1.1827e+02 5.9975e-03 1.8255e-03 1.9285e-03 1.8191e-03
1.1567e+02 1.0060e-01 8.8784e-02 8.9061e-02 8.9110e-02 1.1776e+02 1.4250e-02 9.6222e-03 9.6219e-03 9.6189e-03 1.2626e+02 1.2194e-03 6.4915e-108 8.3736e-108 2.7412e-96 1.1552e+02 7.4282e-03 1.0548e-02 1.1697e-02 1.1677e-02 1.1829e+02 5.7327e-03 1.7153e-03 1.8079e-03 1.7081e-03
1.1570e+02 9.9887e-02 8.8091e-02 8.8317e-02 8.8372e-02 1.1778e+02 1.3910e-02 9.2977e-03 9.2850e-03 9.2900e-03 1.2630e+02 1.0782e-03 2.4578e-109 3.1728e-109 1.2665e-97 1.1554e+02 7.3762e-03 1.0374e-02 1.1480e-02 1.1459e-02 1.1832e+02 5.4847e-03 1.6115e-03 1.6940e-03 1.6037e-03
1.1573e+02 9.9152e-02 8.7377e-02 8.7553e-02 8.7614e-02 1.1781e+02 1.3575e-02 8.9807e-03 8.9558e-03 8.9689e-03 1.2634e+02 9.4405e-04 9.1017e-111 1.1758e-110 5.7232e-99 1.1557e+02 7.3249e-03 1.0198e-02 1.1256e-02 1.1235e-02 1.1834e+02 5.2531e-03 1.5135e-03 1.5864e-03 1.5054e-03
1.1576e+02 9.8397e-02 8.6644e-02 8.6769e-02 8.6834e-02 1.1784e+02 1.3244e-02 8.6718e-03 8.6349e-03 8.6565e-03 1.2638e+02 8.1892e-04 3.2968e-112 4.2623e-112 2.5297e-100 1.1560e+02 7.2734e-03 1.0020e-02 1.1025e-02 1.1005e-02 1.1837e+02 5.0373e-03 1.4210e-03 1.4847e-03 1.4129e-03
1.1579e+02 9.7623e-02 8.5892e-02 8.5967e-02 8.6035e-02 1.1787e+02 1.2917e-02 8.3716e-03 8.3231e-03 8.3532e-03 1.2642e+02 7.0433e-04 1.1680e-113 1.5112e-113 1.0936e-101 1.1563e+02 7.2208e-03 9.8401e-03 1.0788e-02 1.0770e-02 1.1840e+02 4.8366e-03 1.3335e-03 1.3885e-03 1.3256e-03
1.1581e+02 9.6829e-02 8.5121e-02 8.5146e-02 8.5217e-02 1.1789e+02 1.2594e-02 8.0806e-03 8.0208e-03 8.0596e-03 1.2646e+02 6.0134e-04 4.0476e-115 5.2408e-115 4.6246e-103 1.1565e+02 7.1663e-03 9.6587e-03 1.0547e-02 1.0529e-02 1.1842e+02 4.6501e-03 1.2507e-03 1.2974e-03 1.2433e-03
1.1584e+02 9.6016e-02 8.4331e-02 8.4309e-02 8.4381e-02 1.1792e+02 1.2275e-02 7.7990e-03 7.7285e-03 7.7758e-03 1.2650e+02 5.1056e-04 1.3719e-116 1.7777e-116 1.9127e-104 1.1568e+02 7.1092e-03 9.4756e-03 1.0301e-02 1.0284e-02 1.1845e+02 4.4770e-03 1.1721e-03 1.2111e-03 1.1656e-03
1.1587e+02 9.5184e-02 8.3524e-02 8.3456e-02 8.3528e-02 1.1795e+02 1.1959e-02 7.5267e-03 7.4462e-03 7.5019e-03 1.2654e+02 4.3220e-04 4.5483e-118 5.8977e-118 7.7379e-106 1.1571e+02 7.0487e-03 9.2909e-03 1.0052e-02 1.0036e-02 1.1847e+02 4.3161e-03 1.0976e-03 1.1292e-03 1.0919e-03
1.1590e+02 9.4334e-02 8.2700e-02 8.2589e-02 8.2659e-02 1.1798e+02 1.1645e-02 7.2639e-03 7.1740e-03 7.2379e-03 1.2658e+02 3.6612e-04 1.4749e-119 1.9138e-119 3.0618e-107 1.1574e+02 6.9843e-03 9.1047e-03 9.8007e-03 9.7864e-03 1.1850e+02 4.1666e-03 1.0266e-03 1.0513e-03 1.0221e-03
1.1592e+02 9.3465e-02 8.1860e-02 8.1710e-02 8.1776e-02 1.1800e+02 1.1335e-02 7.0101e-03 6.9118e-03 6.9834e-03 1.2662e+02 3.1190e-04 4.6780e-121 6.0745e-121 1.1850e-108 1.1576e+02 6.9155e-03 8.9173e-03 9.5482e-03 9.5352e-03 1.1853e+02 4.0273e-03 9.5898e-04 9.7731e-04 9.5576e-04
1.1595e+02 9.2578e-02 8.1005e-02 8.0819e-02 8.0880e-02 1.1803e+02 1.1027e-02 6.7651e-03 6.6590e-03 6.7380e-03 1.2665e+02 2.6886e-04 1.4513e-122 1.8858e-122 4.4857e-110 1.1579e+02 6.8418e-03 8.7289e-03 9.2956e-03 9.2836e-03 1.1855e+02 3.8972e-03 8.9443e-04 9.0684e-04 8.9259e-04
1.1598e+02 9.1674e-02 8.0136e-02 7.9918e-02 7.9973e-02 1.1806e+02 1.0721e-02 6.5283e-03 6.4154e-03 6.5011e-03 1.2669e+02 2.3616e-04 4.4037e-124 5.7263e-124 1.6609e-111 1.1582e+02 6.7629e-03 8.5399e-03 9.0437e-03 9.0328e-03 1.1858e+02 3.7753e-03 8.3272e-04 8.3972e-04 8.3234e-04
1.1601e+02 9.0753e-02 7.9255e-02 7.9010e-02 7.9056e-02 1.1809e+02 1.0417e-02 6.2990e-03 6.1802e-03 6.2721e-03 1.2673e+02 2.1279e-04 1.3070e-125 1.7007e-125 6.0149e-113 1.1584e+02 6.6787e-03 8.3507e-03 8.7937e-03 8.7837e-03 1.1860e+02 3.6607e-03 7.7366e-04 7.7576e-04 7.7477e-04
1.1604e+02 8.9815e-02 7.8363e-02 7.8096e-02 7.8131e-02 1.1811e+02 1.0115e-02 6.0766e-03 5.9528e-03 6.0501e-03 1.2677e+02 1.9766e-04 3.7942e-127 4.9406e-127 2.1306e-114 1.1587e+02 6.5889e-03 8.1614e-03 8.5464e-03 8.5373e-03 1.1863e+02 3.5524e-03 7.1710e-04 7.1481e-04 7.1969e-04
1.1606e+02 8.8861e-02 7.7462e-02 7.7178e-02 7.7200e-02 1.1814e+02 9.8137e-03 5.8603e-03 5.7326e-03 5.8345e-03 1.2681e+02 1.8962e-04 1.0773e-128 1.4038e-128 7.3818e-116 1.1590e+02 6.4937e-03 7.9727e-03 8.3029e-03 8.2944e-03 1.1866e+02 3.4497e-03 6.6293e-04 6.5676e-04 6.6696e-04
1.1609e+02 8.7892e-02 7.6554e-02 7.6257e-02 7.6265e-02 1.1817e+02 9.5135e-03 5.6493e-03 5.5186e-03 5.6242e-03 1.2685e+02 1.8746e-04 2.9921e-130 3.9014e-130 2.5016e-117 1.1593e+02 6.3932e-03 7.7850e-03 8.0638e-03 8.0558e-03 1.1868e+02 3.3518e-03 6.1106e-04 6.0153e-04 6.1646e-04
1.1612e+02 8.6906e-02 7.5639e-02 7.5336e-02 7.5328e-02 1.1820e+02 9.2140e-03 5.4429e-03 5.3102e-03 5.4187e-03 1.2689e+02 1.8997e-04 8.1279e-132 1.0605e-131 8.2916e-119 1.1595e+02 6.2875e-03 7.5985e-03 7.8301e-03 7.8224e-03 1.1871e+02 3.2581e-03 5.6145e-04 5.4907e-04 5.6812e-04
1.1615e+02 8.5906e-02 7.4720e-02 7.4416e-02 7.4391e-02 1.1822e+02 8.9152e-03 5.2403e-03 5.1067e-03 5.2169e-03 1.2693e+02 1.9592e-04 2.1596e-133 2.8196e-133 2.6882e-120 1.1598e+02 6.1770e-03 7.4139e-03 7.6022e-03 7.5946e-03 1.1874e+02 3.1681e-03 5.1407e-04 4.9934e-04 5.2188e-04
1.1618e+02 8.4890e-02 7.3799e-02 7.3499e-02 7.3454e-02 1.1825e+02 8.6169e-03 5.0409e-03 4.9073e-03 5.0184e-03 1.2697e+02 2.0416e-04 5.6124e-135 7.3324e-135 8.5242e-122 1.1601e+02 6.0621e-03 7.2316e-03 7.3808e-03 7.3732e-03 1.1876e+02 3.0814e-03 4.6893e-04 4.5234e-04 4.7772e-04
1.1620e+02 8.3861e-02 7.2878e-02 7.2587e-02 7.2522e-02 1.1828e+02 8.3191e-03 4.8441e-03 4.7116e-03 4.8225e-03 1.2701e+02 2.1357e-04 1.4266e-136 1.8651e-136 2.6438e-123 1.1604e+02 5.9432e-03 7.0519e-03 7.1663e-03 7.1585e-03 1.1879e+02 2.9976e-03 4.2604e-04 4.0805e-04 4.3566e-04
1.1623e+02 8.2817e-02 7.1958e-02 7.1680e-02 7.1594e-02 1.1831e+02 8.0217e-03 4.6493e-03 4.5191e-03 4.6287e-03 1.2705e+02 2.2310e-04 3.5470e-138 4.6400e-138 8.0206e-125 1.1606e+02 5.8208e-03 6.8753e-03 6.9591e-03 6.9508e-03 1.1881e+02 2.9165e-03 3.8543e-04 3.6647e-04 3.9570e-04
1.1626e+02 8.1759e-02 7.1041e-02 7.0782e-02 7.0673e-02 1.1833e+02 7.7248e-03 4.4563e-03 4.3293e-03 4.4366e-03 1.2708e+02 2.3183e-04 8.6258e-140 1.1291e-139 2.3799e-126 1.1609e+02 5.6957e-03 6.7021e-03 6.7593e-03 6.7506e-03 1.1884e+02 2.8380e-03 3.4713e-04 3.2761e-04 3.5787e-04
1.1629e+02 8.0687e-02 7.0128e-02 6.9893e-02 6.9761e-02 1.1836e+02 7.4286e-03 4.2647e-03 4.1420e-03 4.2460e-03 1.2712e+02 2.3898e-04 2.0517e-141 2.6873e-141 6.9071e-128 1.1612e+02 5.5683e-03 6.5327e-03 6.5671e-03 6.5578e-03 1.1887e+02 2.7618e-03 3.1117e-04 2.9145e-04 3.2220e-04
1.1631e+02 7.9603e-02 6.9222e-02 6.9014e-02 6.8858e-02 1.1839e+02 7.1333e-03 4.0744e-03 3.9570e-03 4.0569e-03 1.2716e+02 2.4391e-04 4.7734e-143 6.2560e-143 1.9607e-129 1.1614e+02 5.4393e-03 6.3674e-03 6.3826e-03 6.3725e-03 1.1889e+02 2.6880e-03 2.7756e-04 2.5798e-04 2.8871e-04
1.1634e+02 7.8505e-02 6.8325e-02 6.8146e-02 6.7967e-02 1.1842e+02 6.8391e-03 3.8854e-03 3.7744e-03 3.8691e-03 1.2720e+02 2.4617e-04 1.0862e-144 1.4245e-144 5.4440e-131 1.1617e+02 5.3093e-03 6.2065e-03 6.2056e-03 6.1947e-03 1.1892e+02 2.6165e-03 2.4633e-04 2.2716e-04 2.5744e-04
1.1637e+02 7.7394e-02 6.7436e-02 6.7291e-02 6.7088e-02 1.1844e+02 6.5464e-03 3.6978e-03 3.5940e-03 3.6828e-03 1.2724e+02 2.4548e-04 2.4177e-146 3.1725e-146 1.4785e-132 1.1620e+02 5.1790e-03 6.0500e-03 6.0360e-03 6.0242e-03 1.1894e+02 2.5473e-03 2.1746e-04 1.9895e-04 2.2839e-04
1.1640e+02 7.6271e-02 6.6558e-02 6.6448e-02 6.6222e-02 1.1847e+02 6.2557e-03 3.5117e-03 3.4162e-03 3.4982e-03 1.2728e+02 2.4177e-04 5.2633e-148 6.9108e-148 3.9272e-134 1.1623e+02 5.0490e-03 5.8982e-03 5.8736e-03 5.8609e-03 1.1897e+02 2.4804e-03 1.9094e-04 1.7328e-04 2.0154e-04
1.1643e+02 7.5136e-02 6.5692e-02 6.5619e-02 6.5372e-02 1.1850e+02 5.9674e-03 3.3274e-03 3.2410e-03 3.3156e-03 1.2732e+02 2.3514e-04 1.1207e-149 1.4724e-149 1.0203e-135 1.1625e+02 4.9198e-03 5.7512e-03 5.7180e-03 5.7044e-03 1.1900e+02 2.4158e-03 1.6672e-04 1.5006e-04 1.7689e-04
1.1645e+02 7.3988e-02 6.4840e-02 6.4804e-02 6.4536e-02 1.1853e+02 5.6822e-03 3.1454e-03 3.0688e-03 3.1354e-03 1.2736e+02 2.2587e-04 2.3342e-151 3.0685e-151 2.5929e-137 1.1628e+02 4.7921e-03 5.6090e-03 5.5689e-03 5.5544e-03 1.1902e+02 2.3534e-03 1.4474e-04 1.2920e-04 1.5439e-04
1.1648e+02 7.2830e-02 6.4000e-02 6.4002e-02 6.3715e-02 1.1855e+02 5.4007e-03 2.9659e-03 2.8999e-03 2.9579e-03 1.2740e+02 2.1437e-04 4.7550e-153 6.2545e-153 6.4449e-139 1.1631e+02 4.6663e-03 5.4716e-03 5.4259e-03 5.4106e-03 1.1905e+02 2.2933e-03 1.2493e-04 1.1058e-04 1.3399e-04
1.1651e+02 7.1660e-02 6.3175e-02 6.3215e-02 6.2911e-02 1.1858e+02 5.1235e-03 2.7895e-03 2.7346e-03 2.7837e-03 1.2744e+02 2.0120e-04 9.4744e-155 1.2469e-154 1.5668e-140 1.1634e+02 4.5428e-03 5.3390e-03 5.2886e-03 5.2725e-03 1.1907e+02 2.2353e-03 1.0719e-04 9.4075e-05 1.1561e-04
1.1654e+02 7.0479e-02 6.2365e-02 6.2440e-02 6.2122e-02 1.1861e+02 4.8514e-03 2.6165e-03 2.5732e-03 2.6131e-03 1.2748e+02 1.8696e-04 1.8465e-156 2.4315e-156 3.7258e-142 1.1636e+02 4.4221e-03 5.2109e-03 5.1564e-03 5.1396e-03 1.1910e+02 2.1795e-03 9.1416e-05 7.9542e-05 9.9160e-05
1.1657e+02 6.9289e-02 6.1569e-02 6.1679e-02 6.1349e-02 1.1864e+02 4.5852e-03 2.4476e-03 2.4163e-03 2.4467e-03 1.2752e+02 1.7234e-04 3.5197e-158 4.6377e-158 8.6656e-144 1.1639e+02 4.3045e-03 5.0873e-03 5.0290e-03 5.0116e-03 1.1913e+02 2.1255e-03 7.7488e-05 6.6837e-05 8.4541e-05
1.1659e+02 6.8089e-02 6.0788e-02 6.0931e-02 6.0592e-02 1.1866e+02 4.3256e-03 2.2832e-03 2.2640e-03 2.2849e-03 1.2755e+02 1.5802e-04 6.5624e-160 8.6517e-160 1.9713e-145 1.1642e+02 4.1901e-03 4.9679e-03 4.9058e-03 4.8880e-03 1.1915e+02 2.0733e-03 6.5275e-05 5.5808e-05 7.1639e-05
1.1662e+02 6.6881e-02 6.0022e-02 6.0193e-02 5.9849e-02 1.1869e+02 4.0735e-03 2.1237e-03 2.1167e-03 2.1280e-03 1.2759e+02 1.4465e-04 1.1967e-161 1.5786e-161 4.3864e-147 1.1644e+02 4.0794e-03 4.8527e-03 4.7864e-03 4.7682e-03 1.1918e+02 2.0228e-03 5.4643e-05 4.6302e-05 6.0331e-05
1.1665e+02 6.5664e-02 5.9270e-02 5.9467e-02 5.9120e-02 1.1872e+02 3.8296e-03 1.9695e-03 1.9747e-03 1.9766e-03 1.2763e+02 1.3285e-04 2.1346e-163 2.8174e-163 9.5465e-149 1.1647e+02 3.9723e-03 4.7412e-03 4.6704e-03 4.6520e-03 1.1921e+02 1.9736e-03 4.5453e-05 3.8169e-05 5.0492e-05
1.1668e+02 6.4441e-02 5.8531e-02 5.8749e-02 5.8404e-02 1.1875e+02 3.5948e-03 1.8211e-03 1.8382e-03 1.8308e-03 1.2767e+02 1.2314e-04 3.7242e-165 4.9180e-165 2.0322e-150 1.1650e+02 3.8691e-03 4.6332e-03 4.5572e-03 4.5388e-03 1.1923e+02 1.9256e-03 3.7567e-05 3.1261e-05 4.1991e-05
1.1670e+02 6.3211e-02 5.7804e-02 5.8040e-02 5.7699e-02 1.1877e+02 3.3696e-03 1.6788e-03 1.7076e-03 1.6911e-03 1.2771e+02 1.1595e-04 6.3551e-167 8.3968e-167 4.2312e-152 1.1653e+02 3.7697e-03 4.5285e-03 4.4467e-03 4.4283e-03 1.1926e+02 1.8784e-03 3.0850e-05 2.5435e-05 3.4700e-05
1.1673e+02 6.1976e-02 5.7088e-02 5.7337e-02 5.7005e-02 1.1880e+02 3.1549e-03 1.5429e-03 1.5828e-03 1.5577e-03 1.2775e+02 1.1160e-04 1.0607e-168 1.4022e-168 8.6168e-154 1.1655e+02 3.6741e-03 4.4268e-03 4.3383e-03 4.3201e-03 1.1928e+02 1.8320e-03 2.5169e-05 2.0559e-05 2.8492e-05
1.1676e+02 6.0736e-02 5.6383e-02 5.6639e-02 5.6320e-02 1.1883e+02 2.9512e-03 1.4135e-03 1.4641e-03 1.4307e-03 1.2779e+02 1.1029e-04 1.7316e-170 2.2904e-170 1.7164e-155 1.1658e+02 3.5823e-03 4.3277e-03 4.2319e-03 4.2140e-03 1.1931e+02 1.7860e-03 2.0401e-05 1.6508e-05 2.3243e-05
1.1679e+02 5.9493e-02 5.5686e-02 5.5943e-02 5.5642e-02 1.1886e+02 2.7590e-03 1.2909e-03 1.3514e-03 1.3103e-03 1.2783e+02 1.1208e-04 2.7650e-172 3.6592e-172 3.3440e-157 1.1661e+02 3.4942e-03 4.2311e-03 4.1270e-03 4.1097e-03 1.1934e+02 1.7402e-03 1.6427e-05 1.3167e-05 1.8838e-05
1.1682e+02 5.8249e-02 5.4995e-02 5.5250e-02 5.4968e-02 1.1888e+02 2.5788e-03 1.1752e-03 1.2448e-03 1.1965e-03 1.2787e+02 1.1691e-04 4.3184e-174 5.7179e-174 6.3724e-159 1.1664e+02 3.4097e-03 4.1366e-03 4.0236e-03 4.0070e-03 1.1936e+02 1.6944e-03 1.3140e-05 1.0431e-05 1.5168e-05
1.1684e+02 5.7003e-02 5.4309e-02 5.4556e-02 5.4299e-02 1.1891e+02 2.4109e-03 1.0663e-03 1.1443e-03 1.0893e-03 1.2791e+02 1.2458e-04 6.5967e-176 8.7391e-176 1.1877e-160 1.1666e+02 3.3287e-03 4.0440e-03 3.9215e-03 3.9057e-03 1.1939e+02 1.6484e-03 1.0441e-05 8.2087e-06 1.2134e-05
1.1687e+02 5.5758e-02 5.3626e-02 5.3859e-02 5.3630e-02 1.1894e+02 2.2555e-03 9.6440e-04 1.0497e-03 9.8881e-04 1.2795e+02 1.3479e-04 9.8564e-178 1.3064e-177 2.1653e-162 1.1669e+02 3.2510e-03 3.9530e-03 3.8206e-03 3.8057e-03 1.1941e+02 1.6020e-03 8.2416e-06 6.4161e-06 9.6419e-06
1.1690e+02 5.4515e-02 5.2943e-02 5.3158e-02 5.2959e-02 1.1897e+02 2.1126e-03 8.6929e-04 9.6093e-04 8.9485e-04 1.2798e+02 1.4711e-04 1.4404e-179 1.9102e-179 3.8611e-164 1.1672e+02 3.1765e-03 3.8634e-03 3.7207e-03 3.7069e-03 1.1944e+02 1.5553e-03 6.4618e-06 4.9810e-06 7.6112e-06
1.1693e+02 5.3275e-02 5.2259e-02 5.2450e-02 5.2286e-02 1.1899e+02 1.9822e-03 7.8091e-04 8.7788e-04 8.0733e-04 1.2802e+02 1.6105e-04 2.0590e-181 2.7318e-181 6.7342e-166 1.1674e+02 3.1049e-03 3.7751e-03 3.6219e-03 3.6093e-03 1.1947e+02 1.5080e-03 5.0324e-06 3.8406e-06 5.9684e-06
1.1695e+02 5.2039e-02 5.1570e-02 5.1735e-02 5.1607e-02 1.1902e+02 1.8641e-03 6.9911e-04 8.0034e-04 7.2609e-04 1.2806e+02 1.7604e-04 2.8786e-183 3.8213e-183 1.1488e-167 1.1677e+02 3.0361e-03 3.6879e-03 3.5242e-03 3.5129e-03 1.1949e+02 1.4601e-03 3.8928e-06 2.9412e-06 4.6489e-06
1.1698e+02 5.0809e-02 5.0876e-02 5.1009e-02 5.0920e-02 1.1905e+02 1.7581e-03 6.2369e-04 7.2811e-04 6.5095e-04 1.2810e+02 1.9145e-04 3.9365e-185 5.2281e-185 1.9168e-169 1.1680e+02 2.9697e-03 3.6016e-03 3.4277e-03 3.4177e-03 1.1952e+02 1.4117e-03 2.9910e-06 2.2370e-06 3.5970e-06
1.1701e+02 4.9586e-02 5.0173e-02 5.0271e-02 5.0223e-02 1.1908e+02 1.6637e-03 5.5443e-04 6.6097e-04 5.8169e-04 1.2814e+02 2.0668e-04 5.2652e-187 6.9962e-187 3.1283e-171 1.1683e+02 2.9058e-03 3.5161e-03 3.3323e-03 3.3239e-03 1.1955e+02 1.3629e-03 2.2826e-06 1.6897e-06 2.7644e-06
1.1704e+02 4.8371e-02 4.9460e-02 4.9519e-02 4.9513e-02 1.1910e+02 1.5804e-03 4.9108e-04 5.9870e-04 5.1808e-04 1.2818e+02 2.2114e-04 6.8882e-189 9.1572e-189 4.9937e-173 1.1685e+02 2.8439e-03 3.4313e-03 3.2383e-03 3.2315e-03 1.1957e+02 1.3136e-03 1.7302e-06 1.2676e-06 2.1103e-06
1.1707e+02 4.7167e-02 4.8733e-02 4.8752e-02 4.8789e-02 1.1913e+02 1.5076e-03 4.3337e-04 5.4107e-04 4.5987e-04 1.2822e+02 2.3430e-04 8.8140e-191 1.1723e-190 7.7967e-175 1.1688e+02 2.7839e-03 3.3473e-03 3.1458e-03 3.1406e-03 1.1960e+02 1.2641e-03 1.3025e-06 9.4440e-07 1.6001e-06
1.1709e+02 4.5973e-02 4.7991e-02 4.7968e-02 4.8048e-02 1.1916e+02 1.4444e-03 3.8102e-04 4.8784e-04 4.0679e-04 1.2826e+02 2.4573e-04 1.1031e-192 1.4679e-192 1.1907e-176 1.1691e+02 2.7256e-03 3.2639e-03 3.0550e-03 3.0515e-03 1.1962e+02 1.2144e-03 9.7393e-07 6.9876e-07 1.2050e-06
1.1712e+02 4.4791e-02 4.7232e-02 4.7165e-02 4.7289e-02 1.1919e+02 1.3902e-03 3.3371e-04 4.3876e-04 3.5856e-04 1.2830e+02 2.5511e-04 1.3504e-194 1.7978e-194 1.7785e-178 1.1694e+02 2.6687e-03 3.1812e-03 2.9659e-03 2.9643e-03 1.1965e+02 1.1648e-03 7.2327e-07 5.1345e-07 9.0139e-07
1.1715e+02 4.3622e-02 4.6454e-02 4.6343e-02 4.6509e-02 1.1921e+02 1.3439e-03 2.9114e-04 3.9361e-04 3.1492e-04 1.2834e+02 2.6227e-04 1.6169e-196 2.1536e-196 2.5983e-180 1.1696e+02 2.6130e-03 3.0992e-03 2.8789e-03 2.8790e-03 1.1968e+02 1.1154e-03 5.3346e-07 3.7468e-07 6.6969e-07
1.1718e+02 4.2468e-02 4.5655e-02 4.5500e-02 4.5707e-02 1.1924e+02 1.3048e-03 2.5299e-04 3.5217e-04 2.7556e-04 1.2838e+02 2.6720e-04 1.8936e-198 2.5233e-198 3.7130e-182 1.1699e+02 2.5583e-03 3.0178e-03 2.7940e-03 2.7961e-03 1.1970e+02 1.0665e-03 3.9078e-07 2.7153e-07 4.9418e-07
1.1721e+02 4.1328e-02 4.4833e-02 4.4635e-02 4.4882e-02 1.1927e+02 1.2718e-03 2.1895e-04 3.1420e-04 2.4021e-04 1.2842e+02 2.7003e-04 2.1690e-200 2.8916e-200 5.1896e-184 1.1702e+02 2.5044e-03 2.9373e-03 2.7116e-03 2.7155e-03 1.1973e+02 1.0183e-03 2.8430e-07 1.9541e-07 3.6218e-07
1.1723e+02 4.0205e-02 4.3988e-02 4.3749e-02 4.4033e-02 1.1930e+02 1.2440e-03 1.8872e-04 2.7950e-04 2.0858e-04 1.2845e+02 2.7104e-04 2.4301e-202 3.2412e-202 7.0946e-186 1.1704e+02 2.4511e-03 2.8577e-03 2.6317e-03 2.6375e-03 1.1975e+02 9.7097e-04 2.0542e-07 1.3966e-07 2.6364e-07
1.1726e+02 3.9099e-02 4.3118e-02 4.2839e-02 4.3159e-02 1.1933e+02 1.2204e-03 1.6197e-04 2.4786e-04 1.8039e-04 1.2849e+02 2.7059e-04 2.6630e-204 3.5534e-204 9.4866e-188 1.1707e+02 2.3981e-03 2.7790e-03 2.5546e-03 2.5623e-03 1.1978e+02 9.2471e-04 1.4741e-07 9.9125e-08 1.9060e-07
1.1729e+02 3.8010e-02 4.2222e-02 4.1907e-02 4.2258e-02 1.1935e+02 1.2001e-03 1.3842e-04 2.1909e-04 1.5538e-04 1.2853e+02 2.6914e-04 2.8543e-206 3.8103e-206 1.2407e-189 1.1710e+02 2.3454e-03 2.7015e-03 2.4805e-03 2.4900e-03 1.1981e+02 8.7971e-04 1.0506e-07 6.9866e-08 1.3685e-07
1.1732e+02 3.6939e-02 4.1300e-02 4.0951e-02 4.1331e-02 1.1938e+02 1.1821e-03 1.1777e-04 1.9299e-04 1.3328e-04 1.2857e+02 2.6718e-04 2.9923e-208 3.9964e-208 1.5872e-191 1.1713e+02 2.2927e-03 2.6252e-03 2.4094e-03 2.4207e-03 1.1983e+02 8.3615e-04 7.4357e-08 4.8902e-08 9.7593e-08
1.1734e+02 3.5886e-02 4.0352e-02 3.9973e-02 4.0378e-02 1.1941e+02 1.1657e-03 9.9761e-05 1.6940e-04 1.1383e-04 1.2861e+02 2.6518e-04 3.0683e-210 4.0996e-210 1.9859e-193 1.1715e+02 2.2398e-03 2.5502e-03 2.3416e-03 2.3547e-03 1.1986e+02 7.9415e-04 5.2267e-08 3.3990e-08 6.9119e-08
1.1737e+02 3.4852e-02 3.9378e-02 3.8973e-02 3.9398e-02 1.1944e+02 1.1501e-03 8.4120e-05 1.4814e-04 9.6798e-05 1.2865e+02 2.6354e-04 3.0773e-212 4.1134e-212 2.4304e-195 1.1718e+02 2.1867e-03 2.4768e-03 2.2772e-03 2.2920e-03 1.1988e+02 7.5383e-04 3.6488e-08 2.3462e-08 4.8618e-08
1.1740e+02 3.3837e-02 3.8378e-02 3.7951e-02 3.8393e-02 1.1946e+02 1.1344e-03 7.0603e-05 1.2904e-04 8.1946e-05 1.2869e+02 2.6258e-04 3.0188e-214 4.0369e-214 2.9092e-197 1.1721e+02 2.1332e-03 2.4050e-03 2.2163e-03 2.2327e-03 1.1991e+02 7.1528e-04 2.5297e-08 1.6082e-08 3.3963e-08
1.1743e+02 3.2841e-02 3.7353e-02 3.6909e-02 3.7363e-02 1.1949e+02 1.1182e-03 5.8979e-05 1.1195e-04 6.9056e-05 1.2873e+02 2.6249e-04 2.8964e-216 3.8749e-216 3.4061e-199 1.1724e+02 2.0792e-03 2.3351e-03 2.1590e-03 2.1769e-03 1.1994e+02 6.7855e-04 1.7417e-08 1.0947e-08 2.3563e-08
1.1746e+02 3.1865e-02 3.6304e-02 3.5848e-02 3.6309e-02 1.1952e+02 1.1009e-03 4.9032e-05 9.6710e-05 5.7922e-05 1.2877e+02 2.6331e-04 2.7182e-218 3.6380e-218 3.9005e-201 1.1726e+02 2.0247e-03 2.2673e-03 2.1054e-03 2.1246e-03 1.1996e+02 6.4365e-04 1.1910e-08 7.3996e-09 1.6236e-08
1.1748e+02 3.0907e-02 3.5233e-02 3.4769e-02 3.5234e-02 1.1955e+02 1.0820e-03 4.0565e-05 8.3182e-05 4.8352e-05 1.2881e+02 2.6493e-04 2.4951e-220 3.3407e-220 4.3689e-203 1.1729e+02 1.9696e-03 2.2016e-03 2.0554e-03 2.0760e-03 1.1999e+02 6.1059e-04 8.0874e-09 4.9671e-09 1.1110e-08
1.1751e+02 2.9968e-02 3.4141e-02 3.3674e-02 3.4138e-02 1.1957e+02 1.0613e-03 3.3393e-05 7.1223e-05 4.0168e-05 1.2885e+02 2.6714e-04 2.2401e-222 3.0005e-222 4.7864e-205 1.1732e+02 1.9138e-03 2.1382e-03 2.0092e-03 2.0309e-03 1.2002e+02 5.7931e-04 5.4541e-09 3.3110e-09 7.5502e-09
1.1754e+02 2.9048e-02 3.3030e-02 3.2565e-02 3.3023e-02 1.1960e+02 1.0384e-03 2.7351e-05 6.0701e-05 3.3204e-05 1.2888e+02 2.6959e-04 1.9671e-224 2.6360e-224 5.1289e-207 1.1734e+02 1.8575e-03 2.0774e-03 1.9667e-03 1.9894e-03 1.2004e+02 5.4976e-04 3.6528e-09 2.1917e-09 5.0958e-09
1.1757e+02 2.8147e-02 3.1902e-02 3.1444e-02 3.1892e-02 1.1963e+02 1.0132e-03 2.2288e-05 5.1485e-05 2.7310e-05 1.2892e+02 2.7187e-04 1.6895e-226 2.2649e-226 5.3756e-209 1.1737e+02 1.8006e-03 2.0192e-03 1.9280e-03 1.9514e-03 1.2007e+02 5.2187e-04 2.4295e-09 1.4407e-09 3.4155e-09
1.1760e+02 2.7263e-02 3.0760e-02 3.0314e-02 3.0748e-02 1.1966e+02 9.8560e-04 1.8068e-05 4.3454e-05 2.2347e-05 1.2896e+02 2.7357e-04 1.4193e-228 1.9035e-228 5.5108e-211 1.1740e+02 1.7433e-03 1.9639e-03 1.8930e-03 1.9170e-03 1.2009e+02 4.9553e-04 1.6048e-09 9.4040e-10 2.2736e-09
1.1762e+02 2.6398e-02 2.9607e-02 2.9176e-02 2.9593e-02 1.1968e+02 9.5572e-04 1.4570e-05 3.6491e-05 1.8191e-05 1.2900e+02 2.7427e-04 1.1663e-230 1.5647e-230 5.5257e-213 1.1743e+02 1.6855e-03 1.9115e-03 1.8616e-03 1.8860e-03 1.2012e+02 4.7063e-04 1.0527e-09 6.0958e-10 1.5030e-09
1.1765e+02 2.5550e-02 2.8445e-02 2.8034e-02 2.8429e-02 1.1971e+02 9.2359e-04 1.1687e-05 3.0486e-05 1.4731e-05 1.2904e+02 2.7363e-04 9.3730e-233 1.2580e-232 5.4193e-215 1.1745e+02 1.6274e-03 1.8622e-03 1.8337e-03 1.8583e-03 1.2015e+02 4.4706e-04 6.8573e-10 3.9238e-10 9.8671e-10
1.1768e+02 2.4718e-02 2.7278e-02 2.6889e-02 2.7261e-02 1.1974e+02 8.8941e-04 9.3235e-06 2.5335e-05 1.1864e-05 1.2908e+02 2.7143e-04 7.3679e-235 9.8927e-235 5.1986e-217 1.1748e+02 1.5692e-03 1.8161e-03 1.8093e-03 1.8339e-03 1.2017e+02 4.2470e-04 4.4362e-10 2.5082e-10 6.4331e-10
1.1771e+02 2.3903e-02 2.6108e-02 2.5746e-02 2.6091e-02 1.1977e+02 8.5338e-04 7.3977e-06 2.0942e-05 9.5040e-06 1.2912e+02 2.6758e-04 5.6649e-237 7.6090e-237 4.8776e-219 1.1751e+02 1.5110e-03 1.7732e-03 1.7882e-03 1.8125e-03 1.2020e+02 4.0344e-04 2.8500e-10 1.5921e-10 4.1653e-10
1.1773e+02 2.3105e-02 2.4940e-02 2.4607e-02 2.4923e-02 1.1979e+02 8.1578e-04 5.8373e-06 1.7217e-05 7.5716e-06 1.2916e+02 2.6213e-04 4.2601e-239 5.7243e-239 4.4762e-221 1.1754e+02 1.4530e-03 1.7336e-03 1.7703e-03 1.7941e-03 1.2022e+02 3.8318e-04 1.8183e-10 1.0035e-10 2.6783e-10
1.1776e+02 2.2322e-02 2.3776e-02 2.3474e-02 2.3759e-02 1.1982e+02 7.7692e-04 4.5804e-06 1.4075e-05 5.9986e-06 1.2920e+02 2.5529e-04 3.1335e-241 4.2120e-241 4.0179e-223 1.1756e+02 1.3953e-03 1.6974e-03 1.7555e-03 1.7785e-03 1.2025e+02 3.6382e-04 1.1521e-10 6.2815e-11 1.7102e-10
1.1779e+02 2.1554e-02 2.2620e-02 2.2350e-02 2.2604e-02 1.1985e+02 7.3714e-04 3.5740e-06 1.1443e-05 4.7258e-06 1.2924e+02 2.4740e-04 2.2543e-243 3.0314e-243 3.5276e-225 1.1759e+02 1.3381e-03 1.6645e-03 1.7435e-03 1.7655e-03 1.2028e+02 3.4529e-04 7.2490e-11 3.9044e-11 1.0845e-10
1.1782e+02 2.0801e-02 2.1475e-02 2.1240e-02 2.1460e-02 1.1988e+02 6.9681e-04 2.7728e-06 9.2494e-06 3.7019e-06 1.2928e+02 2.3893e-04 1.5863e-245 2.1339e-245 3.0292e-227 1.1762e+02 1.2816e-03 1.6350e-03 1.7342e-03 1.7550e-03 1.2030e+02 3.2752e-04 4.5295e-11 2.4100e-11 6.8299e-11
1.1785e+02 2.0062e-02 2.0344e-02 2.0144e-02 2.0331e-02 1.1990e+02 6.5627e-04 2.1390e-06 7.4335e-06 2.8833e-06 1.2932e+02 2.3041e-04 1.0918e-247 1.4692e-247 2.5443e-229 1.1764e+02 1.2261e-03 1.6088e-03 1.7274e-03 1.7467e-03 1.2033e+02 3.1047e-04 2.8107e-11 1.4772e-11 4.2714e-11
1.1787e+02 1.9338e-02 1.9231e-02 1.9066e-02 1.9219e-02 1.1993e+02 6.1591e-04 1.6405e-06 5.9394e-06 2.2328e-06 1.2935e+02 2.2240e-04 7.3497e-250 9.8939e-250 2.0903e-231 1.1767e+02 1.1716e-03 1.5857e-03 1.7228e-03 1.7405e-03 1.2035e+02 2.9412e-04 1.7320e-11 8.9909e-12 2.6528e-11
1.1790e+02 1.8628e-02 1.8139e-02 1.8009e-02 1.8128e-02 1.1996e+02 5.7607e-04 1.2508e-06 4.7176e-06 1.7189e-06 1.2939e+02 2.1545e-04 4.8392e-252 6.5167e-252 1.6796e-233 1.1770e+02 1.1184e-03 1.5658e-03 1.7204e-03 1.7362e-03 1.2038e+02 2.7846e-04 1.0599e-11 5.4342e-12 1.6362e-11
1.1793e+02 1.7932e-02 1.7070e-02 1.6975e-02 1.7061e-02 1.1999e+02 5.3710e-04 9.4817e-07 3.7250e-06 1.3156e-06 1.2943e+02 2.1005e-04 3.1165e-254 4.1983e-254 1.3201e-235 1.1773e+02 1.0666e-03 1.5488e-03 1.7197e-03 1.7334e-03 1.2041e+02 2.6352e-04 6.4411e-12 3.2616e-12 1.0021e-11
1.1796e+02 1.7249e-02 1.6028e-02 1.5966e-02 1.6021e-02 1.2001e+02 4.9932e-04 7.1450e-07 2.9236e-06 1.0009e-06 1.2947e+02 2.0658e-04 1.9631e-256 2.6454e-256 1.0148e-237 1.1775e+02 1.0164e-03 1.5347e-03 1.7207e-03 1.7321e-03 1.2043e+02 2.4932e-04 3.8872e-12 1.9440e-12 6.0954e-12
1.1799e+02 1.6579e-02 1.5014e-02 1.4985e-02 1.5009e-02 1.2004e+02 4.6302e-04 5.3521e-07 2.2808e-06 7.5701e-07 1.2951e+02 2.0529e-04 1.2095e-258 1.6304e-258 7.6303e-240 1.1778e+02 9.6788e-04 1.5231e-03 1.7230e-03 1.7320e-03 1.2046e+02 2.3591e-04 2.3296e-12 1.1506e-12 3.6817e-12
1.1801e+02 1.5923e-02 1.4031e-02 1.4034e-02 1.4028e-02 1.2007e+02 4.2847e-04 3.9852e-07 1.7686e-06 5.6910e-07 1.2955e+02 2.0626e-04 7.2883e-261 9.8283e-261 5.6116e-242 1.1781e+02 9.2119e-04 1.5139e-03 1.7264e-03 1.7328e-03 1.2049e+02 2.2335e-04 1.3865e-12 6.7621e-13 2.2084e-12
1.1804e+02 1.5281e-02 1.3082e-02 1.3113e-02 1.3080e-02 1.2010e+02 3.9589e-04 2.9496e-07 1.3630e-06 4.2526e-07 1.2959e+02 2.0943e-04 4.2957e-263 5.7948e-263 4.0366e-244 1.1784e+02 8.7642e-04 1.5069e-03 1.7306e-03 1.7343e-03 1.2051e+02 2.1170e-04 8.1944e-13 3.9466e-13 1.3155e-12
1.1807e+02 1.4652e-02 1.2167e-02 1.2226e-02 1.2167e-02 1.2012e+02 3.6547e-04 2.1699e-07 1.0440e-06 3.1585e-07 1.2963e+02 2.1456e-04 2.4764e-265 3.3417e-265 2.8401e-246 1.1786e+02 8.3365e-04 1.5018e-03 1.7355e-03 1.7364e-03 1.2054e+02 2.0104e-04 4.8095e-13 2.2872e-13 7.7815e-13
1.1810e+02 1.4036e-02 1.1289e-02 1.1372e-02 1.1291e-02 1.2015e+02 3.3737e-04 1.5867e-07 7.9468e-07 2.3317e-07 1.2967e+02 2.2128e-04 1.3964e-267 1.8849e-267 1.9545e-248 1.1789e+02 7.9294e-04 1.4982e-03 1.7406e-03 1.7387e-03 1.2056e+02 1.9143e-04 2.8032e-13 1.3163e-13 4.5710e-13
1.1812e+02 1.3434e-02 1.0448e-02 1.0554e-02 1.0452e-02 1.2018e+02 3.1171e-04 1.1531e-07 6.0118e-07 1.7107e-07 1.2971e+02 2.2910e-04 7.7011e-270 1.0399e-269 1.3155e-250 1.1792e+02 7.5431e-04 1.4960e-03 1.7459e-03 1.7410e-03 1.2059e+02 1.8295e-04 1.6225e-13 7.5228e-14 2.6665e-13
1.1815e+02 1.2846e-02 9.6460e-03 9.7720e-03 9.6508e-03 1.2021e+02 2.8855e-04 8.3290e-08 4.5196e-07 1.2474e-07 1.2975e+02 2.3749e-04 4.1542e-272 5.6112e-272 8.6610e-253 1.1795e+02 7.1780e-04 1.4948e-03 1.7509e-03 1.7431e-03 1.2062e+02 1.7565e-04 9.3255e-14 4.2692e-14 1.5447e-13
1.1818e+02 1.2272e-02 8.8831e-03 9.0264e-03 8.8892e-03 1.2023e+02 2.6795e-04 5.9791e-08 3.3765e-07 9.0401e-08 1.2978e+02 2.4587e-04 2.1918e-274 2.9614e-274 5.5772e-255 1.1797e+02 6.8338e-04 1.4942e-03 1.7556e-03 1.7448e-03 1.2064e+02 1.6959e-04 5.3228e-14 2.4059e-14 8.8858e-14
1.1821e+02 1.1712e-02 8.1598e-03 8.3179e-03 8.1669e-03 1.2026e+02 2.4991e-04 4.2657e-08 2.5068e-07 6.5108e-08 1.2982e+02 2.5370e-04 1.1311e-276 1.5287e-276 3.5128e-257 1.1800e+02 6.5106e-04 1.4942e-03 1.7595e-03 1.7458e-03 1.2067e+02 1.6480e-04 3.0170e-14 1.3464e-14 5.0761e-14
1.1824e+02 1.1166e-02 7.4762e-03 7.6466e-03 7.4843e-03 1.2029e+02 2.3440e-04 3.0245e-08 1.8493e-07 4.6600e-08 1.2986e+02 2.6050e-04 5.7090e-279 7.7186e-279 2.1640e-259 1.1803e+02 6.2077e-04 1.4942e-03 1.7625e-03 1.7460e-03 1.2069e+02 1.6131e-04 1.6982e-14 7.4819e-15 2.8796e-14
1.1826e+02 1.0634e-02 6.8322e-03 7.0125e-03 6.8411e-03 1.2032e+02 2.2134e-04 2.1311e-08 1.3557e-07 3.3145e-08 1.2990e+02 2.6591e-04 2.8184e-281 3.8117e-281 1.3040e-261 1.1805e+02 5.9248e-04 1.4940e-03 1.7644e-03 1.7451e-03 1.2072e+02 1.5911e-04 9.4924e-15 4.1287e-15 1.6222e-14
1.1829e+02 1.0118e-02 6.2274e-03 6.4152e-03 6.2370e-03 1.2034e+02 2.1066e-04 1.4923e-08 9.8758e-08 2.3428e-08 1.2994e+02 2.6970e-04 1.3609e-283 1.8411e-283 7.6851e-264 1.1808e+02 5.6611e-04 1.4934e-03 1.7649e-03 1.7429e-03 1.2075e+02 1.5820e-04 5.2690e-15 2.2625e-15 9.0746e-15
1.1832e+02 9.6158e-03 5.6614e-03 5.8542e-03 5.6713e-03 1.2037e+02 2.0223e-04 1.0384e-08 7.1485e-08 1.6456e-08 1.2998e+02 2.7179e-04 6.4276e-286 8.6981e-286 4.4301e-266 1.1811e+02 5.4157e-04 1.4921e-03 1.7639e-03 1.7394e-03 1.2077e+02 1.5853e-04 2.9043e-15 1.2311e-15 5.0411e-15
1.1835e+02 9.1291e-03 5.1332e-03 5.3291e-03 5.1435e-03 1.2040e+02 1.9590e-04 7.1807e-09 5.1414e-08 1.1486e-08 1.3002e+02 2.7227e-04 2.9692e-288 4.0193e-288 2.4978e-268 1.1814e+02 5.1878e-04 1.4898e-03 1.7611e-03 1.7342e-03 1.2080e+02 1.6005e-04 1.5898e-15 6.6524e-16 2.7809e-15
1.1837e+02 8.6576e-03 4.6419e-03 4.8389e-03 4.6524e-03 1.2043e+02 1.9152e-04 4.9344e-09 3.6744e-08 7.9667e-09 1.3006e+02 2.7134e-04 1.3415e-290 1.8165e-290 1.3775e-270 1.1816e+02 4.9763e-04 1.4864e-03 1.7564e-03 1.7272e-03 1.2082e+02 1.6266e-04 8.6415e-16 3.5696e-16 1.5234e-15
1.1840e+02 8.2015e-03 4.1864e-03 4.3827e-03 4.1970e-03 1.2045e+02 1.8889e-04 3.3694e-09 2.6092e-08 5.4908e-09 1.3010e+02 2.6936e-04 5.9286e-293 8.0300e-293 7.4305e-273 1.1819e+02 4.7801e-04 1.4816e-03 1.7496e-03 1.7184e-03 1.2085e+02 1.6628e-04 4.6645e-16 1.9020e-16 8.2873e-16
1.1843e+02 7.7609e-03 3.7655e-03 3.9594e-03 3.7760e-03 1.2048e+02 1.8782e-04 2.2863e-09 1.8410e-08 3.7604e-09 1.3014e+02 2.6672e-04 2.5626e-295 3.4719e-295 3.9203e-275 1.1822e+02 4.5981e-04 1.4753e-03 1.7405e-03 1.7075e-03 1.2088e+02 1.7076e-04 2.5003e-16 1.0064e-16 4.4768e-16
1.1846e+02 7.3359e-03 3.3777e-03 3.5679e-03 3.3881e-03 1.2051e+02 1.8809e-04 1.5415e-09 1.2906e-08 2.5590e-09 1.3018e+02 2.6388e-04 1.0834e-297 1.4683e-297 2.0231e-277 1.1825e+02 4.4291e-04 1.4673e-03 1.7292e-03 1.6945e-03 1.2090e+02 1.7598e-04 1.3309e-16 5.2877e-17 2.4015e-16
1.1849e+02 6.9265e-03 3.0217e-03 3.2068e-03 3.0318e-03 1.2054e+02 1.8949e-04 1.0328e-09 8.9901e-09 1.7304e-09 1.3022e+02 2.6127e-04 4.4800e-300 6.0731e-300 1.0211e-279 1.1827e+02 4.2717e-04 1.4576e-03 1.7154e-03 1.6793e-03 1.2093e+02 1.8178e-04 7.0351e-17 2.7589e-17 1.2793e-16
1.1851e+02 6.5326e-03 2.6958e-03 2.8748e-03 2.7056e-03 1.2056e+02 1.9179e-04 6.8757e-10 6.2221e-09 1.1627e-09 1.3025e+02 2.5925e-04 1.8119e-302 2.4569e-302 5.0412e-282 1.1830e+02 4.1249e-04 1.4461e-03 1.6991e-03 1.6619e-03 1.2096e+02 1.8799e-04 3.6928e-17 1.4294e-17 6.7670e-17
1.1854e+02 6.1543e-03 2.3984e-03 2.5705e-03 2.4079e-03 1.2059e+02 1.9477e-04 4.5483e-10 4.2787e-09 7.7622e-10 1.3029e+02 2.5810e-04 7.1678e-305 9.7221e-305 2.4343e-284 1.1833e+02 3.9873e-04 1.4327e-03 1.6803e-03 1.6421e-03 1.2098e+02 1.9443e-04 1.9249e-17 7.3542e-18 3.5546e-17
1.1857e+02 5.7915e-03 2.1279e-03 2.2923e-03 2.1370e-03 1.2062e+02 1.9820e-04 2.9896e-10 2.9234e-09 5.1492e-10 1.3033e+02 2.5796e-04 2.7734e-307 3.7627e-307 1.1497e-286 1.1835e+02 3.8578e-04 1.4173e-03 1.6589e-03 1.6200e-03 1.2101e+02 2.0093e-04 9.9636e-18 3.7573e-18 1.8542e-17
1.1860e+02 5.4441e-03 1.8828e-03 2.0389e-03 1.8914e-03 1.2065e+02 2.0188e-04 1.9526e-10 1.9846e-09 3.3940e-10 1.3037e+02 2.5881e-04 1.0496e-309 1.4244e-309 5.3113e-289 1.1838e+02 3.7351e-04 1.4002e-03 1.6350e-03 1.5956e-03 1.2103e+02 2.0730e-04 5.1215e-18 1.9062e-18 9.6042e-18
1.1863e+02 5.1118e-03 1.6612e-03 1.8087e-03 1.6693e-03 1.2067e+02 2.0560e-04 1.2671e-10 1.3386e-09 2.2228e-10 1.3041e+02 2.6051e-04 3.8850e-312 5.2737e-312 2.3999e-291 1.1841e+02 3.6182e-04 1.3811e-03 1.6085e-03 1.5689e-03 1.2106e+02 2.1336e-04 2.6142e-18 9.6032e-19 4.9401e-18
1.1865e+02 4.7945e-03 1.4616e-03 1.6003e-03 1.4692e-03 1.2070e+02 2.0915e-04 8.1707e-11 8.9702e-10 1.4464e-10 1.3045e+02 2.6275e-04 1.4066e-314 1.9098e-314 1.0606e-293 1.1844e+02 3.5060e-04 1.3603e-03 1.5796e-03 1.5400e-03 1.2109e+02 2.1894e-04 1.3250e-18 4.8042e-19 2.5233e-18
1.1868e+02 4.4920e-03 1.2824e-03 1.4121e-03 1.2895e-03 1.2073e+02 2.1236e-04 5.2349e-11 5.9725e-10 9.3519e-11 1.3049e+02 2.6514e-04 4.9808e-317 6.7646e-317 4.5848e-296 1.1846e+02 3.3974e-04 1.3378e-03 1.5483e-03 1.5088e-03 1.2111e+02 2.2389e-04 6.6695e-19 2.3866e-19 1.2798e-18
1.1871e+02 4.2040e-03 1.1220e-03 1.2426e-03 1.1286e-03 1.2076e+02 2.1508e-04 3.3325e-11 3.9510e-10 6.0078e-11 1.3053e+02 2.6720e-04 1.7251e-319 2.3435e-319 1.9385e-298 1.1849e+02 3.2916e-04 1.3138e-03 1.5146e-03 1.4756e-03 1.2114e+02 2.2804e-04 3.3336e-19 1.1774e-19 6.4461e-19
1.1874e+02 3.9301e-03 9.7886e-04 1.0906e-03 9.8494e-04 1.2078e+02 2.1715e-04 2.1078e-11 2.5968e-10 3.8347e-11 1.3057e+02 2.6842e-04 5.9288e-322 7.9545e-322 8.0165e-301 1.1852e+02 3.1877e-04 1.2882e-03 1.4788e-03 1.4404e-03 1.2116e+02 2.3129e-04 1.6546e-19 5.7674e-20 3.2240e-19
1.1876e+02 3.6701e-03 8.5158e-04 9.5462e-04 8.5717e-04 1.2081e+02 2.1847e-04 1.3247e-11 1.6958e-10 2.4319e-11 1.3061e+02 2.6831e-04 0.0000e+00 0.0000e+00 3.2426e-303 1.1855e+02 3.0850e-04 1.2613e-03 1.4409e-03 1.4033e-03 1.2119e+02 2.3351e-04 8.1555e-20 2.8055e-20 1.6012e-19
1.1879e+02 3.4236e-03 7.3874e-04 8.3331e-04 7.4385e-04 1.2084e+02 2.1893e-04 8.2717e-12 1.1002e-10 1.5324e-11 1.3065e+02 2.6642e-04 0.0000e+00 0.0000e+00 1.2829e-305 1.1857e+02 2.9828e-04 1.2333e-03 1.4011e-03 1.3644e-03 1.2122e+02 2.3463e-04 3.9917e-20 1.3552e-20 7.8970e-20
1.1882e+02 3.1901e-03 6.3903e-04 7.2545e-04 6.4367e-04 1.2087e+02 2.1846e-04 5.1319e-12 7.0922e-11 9.5936e-12 1.3068e+02 2.6241e-04 0.0000e+00 0.0000e+00 4.9643e-308 1.1860e+02 2.8807e-04 1.2041e-03 1.3595e-03 1.3240e-03 1.2124e+02 2.3458e-04 1.9401e-20 6.5005e-21 3.8675e-20


==> figures/u_ba_vs_mc_pdf_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_sigma=1e-12_uncond_training_RF1_1x.txt <==
124_x 124_mc 124_ba_1d 124_ba_2x1d 124_ba_2d 321_x 321_mc 321_ba_1d 321_ba_2x1d 321_ba_2d 423_x 423_mc 423_ba_1d 423_ba_2x1d 423_ba_2d 555_x 555_mc 555_ba_1d 555_ba_2x1d 555_ba_2d 942_x 942_mc 942_ba_1d 942_ba_2x1d 942_ba_2d
1.0484e+02 1.4915e-03 1.6219e-03 2.0442e-03 1.8244e-03 1.0776e+02 3.7729e-03 1.1385e-05 1.1489e-04 3.0186e-05 1.1187e+02 1.1239e-03 1.6461e-04 1.6424e-04 1.7122e-04 1.0506e+02 2.4410e-02 1.3952e-02 2.2724e-02 1.3755e-02 1.0828e+02 1.8487e-03 1.2946e-05 1.0807e-04 4.4482e-05
1.0487e+02 1.6159e-03 1.7684e-03 2.1930e-03 1.9719e-03 1.0779e+02 4.0563e-03 1.4842e-05 1.4075e-04 3.8517e-05 1.1191e+02 1.2683e-03 2.0687e-04 2.0635e-04 2.1639e-04 1.0509e+02 2.6662e-02 1.5593e-02 2.4524e-02 1.5410e-02 1.0830e+02 2.0009e-03 1.6533e-05 1.3016e-04 5.5146e-05
1.0490e+02 1.7484e-03 1.9239e-03 2.3480e-03 2.1268e-03 1.0781e+02 4.3546e-03 1.9251e-05 1.7161e-04 4.8901e-05 1.1195e+02 1.4214e-03 2.5459e-04 2.5387e-04 2.6790e-04 1.0511e+02 2.9047e-02 1.7371e-02 2.6410e-02 1.7204e-02 1.0832e+02 2.1623e-03 2.1016e-05 1.5606e-04 6.8050e-05
1.0493e+02 1.8896e-03 2.0886e-03 2.5092e-03 2.2891e-03 1.0784e+02 4.6681e-03 2.4843e-05 2.0825e-04 6.1774e-05 1.1199e+02 1.5822e-03 3.0695e-04 3.0601e-04 3.2505e-04 1.0514e+02 3.1567e-02 1.9289e-02 2.8379e-02 1.9141e-02 1.0835e+02 2.3333e-03 2.6590e-05 1.8627e-04 8.3588e-05
1.0496e+02 2.0397e-03 2.2627e-03 2.6766e-03 2.4589e-03 1.0786e+02 4.9975e-03 3.1900e-05 2.5153e-04 7.7647e-05 1.1203e+02 1.7494e-03 3.6277e-04 3.6160e-04 3.8676e-04 1.0517e+02 3.4220e-02 2.1350e-02 3.0431e-02 2.1224e-02 1.0837e+02 2.5142e-03 3.3486e-05 2.2134e-04 1.0221e-04
1.0498e+02 2.1990e-03 2.4463e-03 2.8500e-03 2.6362e-03 1.0789e+02 5.3433e-03 4.0756e-05 3.0238e-04 9.7114e-05 1.1207e+02 1.9211e-03 4.2060e-04 4.1916e-04 4.5163e-04 1.0520e+02 3.7006e-02 2.3556e-02 3.2564e-02 2.3454e-02 1.0839e+02 2.7055e-03 4.1975e-05 2.6185e-04 1.2440e-04
1.0501e+02 2.3680e-03 2.6395e-03 3.0296e-03 2.8210e-03 1.0791e+02 5.7059e-03 5.1811e-05 3.6183e-04 1.2086e-04 1.1211e+02 2.0954e-03 4.7883e-04 4.7711e-04 5.1807e-04 1.0522e+02 3.9924e-02 2.5909e-02 3.4774e-02 2.5832e-02 1.0841e+02 2.9077e-03 5.2374e-05 3.0843e-04 1.5074e-04
1.0504e+02 2.5468e-03 2.8424e-03 3.2153e-03 3.0132e-03 1.0794e+02 6.0859e-03 6.5539e-05 4.3097e-04 1.4968e-04 1.1215e+02 2.2697e-03 5.3591e-04 5.3390e-04 5.8449e-04 1.0525e+02 4.2970e-02 2.8408e-02 3.7058e-02 2.8357e-02 1.0844e+02 3.1212e-03 6.5050e-05 3.6173e-04 1.8185e-04
1.0507e+02 2.7357e-03 3.0551e-03 3.4071e-03 3.2130e-03 1.0796e+02 6.4838e-03 8.2495e-05 5.1099e-04 1.8446e-04 1.1219e+02 2.4416e-03 5.9058e-04 5.8825e-04 6.4953e-04 1.0528e+02 4.6143e-02 3.1053e-02 3.9414e-02 3.1028e-02 1.0846e+02 3.3466e-03 8.0427e-05 4.2243e-04 2.1840e-04
1.0510e+02 2.9350e-03 3.2776e-03 3.6051e-03 3.4203e-03 1.0799e+02 6.9001e-03 1.0333e-04 6.0313e-04 2.2623e-04 1.1224e+02 2.6083e-03 6.4204e-04 6.3936e-04 7.1225e-04 1.0531e+02 4.9437e-02 3.3841e-02 4.1837e-02 3.3840e-02 1.0848e+02 3.5844e-03 9.8991e-05 4.9126e-04 2.6114e-04
1.0513e+02 3.1449e-03 3.5101e-03 3.8093e-03 3.6351e-03 1.0801e+02 7.3353e-03 1.2879e-04 7.0870e-04 2.7610e-04 1.1228e+02 2.7671e-03 6.9022e-04 6.8712e-04 7.7241e-04 1.0534e+02 5.2850e-02 3.6767e-02 4.4323e-02 3.6790e-02 1.0850e+02 3.8353e-03 1.2129e-04 5.6895e-04 3.1090e-04
1.0516e+02 3.3655e-03 3.7525e-03 4.0198e-03 3.8575e-03 1.0804e+02 7.7899e-03 1.5975e-04 8.2905e-04 3.3536e-04 1.1232e+02 2.9158e-03 7.3586e-04 7.3224e-04 8.3055e-04 1.0536e+02 5.6375e-02 3.9829e-02 4.6868e-02 3.9871e-02 1.0853e+02 4.1000e-03 1.4795e-04 6.5625e-04 3.6855e-04
1.0519e+02 3.5970e-03 4.0048e-03 4.2367e-03 4.0875e-03 1.0807e+02 8.2643e-03 1.9720e-04 9.6560e-04 4.0540e-04 1.1236e+02 3.0525e-03 7.8065e-04 7.7635e-04 8.8817e-04 1.0539e+02 6.0007e-02 4.3018e-02 4.9467e-02 4.3076e-02 1.0855e+02 4.3791e-03 1.7968e-04 7.5392e-04 4.3503e-04
1.0521e+02 3.8395e-03 4.2670e-03 4.4602e-03 4.3252e-03 1.0809e+02 8.7590e-03 2.4225e-04 1.1198e-03 4.8775e-04 1.1240e+02 3.1761e-03 8.2718e-04 8.2197e-04 9.4771e-04 1.0542e+02 6.3739e-02 4.6329e-02 5.2115e-02 4.6396e-02 1.0857e+02 4.6735e-03 2.1725e-04 8.6275e-04 5.1135e-04
1.0524e+02 4.0931e-03 4.5392e-03 4.6905e-03 4.5706e-03 1.0812e+02 9.2744e-03 2.9619e-04 1.2930e-03 5.8408e-04 1.1244e+02 3.2862e-03 8.7891e-04 8.7247e-04 1.0125e-03 1.0545e+02 6.7565e-02 4.9752e-02 5.4806e-02 4.9822e-02 1.0859e+02 4.9840e-03 2.6154e-04 9.8350e-04 5.9856e-04
1.0527e+02 4.3578e-03 4.8212e-03 4.9277e-03 4.8239e-03 1.0814e+02 9.8109e-03 3.6041e-04 1.4868e-03 6.9617e-04 1.1248e+02 3.3835e-03 9.4003e-04 9.3193e-04 1.0866e-03 1.0547e+02 7.1477e-02 5.3277e-02 5.7536e-02 5.3342e-02 1.0862e+02 5.3115e-03 3.1349e-04 1.1169e-03 6.9777e-04
1.0530e+02 4.6335e-03 5.1132e-03 5.1720e-03 5.0851e-03 1.0817e+02 1.0369e-02 4.3651e-04 1.7025e-03 8.2597e-04 1.1252e+02 3.4695e-03 1.0153e-03 1.0050e-03 1.1748e-03 1.0550e+02 7.5467e-02 5.6895e-02 6.0298e-02 5.6944e-02 1.0864e+02 5.6572e-03 3.7416e-04 1.2639e-03 8.1014e-04
1.0533e+02 4.9201e-03 5.4149e-03 5.4238e-03 5.3544e-03 1.0819e+02 1.0949e-02 5.2621e-04 1.9416e-03 9.7549e-04 1.1256e+02 3.5467e-03 1.1098e-03 1.0967e-03 1.2821e-03 1.0553e+02 7.9527e-02 6.0594e-02 6.3086e-02 6.0615e-02 1.0866e+02 6.0219e-03 4.4467e-04 1.4250e-03 9.3686e-04
1.0536e+02 5.2176e-03 5.7265e-03 5.6832e-03 5.6319e-03 1.0822e+02 1.1551e-02 6.3141e-04 2.2054e-03 1.1469e-03 1.1260e+02 3.6184e-03 1.2289e-03 1.2123e-03 1.4137e-03 1.0556e+02 8.3648e-02 6.4360e-02 6.5897e-02 6.4342e-02 1.0868e+02 6.4067e-03 5.2626e-04 1.6010e-03 1.0791e-03
1.0539e+02 5.5257e-03 6.0478e-03 5.9506e-03 5.9177e-03 1.0824e+02 1.2176e-02 7.5418e-04 2.4952e-03 1.3424e-03 1.1264e+02 3.6886e-03 1.3779e-03 1.3569e-03 1.5745e-03 1.0558e+02 8.7820e-02 6.8182e-02 6.8722e-02 6.8111e-02 1.0871e+02 6.8130e-03 6.2024e-04 1.7928e-03 1.2382e-03
1.0542e+02 5.8441e-03 6.3788e-03 6.2262e-03 6.2120e-03 1.0827e+02 1.2825e-02 8.9674e-04 2.8122e-03 1.5642e-03 1.1269e+02 3.7614e-03 1.5617e-03 1.5356e-03 1.7689e-03 1.0561e+02 9.2035e-02 7.2045e-02 7.1558e-02 7.1907e-02 1.0873e+02 7.2418e-03 7.2800e-04 2.0009e-03 1.4154e-03
1.0544e+02 6.1726e-03 6.7194e-03 6.5104e-03 6.5150e-03 1.0830e+02 1.3497e-02 1.0615e-03 3.1576e-03 1.8149e-03 1.1273e+02 3.8414e-03 1.7848e-03 1.7527e-03 2.0006e-03 1.0564e+02 9.6282e-02 7.5935e-02 7.4398e-02 7.5715e-02 1.0875e+02 7.6944e-03 8.5102e-04 2.2262e-03 1.6119e-03
1.0547e+02 6.5109e-03 7.0696e-03 6.8035e-03 6.8268e-03 1.0832e+02 1.4193e-02 1.2509e-03 3.5324e-03 2.0966e-03 1.1277e+02 3.9329e-03 2.0507e-03 2.0121e-03 2.2721e-03 1.0567e+02 1.0055e-01 7.9839e-02 7.7237e-02 7.9520e-02 1.0877e+02 8.1722e-03 9.9085e-04 2.4692e-03 1.8290e-03
1.0550e+02 6.8585e-03 7.4292e-03 7.1057e-03 7.1477e-03 1.0835e+02 1.4913e-02 1.4676e-03 3.9376e-03 2.4119e-03 1.1281e+02 4.0399e-03 2.3619e-03 2.3164e-03 2.5846e-03 1.0570e+02 1.0484e-01 8.3743e-02 8.0070e-02 8.3308e-02 1.0880e+02 8.6764e-03 1.1491e-03 2.7307e-03 2.0678e-03
1.0553e+02 7.2150e-03 7.7982e-03 7.4173e-03 7.4776e-03 1.0837e+02 1.5659e-02 1.7144e-03 4.3740e-03 2.7630e-03 1.1285e+02 4.1659e-03 2.7190e-03 2.6665e-03 2.9376e-03 1.0572e+02 1.0912e-01 8.7632e-02 8.2891e-02 8.7064e-02 1.0882e+02 9.2083e-03 1.3274e-03 3.0113e-03 2.3297e-03
1.0556e+02 7.5800e-03 8.1764e-03 7.7385e-03 7.8169e-03 1.0840e+02 1.6430e-02 1.9941e-03 4.8425e-03 3.1522e-03 1.1289e+02 4.3138e-03 3.1210e-03 3.0619e-03 3.3293e-03 1.0575e+02 1.1340e-01 9.1494e-02 8.5697e-02 9.0776e-02 1.0884e+02 9.7693e-03 1.5275e-03 3.3117e-03 2.6158e-03
1.0559e+02 7.9528e-03 8.5638e-03 8.0697e-03 8.1655e-03 1.0842e+02 1.7228e-02 2.3097e-03 5.3437e-03 3.5818e-03 1.1293e+02 4.4860e-03 3.5647e-03 3.4996e-03 3.7561e-03 1.0578e+02 1.1766e-01 9.5314e-02 8.8481e-02 9.4429e-02 1.0886e+02 1.0361e-02 1.7512e-03 3.6326e-03 2.9271e-03
1.0562e+02 8.3329e-03 8.9602e-03 8.4109e-03 8.5236e-03 1.0845e+02 1.8053e-02 2.6641e-03 5.8782e-03 4.0539e-03 1.1297e+02 4.6840e-03 4.0446e-03 3.9747e-03 4.2135e-03 1.0581e+02 1.2190e-01 9.9080e-02 9.1241e-02 9.8013e-02 1.0888e+02 1.0984e-02 2.0001e-03 3.9748e-03 3.2649e-03
1.0565e+02 8.7198e-03 9.3654e-03 8.7623e-03 8.8913e-03 1.0847e+02 1.8905e-02 3.0603e-03 6.4467e-03 4.5705e-03 1.1301e+02 4.9090e-03 4.5535e-03 4.4802e-03 4.6959e-03 1.0583e+02 1.2610e-01 1.0278e-01 9.3972e-02 1.0152e-01 1.0891e+02 1.1640e-02 2.2760e-03 4.3389e-03 3.6301e-03
1.0567e+02 9.1128e-03 9.7793e-03 9.1240e-03 9.2685e-03 1.0850e+02 1.9787e-02 3.5012e-03 7.0497e-03 5.1335e-03 1.1305e+02 5.1616e-03 5.0825e-03 5.0074e-03 5.1972e-03 1.0586e+02 1.3025e-01 1.0641e-01 9.6669e-02 1.0493e-01 1.0893e+02 1.2330e-02 2.5807e-03 4.7258e-03 4.0237e-03
1.0570e+02 9.5113e-03 1.0202e-02 9.4960e-03 9.6552e-03 1.0852e+02 2.0697e-02 3.9898e-03 7.6877e-03 5.7445e-03 1.1309e+02 5.4421e-03 5.6218e-03 5.5467e-03 5.7117e-03 1.0589e+02 1.3435e-01 1.0995e-01 9.9331e-02 1.0824e-01 1.0895e+02 1.3055e-02 2.9159e-03 5.1362e-03 4.4467e-03
1.0573e+02 9.9147e-03 1.0632e-02 9.8783e-03 1.0051e-02 1.0855e+02 2.1638e-02 4.5288e-03 8.3612e-03 6.4050e-03 1.1313e+02 5.7509e-03 6.1621e-03 6.0885e-03 6.2342e-03 1.0592e+02 1.3838e-01 1.1339e-01 1.0195e-01 1.1144e-01 1.0897e+02 1.3816e-02 3.2831e-03 5.5710e-03 4.8998e-03
1.0576e+02 1.0322e-02 1.1071e-02 1.0271e-02 1.0457e-02 1.0858e+02 2.2610e-02 5.1209e-03 9.0707e-03 7.1163e-03 1.1318e+02 6.0878e-03 6.6946e-03 6.6237e-03 6.7607e-03 1.0595e+02 1.4234e-01 1.1674e-01 1.0453e-01 1.1454e-01 1.0900e+02 1.4614e-02 3.6842e-03 6.0312e-03 5.3840e-03
1.0579e+02 1.0734e-02 1.1517e-02 1.0673e-02 1.0871e-02 1.0860e+02 2.3613e-02 5.7687e-03 9.8170e-03 7.8796e-03 1.1322e+02 6.4530e-03 7.2131e-03 7.1457e-03 7.2888e-03 1.0597e+02 1.4622e-01 1.1997e-01 1.0707e-01 1.1751e-01 1.0902e+02 1.5449e-02 4.1205e-03 6.5176e-03 5.8998e-03
1.0582e+02 1.1148e-02 1.1970e-02 1.1085e-02 1.1295e-02 1.0863e+02 2.4650e-02 6.4745e-03 1.0601e-02 8.6957e-03 1.1326e+02 6.8464e-03 7.7141e-03 7.6504e-03 7.8177e-03 1.0600e+02 1.5000e-01 1.2310e-01 1.0955e-01 1.2036e-01 1.0904e+02 1.6323e-02 4.5935e-03 7.0313e-03 6.4482e-03
1.0585e+02 1.1564e-02 1.2430e-02 1.1507e-02 1.1726e-02 1.0865e+02 2.5719e-02 7.2406e-03 1.1422e-02 9.5654e-03 1.1330e+02 7.2678e-03 8.1978e-03 8.1373e-03 8.3487e-03 1.0603e+02 1.5369e-01 1.2610e-01 1.1199e-01 1.2309e-01 1.0906e+02 1.7235e-02 5.1046e-03 7.5732e-03 7.0296e-03
1.0588e+02 1.1983e-02 1.2897e-02 1.1938e-02 1.2166e-02 1.0868e+02 2.6823e-02 8.0688e-03 1.2283e-02 1.0489e-02 1.1334e+02 7.7168e-03 8.6682e-03 8.6100e-03 8.8847e-03 1.0606e+02 1.5728e-01 1.2899e-01 1.1438e-01 1.2570e-01 1.0909e+02 1.8186e-02 5.6550e-03 8.1446e-03 7.6447e-03
1.0591e+02 1.2402e-02 1.3370e-02 1.2377e-02 1.2614e-02 1.0870e+02 2.7961e-02 8.9608e-03 1.3183e-02 1.1467e-02 1.1338e+02 8.1927e-03 9.1336e-03 9.0761e-03 9.4310e-03 1.0608e+02 1.6076e-01 1.3176e-01 1.1671e-01 1.2818e-01 1.0911e+02 1.9176e-02 6.2458e-03 8.7464e-03 8.2940e-03
1.0593e+02 1.2823e-02 1.3849e-02 1.2824e-02 1.3069e-02 1.0873e+02 2.9135e-02 9.9180e-03 1.4125e-02 1.2500e-02 1.1342e+02 8.6941e-03 9.6060e-03 9.5473e-03 9.9942e-03 1.0611e+02 1.6412e-01 1.3441e-01 1.1899e-01 1.3053e-01 1.0913e+02 2.0205e-02 6.8781e-03 9.3799e-03 8.9780e-03
1.0596e+02 1.3244e-02 1.4332e-02 1.3279e-02 1.3530e-02 1.0875e+02 3.0343e-02 1.0941e-02 1.5108e-02 1.3587e-02 1.1346e+02 9.2190e-03 1.0100e-02 1.0038e-02 1.0583e-02 1.0614e+02 1.6736e-01 1.3693e-01 1.2121e-01 1.3277e-01 1.0915e+02 2.1272e-02 7.5528e-03 1.0046e-02 9.6972e-03
1.0599e+02 1.3664e-02 1.4821e-02 1.3741e-02 1.3998e-02 1.0878e+02 3.1587e-02 1.2032e-02 1.6134e-02 1.4729e-02 1.1350e+02 9.7648e-03 1.0635e-02 1.0567e-02 1.1208e-02 1.0617e+02 1.7047e-01 1.3934e-01 1.2338e-01 1.3489e-01 1.0918e+02 2.2377e-02 8.2704e-03 1.0746e-02 1.0452e-02
1.0602e+02 1.4084e-02 1.5313e-02 1.4208e-02 1.4471e-02 1.0880e+02 3.2866e-02 1.3190e-02 1.7205e-02 1.5925e-02 1.1354e+02 1.0328e-02 1.1228e-02 1.1152e-02 1.1881e-02 1.0619e+02 1.7345e-01 1.4164e-01 1.2550e-01 1.3690e-01 1.0920e+02 2.3519e-02 9.0318e-03 1.1481e-02 1.1243e-02
1.0605e+02 1.4503e-02 1.5809e-02 1.4681e-02 1.4948e-02 1.0883e+02 3.4180e-02 1.4417e-02 1.8322e-02 1.7174e-02 1.1358e+02 1.0905e-02 1.1899e-02 1.1814e-02 1.2615e-02 1.0622e+02 1.7630e-01 1.4382e-01 1.2755e-01 1.3880e-01 1.0922e+02 2.4697e-02 9.8373e-03 1.2252e-02 1.2070e-02
1.0608e+02 1.4921e-02 1.6307e-02 1.5159e-02 1.5430e-02 1.0886e+02 3.5528e-02 1.5710e-02 1.9485e-02 1.8477e-02 1.1363e+02 1.1491e-02 1.2668e-02 1.2571e-02 1.3425e-02 1.0625e+02 1.7902e-01 1.4589e-01 1.2956e-01 1.4059e-01 1.0924e+02 2.5911e-02 1.0687e-02 1.3059e-02 1.2933e-02
1.0611e+02 1.5338e-02 1.6808e-02 1.5640e-02 1.5914e-02 1.0888e+02 3.6910e-02 1.7072e-02 2.0697e-02 1.9832e-02 1.1367e+02 1.2083e-02 1.3551e-02 1.3441e-02 1.4326e-02 1.0628e+02 1.8160e-01 1.4786e-01 1.3150e-01 1.4229e-01 1.0927e+02 2.7159e-02 1.1582e-02 1.3905e-02 1.3833e-02
1.0614e+02 1.5753e-02 1.7310e-02 1.6124e-02 1.6401e-02 1.0891e+02 3.8323e-02 1.8499e-02 2.1958e-02 2.1240e-02 1.1371e+02 1.2676e-02 1.4562e-02 1.4438e-02 1.5333e-02 1.0631e+02 1.8404e-01 1.4974e-01 1.3340e-01 1.4390e-01 1.0929e+02 2.8439e-02 1.2522e-02 1.4788e-02 1.4770e-02
1.0616e+02 1.6167e-02 1.7813e-02 1.6610e-02 1.6890e-02 1.0893e+02 3.9767e-02 1.9993e-02 2.3269e-02 2.2698e-02 1.1375e+02 1.3268e-02 1.5710e-02 1.5572e-02 1.6458e-02 1.0633e+02 1.8635e-01 1.5152e-01 1.3523e-01 1.4542e-01 1.0931e+02 2.9751e-02 1.3506e-02 1.5711e-02 1.5744e-02
1.0619e+02 1.6579e-02 1.8317e-02 1.7097e-02 1.7379e-02 1.0896e+02 4.1240e-02 2.1550e-02 2.4631e-02 2.4206e-02 1.1379e+02 1.3858e-02 1.7001e-02 1.6848e-02 1.7714e-02 1.0636e+02 1.8852e-01 1.5321e-01 1.3702e-01 1.4686e-01 1.0933e+02 3.1092e-02 1.4534e-02 1.6673e-02 1.6754e-02
1.0622e+02 1.6990e-02 1.8820e-02 1.7585e-02 1.7869e-02 1.0898e+02 4.2740e-02 2.3170e-02 2.6045e-02 2.5764e-02 1.1383e+02 1.4445e-02 1.8433e-02 1.8266e-02 1.9109e-02 1.0639e+02 1.9055e-01 1.5482e-01 1.3875e-01 1.4823e-01 1.0936e+02 3.2461e-02 1.5607e-02 1.7675e-02 1.7801e-02
1.0625e+02 1.7400e-02 1.9321e-02 1.8072e-02 1.8357e-02 1.0901e+02 4.4266e-02 2.4851e-02 2.7511e-02 2.7369e-02 1.1387e+02 1.5032e-02 2.0003e-02 1.9821e-02 2.0646e-02 1.0642e+02 1.9245e-01 1.5636e-01 1.4043e-01 1.4953e-01 1.0938e+02 3.3856e-02 1.6723e-02 1.8716e-02 1.8885e-02
1.0628e+02 1.7808e-02 1.9821e-02 1.8558e-02 1.8844e-02 1.0903e+02 4.5814e-02 2.6591e-02 2.9029e-02 2.9020e-02 1.1391e+02 1.5624e-02 2.1698e-02 2.1502e-02 2.2323e-02 1.0644e+02 1.9423e-01 1.5783e-01 1.4206e-01 1.5077e-01 1.0940e+02 3.5275e-02 1.7883e-02 1.9797e-02 2.0004e-02
1.0631e+02 1.8215e-02 2.0319e-02 1.9041e-02 1.9329e-02 1.0906e+02 4.7383e-02 2.8387e-02 3.0598e-02 3.0717e-02 1.1395e+02 1.6228e-02 2.3507e-02 2.3295e-02 2.4134e-02 1.0647e+02 1.9587e-01 1.5923e-01 1.4364e-01 1.5195e-01 1.0942e+02 3.6715e-02 1.9085e-02 2.0916e-02 2.1159e-02
1.0634e+02 1.8622e-02 2.0813e-02 1.9522e-02 1.9811e-02 1.0909e+02 4.8970e-02 3.0236e-02 3.2218e-02 3.2457e-02 1.1399e+02 1.6852e-02 2.5411e-02 2.5184e-02 2.6066e-02 1.0650e+02 1.9740e-01 1.6057e-01 1.4518e-01 1.5309e-01 1.0945e+02 3.8176e-02 2.0328e-02 2.2075e-02 2.2349e-02
1.0637e+02 1.9028e-02 2.1304e-02 2.0000e-02 2.0290e-02 1.0911e+02 5.0572e-02 3.2136e-02 3.3888e-02 3.4239e-02 1.1403e+02 1.7507e-02 2.7394e-02 2.7151e-02 2.8102e-02 1.0653e+02 1.9881e-01 1.6186e-01 1.4667e-01 1.5418e-01 1.0947e+02 3.9654e-02 2.1612e-02 2.3271e-02 2.3573e-02
1.0639e+02 1.9435e-02 2.1791e-02 2.0473e-02 2.0764e-02 1.0914e+02 5.2187e-02 3.4084e-02 3.5606e-02 3.6059e-02 1.1408e+02 1.8203e-02 2.9437e-02 2.9178e-02 3.0222e-02 1.0656e+02 2.0010e-01 1.6311e-01 1.4812e-01 1.5523e-01 1.0949e+02 4.1149e-02 2.2936e-02 2.4504e-02 2.4831e-02
1.0642e+02 1.9841e-02 2.2272e-02 2.0942e-02 2.1233e-02 1.0916e+02 5.3813e-02 3.6076e-02 3.7369e-02 3.7917e-02 1.1412e+02 1.8953e-02 3.1522e-02 3.1247e-02 3.2401e-02 1.0658e+02 2.0129e-01 1.6431e-01 1.4953e-01 1.5625e-01 1.0951e+02 4.2657e-02 2.4297e-02 2.5773e-02 2.6120e-02
1.0645e+02 2.0249e-02 2.2749e-02 2.1405e-02 2.1697e-02 1.0919e+02 5.5447e-02 3.8109e-02 3.9175e-02 3.9809e-02 1.1416e+02 1.9766e-02 3.3635e-02 3.3345e-02 3.4614e-02 1.0661e+02 2.0238e-01 1.6546e-01 1.5089e-01 1.5724e-01 1.0954e+02 4.4176e-02 2.5696e-02 2.7076e-02 2.7441e-02
1.0648e+02 2.0657e-02 2.3220e-02 2.1863e-02 2.2155e-02 1.0921e+02 5.7086e-02 4.0179e-02 4.1022e-02 4.1733e-02 1.1420e+02 2.0652e-02 3.5762e-02 3.5458e-02 3.6839e-02 1.0664e+02 2.0337e-01 1.6658e-01 1.5222e-01 1.5820e-01 1.0956e+02 4.5705e-02 2.7130e-02 2.8412e-02 2.8792e-02
1.0651e+02 2.1067e-02 2.3685e-02 2.2315e-02 2.2607e-02 1.0924e+02 5.8730e-02 4.2282e-02 4.2906e-02 4.3685e-02 1.1424e+02 2.1617e-02 3.7893e-02 3.7577e-02 3.9051e-02 1.0667e+02 2.0427e-01 1.6767e-01 1.5352e-01 1.5914e-01 1.0958e+02 4.7242e-02 2.8598e-02 2.9780e-02 3.0172e-02
1.0654e+02 2.1479e-02 2.4144e-02 2.2760e-02 2.3053e-02 1.0926e+02 6.0375e-02 4.4414e-02 4.4822e-02 4.5662e-02 1.1428e+02 2.2668e-02 4.0019e-02 3.9694e-02 4.1235e-02 1.0669e+02 2.0509e-01 1.6872e-01 1.5478e-01 1.6005e-01 1.0960e+02 4.8785e-02 3.0099e-02 3.1178e-02 3.1579e-02
1.0657e+02 2.1893e-02 2.4596e-02 2.3199e-02 2.3492e-02 1.0929e+02 6.2021e-02 4.6570e-02 4.6768e-02 4.7661e-02 1.1432e+02 2.3804e-02 4.2134e-02 4.1806e-02 4.3375e-02 1.0672e+02 2.0583e-01 1.6975e-01 1.5601e-01 1.6095e-01 1.0963e+02 5.0331e-02 3.1631e-02 3.2604e-02 3.3013e-02
1.0660e+02 2.2310e-02 2.5041e-02 2.3631e-02 2.3925e-02 1.0931e+02 6.3666e-02 4.8748e-02 4.8738e-02 4.9678e-02 1.1436e+02 2.5026e-02 4.4235e-02 4.3908e-02 4.5464e-02 1.0675e+02 2.0650e-01 1.7075e-01 1.5721e-01 1.6184e-01 1.0965e+02 5.1880e-02 3.3192e-02 3.4057e-02 3.4471e-02
1.0662e+02 2.2731e-02 2.5480e-02 2.4056e-02 2.4350e-02 1.0934e+02 6.5309e-02 5.0941e-02 5.0729e-02 5.1709e-02 1.1440e+02 2.6327e-02 4.6319e-02 4.5999e-02 4.7499e-02 1.0678e+02 2.0710e-01 1.7172e-01 1.5838e-01 1.6271e-01 1.0967e+02 5.3429e-02 3.4780e-02 3.5534e-02 3.5951e-02
1.0665e+02 2.3155e-02 2.5911e-02 2.4475e-02 2.4768e-02 1.0937e+02 6.6950e-02 5.3146e-02 5.2735e-02 5.3749e-02 1.1444e+02 2.7701e-02 4.8386e-02 4.8076e-02 4.9482e-02 1.0680e+02 2.0764e-01 1.7266e-01 1.5953e-01 1.6357e-01 1.0969e+02 5.4976e-02 3.6394e-02 3.7034e-02 3.7454e-02
1.0668e+02 2.3584e-02 2.6335e-02 2.4887e-02 2.5180e-02 1.0939e+02 6.8589e-02 5.5359e-02 5.4751e-02 5.5795e-02 1.1448e+02 2.9139e-02 5.0435e-02 5.0141e-02 5.1418e-02 1.0683e+02 2.0813e-01 1.7358e-01 1.6065e-01 1.6442e-01 1.0972e+02 5.6520e-02 3.8031e-02 3.8556e-02 3.8977e-02
1.0671e+02 2.4016e-02 2.6752e-02 2.5292e-02 2.5585e-02 1.0942e+02 7.0226e-02 5.7574e-02 5.6772e-02 5.7843e-02 1.1453e+02 3.0628e-02 5.2467e-02 5.2190e-02 5.3316e-02 1.0686e+02 2.0856e-01 1.7447e-01 1.6175e-01 1.6525e-01 1.0974e+02 5.8060e-02 3.9691e-02 4.0098e-02 4.0518e-02
1.0674e+02 2.4454e-02 2.7162e-02 2.5691e-02 2.5983e-02 1.0944e+02 7.1861e-02 5.9788e-02 5.8795e-02 5.9887e-02 1.1457e+02 3.2158e-02 5.4482e-02 5.4224e-02 5.5185e-02 1.0689e+02 2.0894e-01 1.7534e-01 1.6283e-01 1.6608e-01 1.0976e+02 5.9595e-02 4.1372e-02 4.1658e-02 4.2077e-02
1.0677e+02 2.4897e-02 2.7566e-02 2.6084e-02 2.6375e-02 1.0947e+02 7.3496e-02 6.1996e-02 6.0813e-02 6.1925e-02 1.1461e+02 3.3717e-02 5.6480e-02 5.6240e-02 5.7034e-02 1.0692e+02 2.0928e-01 1.7618e-01 1.6389e-01 1.6691e-01 1.0978e+02 6.1122e-02 4.3070e-02 4.3235e-02 4.3652e-02
1.0680e+02 2.5344e-02 2.7963e-02 2.6471e-02 2.6761e-02 1.0949e+02 7.5131e-02 6.4194e-02 6.2824e-02 6.3951e-02 1.1465e+02 3.5292e-02 5.8461e-02 5.8236e-02 5.8870e-02 1.0694e+02 2.0958e-01 1.7700e-01 1.6492e-01 1.6772e-01 1.0981e+02 6.2641e-02 4.4787e-02 4.4827e-02 4.5241e-02
1.0683e+02 2.5798e-02 2.8354e-02 2.6853e-02 2.7141e-02 1.0952e+02 7.6769e-02 6.6379e-02 6.4821e-02 6.5963e-02 1.1469e+02 3.6874e-02 6.0424e-02 6.0210e-02 6.0697e-02 1.0697e+02 2.0984e-01 1.7778e-01 1.6594e-01 1.6852e-01 1.0983e+02 6.4152e-02 4.6518e-02 4.6434e-02 4.6845e-02
1.0686e+02 2.6257e-02 2.8739e-02 2.7230e-02 2.7516e-02 1.0954e+02 7.8410e-02 6.8547e-02 6.6802e-02 6.7957e-02 1.1473e+02 3.8455e-02 6.2367e-02 6.2159e-02 6.2517e-02 1.0700e+02 2.1006e-01 1.7853e-01 1.6694e-01 1.6931e-01 1.0985e+02 6.5653e-02 4.8265e-02 4.8054e-02 4.8461e-02
1.0688e+02 2.6721e-02 2.9120e-02 2.7603e-02 2.7887e-02 1.0957e+02 8.0057e-02 7.0695e-02 6.8764e-02 6.9929e-02 1.1477e+02 4.0028e-02 6.4290e-02 6.4082e-02 6.4331e-02 1.0703e+02 2.1025e-01 1.7926e-01 1.6791e-01 1.7009e-01 1.0987e+02 6.7144e-02 5.0024e-02 4.9686e-02 5.0089e-02
1.0691e+02 2.7191e-02 2.9495e-02 2.7972e-02 2.8254e-02 1.0959e+02 8.1712e-02 7.2820e-02 7.0702e-02 7.1878e-02 1.1481e+02 4.1589e-02 6.6193e-02 6.5980e-02 6.6138e-02 1.0705e+02 2.1040e-01 1.7994e-01 1.6887e-01 1.7086e-01 1.0990e+02 6.8625e-02 5.1795e-02 5.1329e-02 5.1728e-02
1.0694e+02 2.7667e-02 2.9867e-02 2.8339e-02 2.8618e-02 1.0962e+02 8.3376e-02 7.4919e-02 7.2615e-02 7.3799e-02 1.1485e+02 4.3135e-02 6.8080e-02 6.7858e-02 6.7938e-02 1.0708e+02 2.1052e-01 1.8060e-01 1.6980e-01 1.7162e-01 1.0992e+02 7.0096e-02 5.3577e-02 5.2984e-02 5.3377e-02
1.0697e+02 2.8148e-02 3.0236e-02 2.8704e-02 2.8979e-02 1.0965e+02 8.5052e-02 7.6990e-02 7.4501e-02 7.5692e-02 1.1489e+02 4.4668e-02 6.9961e-02 6.9725e-02 6.9733e-02 1.0711e+02 2.1059e-01 1.8121e-01 1.7072e-01 1.7236e-01 1.0994e+02 7.1556e-02 5.5369e-02 5.4648e-02 5.5035e-02
1.0700e+02 2.8635e-02 3.0602e-02 2.9067e-02 2.9339e-02 1.0967e+02 8.6741e-02 7.9032e-02 7.6358e-02 7.7556e-02 1.1493e+02 4.6187e-02 7.1847e-02 7.1596e-02 7.1532e-02 1.0714e+02 2.1064e-01 1.8179e-01 1.7160e-01 1.7308e-01 1.0996e+02 7.3007e-02 5.7171e-02 5.6322e-02 5.6703e-02
1.0703e+02 2.9126e-02 3.0967e-02 2.9430e-02 2.9698e-02 1.0970e+02 8.8446e-02 8.1044e-02 7.8185e-02 7.9388e-02 1.1498e+02 4.7696e-02 7.3758e-02 7.3491e-02 7.3345e-02 1.0716e+02 2.1064e-01 1.8232e-01 1.7247e-01 1.7378e-01 1.0999e+02 7.4449e-02 5.8981e-02 5.8005e-02 5.8379e-02
1.0706e+02 2.9622e-02 3.1330e-02 2.9794e-02 3.0057e-02 1.0972e+02 9.0167e-02 8.3025e-02 7.9983e-02 8.1190e-02 1.1502e+02 4.9198e-02 7.5717e-02 7.5434e-02 7.5189e-02 1.0719e+02 2.1060e-01 1.8281e-01 1.7331e-01 1.7446e-01 1.1001e+02 7.5884e-02 6.0800e-02 5.9696e-02 6.0063e-02
1.0709e+02 3.0122e-02 3.1694e-02 3.0159e-02 3.0417e-02 1.0975e+02 9.1906e-02 8.4975e-02 8.1752e-02 8.2962e-02 1.1506e+02 5.0695e-02 7.7749e-02 7.7450e-02 7.7085e-02 1.0722e+02 2.1052e-01 1.8326e-01 1.7412e-01 1.7511e-01 1.1003e+02 7.7313e-02 6.2626e-02 6.1396e-02 6.1754e-02
1.0711e+02 3.0625e-02 3.2059e-02 3.0527e-02 3.0779e-02 1.0977e+02 9.3664e-02 8.6894e-02 8.3492e-02 8.4703e-02 1.1510e+02 5.2194e-02 7.9879e-02 7.9567e-02 7.9055e-02 1.0725e+02 2.1040e-01 1.8366e-01 1.7489e-01 1.7573e-01 1.1005e+02 7.8737e-02 6.4461e-02 6.3104e-02 6.3454e-02
1.0714e+02 3.1132e-02 3.2427e-02 3.0898e-02 3.1145e-02 1.0980e+02 9.5442e-02 8.8783e-02 8.5205e-02 8.6416e-02 1.1514e+02 5.3696e-02 8.2130e-02 8.1808e-02 8.1123e-02 1.0728e+02 2.1022e-01 1.8401e-01 1.7564e-01 1.7633e-01 1.1008e+02 8.0159e-02 6.6303e-02 6.4819e-02 6.5160e-02
1.0717e+02 3.1641e-02 3.2797e-02 3.1273e-02 3.1514e-02 1.0982e+02 9.7240e-02 9.0645e-02 8.6893e-02 8.8103e-02 1.1518e+02 5.5207e-02 8.4521e-02 8.4191e-02 8.3308e-02 1.0730e+02 2.1000e-01 1.8431e-01 1.7635e-01 1.7689e-01 1.1010e+02 8.1580e-02 6.8153e-02 6.6541e-02 6.6873e-02
1.0720e+02 3.2152e-02 3.3171e-02 3.1655e-02 3.1888e-02 1.0985e+02 9.9057e-02 9.2479e-02 8.8559e-02 8.9765e-02 1.1522e+02 5.6729e-02 8.7059e-02 8.6725e-02 8.5626e-02 1.0733e+02 2.0972e-01 1.8456e-01 1.7702e-01 1.7742e-01 1.1012e+02 8.3004e-02 7.0010e-02 6.8271e-02 6.8592e-02
1.0723e+02 3.2664e-02 3.3550e-02 3.2042e-02 3.2269e-02 1.0988e+02 1.0089e-01 9.4289e-02 9.0204e-02 9.1406e-02 1.1526e+02 5.8266e-02 8.9747e-02 8.9410e-02 8.8085e-02 1.0736e+02 2.0938e-01 1.8476e-01 1.7765e-01 1.7791e-01 1.1014e+02 8.4433e-02 7.1875e-02 7.0007e-02 7.0318e-02
1.0726e+02 3.3176e-02 3.3934e-02 3.2437e-02 3.2656e-02 1.0990e+02 1.0275e-01 9.6076e-02 9.1833e-02 9.3029e-02 1.1530e+02 5.9822e-02 9.2573e-02 9.2237e-02 9.0688e-02 1.0739e+02 2.0899e-01 1.8491e-01 1.7824e-01 1.7836e-01 1.1017e+02 8.5871e-02 7.3747e-02 7.1750e-02 7.2050e-02
1.0729e+02 3.3687e-02 3.4325e-02 3.2841e-02 3.3052e-02 1.0993e+02 1.0462e-01 9.7844e-02 9.3449e-02 9.4636e-02 1.1534e+02 6.1401e-02 9.5521e-02 9.5188e-02 9.3428e-02 1.0741e+02 2.0853e-01 1.8500e-01 1.7879e-01 1.7877e-01 1.1019e+02 8.7319e-02 7.5626e-02 7.3499e-02 7.3787e-02
1.0732e+02 3.4196e-02 3.4724e-02 3.3253e-02 3.3456e-02 1.0995e+02 1.0651e-01 9.9596e-02 9.5055e-02 9.6231e-02 1.1538e+02 6.3007e-02 9.8566e-02 9.8239e-02 9.6291e-02 1.0744e+02 2.0801e-01 1.8504e-01 1.7928e-01 1.7913e-01 1.1021e+02 8.8781e-02 7.7511e-02 7.5254e-02 7.5530e-02
1.0734e+02 3.4703e-02 3.5131e-02 3.3676e-02 3.3870e-02 1.0998e+02 1.0841e-01 1.0133e-01 9.6654e-02 9.7819e-02 1.1543e+02 6.4643e-02 1.0168e-01 1.0136e-01 9.9260e-02 1.0747e+02 2.0742e-01 1.8502e-01 1.7973e-01 1.7944e-01 1.1023e+02 9.0261e-02 7.9404e-02 7.7013e-02 7.7277e-02
1.0737e+02 3.5206e-02 3.5546e-02 3.4109e-02 3.4295e-02 1.1000e+02 1.1032e-01 1.0306e-01 9.8251e-02 9.9402e-02 1.1547e+02 6.6313e-02 1.0484e-01 1.0453e-01 1.0231e-01 1.0750e+02 2.0676e-01 1.8496e-01 1.8012e-01 1.7970e-01 1.1026e+02 9.1760e-02 8.1302e-02 7.8777e-02 7.9029e-02
1.0740e+02 3.5704e-02 3.5971e-02 3.4554e-02 3.4730e-02 1.1003e+02 1.1224e-01 1.0478e-01 9.9849e-02 1.0098e-01 1.1551e+02 6.8022e-02 1.0802e-01 1.0771e-01 1.0543e-01 1.0753e+02 2.0603e-01 1.8483e-01 1.8046e-01 1.7992e-01 1.1028e+02 9.3283e-02 8.3204e-02 8.0545e-02 8.0784e-02
1.0743e+02 3.6197e-02 3.6406e-02 3.5010e-02 3.5177e-02 1.1005e+02 1.1416e-01 1.0650e-01 1.0145e-01 1.0257e-01 1.1555e+02 6.9774e-02 1.1120e-01 1.1090e-01 1.0860e-01 1.0755e+02 2.0523e-01 1.8466e-01 1.8074e-01 1.8008e-01 1.1030e+02 9.4831e-02 8.5112e-02 8.2316e-02 8.2541e-02
1.0746e+02 3.6684e-02 3.6850e-02 3.5479e-02 3.5635e-02 1.1008e+02 1.1608e-01 1.0821e-01 1.0306e-01 1.0416e-01 1.1559e+02 7.1571e-02 1.1437e-01 1.1407e-01 1.1179e-01 1.0758e+02 2.0435e-01 1.8443e-01 1.8097e-01 1.8019e-01 1.1032e+02 9.6406e-02 8.7022e-02 8.4090e-02 8.4301e-02
1.0749e+02 3.7164e-02 3.7305e-02 3.5960e-02 3.6106e-02 1.1010e+02 1.1800e-01 1.0993e-01 1.0468e-01 1.0576e-01 1.1563e+02 7.3417e-02 1.1751e-01 1.1721e-01 1.1501e-01 1.0761e+02 2.0341e-01 1.8415e-01 1.8114e-01 1.8024e-01 1.1035e+02 9.8012e-02 8.8933e-02 8.5864e-02 8.6062e-02
1.0752e+02 3.7635e-02 3.7770e-02 3.6454e-02 3.6589e-02 1.1013e+02 1.1992e-01 1.1165e-01 1.0632e-01 1.0737e-01 1.1567e+02 7.5313e-02 1.2063e-01 1.2033e-01 1.1824e-01 1.0764e+02 2.0240e-01 1.8383e-01 1.8125e-01 1.8024e-01 1.1037e+02 9.9648e-02 9.0845e-02 8.7639e-02 8.7823e-02
1.0755e+02 3.8098e-02 3.8246e-02 3.6960e-02 3.7084e-02 1.1016e+02 1.2182e-01 1.1338e-01 1.0797e-01 1.0900e-01 1.1571e+02 7.7263e-02 1.2374e-01 1.2344e-01 1.2147e-01 1.0766e+02 2.0132e-01 1.8345e-01 1.8130e-01 1.8018e-01 1.1039e+02 1.0132e-01 9.2755e-02 8.9412e-02 8.9582e-02
1.0757e+02 3.8551e-02 3.8732e-02 3.7479e-02 3.7592e-02 1.1018e+02 1.2371e-01 1.1512e-01 1.0964e-01 1.1064e-01 1.1575e+02 7.9266e-02 1.2683e-01 1.2654e-01 1.2473e-01 1.0769e+02 2.0018e-01 1.8303e-01 1.8128e-01 1.8007e-01 1.1041e+02 1.0302e-01 9.4661e-02 9.1183e-02 9.1340e-02
1.0760e+02 3.8994e-02 3.9228e-02 3.8010e-02 3.8111e-02 1.1021e+02 1.2558e-01 1.1687e-01 1.1133e-01 1.1231e-01 1.1579e+02 8.1325e-02 1.2994e-01 1.2964e-01 1.2800e-01 1.0772e+02 1.9897e-01 1.8257e-01 1.8121e-01 1.7991e-01 1.1044e+02 1.0475e-01 9.6562e-02 9.2951e-02 9.3093e-02
1.0763e+02 3.9427e-02 3.9733e-02 3.8553e-02 3.8642e-02 1.1023e+02 1.2743e-01 1.1863e-01 1.1304e-01 1.1399e-01 1.1583e+02 8.3441e-02 1.3307e-01 1.3277e-01 1.3131e-01 1.0775e+02 1.9770e-01 1.8206e-01 1.8108e-01 1.7969e-01 1.1046e+02 1.0651e-01 9.8455e-02 9.4714e-02 9.4842e-02
1.0766e+02 3.9848e-02 4.0247e-02 3.9106e-02 3.9183e-02 1.1026e+02 1.2926e-01 1.2040e-01 1.1477e-01 1.1570e-01 1.1588e+02 8.5615e-02 1.3626e-01 1.3595e-01 1.3466e-01 1.0777e+02 1.9637e-01 1.8151e-01 1.8089e-01 1.7941e-01 1.1048e+02 1.0830e-01 1.0034e-01 9.6470e-02 9.6585e-02
1.0769e+02 4.0259e-02 4.0770e-02 3.9670e-02 3.9735e-02 1.1028e+02 1.3106e-01 1.2219e-01 1.1653e-01 1.1743e-01 1.1592e+02 8.7848e-02 1.3952e-01 1.3921e-01 1.3808e-01 1.0780e+02 1.9500e-01 1.8092e-01 1.8064e-01 1.7909e-01 1.1050e+02 1.1012e-01 1.0221e-01 9.8219e-02 9.8320e-02
1.0772e+02 4.0658e-02 4.1300e-02 4.0244e-02 4.0295e-02 1.1031e+02 1.3282e-01 1.2399e-01 1.1831e-01 1.1918e-01 1.1596e+02 9.0144e-02 1.4289e-01 1.4257e-01 1.4159e-01 1.0783e+02 1.9357e-01 1.8030e-01 1.8034e-01 1.7871e-01 1.1053e+02 1.1196e-01 1.0407e-01 9.9959e-02 1.0005e-01
1.0775e+02 4.1046e-02 4.1837e-02 4.0825e-02 4.0864e-02 1.1033e+02 1.3455e-01 1.2581e-01 1.2011e-01 1.2095e-01 1.1600e+02 9.2504e-02 1.4639e-01 1.4606e-01 1.4520e-01 1.0786e+02 1.9210e-01 1.7964e-01 1.7998e-01 1.7829e-01 1.1055e+02 1.1381e-01 1.0591e-01 1.0169e-01 1.0176e-01
1.0778e+02 4.1422e-02 4.2381e-02 4.1415e-02 4.1441e-02 1.1036e+02 1.3624e-01 1.2763e-01 1.2194e-01 1.2275e-01 1.1604e+02 9.4932e-02 1.5005e-01 1.4972e-01 1.4894e-01 1.0789e+02 1.9060e-01 1.7896e-01 1.7956e-01 1.7782e-01 1.1057e+02 1.1569e-01 1.0773e-01 1.0341e-01 1.0347e-01
1.0781e+02 4.1789e-02 4.2929e-02 4.2011e-02 4.2023e-02 1.1038e+02 1.3789e-01 1.2948e-01 1.2378e-01 1.2456e-01 1.1608e+02 9.7430e-02 1.5390e-01 1.5356e-01 1.5282e-01 1.0791e+02 1.8906e-01 1.7824e-01 1.7910e-01 1.7730e-01 1.1059e+02 1.1757e-01 1.0953e-01 1.0511e-01 1.0516e-01
1.0783e+02 4.2145e-02 4.3481e-02 4.2611e-02 4.2610e-02 1.1041e+02 1.3949e-01 1.3133e-01 1.2565e-01 1.2640e-01 1.1612e+02 1.0000e-01 1.5795e-01 1.5758e-01 1.5685e-01 1.0794e+02 1.8750e-01 1.7750e-01 1.7859e-01 1.7674e-01 1.1062e+02 1.1946e-01 1.1131e-01 1.0681e-01 1.0684e-01
1.0786e+02 4.2491e-02 4.4036e-02 4.3216e-02 4.3201e-02 1.1044e+02 1.4105e-01 1.3319e-01 1.2754e-01 1.2826e-01 1.1616e+02 1.0265e-01 1.6219e-01 1.6180e-01 1.6104e-01 1.0797e+02 1.8592e-01 1.7673e-01 1.7803e-01 1.7615e-01 1.1064e+02 1.2135e-01 1.1307e-01 1.0849e-01 1.0851e-01
1.0789e+02 4.2829e-02 4.4594e-02 4.3823e-02 4.3794e-02 1.1046e+02 1.4256e-01 1.3506e-01 1.2945e-01 1.3013e-01 1.1620e+02 1.0536e-01 1.6662e-01 1.6621e-01 1.6537e-01 1.0800e+02 1.8432e-01 1.7594e-01 1.7743e-01 1.7552e-01 1.1066e+02 1.2323e-01 1.1480e-01 1.1016e-01 1.1017e-01
1.0792e+02 4.3159e-02 4.5152e-02 4.4431e-02 4.4389e-02 1.1049e+02 1.4402e-01 1.3694e-01 1.3137e-01 1.3202e-01 1.1624e+02 1.0816e-01 1.7121e-01 1.7077e-01 1.6985e-01 1.0802e+02 1.8272e-01 1.7513e-01 1.7679e-01 1.7485e-01 1.1068e+02 1.2510e-01 1.1652e-01 1.1182e-01 1.1182e-01
1.0795e+02 4.3483e-02 4.5711e-02 4.5040e-02 4.4983e-02 1.1051e+02 1.4543e-01 1.3882e-01 1.3330e-01 1.3392e-01 1.1628e+02 1.1101e-01 1.7592e-01 1.7546e-01 1.7442e-01 1.0805e+02 1.8110e-01 1.7431e-01 1.7611e-01 1.7416e-01 1.1071e+02 1.2695e-01 1.1821e-01 1.1346e-01 1.1345e-01
1.0798e+02 4.3801e-02 4.6270e-02 4.5647e-02 4.5576e-02 1.1054e+02 1.4679e-01 1.4070e-01 1.3525e-01 1.3583e-01 1.1632e+02 1.1393e-01 1.8072e-01 1.8022e-01 1.7907e-01 1.0808e+02 1.7949e-01 1.7347e-01 1.7541e-01 1.7343e-01 1.1073e+02 1.2877e-01 1.1988e-01 1.1510e-01 1.1507e-01
1.0801e+02 4.4116e-02 4.6827e-02 4.6252e-02 4.6167e-02 1.1056e+02 1.4810e-01 1.4259e-01 1.3720e-01 1.3775e-01 1.1637e+02 1.1690e-01 1.8555e-01 1.8502e-01 1.8376e-01 1.0811e+02 1.7789e-01 1.7261e-01 1.7467e-01 1.7269e-01 1.1075e+02 1.3056e-01 1.2153e-01 1.1673e-01 1.1669e-01
1.0804e+02 4.4428e-02 4.7382e-02 4.6853e-02 4.6755e-02 1.1059e+02 1.4936e-01 1.4446e-01 1.3916e-01 1.3968e-01 1.1641e+02 1.1991e-01 1.9035e-01 1.8978e-01 1.8842e-01 1.0814e+02 1.7630e-01 1.7175e-01 1.7392e-01 1.7193e-01 1.1077e+02 1.3231e-01 1.2316e-01 1.1835e-01 1.1830e-01
1.0806e+02 4.4739e-02 4.7935e-02 4.7451e-02 4.7338e-02 1.1061e+02 1.5057e-01 1.4633e-01 1.4112e-01 1.4161e-01 1.1645e+02 1.2294e-01 1.9507e-01 1.9447e-01 1.9303e-01 1.0816e+02 1.7472e-01 1.7088e-01 1.7314e-01 1.7116e-01 1.1080e+02 1.3402e-01 1.2478e-01 1.1996e-01 1.1991e-01
1.0809e+02 4.5051e-02 4.8485e-02 4.8043e-02 4.7917e-02 1.1064e+02 1.5173e-01 1.4819e-01 1.4307e-01 1.4353e-01 1.1649e+02 1.2597e-01 1.9965e-01 1.9903e-01 1.9751e-01 1.0819e+02 1.7316e-01 1.7000e-01 1.7235e-01 1.7037e-01 1.1082e+02 1.3569e-01 1.2638e-01 1.2157e-01 1.2151e-01
1.0812e+02 4.5366e-02 4.9032e-02 4.8629e-02 4.8490e-02 1.1066e+02 1.5284e-01 1.5003e-01 1.4503e-01 1.4546e-01 1.1653e+02 1.2900e-01 2.0405e-01 2.0340e-01 2.0184e-01 1.0822e+02 1.7162e-01 1.6911e-01 1.7155e-01 1.6958e-01 1.1084e+02 1.3730e-01 1.2797e-01 1.2319e-01 1.2312e-01
1.0815e+02 4.5685e-02 4.9575e-02 4.9210e-02 4.9058e-02 1.1069e+02 1.5390e-01 1.5186e-01 1.4697e-01 1.4737e-01 1.1657e+02 1.3200e-01 2.0821e-01 2.0754e-01 2.0597e-01 1.0825e+02 1.7010e-01 1.6823e-01 1.7074e-01 1.6879e-01 1.1086e+02 1.3886e-01 1.2956e-01 1.2481e-01 1.2473e-01
1.0818e+02 4.6010e-02 5.0115e-02 4.9784e-02 4.9619e-02 1.1072e+02 1.5492e-01 1.5367e-01 1.4891e-01 1.4927e-01 1.1661e+02 1.3495e-01 2.1210e-01 2.1140e-01 2.0985e-01 1.0827e+02 1.6861e-01 1.6734e-01 1.6993e-01 1.6800e-01 1.1089e+02 1.4036e-01 1.3115e-01 1.2643e-01 1.2635e-01
1.0821e+02 4.6343e-02 5.0651e-02 5.0351e-02 5.0174e-02 1.1074e+02 1.5590e-01 1.5545e-01 1.5082e-01 1.5116e-01 1.1665e+02 1.3785e-01 2.1566e-01 2.1495e-01 2.1345e-01 1.0830e+02 1.6715e-01 1.6645e-01 1.6912e-01 1.6721e-01 1.1091e+02 1.4180e-01 1.3273e-01 1.2807e-01 1.2798e-01
1.0824e+02 4.6686e-02 5.1185e-02 5.0912e-02 5.0724e-02 1.1077e+02 1.5683e-01 1.5720e-01 1.5272e-01 1.5303e-01 1.1669e+02 1.4067e-01 2.1886e-01 2.1815e-01 2.1674e-01 1.0833e+02 1.6571e-01 1.6557e-01 1.6832e-01 1.6644e-01 1.1093e+02 1.4318e-01 1.3432e-01 1.2972e-01 1.2962e-01
1.0827e+02 4.7040e-02 5.1716e-02 5.1467e-02 5.1267e-02 1.1079e+02 1.5773e-01 1.5893e-01 1.5459e-01 1.5487e-01 1.1673e+02 1.4341e-01 2.2168e-01 2.2098e-01 2.1969e-01 1.0836e+02 1.6431e-01 1.6469e-01 1.6752e-01 1.6568e-01 1.1095e+02 1.4450e-01 1.3592e-01 1.3139e-01 1.3128e-01
1.0829e+02 4.7408e-02 5.2244e-02 5.2016e-02 5.1806e-02 1.1082e+02 1.5860e-01 1.6062e-01 1.5644e-01 1.5669e-01 1.1677e+02 1.4606e-01 2.2410e-01 2.2342e-01 2.2230e-01 1.0838e+02 1.6294e-01 1.6381e-01 1.6675e-01 1.6493e-01 1.1098e+02 1.4576e-01 1.3753e-01 1.3307e-01 1.3296e-01
1.0832e+02 4.7790e-02 5.2771e-02 5.2560e-02 5.2339e-02 1.1084e+02 1.5944e-01 1.6229e-01 1.5826e-01 1.5848e-01 1.1682e+02 1.4862e-01 2.2613e-01 2.2547e-01 2.2457e-01 1.0841e+02 1.6160e-01 1.6294e-01 1.6599e-01 1.6421e-01 1.1100e+02 1.4696e-01 1.3916e-01 1.3478e-01 1.3466e-01
1.0835e+02 4.8188e-02 5.3297e-02 5.3099e-02 5.2869e-02 1.1087e+02 1.6025e-01 1.6391e-01 1.6005e-01 1.6024e-01 1.1686e+02 1.5109e-01 2.2777e-01 2.2715e-01 2.2650e-01 1.0844e+02 1.6029e-01 1.6208e-01 1.6525e-01 1.6351e-01 1.1102e+02 1.4810e-01 1.4080e-01 1.3651e-01 1.3639e-01
1.0838e+02 4.8603e-02 5.3823e-02 5.3635e-02 5.3397e-02 1.1089e+02 1.6103e-01 1.6550e-01 1.6180e-01 1.6196e-01 1.1690e+02 1.5347e-01 2.2907e-01 2.2850e-01 2.2814e-01 1.0847e+02 1.5901e-01 1.6123e-01 1.6454e-01 1.6284e-01 1.1104e+02 1.4919e-01 1.4246e-01 1.3826e-01 1.3814e-01
1.0841e+02 4.9037e-02 5.4350e-02 5.4168e-02 5.3922e-02 1.1092e+02 1.6180e-01 1.6704e-01 1.6351e-01 1.6365e-01 1.1694e+02 1.5577e-01 2.3009e-01 2.2956e-01 2.2953e-01 1.0850e+02 1.5776e-01 1.6040e-01 1.6385e-01 1.6219e-01 1.1107e+02 1.5022e-01 1.4414e-01 1.4004e-01 1.3991e-01
1.0844e+02 4.9491e-02 5.4878e-02 5.4700e-02 5.4447e-02 1.1095e+02 1.6255e-01 1.6855e-01 1.6519e-01 1.6530e-01 1.1698e+02 1.5802e-01 2.3088e-01 2.3042e-01 2.3073e-01 1.0852e+02 1.5653e-01 1.5957e-01 1.6319e-01 1.6157e-01 1.1109e+02 1.5121e-01 1.4584e-01 1.4184e-01 1.4171e-01
1.0847e+02 4.9966e-02 5.5410e-02 5.5231e-02 5.4972e-02 1.1097e+02 1.6329e-01 1.7002e-01 1.6682e-01 1.6691e-01 1.1702e+02 1.6021e-01 2.3156e-01 2.3114e-01 2.3181e-01 1.0855e+02 1.5534e-01 1.5876e-01 1.6256e-01 1.6099e-01 1.1111e+02 1.5215e-01 1.4756e-01 1.4367e-01 1.4354e-01
1.0850e+02 5.0462e-02 5.5945e-02 5.5764e-02 5.5499e-02 1.1100e+02 1.6402e-01 1.7144e-01 1.6841e-01 1.6848e-01 1.1706e+02 1.6238e-01 2.3219e-01 2.3184e-01 2.3286e-01 1.0858e+02 1.5416e-01 1.5796e-01 1.6196e-01 1.6044e-01 1.1113e+02 1.5306e-01 1.4930e-01 1.4552e-01 1.4539e-01
1.0852e+02 5.0979e-02 5.6484e-02 5.6299e-02 5.6029e-02 1.1102e+02 1.6474e-01 1.7283e-01 1.6996e-01 1.7000e-01 1.1710e+02 1.6453e-01 2.3290e-01 2.3259e-01 2.3394e-01 1.0861e+02 1.5301e-01 1.5718e-01 1.6140e-01 1.5992e-01 1.1116e+02 1.5393e-01 1.5106e-01 1.4740e-01 1.4727e-01
1.0855e+02 5.1520e-02 5.7029e-02 5.6837e-02 5.6563e-02 1.1105e+02 1.6546e-01 1.7417e-01 1.7146e-01 1.7148e-01 1.1714e+02 1.6670e-01 2.3375e-01 2.3348e-01 2.3514e-01 1.0863e+02 1.5188e-01 1.5641e-01 1.6086e-01 1.5943e-01 1.1118e+02 1.5477e-01 1.5283e-01 1.4930e-01 1.4916e-01
1.0858e+02 5.2082e-02 5.7581e-02 5.7381e-02 5.7103e-02 1.1107e+02 1.6618e-01 1.7548e-01 1.7292e-01 1.7292e-01 1.1718e+02 1.6888e-01 2.3482e-01 2.3459e-01 2.3651e-01 1.0866e+02 1.5077e-01 1.5567e-01 1.6036e-01 1.5898e-01 1.1120e+02 1.5559e-01 1.5461e-01 1.5121e-01 1.5107e-01
1.0861e+02 5.2668e-02 5.8140e-02 5.7930e-02 5.7650e-02 1.1110e+02 1.6689e-01 1.7675e-01 1.7433e-01 1.7432e-01 1.1722e+02 1.7110e-01 2.3616e-01 2.3596e-01 2.3809e-01 1.0869e+02 1.4968e-01 1.5494e-01 1.5990e-01 1.5856e-01 1.1122e+02 1.5639e-01 1.5641e-01 1.5313e-01 1.5300e-01
1.0864e+02 5.3275e-02 5.8707e-02 5.8486e-02 5.8204e-02 1.1112e+02 1.6762e-01 1.7798e-01 1.7571e-01 1.7567e-01 1.1727e+02 1.7337e-01 2.3780e-01 2.3762e-01 2.3991e-01 1.0872e+02 1.4860e-01 1.5423e-01 1.5946e-01 1.5817e-01 1.1125e+02 1.5717e-01 1.5821e-01 1.5507e-01 1.5494e-01
1.0867e+02 5.3905e-02 5.9283e-02 5.9051e-02 5.8768e-02 1.1115e+02 1.6834e-01 1.7918e-01 1.7703e-01 1.7699e-01 1.1731e+02 1.7569e-01 2.3972e-01 2.3955e-01 2.4195e-01 1.0875e+02 1.4753e-01 1.5354e-01 1.5905e-01 1.5781e-01 1.1127e+02 1.5795e-01 1.6001e-01 1.5701e-01 1.5688e-01
1.0870e+02 5.4557e-02 5.9868e-02 5.9624e-02 5.9341e-02 1.1117e+02 1.6907e-01 1.8034e-01 1.7832e-01 1.7826e-01 1.1735e+02 1.7808e-01 2.4188e-01 2.4174e-01 2.4419e-01 1.0877e+02 1.4647e-01 1.5287e-01 1.5867e-01 1.5747e-01 1.1129e+02 1.5873e-01 1.6182e-01 1.5896e-01 1.5883e-01
1.0873e+02 5.5229e-02 6.0463e-02 6.0208e-02 5.9924e-02 1.1120e+02 1.6980e-01 1.8147e-01 1.7957e-01 1.7949e-01 1.1739e+02 1.8052e-01 2.4424e-01 2.4412e-01 2.4658e-01 1.0880e+02 1.4541e-01 1.5222e-01 1.5832e-01 1.5716e-01 1.1131e+02 1.5950e-01 1.6361e-01 1.6090e-01 1.6077e-01
1.0876e+02 5.5921e-02 6.1069e-02 6.0801e-02 6.0519e-02 1.1123e+02 1.7054e-01 1.8257e-01 1.8078e-01 1.8069e-01 1.1743e+02 1.8303e-01 2.4671e-01 2.4661e-01 2.4904e-01 1.0883e+02 1.4437e-01 1.5159e-01 1.5798e-01 1.5687e-01 1.1134e+02 1.6028e-01 1.6539e-01 1.6283e-01 1.6271e-01
1.0878e+02 5.6632e-02 6.1684e-02 6.1406e-02 6.1125e-02 1.1125e+02 1.7128e-01 1.8364e-01 1.8195e-01 1.8185e-01 1.1747e+02 1.8558e-01 2.4920e-01 2.4913e-01 2.5150e-01 1.0886e+02 1.4332e-01 1.5097e-01 1.5767e-01 1.5659e-01 1.1136e+02 1.6107e-01 1.6716e-01 1.6475e-01 1.6463e-01
1.0881e+02 5.7362e-02 6.2310e-02 6.2022e-02 6.1742e-02 1.1128e+02 1.7203e-01 1.8469e-01 1.8308e-01 1.8297e-01 1.1751e+02 1.8819e-01 2.5160e-01 2.5157e-01 2.5387e-01 1.0888e+02 1.4227e-01 1.5038e-01 1.5737e-01 1.5634e-01 1.1138e+02 1.6186e-01 1.6890e-01 1.6665e-01 1.6654e-01
1.0884e+02 5.8108e-02 6.2947e-02 6.2649e-02 6.2372e-02 1.1130e+02 1.7277e-01 1.8570e-01 1.8418e-01 1.8406e-01 1.1755e+02 1.9083e-01 2.5382e-01 2.5384e-01 2.5605e-01 1.0891e+02 1.4123e-01 1.4981e-01 1.5708e-01 1.5609e-01 1.1140e+02 1.6267e-01 1.7063e-01 1.6852e-01 1.6842e-01
1.0887e+02 5.8869e-02 6.3594e-02 6.3287e-02 6.3013e-02 1.1133e+02 1.7352e-01 1.8669e-01 1.8524e-01 1.8512e-01 1.1759e+02 1.9351e-01 2.5578e-01 2.5585e-01 2.5798e-01 1.0894e+02 1.4017e-01 1.4925e-01 1.5680e-01 1.5584e-01 1.1143e+02 1.6350e-01 1.7232e-01 1.7037e-01 1.7027e-01
1.0890e+02 5.9645e-02 6.4250e-02 6.3936e-02 6.3665e-02 1.1135e+02 1.7426e-01 1.8765e-01 1.8628e-01 1.8615e-01 1.1763e+02 1.9622e-01 2.5740e-01 2.5752e-01 2.5958e-01 1.0897e+02 1.3912e-01 1.4871e-01 1.5653e-01 1.5560e-01 1.1145e+02 1.6434e-01 1.7398e-01 1.7219e-01 1.7210e-01
1.0893e+02 6.0433e-02 6.4917e-02 6.4596e-02 6.4329e-02 1.1138e+02 1.7500e-01 1.8859e-01 1.8728e-01 1.8714e-01 1.1767e+02 1.9896e-01 2.5863e-01 2.5880e-01 2.6081e-01 1.0899e+02 1.3805e-01 1.4818e-01 1.5625e-01 1.5536e-01 1.1147e+02 1.6519e-01 1.7561e-01 1.7397e-01 1.7389e-01
1.0896e+02 6.1232e-02 6.5592e-02 6.5266e-02 6.5003e-02 1.1140e+02 1.7573e-01 1.8950e-01 1.8824e-01 1.8811e-01 1.1772e+02 2.0173e-01 2.5944e-01 2.5966e-01 2.6163e-01 1.0902e+02 1.3698e-01 1.4766e-01 1.5597e-01 1.5512e-01 1.1149e+02 1.6607e-01 1.7720e-01 1.7571e-01 1.7564e-01
1.0899e+02 6.2041e-02 6.6276e-02 6.5945e-02 6.5687e-02 1.1143e+02 1.7644e-01 1.9038e-01 1.8918e-01 1.8904e-01 1.1776e+02 2.0452e-01 2.5983e-01 2.6009e-01 2.6204e-01 1.0905e+02 1.3589e-01 1.4716e-01 1.5569e-01 1.5486e-01 1.1152e+02 1.6696e-01 1.7875e-01 1.7741e-01 1.7735e-01
1.0901e+02 6.2858e-02 6.6967e-02 6.6633e-02 6.6379e-02 1.1145e+02 1.7715e-01 1.9124e-01 1.9009e-01 1.8995e-01 1.1780e+02 2.0734e-01 2.5981e-01 2.6010e-01 2.6205e-01 1.0908e+02 1.3480e-01 1.4666e-01 1.5539e-01 1.5459e-01 1.1154e+02 1.6786e-01 1.8027e-01 1.7907e-01 1.7901e-01
1.0904e+02 6.3680e-02 6.7665e-02 6.7328e-02 6.7080e-02 1.1148e+02 1.7783e-01 1.9207e-01 1.9097e-01 1.9082e-01 1.1784e+02 2.1018e-01 2.5942e-01 2.5973e-01 2.6168e-01 1.0911e+02 1.3369e-01 1.4616e-01 1.5507e-01 1.5430e-01 1.1156e+02 1.6879e-01 1.8174e-01 1.8068e-01 1.8063e-01
1.0907e+02 6.4508e-02 6.8369e-02 6.8030e-02 6.7788e-02 1.1151e+02 1.7849e-01 1.9287e-01 1.9181e-01 1.9167e-01 1.1788e+02 2.1305e-01 2.5871e-01 2.5901e-01 2.6096e-01 1.0913e+02 1.3257e-01 1.4568e-01 1.5474e-01 1.5399e-01 1.1158e+02 1.6972e-01 1.8317e-01 1.8224e-01 1.8219e-01
1.0910e+02 6.5338e-02 6.9078e-02 6.8738e-02 6.8502e-02 1.1153e+02 1.7913e-01 1.9365e-01 1.9262e-01 1.9248e-01 1.1792e+02 2.1594e-01 2.5773e-01 2.5802e-01 2.5996e-01 1.0916e+02 1.3143e-01 1.4519e-01 1.5438e-01 1.5366e-01 1.1161e+02 1.7067e-01 1.8456e-01 1.8375e-01 1.8371e-01
1.0913e+02 6.6170e-02 6.9792e-02 6.9450e-02 6.9220e-02 1.1156e+02 1.7974e-01 1.9439e-01 1.9340e-01 1.9326e-01 1.1796e+02 2.1886e-01 2.5654e-01 2.5681e-01 2.5872e-01 1.0919e+02 1.3029e-01 1.4469e-01 1.5400e-01 1.5330e-01 1.1163e+02 1.7162e-01 1.8591e-01 1.8521e-01 1.8518e-01
1.0916e+02 6.7002e-02 7.0509e-02 7.0165e-02 6.9942e-02 1.1158e+02 1.8032e-01 1.9510e-01 1.9415e-01 1.9400e-01 1.1800e+02 2.2180e-01 2.5521e-01 2.5545e-01 2.5729e-01 1.0922e+02 1.2912e-01 1.4420e-01 1.5358e-01 1.5290e-01 1.1165e+02 1.7258e-01 1.8723e-01 1.8662e-01 1.8660e-01
1.0919e+02 6.7833e-02 7.1228e-02 7.0883e-02 7.0667e-02 1.1161e+02 1.8087e-01 1.9578e-01 1.9486e-01 1.9472e-01 1.1804e+02 2.2475e-01 2.5378e-01 2.5399e-01 2.5572e-01 1.0924e+02 1.2795e-01 1.4369e-01 1.5314e-01 1.5248e-01 1.1167e+02 1.7355e-01 1.8850e-01 1.8798e-01 1.8796e-01
1.0922e+02 6.8661e-02 7.1948e-02 7.1603e-02 7.1394e-02 1.1163e+02 1.8138e-01 1.9642e-01 1.9553e-01 1.9539e-01 1.1808e+02 2.2770e-01 2.5230e-01 2.5248e-01 2.5404e-01 1.0927e+02 1.2676e-01 1.4318e-01 1.5266e-01 1.5202e-01 1.1170e+02 1.7452e-01 1.8974e-01 1.8929e-01 1.8928e-01
1.0924e+02 6.9484e-02 7.2669e-02 7.2322e-02 7.2121e-02 1.1166e+02 1.8185e-01 1.9702e-01 1.9617e-01 1.9603e-01 1.1812e+02 2.3065e-01 2.5080e-01 2.5096e-01 2.5230e-01 1.0930e+02 1.2556e-01 1.4265e-01 1.5214e-01 1.5152e-01 1.1172e+02 1.7550e-01 1.9095e-01 1.9055e-01 1.9055e-01
1.0927e+02 7.0302e-02 7.3390e-02 7.3041e-02 7.2847e-02 1.1168e+02 1.8229e-01 1.9759e-01 1.9676e-01 1.9663e-01 1.1817e+02 2.3357e-01 2.4930e-01 2.4945e-01 2.5051e-01 1.0933e+02 1.2436e-01 1.4210e-01 1.5158e-01 1.5098e-01 1.1174e+02 1.7647e-01 1.9213e-01 1.9177e-01 1.9178e-01
1.0930e+02 7.1113e-02 7.4110e-02 7.3758e-02 7.3573e-02 1.1171e+02 1.8268e-01 1.9811e-01 1.9732e-01 1.9718e-01 1.1821e+02 2.3646e-01 2.4781e-01 2.4796e-01 2.4868e-01 1.0936e+02 1.2314e-01 1.4154e-01 1.5099e-01 1.5041e-01 1.1176e+02 1.7743e-01 1.9328e-01 1.9295e-01 1.9297e-01
1.0933e+02 7.1916e-02 7.4828e-02 7.4473e-02 7.4296e-02 1.1174e+02 1.8303e-01 1.9858e-01 1.9783e-01 1.9770e-01 1.1825e+02 2.3930e-01 2.4634e-01 2.4648e-01 2.4682e-01 1.0938e+02 1.2191e-01 1.4095e-01 1.5035e-01 1.4979e-01 1.1179e+02 1.7839e-01 1.9440e-01 1.9409e-01 1.9411e-01
1.0936e+02 7.2710e-02 7.5544e-02 7.5185e-02 7.5016e-02 1.1176e+02 1.8334e-01 1.9901e-01 1.9830e-01 1.9817e-01 1.1829e+02 2.4207e-01 2.4485e-01 2.4501e-01 2.4492e-01 1.0941e+02 1.2068e-01 1.4034e-01 1.4967e-01 1.4912e-01 1.1181e+02 1.7934e-01 1.9550e-01 1.9519e-01 1.9522e-01
1.0939e+02 7.3495e-02 7.6257e-02 7.5894e-02 7.5733e-02 1.1179e+02 1.8361e-01 1.9939e-01 1.9872e-01 1.9859e-01 1.1833e+02 2.4476e-01 2.4334e-01 2.4352e-01 2.4298e-01 1.0944e+02 1.1945e-01 1.3971e-01 1.4895e-01 1.4842e-01 1.1183e+02 1.8028e-01 1.9657e-01 1.9626e-01 1.9629e-01
1.0942e+02 7.4269e-02 7.6966e-02 7.6599e-02 7.6446e-02 1.1181e+02 1.8384e-01 1.9971e-01 1.9909e-01 1.9896e-01 1.1837e+02 2.4734e-01 2.4178e-01 2.4199e-01 2.4096e-01 1.0947e+02 1.1821e-01 1.3905e-01 1.4818e-01 1.4767e-01 1.1185e+02 1.8121e-01 1.9763e-01 1.9729e-01 1.9733e-01
1.0945e+02 7.5032e-02 7.7671e-02 7.7299e-02 7.7155e-02 1.1184e+02 1.8403e-01 1.9999e-01 1.9941e-01 1.9929e-01 1.1841e+02 2.4980e-01 2.4013e-01 2.4037e-01 2.3885e-01 1.0949e+02 1.1697e-01 1.3836e-01 1.4737e-01 1.4688e-01 1.1188e+02 1.8213e-01 1.9867e-01 1.9830e-01 1.9835e-01
1.0948e+02 7.5782e-02 7.8372e-02 7.7995e-02 7.7860e-02 1.1186e+02 1.8417e-01 2.0021e-01 1.9968e-01 1.9956e-01 1.1845e+02 2.5211e-01 2.3836e-01 2.3864e-01 2.3662e-01 1.0952e+02 1.1574e-01 1.3764e-01 1.4652e-01 1.4605e-01 1.1190e+02 1.8302e-01 1.9969e-01 1.9929e-01 1.9934e-01
1.0950e+02 7.6521e-02 7.9069e-02 7.8687e-02 7.8560e-02 1.1189e+02 1.8428e-01 2.0036e-01 1.9990e-01 1.9979e-01 1.1849e+02 2.5425e-01 2.3643e-01 2.3675e-01 2.3424e-01 1.0955e+02 1.1451e-01 1.3689e-01 1.4563e-01 1.4517e-01 1.1192e+02 1.8390e-01 2.0070e-01 2.0026e-01 2.0031e-01
1.0953e+02 7.7246e-02 7.9762e-02 7.9375e-02 7.9257e-02 1.1191e+02 1.8434e-01 2.0047e-01 2.0007e-01 1.9996e-01 1.1853e+02 2.5619e-01 2.3429e-01 2.3466e-01 2.3167e-01 1.0958e+02 1.1329e-01 1.3612e-01 1.4470e-01 1.4426e-01 1.1194e+02 1.8476e-01 2.0169e-01 2.0121e-01 2.0126e-01
1.0956e+02 7.7959e-02 8.0450e-02 8.0058e-02 7.9948e-02 1.1194e+02 1.8437e-01 2.0051e-01 2.0018e-01 2.0007e-01 1.1857e+02 2.5791e-01 2.3193e-01 2.3234e-01 2.2889e-01 1.0960e+02 1.1208e-01 1.3531e-01 1.4372e-01 1.4330e-01 1.1197e+02 1.8560e-01 2.0267e-01 2.0215e-01 2.0220e-01
1.0959e+02 7.8658e-02 8.1133e-02 8.0738e-02 8.0637e-02 1.1196e+02 1.8436e-01 2.0049e-01 2.0024e-01 2.0013e-01 1.1862e+02 2.5939e-01 2.2930e-01 2.2975e-01 2.2588e-01 1.0963e+02 1.1088e-01 1.3447e-01 1.4271e-01 1.4230e-01 1.1199e+02 1.8641e-01 2.0363e-01 2.0307e-01 2.0313e-01
1.0962e+02 7.9343e-02 8.1812e-02 8.1415e-02 8.1321e-02 1.1199e+02 1.8432e-01 2.0041e-01 2.0025e-01 2.0014e-01 1.1866e+02 2.6059e-01 2.2639e-01 2.2688e-01 2.2261e-01 1.0966e+02 1.0970e-01 1.3360e-01 1.4166e-01 1.4127e-01 1.1201e+02 1.8720e-01 2.0458e-01 2.0398e-01 2.0404e-01
1.0965e+02 8.0015e-02 8.2487e-02 8.2089e-02 8.2003e-02 1.1202e+02 1.8425e-01 2.0027e-01 2.0020e-01 2.0009e-01 1.1870e+02 2.6150e-01 2.2318e-01 2.2372e-01 2.1907e-01 1.0969e+02 1.0853e-01 1.3270e-01 1.4057e-01 1.4020e-01 1.1203e+02 1.8797e-01 2.0551e-01 2.0488e-01 2.0495e-01
1.0968e+02 8.0674e-02 8.3158e-02 8.2761e-02 8.2682e-02 1.1204e+02 1.8414e-01 2.0007e-01 2.0009e-01 1.9999e-01 1.1874e+02 2.6209e-01 2.1969e-01 2.2025e-01 2.1527e-01 1.0972e+02 1.0738e-01 1.3177e-01 1.3945e-01 1.3910e-01 1.1206e+02 1.8870e-01 2.0643e-01 2.0578e-01 2.0585e-01
1.0971e+02 8.1320e-02 8.3826e-02 8.3432e-02 8.3360e-02 1.1207e+02 1.8400e-01 1.9981e-01 1.9993e-01 1.9983e-01 1.1878e+02 2.6234e-01 2.1592e-01 2.1651e-01 2.1120e-01 1.0974e+02 1.0625e-01 1.3081e-01 1.3830e-01 1.3796e-01 1.1208e+02 1.8941e-01 2.0732e-01 2.0666e-01 2.0674e-01
1.0973e+02 8.1953e-02 8.4490e-02 8.4102e-02 8.4036e-02 1.1209e+02 1.8384e-01 1.9949e-01 1.9972e-01 1.9962e-01 1.1882e+02 2.6224e-01 2.1191e-01 2.1250e-01 2.0690e-01 1.0977e+02 1.0515e-01 1.2983e-01 1.3711e-01 1.3679e-01 1.1210e+02 1.9009e-01 2.0819e-01 2.0754e-01 2.0761e-01
1.0976e+02 8.2573e-02 8.5151e-02 8.4772e-02 8.4712e-02 1.1212e+02 1.8365e-01 1.9911e-01 1.9945e-01 1.9936e-01 1.1886e+02 2.6177e-01 2.0769e-01 2.0827e-01 2.0238e-01 1.0980e+02 1.0407e-01 1.2883e-01 1.3590e-01 1.3559e-01 1.1212e+02 1.9074e-01 2.0904e-01 2.0840e-01 2.0848e-01
1.0979e+02 8.3181e-02 8.5810e-02 8.5442e-02 8.5387e-02 1.1214e+02 1.8343e-01 1.9869e-01 1.9913e-01 1.9904e-01 1.1890e+02 2.6091e-01 2.0330e-01 2.0386e-01 1.9767e-01 1.0983e+02 1.0302e-01 1.2780e-01 1.3466e-01 1.3437e-01 1.1215e+02 1.9135e-01 2.0986e-01 2.0925e-01 2.0933e-01
1.0982e+02 8.3777e-02 8.6467e-02 8.6114e-02 8.6064e-02 1.1217e+02 1.8319e-01 1.9821e-01 1.9877e-01 1.9868e-01 1.1894e+02 2.5968e-01 1.9878e-01 1.9931e-01 1.9282e-01 1.0985e+02 1.0199e-01 1.2675e-01 1.3340e-01 1.3312e-01 1.1217e+02 1.9194e-01 2.1065e-01 2.1009e-01 2.1017e-01
1.0985e+02 8.4362e-02 8.7121e-02 8.6788e-02 8.6742e-02 1.1219e+02 1.8292e-01 1.9768e-01 1.9836e-01 1.9827e-01 1.1898e+02 2.5805e-01 1.9418e-01 1.9466e-01 1.8785e-01 1.0988e+02 1.0100e-01 1.2568e-01 1.3212e-01 1.3185e-01 1.1219e+02 1.9249e-01 2.1140e-01 2.1090e-01 2.1099e-01
1.0988e+02 8.4936e-02 8.7775e-02 8.7464e-02 8.7423e-02 1.1222e+02 1.8263e-01 1.9711e-01 1.9790e-01 1.9782e-01 1.1902e+02 2.5603e-01 1.8954e-01 1.8996e-01 1.8281e-01 1.0991e+02 1.0003e-01 1.2459e-01 1.3082e-01 1.3056e-01 1.1221e+02 1.9301e-01 2.1212e-01 2.1170e-01 2.1179e-01
1.0991e+02 8.5501e-02 8.8427e-02 8.8144e-02 8.8105e-02 1.1224e+02 1.8233e-01 1.9650e-01 1.9741e-01 1.9733e-01 1.1907e+02 2.5362e-01 1.8488e-01 1.8523e-01 1.7772e-01 1.0994e+02 9.9095e-02 1.2349e-01 1.2950e-01 1.2925e-01 1.1224e+02 1.9349e-01 2.1279e-01 2.1246e-01 2.1256e-01
1.0994e+02 8.6056e-02 8.9078e-02 8.8828e-02 8.8791e-02 1.1227e+02 1.8200e-01 1.9585e-01 1.9688e-01 1.9680e-01 1.1911e+02 2.5083e-01 1.8021e-01 1.8048e-01 1.7262e-01 1.0997e+02 9.8191e-02 1.2237e-01 1.2816e-01 1.2793e-01 1.1226e+02 1.9393e-01 2.1342e-01 2.1319e-01 2.1329e-01
1.0996e+02 8.6602e-02 8.9730e-02 8.9515e-02 8.9481e-02 1.1230e+02 1.8165e-01 1.9517e-01 1.9631e-01 1.9623e-01 1.1915e+02 2.4767e-01 1.7554e-01 1.7573e-01 1.6751e-01 1.0999e+02 9.7320e-02 1.2124e-01 1.2682e-01 1.2660e-01 1.1228e+02 1.9435e-01 2.1399e-01 2.1389e-01 2.1399e-01
1.0999e+02 8.7140e-02 9.0380e-02 9.0207e-02 9.0174e-02 1.1232e+02 1.8129e-01 1.9446e-01 1.9571e-01 1.9564e-01 1.1919e+02 2.4414e-01 1.7087e-01 1.7097e-01 1.6241e-01 1.1002e+02 9.6479e-02 1.2010e-01 1.2546e-01 1.2525e-01 1.1230e+02 1.9472e-01 2.1452e-01 2.1454e-01 2.1465e-01
1.1002e+02 8.7671e-02 9.1031e-02 9.0904e-02 9.0872e-02 1.1235e+02 1.8090e-01 1.9373e-01 1.9509e-01 1.9502e-01 1.1923e+02 2.4026e-01 1.6617e-01 1.6619e-01 1.5733e-01 1.1005e+02 9.5671e-02 1.1895e-01 1.2410e-01 1.2390e-01 1.1233e+02 1.9506e-01 2.1498e-01 2.1515e-01 2.1526e-01
1.1005e+02 8.8195e-02 9.1682e-02 9.1606e-02 9.1574e-02 1.1237e+02 1.8050e-01 1.9298e-01 1.9444e-01 1.9437e-01 1.1927e+02 2.3604e-01 1.6142e-01 1.6137e-01 1.5226e-01 1.1008e+02 9.4893e-02 1.1779e-01 1.2274e-01 1.2254e-01 1.1235e+02 1.9537e-01 2.1539e-01 2.1571e-01 2.1583e-01
1.1008e+02 8.8713e-02 9.2332e-02 9.2312e-02 9.2280e-02 1.1240e+02 1.8009e-01 1.9221e-01 1.9377e-01 1.9371e-01 1.1931e+02 2.3151e-01 1.5660e-01 1.5648e-01 1.4721e-01 1.1010e+02 9.4146e-02 1.1662e-01 1.2137e-01 1.2119e-01 1.1237e+02 1.9564e-01 2.1574e-01 2.1621e-01 2.1633e-01
1.1011e+02 8.9226e-02 9.2983e-02 9.3024e-02 9.2990e-02 1.1242e+02 1.7965e-01 1.9144e-01 1.9309e-01 1.9303e-01 1.1935e+02 2.2667e-01 1.5169e-01 1.5151e-01 1.4216e-01 1.1013e+02 9.3429e-02 1.1545e-01 1.2000e-01 1.1983e-01 1.1239e+02 1.9587e-01 2.1603e-01 2.1665e-01 2.1678e-01
1.1014e+02 8.9733e-02 9.3634e-02 9.3739e-02 9.3704e-02 1.1245e+02 1.7921e-01 1.9065e-01 1.9240e-01 1.9234e-01 1.1939e+02 2.2156e-01 1.4666e-01 1.4644e-01 1.3712e-01 1.1016e+02 9.2741e-02 1.1428e-01 1.1864e-01 1.1847e-01 1.1242e+02 1.9608e-01 2.1625e-01 2.1703e-01 2.1717e-01
1.1017e+02 9.0236e-02 9.4284e-02 9.4459e-02 9.4422e-02 1.1247e+02 1.7874e-01 1.8987e-01 1.9171e-01 1.9165e-01 1.1943e+02 2.1619e-01 1.4152e-01 1.4126e-01 1.3207e-01 1.1019e+02 9.2080e-02 1.1310e-01 1.1728e-01 1.1712e-01 1.1244e+02 1.9625e-01 2.1641e-01 2.1735e-01 2.1749e-01
1.1019e+02 9.0736e-02 9.4934e-02 9.5182e-02 9.5143e-02 1.1250e+02 1.7827e-01 1.8909e-01 1.9101e-01 1.9095e-01 1.1947e+02 2.1060e-01 1.3625e-01 1.3596e-01 1.2700e-01 1.1021e+02 9.1444e-02 1.1192e-01 1.1593e-01 1.1578e-01 1.1246e+02 1.9639e-01 2.1651e-01 2.1760e-01 2.1774e-01
1.1022e+02 9.1231e-02 9.5583e-02 9.5908e-02 9.5867e-02 1.1253e+02 1.7777e-01 1.8832e-01 1.9031e-01 1.9026e-01 1.1951e+02 2.0480e-01 1.3085e-01 1.3054e-01 1.2193e-01 1.1024e+02 9.0833e-02 1.1074e-01 1.1459e-01 1.1445e-01 1.1248e+02 1.9650e-01 2.1654e-01 2.1778e-01 2.1793e-01
1.1025e+02 9.1723e-02 9.6231e-02 9.6636e-02 9.6593e-02 1.1255e+02 1.7727e-01 1.8755e-01 1.8961e-01 1.8957e-01 1.1956e+02 1.9882e-01 1.2534e-01 1.2500e-01 1.1685e-01 1.1027e+02 9.0245e-02 1.0956e-01 1.1326e-01 1.1314e-01 1.1251e+02 1.9657e-01 2.1652e-01 2.1790e-01 2.1805e-01
1.1028e+02 9.2213e-02 9.6877e-02 9.7366e-02 9.7320e-02 1.1258e+02 1.7675e-01 1.8680e-01 1.8893e-01 1.8888e-01 1.1960e+02 1.9271e-01 1.1972e-01 1.1936e-01 1.1175e-01 1.1030e+02 8.9677e-02 1.0838e-01 1.1194e-01 1.1183e-01 1.1253e+02 1.9663e-01 2.1643e-01 2.1794e-01 2.1810e-01
1.1031e+02 9.2699e-02 9.7521e-02 9.8096e-02 9.8048e-02 1.1260e+02 1.7622e-01 1.8607e-01 1.8825e-01 1.8821e-01 1.1964e+02 1.8648e-01 1.1401e-01 1.1362e-01 1.0665e-01 1.1033e+02 8.9128e-02 1.0720e-01 1.1064e-01 1.1055e-01 1.1255e+02 1.9665e-01 2.1629e-01 2.1793e-01 2.1809e-01
1.1034e+02 9.3183e-02 9.8162e-02 9.8826e-02 9.8775e-02 1.1263e+02 1.7567e-01 1.8535e-01 1.8759e-01 1.8755e-01 1.1968e+02 1.8017e-01 1.0822e-01 1.0782e-01 1.0155e-01 1.1035e+02 8.8594e-02 1.0603e-01 1.0936e-01 1.0928e-01 1.1257e+02 1.9665e-01 2.1610e-01 2.1784e-01 2.1801e-01
1.1037e+02 9.3665e-02 9.8800e-02 9.9555e-02 9.9501e-02 1.1265e+02 1.7511e-01 1.8465e-01 1.8694e-01 1.8691e-01 1.1972e+02 1.7382e-01 1.0238e-01 1.0195e-01 9.6445e-02 1.1038e+02 8.8075e-02 1.0486e-01 1.0810e-01 1.0804e-01 1.1260e+02 1.9662e-01 2.1586e-01 2.1770e-01 2.1787e-01
1.1040e+02 9.4143e-02 9.9434e-02 1.0028e-01 1.0022e-01 1.1268e+02 1.7454e-01 1.8397e-01 1.8631e-01 1.8628e-01 1.1976e+02 1.6745e-01 9.6505e-02 9.6060e-02 9.1346e-02 1.1041e+02 8.7567e-02 1.0370e-01 1.0686e-01 1.0681e-01 1.1262e+02 1.9657e-01 2.1558e-01 2.1750e-01 2.1767e-01
1.1043e+02 9.4619e-02 1.0006e-01 1.0100e-01 1.0094e-01 1.1270e+02 1.7396e-01 1.8331e-01 1.8570e-01 1.8567e-01 1.1980e+02 1.6109e-01 9.0624e-02 9.0160e-02 8.6259e-02 1.1044e+02 8.7069e-02 1.0254e-01 1.0564e-01 1.0561e-01 1.1264e+02 1.9650e-01 2.1525e-01 2.1724e-01 2.1742e-01
1.1045e+02 9.5092e-02 1.0069e-01 1.0172e-01 1.0166e-01 1.1273e+02 1.7336e-01 1.8268e-01 1.8512e-01 1.8508e-01 1.1984e+02 1.5478e-01 8.4764e-02 8.4286e-02 8.1194e-02 1.1046e+02 8.6577e-02 1.0140e-01 1.0445e-01 1.0444e-01 1.1266e+02 1.9641e-01 2.1489e-01 2.1694e-01 2.1712e-01
1.1048e+02 9.5562e-02 1.0130e-01 1.0243e-01 1.0237e-01 1.1275e+02 1.7276e-01 1.8207e-01 1.8455e-01 1.8452e-01 1.1988e+02 1.4854e-01 7.8955e-02 7.8470e-02 7.6164e-02 1.1049e+02 8.6089e-02 1.0026e-01 1.0328e-01 1.0330e-01 1.1269e+02 1.9629e-01 2.1451e-01 2.1660e-01 2.1677e-01
1.1051e+02 9.6029e-02 1.0192e-01 1.0314e-01 1.0307e-01 1.1278e+02 1.7215e-01 1.8148e-01 1.8400e-01 1.8397e-01 1.1992e+02 1.4239e-01 7.3230e-02 7.2748e-02 7.1190e-02 1.1052e+02 8.5604e-02 9.9135e-02 1.0214e-01 1.0218e-01 1.1271e+02 1.9616e-01 2.1409e-01 2.1621e-01 2.1639e-01
1.1054e+02 9.6492e-02 1.0252e-01 1.0383e-01 1.0377e-01 1.1281e+02 1.7153e-01 1.8092e-01 1.8347e-01 1.8345e-01 1.1996e+02 1.3637e-01 6.7623e-02 6.7157e-02 6.6295e-02 1.1055e+02 8.5119e-02 9.8024e-02 1.0102e-01 1.0109e-01 1.1273e+02 1.9601e-01 2.1366e-01 2.1580e-01 2.1597e-01
1.1057e+02 9.6952e-02 1.0312e-01 1.0452e-01 1.0445e-01 1.1283e+02 1.7090e-01 1.8038e-01 1.8297e-01 1.8294e-01 1.2001e+02 1.3048e-01 6.2168e-02 6.1734e-02 6.1509e-02 1.1058e+02 8.4631e-02 9.6927e-02 9.9932e-02 1.0002e-01 1.1275e+02 1.9584e-01 2.1321e-01 2.1535e-01 2.1553e-01
1.1060e+02 9.7407e-02 1.0370e-01 1.0520e-01 1.0513e-01 1.1286e+02 1.7027e-01 1.7986e-01 1.8248e-01 1.8245e-01 1.2005e+02 1.2475e-01 5.6893e-02 5.6511e-02 5.6867e-02 1.1060e+02 8.4139e-02 9.5847e-02 9.8873e-02 9.8993e-02 1.1278e+02 1.9565e-01 2.1274e-01 2.1489e-01 2.1507e-01
1.1063e+02 9.7857e-02 1.0428e-01 1.0587e-01 1.0580e-01 1.1288e+02 1.6963e-01 1.7936e-01 1.8201e-01 1.8199e-01 1.2009e+02 1.1919e-01 5.1826e-02 5.1518e-02 5.2405e-02 1.1063e+02 8.3640e-02 9.4784e-02 9.7844e-02 9.7991e-02 1.1280e+02 1.9544e-01 2.1227e-01 2.1441e-01 2.1459e-01
1.1066e+02 9.8303e-02 1.0485e-01 1.0652e-01 1.0645e-01 1.1291e+02 1.6900e-01 1.7887e-01 1.8156e-01 1.8153e-01 1.2013e+02 1.1380e-01 4.6989e-02 4.6776e-02 4.8158e-02 1.1066e+02 8.3134e-02 9.3740e-02 9.6844e-02 9.7020e-02 1.1282e+02 1.9522e-01 2.1179e-01 2.1392e-01 2.1409e-01
1.1068e+02 9.8744e-02 1.0541e-01 1.0717e-01 1.0709e-01 1.1293e+02 1.6836e-01 1.7840e-01 1.8112e-01 1.8109e-01 1.2017e+02 1.0860e-01 4.2395e-02 4.2302e-02 4.4158e-02 1.1069e+02 8.2619e-02 9.2716e-02 9.5875e-02 9.6079e-02 1.1284e+02 1.9497e-01 2.1132e-01 2.1342e-01 2.1359e-01
1.1071e+02 9.9180e-02 1.0596e-01 1.0779e-01 1.0772e-01 1.1296e+02 1.6772e-01 1.7793e-01 1.8069e-01 1.8067e-01 1.2021e+02 1.0359e-01 3.8056e-02 3.8105e-02 4.0431e-02 1.1071e+02 8.2094e-02 9.1715e-02 9.4935e-02 9.5169e-02 1.1287e+02 1.9471e-01 2.1084e-01 2.1292e-01 2.1309e-01
1.1074e+02 9.9610e-02 1.0650e-01 1.0841e-01 1.0834e-01 1.1298e+02 1.6708e-01 1.7748e-01 1.8027e-01 1.8025e-01 1.2025e+02 9.8776e-02 3.3976e-02 3.4188e-02 3.6994e-02 1.1074e+02 8.1557e-02 9.0736e-02 9.4026e-02 9.4288e-02 1.1289e+02 1.9443e-01 2.1036e-01 2.1242e-01 2.1259e-01
1.1077e+02 1.0004e-01 1.0703e-01 1.0901e-01 1.0894e-01 1.1301e+02 1.6645e-01 1.7703e-01 1.7985e-01 1.7983e-01 1.2029e+02 9.4152e-02 3.0155e-02 3.0546e-02 3.3853e-02 1.1077e+02 8.1008e-02 8.9782e-02 9.3146e-02 9.3437e-02 1.1291e+02 1.9414e-01 2.0989e-01 2.1192e-01 2.1209e-01
1.1080e+02 1.0045e-01 1.0754e-01 1.0960e-01 1.0953e-01 1.1303e+02 1.6582e-01 1.7658e-01 1.7944e-01 1.7941e-01 1.2033e+02 8.9719e-02 2.6592e-02 2.7176e-02 3.1007e-02 1.1080e+02 8.0447e-02 8.8853e-02 9.2297e-02 9.2616e-02 1.1293e+02 1.9382e-01 2.0942e-01 2.1143e-01 2.1159e-01
1.1083e+02 1.0087e-01 1.0805e-01 1.1017e-01 1.1011e-01 1.1306e+02 1.6520e-01 1.7612e-01 1.7902e-01 1.7900e-01 1.2037e+02 8.5476e-02 2.3284e-02 2.4067e-02 2.8440e-02 1.1082e+02 7.9873e-02 8.7951e-02 9.1476e-02 9.1823e-02 1.1296e+02 1.9349e-01 2.0895e-01 2.1094e-01 2.1110e-01
1.1086e+02 1.0128e-01 1.0855e-01 1.1073e-01 1.1067e-01 1.1309e+02 1.6458e-01 1.7566e-01 1.7860e-01 1.7857e-01 1.2041e+02 8.1419e-02 2.0228e-02 2.1210e-02 2.6132e-02 1.1085e+02 7.9287e-02 8.7075e-02 9.0684e-02 9.1058e-02 1.1298e+02 1.9314e-01 2.0849e-01 2.1047e-01 2.1062e-01
1.1089e+02 1.0168e-01 1.0903e-01 1.1128e-01 1.1121e-01 1.1311e+02 1.6398e-01 1.7518e-01 1.7817e-01 1.7814e-01 1.2046e+02 7.7542e-02 1.7421e-02 1.8595e-02 2.4057e-02 1.1088e+02 7.8689e-02 8.6227e-02 8.9920e-02 9.0319e-02 1.1300e+02 1.9276e-01 2.0802e-01 2.1000e-01 2.1015e-01
1.1091e+02 1.0208e-01 1.0951e-01 1.1181e-01 1.1175e-01 1.1314e+02 1.6338e-01 1.7469e-01 1.7772e-01 1.7769e-01 1.2050e+02 7.3841e-02 1.4861e-02 1.6212e-02 2.2185e-02 1.1091e+02 7.8078e-02 8.5406e-02 8.9184e-02 8.9607e-02 1.1302e+02 1.9237e-01 2.0756e-01 2.0954e-01 2.0968e-01
1.1094e+02 1.0248e-01 1.0998e-01 1.1233e-01 1.1226e-01 1.1316e+02 1.6279e-01 1.7417e-01 1.7726e-01 1.7722e-01 1.2054e+02 7.0309e-02 1.2544e-02 1.4051e-02 2.0486e-02 1.1094e+02 7.7457e-02 8.4613e-02 8.8473e-02 8.8919e-02 1.1305e+02 1.9196e-01 2.0710e-01 2.0908e-01 2.0921e-01
1.1097e+02 1.0287e-01 1.1043e-01 1.1283e-01 1.1277e-01 1.1319e+02 1.6221e-01 1.7364e-01 1.7677e-01 1.7674e-01 1.2058e+02 6.6942e-02 1.0467e-02 1.2101e-02 1.8934e-02 1.1096e+02 7.6825e-02 8.3849e-02 8.7786e-02 8.8255e-02 1.1307e+02 1.9153e-01 2.0663e-01 2.0863e-01 2.0875e-01
1.1100e+02 1.0326e-01 1.1088e-01 1.1332e-01 1.1326e-01 1.1321e+02 1.6164e-01 1.7307e-01 1.7626e-01 1.7622e-01 1.2062e+02 6.3732e-02 8.6270e-03 1.0354e-02 1.7506e-02 1.1099e+02 7.6185e-02 8.3111e-02 8.7124e-02 8.7613e-02 1.1309e+02 1.9108e-01 2.0616e-01 2.0817e-01 2.0830e-01
1.1103e+02 1.0365e-01 1.1132e-01 1.1380e-01 1.1374e-01 1.1324e+02 1.6108e-01 1.7248e-01 1.7573e-01 1.7568e-01 1.2066e+02 6.0673e-02 7.0163e-03 8.7991e-03 1.6181e-02 1.1102e+02 7.5536e-02 8.2400e-02 8.6484e-02 8.6992e-02 1.1311e+02 1.9061e-01 2.0568e-01 2.0772e-01 2.0784e-01
1.1106e+02 1.0403e-01 1.1176e-01 1.1427e-01 1.1421e-01 1.1326e+02 1.6053e-01 1.7185e-01 1.7516e-01 1.7511e-01 1.2070e+02 5.7759e-02 5.6261e-03 7.4244e-03 1.4947e-02 1.1105e+02 7.4880e-02 8.1716e-02 8.5864e-02 8.6390e-02 1.1314e+02 1.9012e-01 2.0518e-01 2.0727e-01 2.0737e-01
1.1109e+02 1.0442e-01 1.1219e-01 1.1473e-01 1.1468e-01 1.1329e+02 1.5997e-01 1.7119e-01 1.7456e-01 1.7451e-01 1.2074e+02 5.4983e-02 4.4441e-03 6.2183e-03 1.3793e-02 1.1107e+02 7.4218e-02 8.1057e-02 8.5264e-02 8.5806e-02 1.1316e+02 1.8962e-01 2.0468e-01 2.0680e-01 2.0690e-01
1.1112e+02 1.0480e-01 1.1261e-01 1.1518e-01 1.1513e-01 1.1331e+02 1.5942e-01 1.7049e-01 1.7393e-01 1.7386e-01 1.2078e+02 5.2339e-02 3.4555e-03 5.1683e-03 1.2712e-02 1.1110e+02 7.3552e-02 8.0422e-02 8.4680e-02 8.5237e-02 1.1318e+02 1.8909e-01 2.0416e-01 2.0633e-01 2.0642e-01
1.1114e+02 1.0519e-01 1.1303e-01 1.1562e-01 1.1557e-01 1.1334e+02 1.5887e-01 1.6976e-01 1.7325e-01 1.7319e-01 1.2082e+02 4.9822e-02 2.6429e-03 4.2613e-03 1.1700e-02 1.1113e+02 7.2882e-02 7.9809e-02 8.4113e-02 8.4683e-02 1.1320e+02 1.8854e-01 2.0362e-01 2.0585e-01 2.0592e-01
1.1117e+02 1.0558e-01 1.1344e-01 1.1606e-01 1.1601e-01 1.1337e+02 1.5832e-01 1.6899e-01 1.7254e-01 1.7247e-01 1.2086e+02 4.7426e-02 1.9870e-03 3.4842e-03 1.0753e-02 1.1116e+02 7.2209e-02 7.9218e-02 8.3559e-02 8.4141e-02 1.1323e+02 1.8798e-01 2.0306e-01 2.0535e-01 2.0542e-01
1.1120e+02 1.0598e-01 1.1385e-01 1.1649e-01 1.1644e-01 1.1339e+02 1.5776e-01 1.6818e-01 1.7180e-01 1.7172e-01 1.2091e+02 4.5145e-02 1.4676e-03 2.8236e-03 9.8671e-03 1.1119e+02 7.1534e-02 7.8647e-02 8.3018e-02 8.3609e-02 1.1325e+02 1.8739e-01 2.0249e-01 2.0483e-01 2.0489e-01
1.1123e+02 1.0638e-01 1.1426e-01 1.1691e-01 1.1686e-01 1.1342e+02 1.5718e-01 1.6733e-01 1.7101e-01 1.7093e-01 1.2095e+02 4.2976e-02 1.0643e-03 2.2668e-03 9.0388e-03 1.1121e+02 7.0859e-02 7.8094e-02 8.2486e-02 8.3086e-02 1.1327e+02 1.8679e-01 2.0189e-01 2.0429e-01 2.0434e-01
1.1126e+02 1.0678e-01 1.1467e-01 1.1733e-01 1.1728e-01 1.1344e+02 1.5659e-01 1.6645e-01 1.7019e-01 1.7010e-01 1.2099e+02 4.0913e-02 7.5741e-04 1.8017e-03 8.2637e-03 1.1124e+02 7.0183e-02 7.7557e-02 8.1962e-02 8.2569e-02 1.1329e+02 1.8617e-01 2.0127e-01 2.0374e-01 2.0377e-01
1.1129e+02 1.0719e-01 1.1507e-01 1.1775e-01 1.1770e-01 1.1347e+02 1.5598e-01 1.6553e-01 1.6932e-01 1.6923e-01 1.2103e+02 3.8953e-02 5.2873e-04 1.4168e-03 7.5375e-03 1.1127e+02 6.9508e-02 7.7034e-02 8.1445e-02 8.2056e-02 1.1332e+02 1.8554e-01 2.0062e-01 2.0315e-01 2.0318e-01
1.1132e+02 1.0761e-01 1.1548e-01 1.1817e-01 1.1812e-01 1.1349e+02 1.5535e-01 1.6458e-01 1.6843e-01 1.6832e-01 1.2107e+02 3.7091e-02 3.6189e-04 1.1013e-03 6.8559e-03 1.1130e+02 6.8833e-02 7.6524e-02 8.0931e-02 8.1546e-02 1.1334e+02 1.8489e-01 1.9996e-01 2.0255e-01 2.0256e-01
1.1135e+02 1.0804e-01 1.1588e-01 1.1858e-01 1.1853e-01 1.1352e+02 1.5469e-01 1.6360e-01 1.6749e-01 1.6738e-01 1.2111e+02 3.5324e-02 2.4278e-04 8.4568e-04 6.2154e-03 1.1132e+02 6.8158e-02 7.6023e-02 8.0420e-02 8.1036e-02 1.1336e+02 1.8422e-01 1.9927e-01 2.0192e-01 2.0192e-01
1.1138e+02 1.0847e-01 1.1629e-01 1.1900e-01 1.1895e-01 1.1354e+02 1.5399e-01 1.6259e-01 1.6652e-01 1.6641e-01 1.2115e+02 3.3649e-02 1.5959e-04 6.4090e-04 5.6134e-03 1.1135e+02 6.7483e-02 7.5532e-02 7.9908e-02 8.0525e-02 1.1338e+02 1.8354e-01 1.9855e-01 2.0126e-01 2.0125e-01
1.1140e+02 1.0892e-01 1.1669e-01 1.1942e-01 1.1937e-01 1.1357e+02 1.5326e-01 1.6156e-01 1.6552e-01 1.6540e-01 1.2119e+02 3.2060e-02 1.0275e-04 4.7896e-04 5.0484e-03 1.1138e+02 6.6809e-02 7.5046e-02 7.9395e-02 8.0011e-02 1.1341e+02 1.8285e-01 1.9782e-01 2.0058e-01 2.0056e-01
1.1143e+02 1.0937e-01 1.1710e-01 1.1984e-01 1.1979e-01 1.1360e+02 1.5249e-01 1.6050e-01 1.6449e-01 1.6437e-01 1.2123e+02 3.0554e-02 6.4785e-05 3.5268e-04 4.5204e-03 1.1141e+02 6.6135e-02 7.4565e-02 7.8879e-02 7.9491e-02 1.1343e+02 1.8214e-01 1.9706e-01 1.9987e-01 1.9984e-01
1.1146e+02 1.0984e-01 1.1751e-01 1.2026e-01 1.2021e-01 1.1362e+02 1.5167e-01 1.5943e-01 1.6344e-01 1.6330e-01 1.2127e+02 2.9127e-02 3.9990e-05 2.5567e-04 4.0303e-03 1.1143e+02 6.5460e-02 7.4087e-02 7.8357e-02 7.8964e-02 1.1345e+02 1.8142e-01 1.9629e-01 1.9914e-01 1.9910e-01
1.1149e+02 1.1031e-01 1.1793e-01 1.2069e-01 1.2063e-01 1.1365e+02 1.5081e-01 1.5833e-01 1.6236e-01 1.6222e-01 1.2131e+02 2.7774e-02 2.4162e-05 1.8233e-04 3.5797e-03 1.1146e+02 6.4784e-02 7.3609e-02 7.7828e-02 7.8428e-02 1.1347e+02 1.8069e-01 1.9549e-01 1.9839e-01 1.9833e-01
1.1152e+02 1.1079e-01 1.1834e-01 1.2112e-01 1.2106e-01 1.1367e+02 1.4989e-01 1.5722e-01 1.6125e-01 1.6111e-01 1.2136e+02 2.6491e-02 1.4286e-05 1.2783e-04 3.1705e-03 1.1149e+02 6.4107e-02 7.3131e-02 7.7291e-02 7.7882e-02 1.1350e+02 1.7995e-01 1.9468e-01 1.9761e-01 1.9755e-01
1.1155e+02 1.1129e-01 1.1876e-01 1.2155e-01 1.2149e-01 1.1370e+02 1.4893e-01 1.5611e-01 1.6013e-01 1.5998e-01 1.2140e+02 2.5275e-02 8.2647e-06 8.8035e-05 2.8043e-03 1.1152e+02 6.3427e-02 7.2649e-02 7.6745e-02 7.7324e-02 1.1352e+02 1.7920e-01 1.9386e-01 1.9682e-01 1.9674e-01
1.1158e+02 1.1179e-01 1.1918e-01 1.2199e-01 1.2192e-01 1.1372e+02 1.4792e-01 1.5498e-01 1.5899e-01 1.5883e-01 1.2144e+02 2.4120e-02 4.6775e-06 5.9526e-05 2.4818e-03 1.1155e+02 6.2744e-02 7.2164e-02 7.6187e-02 7.6753e-02 1.1354e+02 1.7844e-01 1.9302e-01 1.9601e-01 1.9591e-01
1.1161e+02 1.1229e-01 1.1961e-01 1.2243e-01 1.2236e-01 1.1375e+02 1.4686e-01 1.5385e-01 1.5784e-01 1.5767e-01 1.2148e+02 2.3025e-02 2.5894e-06 3.9495e-05 2.2026e-03 1.1157e+02 6.2058e-02 7.1673e-02 7.5617e-02 7.6167e-02 1.1356e+02 1.7767e-01 1.9216e-01 1.9518e-01 1.9507e-01
1.1163e+02 1.1281e-01 1.2004e-01 1.2288e-01 1.2281e-01 1.1377e+02 1.4574e-01 1.5272e-01 1.5667e-01 1.5650e-01 1.2152e+02 2.1986e-02 1.4020e-06 2.5700e-05 1.9651e-03 1.1160e+02 6.1368e-02 7.1175e-02 7.5033e-02 7.5567e-02 1.1359e+02 1.7689e-01 1.9130e-01 1.9434e-01 1.9422e-01
1.1166e+02 1.1333e-01 1.2047e-01 1.2332e-01 1.2325e-01 1.1380e+02 1.4458e-01 1.5158e-01 1.5549e-01 1.5532e-01 1.2156e+02 2.1001e-02 7.4230e-07 1.6394e-05 1.7664e-03 1.1163e+02 6.0674e-02 7.0670e-02 7.4436e-02 7.4950e-02 1.1361e+02 1.7611e-01 1.9043e-01 1.9348e-01 1.9335e-01
1.1169e+02 1.1386e-01 1.2090e-01 1.2377e-01 1.2370e-01 1.1382e+02 1.4338e-01 1.5045e-01 1.5431e-01 1.5413e-01 1.2160e+02 2.0070e-02 3.8430e-07 1.0247e-05 1.6026e-03 1.1166e+02 5.9975e-02 7.0156e-02 7.3823e-02 7.4316e-02 1.1363e+02 1.7533e-01 1.8955e-01 1.9262e-01 1.9247e-01
1.1172e+02 1.1439e-01 1.2133e-01 1.2423e-01 1.2415e-01 1.1385e+02 1.4213e-01 1.4932e-01 1.5312e-01 1.5293e-01 1.2164e+02 1.9191e-02 1.9453e-07 6.2744e-06 1.4687e-03 1.1168e+02 5.9272e-02 6.9632e-02 7.3196e-02 7.3665e-02 1.1365e+02 1.7453e-01 1.8867e-01 1.9175e-01 1.9158e-01
1.1175e+02 1.1492e-01 1.2176e-01 1.2468e-01 1.2460e-01 1.1388e+02 1.4084e-01 1.4820e-01 1.5193e-01 1.5174e-01 1.2168e+02 1.8365e-02 9.6264e-08 3.7621e-06 1.3596e-03 1.1171e+02 5.8564e-02 6.9098e-02 7.2552e-02 7.2996e-02 1.1368e+02 1.7373e-01 1.8779e-01 1.9087e-01 1.9069e-01
1.1178e+02 1.1546e-01 1.2220e-01 1.2513e-01 1.2505e-01 1.1390e+02 1.3951e-01 1.4708e-01 1.5073e-01 1.5054e-01 1.2172e+02 1.7591e-02 4.6568e-08 2.2083e-06 1.2699e-03 1.1174e+02 5.7851e-02 6.8554e-02 7.1893e-02 7.2309e-02 1.1370e+02 1.7293e-01 1.8691e-01 1.8999e-01 1.8980e-01
1.1181e+02 1.1599e-01 1.2263e-01 1.2559e-01 1.2550e-01 1.1393e+02 1.3816e-01 1.4597e-01 1.4954e-01 1.4934e-01 1.2176e+02 1.6870e-02 2.2021e-08 1.2687e-06 1.1944e-03 1.1177e+02 5.7135e-02 6.7998e-02 7.1217e-02 7.1605e-02 1.1372e+02 1.7212e-01 1.8602e-01 1.8910e-01 1.8890e-01
1.1184e+02 1.1653e-01 1.2306e-01 1.2604e-01 1.2595e-01 1.1395e+02 1.3678e-01 1.4487e-01 1.4835e-01 1.4814e-01 1.2181e+02 1.6200e-02 1.0178e-08 7.1319e-07 1.1286e-03 1.1180e+02 5.6415e-02 6.7431e-02 7.0526e-02 7.0883e-02 1.1374e+02 1.7131e-01 1.8514e-01 1.8822e-01 1.8800e-01
1.1186e+02 1.1706e-01 1.2349e-01 1.2648e-01 1.2639e-01 1.1398e+02 1.3539e-01 1.4378e-01 1.4716e-01 1.4695e-01 1.2185e+02 1.5581e-02 4.5975e-09 3.9223e-07 1.0685e-03 1.1182e+02 5.5693e-02 6.6853e-02 6.9819e-02 7.0144e-02 1.1377e+02 1.7049e-01 1.8426e-01 1.8733e-01 1.8710e-01
1.1189e+02 1.1758e-01 1.2392e-01 1.2692e-01 1.2683e-01 1.1400e+02 1.3398e-01 1.4269e-01 1.4597e-01 1.4576e-01 1.2189e+02 1.5010e-02 2.0297e-09 2.1100e-07 1.0109e-03 1.1185e+02 5.4968e-02 6.6264e-02 6.9096e-02 6.9388e-02 1.1379e+02 1.6967e-01 1.8338e-01 1.8645e-01 1.8621e-01
1.1192e+02 1.1810e-01 1.2434e-01 1.2735e-01 1.2726e-01 1.1403e+02 1.3256e-01 1.4162e-01 1.4479e-01 1.4458e-01 1.2193e+02 1.4485e-02 8.7569e-10 1.1101e-07 9.5332e-04 1.1188e+02 5.4243e-02 6.5663e-02 6.8359e-02 6.8616e-02 1.1381e+02 1.6884e-01 1.8251e-01 1.8556e-01 1.8531e-01
1.1195e+02 1.1861e-01 1.2475e-01 1.2778e-01 1.2768e-01 1.1405e+02 1.3114e-01 1.4055e-01 1.4361e-01 1.4339e-01 1.2197e+02 1.4003e-02 3.6920e-10 5.7109e-08 8.9428e-04 1.1191e+02 5.3518e-02 6.5052e-02 6.7607e-02 6.7829e-02 1.1383e+02 1.6800e-01 1.8164e-01 1.8468e-01 1.8442e-01
1.1198e+02 1.1912e-01 1.2516e-01 1.2819e-01 1.2809e-01 1.1408e+02 1.2973e-01 1.3948e-01 1.4244e-01 1.4222e-01 1.2201e+02 1.3559e-02 1.5210e-10 2.8726e-08 8.3287e-04 1.1193e+02 5.2794e-02 6.4429e-02 6.6842e-02 6.7027e-02 1.1386e+02 1.6716e-01 1.8078e-01 1.8380e-01 1.8352e-01
1.1201e+02 1.1961e-01 1.2556e-01 1.2859e-01 1.2849e-01 1.1410e+02 1.2832e-01 1.3843e-01 1.4126e-01 1.4105e-01 1.2205e+02 1.3149e-02 6.1231e-11 1.4126e-08 7.6886e-04 1.1196e+02 5.2073e-02 6.3797e-02 6.6064e-02 6.6213e-02 1.1388e+02 1.6631e-01 1.7992e-01 1.8292e-01 1.8263e-01
1.1204e+02 1.2009e-01 1.2595e-01 1.2898e-01 1.2888e-01 1.1413e+02 1.2693e-01 1.3738e-01 1.4010e-01 1.3988e-01 1.2209e+02 1.2769e-02 2.4084e-11 6.7902e-09 7.0259e-04 1.1199e+02 5.1355e-02 6.3155e-02 6.5274e-02 6.5386e-02 1.1390e+02 1.6546e-01 1.7906e-01 1.8204e-01 1.8174e-01
1.1207e+02 1.2056e-01 1.2633e-01 1.2935e-01 1.2925e-01 1.1416e+02 1.2556e-01 1.3633e-01 1.3893e-01 1.3871e-01 1.2213e+02 1.2414e-02 9.2560e-12 3.1904e-09 6.3486e-04 1.1202e+02 5.0643e-02 6.2503e-02 6.4474e-02 6.4549e-02 1.1392e+02 1.6459e-01 1.7820e-01 1.8116e-01 1.8085e-01
1.1209e+02 1.2102e-01 1.2669e-01 1.2971e-01 1.2960e-01 1.1418e+02 1.2421e-01 1.3529e-01 1.3777e-01 1.3755e-01 1.2217e+02 1.2081e-02 3.4755e-12 1.4651e-09 5.6685e-04 1.1204e+02 4.9937e-02 6.1842e-02 6.3664e-02 6.3703e-02 1.1395e+02 1.6372e-01 1.7735e-01 1.8028e-01 1.7996e-01
1.1212e+02 1.2146e-01 1.2704e-01 1.3004e-01 1.2993e-01 1.1421e+02 1.2289e-01 1.3424e-01 1.3661e-01 1.3639e-01 1.2221e+02 1.1764e-02 1.2750e-12 6.5749e-10 4.9996e-04 1.1207e+02 4.9237e-02 6.1174e-02 6.2844e-02 6.2848e-02 1.1397e+02 1.6284e-01 1.7649e-01 1.7939e-01 1.7906e-01
1.1215e+02 1.2188e-01 1.2737e-01 1.3035e-01 1.3025e-01 1.1423e+02 1.2159e-01 1.3320e-01 1.3545e-01 1.3523e-01 1.2226e+02 1.1462e-02 4.5694e-13 2.8835e-10 4.3575e-04 1.1210e+02 4.8546e-02 6.0497e-02 6.2018e-02 6.1987e-02 1.1399e+02 1.6195e-01 1.7563e-01 1.7850e-01 1.7816e-01
1.1218e+02 1.2229e-01 1.2769e-01 1.3065e-01 1.3054e-01 1.1426e+02 1.2033e-01 1.3215e-01 1.3428e-01 1.3406e-01 1.2230e+02 1.1171e-02 1.5999e-13 1.2357e-10 3.7579e-04 1.1213e+02 4.7864e-02 5.9814e-02 6.1185e-02 6.1120e-02 1.1401e+02 1.6104e-01 1.7477e-01 1.7760e-01 1.7725e-01
1.1221e+02 1.2269e-01 1.2799e-01 1.3091e-01 1.3080e-01 1.1428e+02 1.1910e-01 1.3110e-01 1.3311e-01 1.3290e-01 1.2234e+02 1.0890e-02 5.4722e-14 5.1741e-11 3.2156e-04 1.1216e+02 4.7192e-02 5.9123e-02 6.0347e-02 6.0250e-02 1.1404e+02 1.6013e-01 1.7390e-01 1.7668e-01 1.7633e-01
1.1224e+02 1.2306e-01 1.2827e-01 1.3115e-01 1.3104e-01 1.1431e+02 1.1790e-01 1.3003e-01 1.3194e-01 1.3173e-01 1.2238e+02 1.0617e-02 1.8285e-14 2.1168e-11 2.7435e-04 1.1218e+02 4.6530e-02 5.8427e-02 5.9504e-02 5.9377e-02 1.1406e+02 1.5921e-01 1.7302e-01 1.7576e-01 1.7539e-01
1.1227e+02 1.2342e-01 1.2852e-01 1.3137e-01 1.3126e-01 1.1433e+02 1.1673e-01 1.2897e-01 1.3076e-01 1.3055e-01 1.2242e+02 1.0352e-02 5.9681e-15 8.4612e-12 2.3519e-04 1.1221e+02 4.5879e-02 5.7726e-02 5.8659e-02 5.8503e-02 1.1408e+02 1.5828e-01 1.7212e-01 1.7482e-01 1.7444e-01
1.1230e+02 1.2377e-01 1.2876e-01 1.3156e-01 1.3145e-01 1.1436e+02 1.1560e-01 1.2789e-01 1.2958e-01 1.2937e-01 1.2246e+02 1.0093e-02 1.9029e-15 3.3041e-12 2.0478e-04 1.1224e+02 4.5240e-02 5.7019e-02 5.7812e-02 5.7630e-02 1.1410e+02 1.5733e-01 1.7121e-01 1.7385e-01 1.7347e-01
1.1233e+02 1.2409e-01 1.2897e-01 1.3172e-01 1.3161e-01 1.1439e+02 1.1450e-01 1.2679e-01 1.2839e-01 1.2818e-01 1.2250e+02 9.8404e-03 5.9265e-16 1.2605e-12 1.8345e-04 1.1227e+02 4.4611e-02 5.6308e-02 5.6964e-02 5.6758e-02 1.1413e+02 1.5638e-01 1.7028e-01 1.7287e-01 1.7249e-01
1.1235e+02 1.2440e-01 1.2915e-01 1.3185e-01 1.3174e-01 1.1441e+02 1.1343e-01 1.2569e-01 1.2718e-01 1.2698e-01 1.2254e+02 9.5930e-03 1.8030e-16 4.6976e-13 1.7116e-04 1.1229e+02 4.3994e-02 5.5594e-02 5.6116e-02 5.5889e-02 1.1415e+02 1.5542e-01 1.6933e-01 1.7187e-01 1.7147e-01
1.1238e+02 1.2469e-01 1.2931e-01 1.3195e-01 1.3184e-01 1.1444e+02 1.1239e-01 1.2457e-01 1.2597e-01 1.2577e-01 1.2258e+02 9.3503e-03 5.3576e-17 1.7102e-13 1.6744e-04 1.1232e+02 4.3388e-02 5.4876e-02 5.5270e-02 5.5024e-02 1.1417e+02 1.5445e-01 1.6835e-01 1.7083e-01 1.7044e-01
1.1241e+02 1.2496e-01 1.2945e-01 1.3202e-01 1.3191e-01 1.1446e+02 1.1138e-01 1.2343e-01 1.2476e-01 1.2455e-01 1.2262e+02 9.1116e-03 1.5550e-17 6.0816e-14 1.7147e-04 1.1235e+02 4.2792e-02 5.4156e-02 5.4426e-02 5.4163e-02 1.1419e+02 1.5347e-01 1.6735e-01 1.6977e-01 1.6937e-01
1.1244e+02 1.2521e-01 1.2955e-01 1.3207e-01 1.3196e-01 1.1449e+02 1.1039e-01 1.2228e-01 1.2353e-01 1.2332e-01 1.2266e+02 8.8760e-03 4.4084e-18 2.1125e-14 1.8204e-04 1.1238e+02 4.2206e-02 5.3433e-02 5.3585e-02 5.3309e-02 1.1422e+02 1.5249e-01 1.6632e-01 1.6869e-01 1.6828e-01
1.1247e+02 1.2545e-01 1.2964e-01 1.3208e-01 1.3197e-01 1.1451e+02 1.0942e-01 1.2110e-01 1.2229e-01 1.2208e-01 1.2271e+02 8.6424e-03 1.2207e-18 7.1676e-15 1.9766e-04 1.1241e+02 4.1631e-02 5.2708e-02 5.2748e-02 5.2462e-02 1.1424e+02 1.5150e-01 1.6525e-01 1.6756e-01 1.6715e-01
1.1250e+02 1.2567e-01 1.2969e-01 1.3207e-01 1.3196e-01 1.1454e+02 1.0847e-01 1.1992e-01 1.2104e-01 1.2083e-01 1.2275e+02 8.4095e-03 3.3012e-19 2.3754e-15 2.1657e-04 1.1243e+02 4.1064e-02 5.1983e-02 5.1915e-02 5.1622e-02 1.1426e+02 1.5051e-01 1.6416e-01 1.6641e-01 1.6599e-01
1.1253e+02 1.2587e-01 1.2972e-01 1.3203e-01 1.3192e-01 1.1456e+02 1.0754e-01 1.1871e-01 1.1979e-01 1.1958e-01 1.2279e+02 8.1761e-03 8.7197e-20 7.6888e-16 2.3686e-04 1.1246e+02 4.0506e-02 5.1256e-02 5.1089e-02 5.0791e-02 1.1428e+02 1.4952e-01 1.6303e-01 1.6522e-01 1.6480e-01
1.1256e+02 1.2605e-01 1.2972e-01 1.3197e-01 1.3185e-01 1.1459e+02 1.0662e-01 1.1749e-01 1.1853e-01 1.1831e-01 1.2283e+02 7.9409e-03 2.2494e-20 2.4308e-16 2.5661e-04 1.1249e+02 3.9955e-02 5.0529e-02 5.0269e-02 4.9969e-02 1.1431e+02 1.4853e-01 1.6187e-01 1.6400e-01 1.6357e-01
1.1258e+02 1.2622e-01 1.2970e-01 1.3188e-01 1.3176e-01 1.1461e+02 1.0571e-01 1.1625e-01 1.1727e-01 1.1704e-01 1.2287e+02 7.7027e-03 5.6675e-21 7.5056e-17 2.7397e-04 1.1252e+02 3.9411e-02 4.9803e-02 4.9455e-02 4.9157e-02 1.1433e+02 1.4753e-01 1.6068e-01 1.6274e-01 1.6231e-01
1.1261e+02 1.2637e-01 1.2966e-01 1.3177e-01 1.3164e-01 1.1464e+02 1.0481e-01 1.1500e-01 1.1600e-01 1.1576e-01 1.2291e+02 7.4605e-03 1.3946e-21 2.2634e-17 2.8731e-04 1.1254e+02 3.8873e-02 4.9077e-02 4.8649e-02 4.8355e-02 1.1435e+02 1.4655e-01 1.5945e-01 1.6145e-01 1.6102e-01
1.1264e+02 1.2651e-01 1.2959e-01 1.3163e-01 1.3151e-01 1.1467e+02 1.0392e-01 1.1373e-01 1.1472e-01 1.1448e-01 1.2295e+02 7.2138e-03 3.3514e-22 6.6663e-18 2.9535e-04 1.1257e+02 3.8340e-02 4.8353e-02 4.7852e-02 4.7564e-02 1.1437e+02 1.4556e-01 1.5819e-01 1.6013e-01 1.5969e-01
1.1267e+02 1.2663e-01 1.2950e-01 1.3148e-01 1.3135e-01 1.1469e+02 1.0303e-01 1.1245e-01 1.1345e-01 1.1319e-01 1.2299e+02 6.9622e-03 7.8655e-23 1.9175e-18 2.9725e-04 1.1260e+02 3.7812e-02 4.7631e-02 4.7063e-02 4.6784e-02 1.1440e+02 1.4458e-01 1.5689e-01 1.5877e-01 1.5833e-01
1.1270e+02 1.2673e-01 1.2938e-01 1.3131e-01 1.3117e-01 1.1472e+02 1.0215e-01 1.1115e-01 1.1217e-01 1.1191e-01 1.2303e+02 6.7060e-03 1.8028e-23 5.3864e-19 2.9269e-04 1.1263e+02 3.7288e-02 4.6911e-02 4.6283e-02 4.6015e-02 1.1442e+02 1.4360e-01 1.5556e-01 1.5738e-01 1.5694e-01
1.1273e+02 1.2682e-01 1.2925e-01 1.3112e-01 1.3098e-01 1.1474e+02 1.0127e-01 1.0985e-01 1.1089e-01 1.1062e-01 1.2307e+02 6.4458e-03 4.0353e-24 1.4777e-19 2.8182e-04 1.1265e+02 3.6767e-02 4.6194e-02 4.5514e-02 4.5258e-02 1.1444e+02 1.4264e-01 1.5420e-01 1.5597e-01 1.5551e-01
1.1276e+02 1.2690e-01 1.2911e-01 1.3092e-01 1.3077e-01 1.1477e+02 1.0039e-01 1.0854e-01 1.0962e-01 1.0933e-01 1.2311e+02 6.1828e-03 8.8208e-25 3.9589e-20 2.6528e-04 1.1268e+02 3.6249e-02 4.5482e-02 4.4754e-02 4.4512e-02 1.1446e+02 1.4168e-01 1.5281e-01 1.5452e-01 1.5407e-01
1.1279e+02 1.2696e-01 1.2894e-01 1.3071e-01 1.3056e-01 1.1479e+02 9.9510e-02 1.0722e-01 1.0834e-01 1.0804e-01 1.2315e+02 5.9185e-03 1.8830e-25 1.0358e-20 2.4409e-04 1.1271e+02 3.5733e-02 4.4774e-02 4.4006e-02 4.3779e-02 1.1449e+02 1.4073e-01 1.5140e-01 1.5305e-01 1.5259e-01
1.1281e+02 1.2700e-01 1.2877e-01 1.3049e-01 1.3033e-01 1.1482e+02 9.8631e-02 1.0590e-01 1.0706e-01 1.0675e-01 1.2320e+02 5.6548e-03 3.9254e-26 2.6464e-21 2.1952e-04 1.1274e+02 3.5219e-02 4.4071e-02 4.3269e-02 4.3058e-02 1.1451e+02 1.3979e-01 1.4996e-01 1.5156e-01 1.5110e-01
1.1284e+02 1.2703e-01 1.2858e-01 1.3026e-01 1.3010e-01 1.1484e+02 9.7751e-02 1.0457e-01 1.0579e-01 1.0546e-01 1.2324e+02 5.3939e-03 7.9910e-27 6.6030e-22 1.9294e-04 1.1277e+02 3.4708e-02 4.3374e-02 4.2544e-02 4.2350e-02 1.1453e+02 1.3886e-01 1.4850e-01 1.5004e-01 1.4958e-01
1.1287e+02 1.2705e-01 1.2839e-01 1.3003e-01 1.2986e-01 1.1487e+02 9.6870e-02 1.0325e-01 1.0452e-01 1.0417e-01 1.2328e+02 5.1381e-03 1.5886e-27 1.6088e-22 1.6572e-04 1.1279e+02 3.4198e-02 4.2685e-02 4.1831e-02 4.1654e-02 1.1455e+02 1.3794e-01 1.4703e-01 1.4851e-01 1.4805e-01
1.1290e+02 1.2706e-01 1.2819e-01 1.2979e-01 1.2962e-01 1.1489e+02 9.5987e-02 1.0192e-01 1.0325e-01 1.0289e-01 1.2332e+02 4.8897e-03 3.0840e-28 3.8279e-23 1.3911e-04 1.1282e+02 3.3690e-02 4.2003e-02 4.1131e-02 4.0971e-02 1.1458e+02 1.3703e-01 1.4554e-01 1.4697e-01 1.4650e-01
1.1293e+02 1.2705e-01 1.2798e-01 1.2956e-01 1.2938e-01 1.1492e+02 9.5103e-02 1.0060e-01 1.0198e-01 1.0160e-01 1.2336e+02 4.6509e-03 5.8463e-29 8.8941e-24 1.1412e-04 1.1285e+02 3.3184e-02 4.1329e-02 4.0444e-02 4.0302e-02 1.1460e+02 1.3612e-01 1.4403e-01 1.4541e-01 1.4494e-01
1.1296e+02 1.2704e-01 1.2777e-01 1.2933e-01 1.2914e-01 1.1495e+02 9.4217e-02 9.9276e-02 1.0070e-01 1.0032e-01 1.2340e+02 4.4237e-03 1.0823e-29 2.0180e-24 9.1484e-05 1.1288e+02 3.2681e-02 4.0665e-02 3.9772e-02 3.9645e-02 1.1462e+02 1.3523e-01 1.4252e-01 1.4384e-01 1.4338e-01
1.1299e+02 1.2701e-01 1.2757e-01 1.2911e-01 1.2890e-01 1.1497e+02 9.3328e-02 9.7959e-02 9.9431e-02 9.9032e-02 1.2344e+02 4.2098e-03 1.9564e-30 4.4709e-25 7.1671e-05 1.1290e+02 3.2179e-02 4.0011e-02 3.9113e-02 3.9002e-02 1.1464e+02 1.3435e-01 1.4101e-01 1.4227e-01 1.4181e-01
1.1302e+02 1.2697e-01 1.2736e-01 1.2889e-01 1.2868e-01 1.1500e+02 9.2437e-02 9.6648e-02 9.8156e-02 9.7747e-02 1.2348e+02 4.0108e-03 3.4533e-31 9.6726e-26 5.4870e-05 1.1293e+02 3.1681e-02 3.9367e-02 3.8470e-02 3.8373e-02 1.1467e+02 1.3347e-01 1.3949e-01 1.4069e-01 1.4023e-01
1.1304e+02 1.2692e-01 1.2716e-01 1.2867e-01 1.2846e-01 1.1502e+02 9.1542e-02 9.5343e-02 9.6877e-02 9.6461e-02 1.2352e+02 3.8273e-03 5.9523e-32 2.0434e-26 4.1052e-05 1.1296e+02 3.1186e-02 3.8735e-02 3.7842e-02 3.7757e-02 1.1469e+02 1.3260e-01 1.3797e-01 1.3912e-01 1.3866e-01
1.1307e+02 1.2687e-01 1.2696e-01 1.2847e-01 1.2824e-01 1.1505e+02 9.0644e-02 9.4046e-02 9.5595e-02 9.5174e-02 1.2356e+02 3.6600e-03 1.0018e-32 4.2153e-27 3.0015e-05 1.1299e+02 3.0694e-02 3.8116e-02 3.7230e-02 3.7156e-02 1.1471e+02 1.3173e-01 1.3646e-01 1.3755e-01 1.3710e-01
1.1310e+02 1.2680e-01 1.2677e-01 1.2828e-01 1.2804e-01 1.1507e+02 8.9742e-02 9.2757e-02 9.4309e-02 9.3884e-02 1.2360e+02 3.5086e-03 1.6465e-33 8.4911e-28 2.1445e-05 1.1302e+02 3.0207e-02 3.7510e-02 3.6634e-02 3.6569e-02 1.1473e+02 1.3087e-01 1.3496e-01 1.3598e-01 1.3554e-01
1.1313e+02 1.2673e-01 1.2659e-01 1.2810e-01 1.2786e-01 1.1510e+02 8.8834e-02 9.1478e-02 9.3017e-02 9.2592e-02 1.2365e+02 3.3726e-03 2.6424e-34 1.6702e-28 1.4974e-05 1.1304e+02 2.9725e-02 3.6917e-02 3.6055e-02 3.5998e-02 1.1476e+02 1.3001e-01 1.3347e-01 1.3442e-01 1.3399e-01
1.1316e+02 1.2666e-01 1.2642e-01 1.2794e-01 1.2768e-01 1.1512e+02 8.7920e-02 9.0207e-02 9.1720e-02 9.1297e-02 1.2369e+02 3.2508e-03 4.1406e-35 3.2077e-29 1.0217e-05 1.1307e+02 2.9249e-02 3.6339e-02 3.5493e-02 3.5441e-02 1.1478e+02 1.2914e-01 1.3199e-01 1.3288e-01 1.3245e-01
1.1319e+02 1.2657e-01 1.2626e-01 1.2778e-01 1.2752e-01 1.1515e+02 8.6999e-02 8.8947e-02 9.0417e-02 8.9999e-02 1.2373e+02 3.1416e-03 6.3356e-36 6.0158e-30 6.8128e-06 1.1310e+02 2.8778e-02 3.5775e-02 3.4948e-02 3.4900e-02 1.1480e+02 1.2828e-01 1.3053e-01 1.3134e-01 1.3093e-01
1.1322e+02 1.2649e-01 1.2611e-01 1.2764e-01 1.2737e-01 1.1518e+02 8.6070e-02 8.7698e-02 8.9109e-02 8.8698e-02 1.2377e+02 3.0428e-03 9.4658e-37 1.1016e-30 4.4394e-06 1.1313e+02 2.8315e-02 3.5226e-02 3.4421e-02 3.4374e-02 1.1482e+02 1.2741e-01 1.2908e-01 1.2982e-01 1.2942e-01
1.1325e+02 1.2640e-01 1.2597e-01 1.2751e-01 1.2723e-01 1.1520e+02 8.5132e-02 8.6459e-02 8.7795e-02 8.7395e-02 1.2381e+02 2.9522e-03 1.3809e-37 1.9698e-31 2.8269e-06 1.1315e+02 2.7859e-02 3.4693e-02 3.3913e-02 3.3864e-02 1.1485e+02 1.2654e-01 1.2765e-01 1.2832e-01 1.2793e-01
1.1328e+02 1.2630e-01 1.2585e-01 1.2740e-01 1.2711e-01 1.1523e+02 8.4183e-02 8.5231e-02 8.6477e-02 8.6090e-02 1.2385e+02 2.8673e-03 1.9671e-38 3.4392e-32 1.7592e-06 1.1318e+02 2.7410e-02 3.4176e-02 3.3422e-02 3.3371e-02 1.1487e+02 1.2566e-01 1.2624e-01 1.2683e-01 1.2646e-01
1.1330e+02 1.2620e-01 1.2573e-01 1.2730e-01 1.2700e-01 1.1525e+02 8.3224e-02 8.4014e-02 8.5154e-02 8.4783e-02 1.2389e+02 2.7856e-03 2.7360e-39 5.8632e-33 1.0698e-06 1.1321e+02 2.6971e-02 3.3675e-02 3.2949e-02 3.2893e-02 1.1489e+02 1.2477e-01 1.2486e-01 1.2537e-01 1.2501e-01
1.1333e+02 1.2610e-01 1.2563e-01 1.2721e-01 1.2690e-01 1.1528e+02 8.2253e-02 8.2807e-02 8.3828e-02 8.3475e-02 1.2393e+02 2.7049e-03 3.7157e-40 9.7601e-34 6.3578e-07 1.1324e+02 2.6540e-02 3.3190e-02 3.2495e-02 3.2433e-02 1.1491e+02 1.2387e-01 1.2349e-01 1.2392e-01 1.2358e-01
1.1336e+02 1.2600e-01 1.2554e-01 1.2713e-01 1.2682e-01 1.1530e+02 8.1269e-02 8.1611e-02 8.2500e-02 8.2167e-02 1.2397e+02 2.6233e-03 4.9273e-41 1.5864e-34 3.6923e-07 1.1326e+02 2.6118e-02 3.2722e-02 3.2058e-02 3.1989e-02 1.1494e+02 1.2295e-01 1.2215e-01 1.2249e-01 1.2217e-01
1.1339e+02 1.2590e-01 1.2546e-01 1.2707e-01 1.2674e-01 1.1533e+02 8.0272e-02 8.0424e-02 8.1170e-02 8.0860e-02 1.2401e+02 2.5395e-03 6.3797e-42 2.5177e-35 2.0955e-07 1.1329e+02 2.5706e-02 3.2269e-02 3.1640e-02 3.1562e-02 1.1496e+02 1.2203e-01 1.2083e-01 1.2109e-01 1.2078e-01
1.1342e+02 1.2580e-01 1.2539e-01 1.2701e-01 1.2668e-01 1.1535e+02 7.9261e-02 7.9247e-02 7.9839e-02 7.9554e-02 1.2405e+02 2.4525e-03 8.0654e-43 3.9014e-36 1.1622e-07 1.1332e+02 2.5304e-02 3.1832e-02 3.1240e-02 3.1151e-02 1.1498e+02 1.2108e-01 1.1953e-01 1.1970e-01 1.1941e-01
1.1345e+02 1.2570e-01 1.2533e-01 1.2696e-01 1.2662e-01 1.1538e+02 7.8237e-02 7.8079e-02 7.8509e-02 7.8249e-02 1.2410e+02 2.3624e-03 9.9558e-44 5.9032e-37 6.2991e-08 1.1335e+02 2.4912e-02 3.1412e-02 3.0857e-02 3.0757e-02 1.1500e+02 1.2012e-01 1.1825e-01 1.1834e-01 1.1806e-01
1.1348e+02 1.2560e-01 1.2527e-01 1.2692e-01 1.2657e-01 1.1540e+02 7.7199e-02 7.6918e-02 7.7180e-02 7.6948e-02 1.2414e+02 2.2697e-03 1.1999e-44 8.7213e-38 3.3364e-08 1.1338e+02 2.4530e-02 3.1006e-02 3.0491e-02 3.0380e-02 1.1503e+02 1.1915e-01 1.1699e-01 1.1699e-01 1.1673e-01
1.1351e+02 1.2551e-01 1.2523e-01 1.2688e-01 1.2653e-01 1.1543e+02 7.6148e-02 7.5763e-02 7.5854e-02 7.5649e-02 1.2418e+02 2.1754e-03 1.4121e-45 1.2581e-38 1.7269e-08 1.1340e+02 2.4159e-02 3.0617e-02 3.0142e-02 3.0019e-02 1.1505e+02 1.1815e-01 1.1574e-01 1.1566e-01 1.1542e-01
1.1353e+02 1.2541e-01 1.2519e-01 1.2685e-01 1.2649e-01 1.1546e+02 7.5084e-02 7.4614e-02 7.4530e-02 7.4354e-02 1.2422e+02 2.0811e-03 1.6225e-46 1.7720e-39 8.7349e-09 1.1343e+02 2.3798e-02 3.0241e-02 2.9810e-02 2.9674e-02 1.1507e+02 1.1714e-01 1.1451e-01 1.1435e-01 1.1413e-01
1.1356e+02 1.2532e-01 1.2515e-01 1.2681e-01 1.2645e-01 1.1548e+02 7.4008e-02 7.3468e-02 7.3210e-02 7.3063e-02 1.2426e+02 1.9884e-03 1.8203e-47 2.4369e-40 4.3177e-09 1.1346e+02 2.3448e-02 2.9881e-02 2.9493e-02 2.9345e-02 1.1509e+02 1.1610e-01 1.1330e-01 1.1306e-01 1.1285e-01
1.1359e+02 1.2523e-01 1.2511e-01 1.2678e-01 1.2641e-01 1.1551e+02 7.2922e-02 7.2325e-02 7.1894e-02 7.1776e-02 1.2430e+02 1.8993e-03 1.9939e-48 3.2723e-41 2.0856e-09 1.1349e+02 2.3108e-02 2.9534e-02 2.9190e-02 2.9031e-02 1.1512e+02 1.1505e-01 1.1209e-01 1.1178e-01 1.1159e-01
1.1362e+02 1.2515e-01 1.2507e-01 1.2674e-01 1.2637e-01 1.1553e+02 7.1827e-02 7.1184e-02 7.0582e-02 7.0493e-02 1.2434e+02 1.8154e-03 2.1325e-49 4.2903e-42 9.8453e-10 1.1351e+02 2.2779e-02 2.9200e-02 2.8902e-02 2.8731e-02 1.1514e+02 1.1397e-01 1.1090e-01 1.1051e-01 1.1034e-01
1.1365e+02 1.2506e-01 1.2503e-01 1.2671e-01 1.2633e-01 1.1556e+02 7.0725e-02 7.0041e-02 6.9276e-02 6.9214e-02 1.2438e+02 1.7381e-03 2.2268e-50 5.4922e-43 4.5417e-10 1.1354e+02 2.2460e-02 2.8880e-02 2.8628e-02 2.8446e-02 1.1516e+02 1.1288e-01 1.0971e-01 1.0926e-01 1.0910e-01
1.1368e+02 1.2499e-01 1.2499e-01 1.2666e-01 1.2628e-01 1.1558e+02 6.9616e-02 6.8898e-02 6.7974e-02 6.7939e-02 1.2442e+02 1.6685e-03 2.2704e-51 6.8649e-44 2.0474e-10 1.1357e+02 2.2151e-02 2.8571e-02 2.8365e-02 2.8174e-02 1.1518e+02 1.1176e-01 1.0853e-01 1.0801e-01 1.0787e-01
1.1371e+02 1.2491e-01 1.2495e-01 1.2661e-01 1.2622e-01 1.1561e+02 6.8504e-02 6.7751e-02 6.6677e-02 6.6668e-02 1.2446e+02 1.6071e-03 2.2601e-52 8.3780e-45 9.0199e-11 1.1360e+02 2.1851e-02 2.8275e-02 2.8115e-02 2.7915e-02 1.1521e+02 1.1063e-01 1.0735e-01 1.0678e-01 1.0665e-01
1.1374e+02 1.2484e-01 1.2489e-01 1.2655e-01 1.2615e-01 1.1563e+02 6.7390e-02 6.6600e-02 6.5386e-02 6.5401e-02 1.2450e+02 1.5540e-03 2.1967e-53 9.9833e-46 3.8832e-11 1.1363e+02 2.1562e-02 2.7989e-02 2.7875e-02 2.7668e-02 1.1523e+02 1.0947e-01 1.0617e-01 1.0555e-01 1.0544e-01
1.1376e+02 1.2478e-01 1.2483e-01 1.2648e-01 1.2608e-01 1.1566e+02 6.6275e-02 6.5444e-02 6.4100e-02 6.4137e-02 1.2455e+02 1.5090e-03 2.0846e-54 1.1615e-46 1.6337e-11 1.1365e+02 2.1282e-02 2.7713e-02 2.7644e-02 2.7431e-02 1.1525e+02 1.0830e-01 1.0499e-01 1.0433e-01 1.0422e-01
1.1379e+02 1.2472e-01 1.2476e-01 1.2639e-01 1.2599e-01 1.1568e+02 6.5163e-02 6.4283e-02 6.2820e-02 6.2878e-02 1.2459e+02 1.4715e-03 1.9315e-55 1.3195e-47 6.7169e-12 1.1368e+02 2.1011e-02 2.7447e-02 2.7423e-02 2.7205e-02 1.1527e+02 1.0711e-01 1.0381e-01 1.0311e-01 1.0301e-01
1.1382e+02 1.2466e-01 1.2468e-01 1.2629e-01 1.2588e-01 1.1571e+02 6.4056e-02 6.3116e-02 6.1547e-02 6.1624e-02 1.2463e+02 1.4406e-03 1.7473e-56 1.4635e-48 2.6987e-12 1.1371e+02 2.0749e-02 2.7190e-02 2.7209e-02 2.6988e-02 1.1530e+02 1.0590e-01 1.0263e-01 1.0189e-01 1.0181e-01
1.1385e+02 1.2461e-01 1.2458e-01 1.2618e-01 1.2576e-01 1.1574e+02 6.2954e-02 6.1944e-02 6.0281e-02 6.0374e-02 1.2467e+02 1.4153e-03 1.5433e-57 1.5849e-49 1.0596e-12 1.1374e+02 2.0496e-02 2.6941e-02 2.7001e-02 2.6779e-02 1.1532e+02 1.0467e-01 1.0144e-01 1.0067e-01 1.0060e-01
1.1388e+02 1.2456e-01 1.2447e-01 1.2604e-01 1.2563e-01 1.1576e+02 6.1860e-02 6.0766e-02 5.9022e-02 5.9130e-02 1.2471e+02 1.3947e-03 1.3309e-58 1.6759e-50 4.0656e-13 1.1376e+02 2.0252e-02 2.6700e-02 2.6800e-02 2.6576e-02 1.1534e+02 1.0342e-01 1.0025e-01 9.9456e-02 9.9385e-02
1.1391e+02 1.2452e-01 1.2434e-01 1.2589e-01 1.2547e-01 1.1579e+02 6.0776e-02 5.9584e-02 5.7773e-02 5.7892e-02 1.2475e+02 1.3778e-03 1.1206e-59 1.7302e-51 1.5245e-13 1.1379e+02 2.0016e-02 2.6465e-02 2.6603e-02 2.6380e-02 1.1536e+02 1.0216e-01 9.9045e-02 9.8235e-02 9.8170e-02
1.1394e+02 1.2449e-01 1.2420e-01 1.2572e-01 1.2530e-01 1.1581e+02 5.9704e-02 5.8399e-02 5.6534e-02 5.6663e-02 1.2479e+02 1.3639e-03 9.2116e-61 1.7441e-52 5.5860e-14 1.1382e+02 1.9788e-02 2.6236e-02 2.6409e-02 2.6189e-02 1.1539e+02 1.0089e-01 9.7834e-02 9.7011e-02 9.6951e-02
1.1397e+02 1.2446e-01 1.2404e-01 1.2553e-01 1.2510e-01 1.1584e+02 5.8644e-02 5.7212e-02 5.5307e-02 5.5443e-02 1.2483e+02 1.3523e-03 7.3933e-62 1.7165e-53 2.0003e-14 1.1385e+02 1.9569e-02 2.6013e-02 2.6218e-02 2.6002e-02 1.1541e+02 9.9598e-02 9.6614e-02 9.5783e-02 9.5727e-02
1.1399e+02 1.2443e-01 1.2386e-01 1.2532e-01 1.2489e-01 1.1586e+02 5.7599e-02 5.6026e-02 5.4094e-02 5.4235e-02 1.2487e+02 1.3422e-03 5.7936e-63 1.6495e-54 6.9996e-15 1.1387e+02 1.9357e-02 2.5794e-02 2.6029e-02 2.5817e-02 1.1543e+02 9.8296e-02 9.5385e-02 9.4548e-02 9.4497e-02
1.1402e+02 1.2441e-01 1.2366e-01 1.2508e-01 1.2465e-01 1.1589e+02 5.6568e-02 5.4844e-02 5.2896e-02 5.3041e-02 1.2491e+02 1.3333e-03 4.4326e-64 1.5476e-55 2.3936e-15 1.1390e+02 1.9153e-02 2.5579e-02 2.5841e-02 2.5633e-02 1.1545e+02 9.6981e-02 9.4146e-02 9.3308e-02 9.3260e-02
1.1405e+02 1.2440e-01 1.2344e-01 1.2482e-01 1.2438e-01 1.1591e+02 5.5553e-02 5.3667e-02 5.1717e-02 5.1862e-02 1.2495e+02 1.3248e-03 3.3111e-65 1.4177e-56 7.9991e-16 1.1393e+02 1.8956e-02 2.5367e-02 2.5652e-02 2.5451e-02 1.1548e+02 9.5655e-02 9.2898e-02 9.2061e-02 9.2016e-02
1.1408e+02 1.2439e-01 1.2320e-01 1.2454e-01 1.2410e-01 1.1594e+02 5.4555e-02 5.2499e-02 5.0559e-02 5.0702e-02 1.2500e+02 1.3162e-03 2.4149e-66 1.2681e-57 2.6123e-16 1.1396e+02 1.8766e-02 2.5158e-02 2.5462e-02 2.5267e-02 1.1550e+02 9.4318e-02 9.1639e-02 9.0806e-02 9.0764e-02
1.1411e+02 1.2438e-01 1.2293e-01 1.2423e-01 1.2379e-01 1.1596e+02 5.3574e-02 5.1343e-02 4.9424e-02 4.9563e-02 1.2504e+02 1.3068e-03 1.7195e-67 1.1074e-58 8.3369e-17 1.1399e+02 1.8582e-02 2.4950e-02 2.5270e-02 2.5083e-02 1.1552e+02 9.2972e-02 9.0371e-02 8.9543e-02 8.9505e-02
1.1414e+02 1.2438e-01 1.2265e-01 1.2389e-01 1.2345e-01 1.1599e+02 5.2611e-02 5.0202e-02 4.8315e-02 4.8448e-02 1.2508e+02 1.2961e-03 1.1954e-68 9.4424e-60 2.6001e-17 1.1401e+02 1.8405e-02 2.4743e-02 2.5076e-02 2.4895e-02 1.1554e+02 9.1617e-02 8.9094e-02 8.8273e-02 8.8237e-02
1.1417e+02 1.2437e-01 1.2235e-01 1.2353e-01 1.2310e-01 1.1602e+02 5.1664e-02 4.9080e-02 4.7234e-02 4.7359e-02 1.2512e+02 1.2832e-03 8.1141e-70 7.8609e-61 7.9245e-18 1.1404e+02 1.8233e-02 2.4536e-02 2.4878e-02 2.4704e-02 1.1557e+02 9.0254e-02 8.7807e-02 8.6994e-02 8.6961e-02
1.1420e+02 1.2437e-01 1.2202e-01 1.2315e-01 1.2271e-01 1.1604e+02 5.0736e-02 4.7980e-02 4.6184e-02 4.6299e-02 1.2516e+02 1.2674e-03 5.3772e-71 6.3896e-62 2.3602e-18 1.1407e+02 1.8067e-02 2.4329e-02 2.4676e-02 2.4509e-02 1.1559e+02 8.8884e-02 8.6512e-02 8.5708e-02 8.5678e-02
1.1423e+02 1.2437e-01 1.2167e-01 1.2274e-01 1.2230e-01 1.1607e+02 4.9825e-02 4.6905e-02 4.5168e-02 4.5272e-02 1.2520e+02 1.2481e-03 3.4791e-72 5.0709e-63 6.8697e-19 1.1410e+02 1.7906e-02 2.4120e-02 2.4469e-02 2.4309e-02 1.1561e+02 8.7508e-02 8.5209e-02 8.4414e-02 8.4387e-02
1.1425e+02 1.2437e-01 1.2130e-01 1.2231e-01 1.2187e-01 1.1609e+02 4.8931e-02 4.5859e-02 4.4187e-02 4.4278e-02 1.2524e+02 1.2247e-03 2.1977e-73 3.9293e-64 1.9540e-19 1.1412e+02 1.7749e-02 2.3910e-02 2.4257e-02 2.4103e-02 1.1563e+02 8.6127e-02 8.3898e-02 8.3113e-02 8.3089e-02
1.1428e+02 1.2437e-01 1.2091e-01 1.2185e-01 1.2142e-01 1.1612e+02 4.8055e-02 4.4844e-02 4.3244e-02 4.3321e-02 1.2528e+02 1.1970e-03 1.3554e-74 2.9727e-65 5.4312e-20 1.1415e+02 1.7596e-02 2.3698e-02 2.4039e-02 2.3890e-02 1.1566e+02 8.4742e-02 8.2581e-02 8.1806e-02 8.1784e-02
1.1431e+02 1.2437e-01 1.2049e-01 1.2137e-01 1.2094e-01 1.1614e+02 4.7195e-02 4.3863e-02 4.2340e-02 4.2402e-02 1.2532e+02 1.1647e-03 8.1617e-76 2.1959e-66 1.4753e-20 1.1418e+02 1.7446e-02 2.3483e-02 2.3814e-02 2.3670e-02 1.1568e+02 8.3355e-02 8.1259e-02 8.0492e-02 8.0473e-02
1.1434e+02 1.2436e-01 1.2006e-01 1.2086e-01 1.2044e-01 1.1617e+02 4.6352e-02 4.2919e-02 4.1477e-02 4.1522e-02 1.2536e+02 1.1281e-03 4.7982e-77 1.5837e-67 3.9161e-21 1.1421e+02 1.7299e-02 2.3265e-02 2.3583e-02 2.3443e-02 1.1570e+02 8.1966e-02 7.9933e-02 7.9174e-02 7.9158e-02
1.1437e+02 1.2435e-01 1.1961e-01 1.2034e-01 1.1991e-01 1.1619e+02 4.5526e-02 4.2012e-02 4.0655e-02 4.0684e-02 1.2540e+02 1.0874e-03 2.7541e-78 1.1152e-68 1.0159e-21 1.1424e+02 1.7154e-02 2.3043e-02 2.3346e-02 2.3207e-02 1.1572e+02 8.0576e-02 7.8603e-02 7.7851e-02 7.7839e-02
1.1440e+02 1.2433e-01 1.1913e-01 1.1979e-01 1.1937e-01 1.1622e+02 4.4717e-02 4.1145e-02 3.9876e-02 3.9886e-02 1.2545e+02 1.0433e-03 1.5433e-79 7.6670e-70 2.5752e-22 1.1426e+02 1.7010e-02 2.2817e-02 2.3101e-02 2.2964e-02 1.1575e+02 7.9188e-02 7.7271e-02 7.6526e-02 7.6517e-02
1.1443e+02 1.2431e-01 1.1864e-01 1.1923e-01 1.1881e-01 1.1625e+02 4.3924e-02 4.0318e-02 3.9139e-02 3.9130e-02 1.2549e+02 9.9662e-04 8.4440e-81 5.1466e-71 6.3796e-23 1.1429e+02 1.6866e-02 2.2587e-02 2.2848e-02 2.2712e-02 1.1577e+02 7.7801e-02 7.5938e-02 7.5198e-02 7.5193e-02
1.1446e+02 1.2427e-01 1.1814e-01 1.1864e-01 1.1823e-01 1.1627e+02 4.3147e-02 3.9533e-02 3.8444e-02 3.8416e-02 1.2553e+02 9.4817e-04 4.5105e-82 3.3731e-72 1.5444e-23 1.1432e+02 1.6723e-02 2.2353e-02 2.2589e-02 2.2451e-02 1.1579e+02 7.6418e-02 7.4607e-02 7.3870e-02 7.3870e-02
1.1448e+02 1.2422e-01 1.1761e-01 1.1804e-01 1.1764e-01 1.1630e+02 4.2387e-02 3.8788e-02 3.7790e-02 3.7743e-02 1.2557e+02 8.9898e-04 2.3523e-83 2.1585e-73 3.6538e-24 1.1435e+02 1.6579e-02 2.2114e-02 2.2321e-02 2.2182e-02 1.1581e+02 7.5040e-02 7.3277e-02 7.2543e-02 7.2547e-02
1.1451e+02 1.2416e-01 1.1708e-01 1.1743e-01 1.1702e-01 1.1632e+02 4.1643e-02 3.8085e-02 3.7176e-02 3.7110e-02 1.2561e+02 8.5002e-04 1.1977e-84 1.3486e-74 8.4475e-25 1.1437e+02 1.6434e-02 2.1871e-02 2.2047e-02 2.1904e-02 1.1584e+02 7.3668e-02 7.1952e-02 7.1219e-02 7.1228e-02
1.1454e+02 1.2409e-01 1.1653e-01 1.1680e-01 1.1640e-01 1.1635e+02 4.0915e-02 3.7421e-02 3.6601e-02 3.6516e-02 1.2565e+02 8.0223e-04 5.9541e-86 8.2263e-76 1.9085e-25 1.1440e+02 1.6287e-02 2.1623e-02 2.1766e-02 2.1618e-02 1.1586e+02 7.2304e-02 7.0632e-02 6.9898e-02 6.9913e-02
1.1457e+02 1.2400e-01 1.1596e-01 1.1615e-01 1.1576e-01 1.1637e+02 4.0205e-02 3.6796e-02 3.6062e-02 3.5959e-02 1.2569e+02 7.5640e-04 2.8898e-87 4.8995e-77 4.2139e-26 1.1443e+02 1.6139e-02 2.1370e-02 2.1477e-02 2.1323e-02 1.1588e+02 7.0949e-02 6.9319e-02 6.8582e-02 6.8604e-02
1.1460e+02 1.2389e-01 1.1539e-01 1.1550e-01 1.1512e-01 1.1640e+02 3.9511e-02 3.6208e-02 3.5559e-02 3.5437e-02 1.2573e+02 7.1323e-04 1.3693e-88 2.8491e-78 9.0919e-27 1.1446e+02 1.5987e-02 2.1114e-02 2.1182e-02 2.1022e-02 1.1590e+02 6.9605e-02 6.8015e-02 6.7273e-02 6.7302e-02
1.1463e+02 1.2376e-01 1.1481e-01 1.1484e-01 1.1446e-01 1.1642e+02 3.8835e-02 3.5656e-02 3.5087e-02 3.4948e-02 1.2577e+02 6.7320e-04 6.3348e-90 1.6176e-79 1.9170e-27 1.1448e+02 1.5833e-02 2.0854e-02 2.0881e-02 2.0713e-02 1.1593e+02 6.8274e-02 6.6722e-02 6.5973e-02 6.6010e-02
1.1466e+02 1.2361e-01 1.1421e-01 1.1417e-01 1.1380e-01 1.1645e+02 3.8176e-02 3.5136e-02 3.4644e-02 3.4488e-02 1.2581e+02 6.3665e-04 2.8613e-91 8.9668e-81 3.9501e-28 1.1451e+02 1.5675e-02 2.0589e-02 2.0573e-02 2.0397e-02 1.1595e+02 6.6956e-02 6.5440e-02 6.4682e-02 6.4730e-02
1.1469e+02 1.2344e-01 1.1362e-01 1.1349e-01 1.1313e-01 1.1647e+02 3.7536e-02 3.4647e-02 3.4227e-02 3.4056e-02 1.2585e+02 6.0373e-04 1.2617e-92 4.8531e-82 7.9539e-29 1.1454e+02 1.5514e-02 2.0322e-02 2.0261e-02 2.0076e-02 1.1597e+02 6.5653e-02 6.4172e-02 6.3403e-02 6.3461e-02
1.1471e+02 1.2325e-01 1.1301e-01 1.1281e-01 1.1246e-01 1.1650e+02 3.6913e-02 3.4186e-02 3.3833e-02 3.3648e-02 1.2590e+02 5.7444e-04 5.4322e-94 2.5645e-83 1.5651e-29 1.1457e+02 1.5349e-02 2.0052e-02 1.9943e-02 1.9749e-02 1.1599e+02 6.4366e-02 6.2919e-02 6.2136e-02 6.2207e-02
1.1474e+02 1.2303e-01 1.1240e-01 1.1213e-01 1.1179e-01 1.1653e+02 3.6308e-02 3.3750e-02 3.3458e-02 3.3261e-02 1.2594e+02 5.4865e-04 2.2834e-95 1.3231e-84 3.0097e-30 1.1460e+02 1.5181e-02 1.9779e-02 1.9622e-02 1.9417e-02 1.1602e+02 6.3098e-02 6.1681e-02 6.0883e-02 6.0968e-02
1.1477e+02 1.2279e-01 1.1179e-01 1.1145e-01 1.1111e-01 1.1655e+02 3.5722e-02 3.3335e-02 3.3100e-02 3.2891e-02 1.2598e+02 5.2613e-04 9.3704e-97 6.6652e-86 5.6559e-31 1.1462e+02 1.5009e-02 1.9505e-02 1.9296e-02 1.9082e-02 1.1604e+02 6.1849e-02 6.0461e-02 5.9645e-02 5.9745e-02
1.1480e+02 1.2252e-01 1.1118e-01 1.1077e-01 1.1044e-01 1.1658e+02 3.5155e-02 3.2940e-02 3.2753e-02 3.2536e-02 1.2602e+02 5.0658e-04 3.7544e-98 3.2781e-87 1.0387e-31 1.1465e+02 1.4834e-02 1.9229e-02 1.8968e-02 1.8744e-02 1.1606e+02 6.0621e-02 5.9259e-02 5.8423e-02 5.8540e-02
1.1483e+02 1.2223e-01 1.1057e-01 1.1009e-01 1.0977e-01 1.1660e+02 3.4606e-02 3.2560e-02 3.2415e-02 3.2192e-02 1.2606e+02 4.8964e-04 1.4686e-99 1.5742e-88 1.8640e-32 1.1468e+02 1.4656e-02 1.8952e-02 1.8638e-02 1.8405e-02 1.1608e+02 5.9414e-02 5.8074e-02 5.7217e-02 5.7352e-02
1.1486e+02 1.2191e-01 1.0996e-01 1.0941e-01 1.0910e-01 1.1663e+02 3.4075e-02 3.2192e-02 3.2083e-02 3.1855e-02 1.2610e+02 4.7495e-04 5.6086e-101 7.3804e-90 3.2690e-33 1.1471e+02 1.4474e-02 1.8674e-02 1.8306e-02 1.8064e-02 1.1611e+02 5.8231e-02 5.6909e-02 5.6029e-02 5.6184e-02
1.1489e+02 1.2156e-01 1.0936e-01 1.0874e-01 1.0844e-01 1.1665e+02 3.3562e-02 3.1834e-02 3.1752e-02 3.1523e-02 1.2614e+02 4.6214e-04 2.0912e-102 3.3785e-91 5.6026e-34 1.1473e+02 1.4290e-02 1.8397e-02 1.7973e-02 1.7722e-02 1.1613e+02 5.7071e-02 5.5763e-02 5.4858e-02 5.5034e-02
1.1492e+02 1.2119e-01 1.0875e-01 1.0807e-01 1.0778e-01 1.1668e+02 3.3067e-02 3.1481e-02 3.1419e-02 3.1192e-02 1.2618e+02 4.5085e-04 7.6126e-104 1.5100e-92 9.3834e-35 1.1476e+02 1.4102e-02 1.8121e-02 1.7641e-02 1.7382e-02 1.1615e+02 5.5936e-02 5.4636e-02 5.3704e-02 5.3902e-02
1.1495e+02 1.2079e-01 1.0815e-01 1.0740e-01 1.0713e-01 1.1670e+02 3.2590e-02 3.1132e-02 3.1081e-02 3.0858e-02 1.2622e+02 4.4073e-04 2.7055e-105 6.5890e-94 1.5358e-35 1.1479e+02 1.3913e-02 1.7845e-02 1.7309e-02 1.7043e-02 1.1617e+02 5.4828e-02 5.3527e-02 5.2568e-02 5.2790e-02
1.1497e+02 1.2037e-01 1.0756e-01 1.0675e-01 1.0649e-01 1.1673e+02 3.2129e-02 3.0783e-02 3.0735e-02 3.0519e-02 1.2626e+02 4.3145e-04 9.3877e-107 2.8072e-95 2.4564e-36 1.1482e+02 1.3722e-02 1.7571e-02 1.6979e-02 1.6706e-02 1.1620e+02 5.3745e-02 5.2437e-02 5.1450e-02 5.1696e-02
1.1500e+02 1.1992e-01 1.0697e-01 1.0610e-01 1.0585e-01 1.1675e+02 3.1684e-02 3.0431e-02 3.0378e-02 3.0173e-02 1.2630e+02 4.2270e-04 3.1802e-108 1.1677e-96 3.8395e-37 1.1484e+02 1.3529e-02 1.7300e-02 1.6651e-02 1.6373e-02 1.1622e+02 5.2690e-02 5.1364e-02 5.0348e-02 5.0620e-02
1.1503e+02 1.1945e-01 1.0639e-01 1.0545e-01 1.0523e-01 1.1678e+02 3.1254e-02 3.0074e-02 3.0007e-02 2.9816e-02 1.2634e+02 4.1419e-04 1.0518e-109 4.7426e-98 5.8646e-38 1.1487e+02 1.3334e-02 1.7030e-02 1.6326e-02 1.6043e-02 1.1624e+02 5.1663e-02 5.0307e-02 4.9264e-02 4.9561e-02
1.1506e+02 1.1896e-01 1.0581e-01 1.0482e-01 1.0461e-01 1.1681e+02 3.0838e-02 2.9710e-02 2.9620e-02 2.9446e-02 1.2639e+02 4.0563e-04 3.3964e-111 1.8806e-99 8.7541e-39 1.1490e+02 1.3139e-02 1.6763e-02 1.6004e-02 1.5718e-02 1.1626e+02 5.0664e-02 4.9266e-02 4.8195e-02 4.8518e-02
1.1509e+02 1.1844e-01 1.0524e-01 1.0419e-01 1.0400e-01 1.1683e+02 3.0436e-02 2.9335e-02 2.9216e-02 2.9061e-02 1.2643e+02 3.9681e-04 1.0707e-112 7.2810e-101 1.2770e-39 1.1493e+02 1.2943e-02 1.6499e-02 1.5687e-02 1.5398e-02 1.1629e+02 4.9693e-02 4.8239e-02 4.7142e-02 4.7489e-02
1.1512e+02 1.1790e-01 1.0468e-01 1.0357e-01 1.0340e-01 1.1686e+02 3.0045e-02 2.8949e-02 2.8792e-02 2.8660e-02 1.2647e+02 3.8752e-04 3.2955e-114 2.7522e-102 1.8203e-40 1.1496e+02 1.2746e-02 1.6239e-02 1.5374e-02 1.5084e-02 1.1631e+02 4.8751e-02 4.7225e-02 4.6103e-02 4.6475e-02
1.1515e+02 1.1734e-01 1.0413e-01 1.0295e-01 1.0280e-01 1.1688e+02 2.9666e-02 2.8549e-02 2.8346e-02 2.8241e-02 1.2651e+02 3.7764e-04 9.9029e-116 1.0158e-103 2.5358e-41 1.1498e+02 1.2549e-02 1.5981e-02 1.5066e-02 1.4776e-02 1.1633e+02 4.7837e-02 4.6223e-02 4.5078e-02 4.5474e-02
1.1518e+02 1.1677e-01 1.0358e-01 1.0235e-01 1.0222e-01 1.1691e+02 2.9295e-02 2.8134e-02 2.7879e-02 2.7802e-02 1.2655e+02 3.6713e-04 2.9053e-117 3.6602e-105 3.4521e-42 1.1501e+02 1.2351e-02 1.5727e-02 1.4765e-02 1.4475e-02 1.1635e+02 4.6952e-02 4.5231e-02 4.4066e-02 4.4484e-02
1.1520e+02 1.1617e-01 1.0304e-01 1.0175e-01 1.0164e-01 1.1693e+02 2.8933e-02 2.7702e-02 2.7390e-02 2.7344e-02 1.2659e+02 3.5605e-04 8.3214e-119 1.2877e-106 4.5925e-43 1.1504e+02 1.2153e-02 1.5477e-02 1.4469e-02 1.4180e-02 1.1638e+02 4.6096e-02 4.4248e-02 4.3066e-02 4.3504e-02
1.1523e+02 1.1556e-01 1.0250e-01 1.0115e-01 1.0107e-01 1.1696e+02 2.8578e-02 2.7254e-02 2.6878e-02 2.6864e-02 1.2663e+02 3.4455e-04 2.3270e-120 4.4232e-108 5.9705e-44 1.1507e+02 1.1956e-02 1.5231e-02 1.4179e-02 1.3893e-02 1.1640e+02 4.5267e-02 4.3272e-02 4.2077e-02 4.2533e-02
1.1526e+02 1.1493e-01 1.0197e-01 1.0057e-01 1.0051e-01 1.1698e+02 2.8229e-02 2.6788e-02 2.6343e-02 2.6365e-02 1.2667e+02 3.3288e-04 6.3529e-122 1.4834e-109 7.5854e-45 1.1509e+02 1.1758e-02 1.4988e-02 1.3897e-02 1.3612e-02 1.1642e+02 4.4466e-02 4.2304e-02 4.1098e-02 4.1570e-02
1.1529e+02 1.1428e-01 1.0145e-01 9.9984e-02 9.9956e-02 1.1701e+02 2.7883e-02 2.6303e-02 2.5787e-02 2.5844e-02 1.2671e+02 3.2139e-04 1.6933e-123 4.8574e-111 9.4177e-46 1.1512e+02 1.1560e-02 1.4749e-02 1.3620e-02 1.3339e-02 1.1644e+02 4.3691e-02 4.1340e-02 4.0129e-02 4.0614e-02
1.1532e+02 1.1363e-01 1.0093e-01 9.9406e-02 9.9405e-02 1.1704e+02 2.7540e-02 2.5801e-02 2.5209e-02 2.5304e-02 1.2675e+02 3.1047e-04 4.4065e-125 1.5529e-112 1.1426e-46 1.1515e+02 1.1363e-02 1.4514e-02 1.3351e-02 1.3073e-02 1.1647e+02 4.2943e-02 4.0381e-02 3.9168e-02 3.9665e-02
1.1535e+02 1.1296e-01 1.0042e-01 9.8831e-02 9.8859e-02 1.1706e+02 2.7199e-02 2.5281e-02 2.4612e-02 2.4744e-02 1.2679e+02 3.0052e-04 1.1195e-126 4.8473e-114 1.3548e-47 1.1518e+02 1.1165e-02 1.4282e-02 1.3089e-02 1.2814e-02 1.1649e+02 4.2219e-02 3.9426e-02 3.8215e-02 3.8720e-02
1.1538e+02 1.1227e-01 9.9908e-02 9.8259e-02 9.8316e-02 1.1709e+02 2.6858e-02 2.4743e-02 2.3997e-02 2.4167e-02 1.2684e+02 2.9193e-04 2.7769e-128 1.4773e-115 1.5698e-48 1.1521e+02 1.0967e-02 1.4054e-02 1.2833e-02 1.2562e-02 1.1651e+02 4.1520e-02 3.8474e-02 3.7270e-02 3.7780e-02
1.1541e+02 1.1158e-01 9.9400e-02 9.7689e-02 9.7777e-02 1.1711e+02 2.6516e-02 2.4189e-02 2.3366e-02 2.3573e-02 1.2688e+02 2.8501e-04 6.7248e-130 4.3956e-117 1.7775e-49 1.1523e+02 1.0769e-02 1.3830e-02 1.2584e-02 1.2317e-02 1.1653e+02 4.0844e-02 3.7524e-02 3.6332e-02 3.6844e-02
1.1543e+02 1.1088e-01 9.8893e-02 9.7120e-02 9.7239e-02 1.1714e+02 2.6172e-02 2.3620e-02 2.2721e-02 2.2965e-02 1.2692e+02 2.7992e-04 1.5899e-131 1.2770e-118 1.9668e-50 1.1526e+02 1.0571e-02 1.3608e-02 1.2342e-02 1.2078e-02 1.1656e+02 4.0189e-02 3.6577e-02 3.5401e-02 3.5912e-02
1.1546e+02 1.1016e-01 9.8387e-02 9.6552e-02 9.6703e-02 1.1716e+02 2.5825e-02 2.3036e-02 2.2065e-02 2.2343e-02 1.2696e+02 2.7669e-04 3.6700e-133 3.6221e-120 2.1268e-51 1.1529e+02 1.0373e-02 1.3390e-02 1.2106e-02 1.1846e-02 1.1658e+02 3.9554e-02 3.5632e-02 3.4476e-02 3.4984e-02
1.1549e+02 1.0944e-01 9.7881e-02 9.5982e-02 9.6167e-02 1.1719e+02 2.5473e-02 2.2440e-02 2.1399e-02 2.1710e-02 1.2700e+02 2.7519e-04 8.2706e-135 1.0031e-121 2.2474e-52 1.1532e+02 1.0175e-02 1.3176e-02 1.1877e-02 1.1619e-02 1.1660e+02 3.8938e-02 3.4690e-02 3.3558e-02 3.4060e-02
1.1552e+02 1.0870e-01 9.7373e-02 9.5411e-02 9.5629e-02 1.1721e+02 2.5117e-02 2.1833e-02 2.0727e-02 2.1069e-02 1.2704e+02 2.7509e-04 1.8197e-136 2.7122e-123 2.3209e-53 1.1534e+02 9.9762e-03 1.2964e-02 1.1653e-02 1.1399e-02 1.1662e+02 3.8340e-02 3.3751e-02 3.2647e-02 3.3140e-02
1.1555e+02 1.0796e-01 9.6863e-02 9.4838e-02 9.5090e-02 1.1724e+02 2.4755e-02 2.1217e-02 2.0051e-02 2.0422e-02 1.2708e+02 2.7591e-04 3.9087e-138 7.1601e-125 2.3421e-54 1.1537e+02 9.7779e-03 1.2755e-02 1.1436e-02 1.1183e-02 1.1665e+02 3.7757e-02 3.2816e-02 3.1742e-02 3.2224e-02
1.1558e+02 1.0721e-01 9.6350e-02 9.4261e-02 9.4548e-02 1.1726e+02 2.4386e-02 2.0594e-02 1.9374e-02 1.9771e-02 1.2712e+02 2.7707e-04 8.1970e-140 1.8455e-126 2.3098e-55 1.1540e+02 9.5797e-03 1.2549e-02 1.1224e-02 1.0972e-02 1.1667e+02 3.7189e-02 3.1884e-02 3.0844e-02 3.1313e-02
1.1561e+02 1.0644e-01 9.5833e-02 9.3680e-02 9.4003e-02 1.1729e+02 2.4011e-02 1.9966e-02 1.8699e-02 1.9118e-02 1.2716e+02 2.7791e-04 1.6783e-141 4.6443e-128 2.2260e-56 1.1543e+02 9.3818e-03 1.2346e-02 1.1017e-02 1.0767e-02 1.1669e+02 3.6634e-02 3.0958e-02 2.9953e-02 3.0408e-02
1.1564e+02 1.0567e-01 9.5311e-02 9.3093e-02 9.3452e-02 1.1732e+02 2.3628e-02 1.9335e-02 1.8027e-02 1.8466e-02 1.2720e+02 2.7775e-04 3.3548e-143 1.1411e-129 2.0965e-57 1.1545e+02 9.1844e-03 1.2146e-02 1.0815e-02 1.0565e-02 1.1671e+02 3.6089e-02 3.0037e-02 2.9069e-02 2.9510e-02
1.1566e+02 1.0489e-01 9.4783e-02 9.2500e-02 9.2897e-02 1.1734e+02 2.3237e-02 1.8704e-02 1.7363e-02 1.7818e-02 1.2724e+02 2.7598e-04 6.5470e-145 2.7375e-131 1.9295e-58 1.1548e+02 8.9879e-03 1.1949e-02 1.0618e-02 1.0368e-02 1.1674e+02 3.5554e-02 2.9123e-02 2.8194e-02 2.8618e-02
1.1569e+02 1.0410e-01 9.4248e-02 9.1900e-02 9.2334e-02 1.1737e+02 2.2839e-02 1.8073e-02 1.6708e-02 1.7176e-02 1.2729e+02 2.7208e-04 1.2474e-146 6.4117e-133 1.7355e-59 1.1551e+02 8.7925e-03 1.1754e-02 1.0426e-02 1.0175e-02 1.1676e+02 3.5027e-02 2.8218e-02 2.7327e-02 2.7735e-02
1.1572e+02 1.0330e-01 9.3705e-02 9.1291e-02 9.1765e-02 1.1739e+02 2.2432e-02 1.7447e-02 1.6065e-02 1.6541e-02 1.2733e+02 2.6568e-04 2.3204e-148 1.4662e-134 1.5254e-60 1.1554e+02 8.5986e-03 1.1562e-02 1.0238e-02 9.9855e-03 1.1678e+02 3.4506e-02 2.7322e-02 2.6470e-02 2.6862e-02
1.1575e+02 1.0249e-01 9.3154e-02 9.0674e-02 9.1187e-02 1.1742e+02 2.2018e-02 1.6826e-02 1.5435e-02 1.5917e-02 1.2737e+02 2.5660e-04 4.2140e-150 3.2737e-136 1.3102e-61 1.1557e+02 8.4066e-03 1.1372e-02 1.0053e-02 9.7997e-03 1.1680e+02 3.3991e-02 2.6437e-02 2.5623e-02 2.5998e-02
1.1578e+02 1.0167e-01 9.2594e-02 9.0046e-02 9.0601e-02 1.1744e+02 2.1596e-02 1.6212e-02 1.4821e-02 1.5304e-02 1.2741e+02 2.4484e-04 7.4716e-152 7.1364e-138 1.0997e-62 1.1559e+02 8.2168e-03 1.1186e-02 9.8731e-03 9.6174e-03 1.1683e+02 3.3480e-02 2.5563e-02 2.4786e-02 2.5147e-02
1.1581e+02 1.0084e-01 9.2024e-02 8.9408e-02 9.0004e-02 1.1747e+02 2.1166e-02 1.5608e-02 1.4223e-02 1.4705e-02 1.2745e+02 2.3058e-04 1.2934e-153 1.5189e-139 9.0208e-64 1.1562e+02 8.0298e-03 1.1002e-02 9.6965e-03 9.4384e-03 1.1685e+02 3.2971e-02 2.4703e-02 2.3962e-02 2.4308e-02
1.1584e+02 9.9999e-02 9.1443e-02 8.8759e-02 8.9397e-02 1.1749e+02 2.0729e-02 1.5015e-02 1.3644e-02 1.4121e-02 1.2749e+02 2.1418e-04 2.1858e-155 3.1563e-141 7.2311e-65 1.1565e+02 7.8459e-03 1.0820e-02 9.5234e-03 9.2626e-03 1.1687e+02 3.2464e-02 2.3858e-02 2.3149e-02 2.3483e-02
1.1587e+02 9.9144e-02 9.0851e-02 8.8096e-02 8.8779e-02 1.1752e+02 2.0285e-02 1.4434e-02 1.3084e-02 1.3553e-02 1.2753e+02 1.9611e-04 3.6064e-157 6.4038e-143 5.6645e-66 1.1568e+02 7.6656e-03 1.0642e-02 9.3536e-03 9.0900e-03 1.1689e+02 3.1958e-02 2.3029e-02 2.2351e-02 2.2673e-02
1.1590e+02 9.8277e-02 9.0246e-02 8.7421e-02 8.8149e-02 1.1754e+02 1.9836e-02 1.3868e-02 1.2545e-02 1.3004e-02 1.2757e+02 1.7693e-04 5.8094e-159 1.2685e-144 4.3363e-67 1.1570e+02 7.4893e-03 1.0467e-02 9.1871e-03 8.9205e-03 1.1692e+02 3.1452e-02 2.2217e-02 2.1567e-02 2.1880e-02
1.1592e+02 9.7396e-02 8.9629e-02 8.6732e-02 8.7506e-02 1.1757e+02 1.9380e-02 1.3316e-02 1.2026e-02 1.2472e-02 1.2761e+02 1.5723e-04 9.1363e-161 2.4534e-146 3.2439e-68 1.1573e+02 7.3174e-03 1.0294e-02 9.0236e-03 8.7541e-03 1.1694e+02 3.0944e-02 2.1423e-02 2.0799e-02 2.1104e-02
1.1595e+02 9.6502e-02 8.8998e-02 8.6028e-02 8.6850e-02 1.1760e+02 1.8919e-02 1.2781e-02 1.1529e-02 1.1960e-02 1.2765e+02 1.3759e-04 1.4028e-162 4.6328e-148 2.3715e-69 1.1576e+02 7.1504e-03 1.0124e-02 8.8631e-03 8.5906e-03 1.1696e+02 3.0436e-02 2.0649e-02 2.0048e-02 2.0347e-02
1.1598e+02 9.5593e-02 8.8354e-02 8.5308e-02 8.6180e-02 1.1762e+02 1.8454e-02 1.2263e-02 1.1054e-02 1.1467e-02 1.2769e+02 1.1854e-04 2.1028e-164 8.5413e-150 1.6943e-70 1.1579e+02 6.9885e-03 9.9578e-03 8.7055e-03 8.4302e-03 1.1698e+02 2.9925e-02 1.9895e-02 1.9314e-02 1.9609e-02
1.1601e+02 9.4670e-02 8.7695e-02 8.4573e-02 8.5496e-02 1.1765e+02 1.7986e-02 1.1762e-02 1.0599e-02 1.0994e-02 1.2774e+02 1.0054e-04 3.0775e-166 1.5375e-151 1.1829e-71 1.1582e+02 6.8321e-03 9.7943e-03 8.5507e-03 8.2726e-03 1.1701e+02 2.9412e-02 1.9163e-02 1.8599e-02 1.8892e-02
1.1604e+02 9.3733e-02 8.7021e-02 8.3821e-02 8.4797e-02 1.1767e+02 1.7515e-02 1.1280e-02 1.0167e-02 1.0541e-02 1.2778e+02 8.3930e-05 4.3971e-168 2.7021e-153 8.0703e-73 1.1584e+02 6.6815e-03 9.6339e-03 8.3985e-03 8.1179e-03 1.1703e+02 2.8897e-02 1.8453e-02 1.7904e-02 1.8196e-02
1.1607e+02 9.2780e-02 8.6331e-02 8.3053e-02 8.4083e-02 1.1770e+02 1.7042e-02 1.0816e-02 9.7547e-03 1.0108e-02 1.2782e+02 6.8959e-05 6.1338e-170 4.6366e-155 5.3808e-74 1.1587e+02 6.5368e-03 9.4766e-03 8.2488e-03 7.9659e-03 1.1705e+02 2.8379e-02 1.7766e-02 1.7229e-02 1.7523e-02
1.1610e+02 9.1811e-02 8.5625e-02 8.2267e-02 8.3352e-02 1.1772e+02 1.6569e-02 1.0370e-02 9.3631e-03 9.6946e-03 1.2786e+02 5.5760e-05 8.3536e-172 7.7678e-157 3.5059e-75 1.1590e+02 6.3982e-03 9.3225e-03 8.1016e-03 7.8167e-03 1.1707e+02 2.7858e-02 1.7103e-02 1.6575e-02 1.6872e-02
1.1613e+02 9.0826e-02 8.4903e-02 8.1463e-02 8.2606e-02 1.1775e+02 1.6096e-02 9.9428e-03 8.9912e-03 9.3003e-03 1.2790e+02 4.4370e-05 1.1107e-173 1.2706e-158 2.2323e-76 1.1593e+02 6.2658e-03 9.1715e-03 7.9567e-03 7.6700e-03 1.1710e+02 2.7335e-02 1.6463e-02 1.5943e-02 1.6243e-02
1.1615e+02 8.9825e-02 8.4165e-02 8.0642e-02 8.1843e-02 1.1777e+02 1.5623e-02 9.5339e-03 8.6381e-03 8.9248e-03 1.2794e+02 3.4744e-05 1.4418e-175 2.0292e-160 1.3890e-77 1.1595e+02 6.1396e-03 9.0237e-03 7.8139e-03 7.5258e-03 1.1712e+02 2.6809e-02 1.5848e-02 1.5333e-02 1.5639e-02
1.1618e+02 8.8807e-02 8.3409e-02 7.9803e-02 8.1063e-02 1.1780e+02 1.5153e-02 9.1431e-03 8.3030e-03 8.5674e-03 1.2798e+02 2.6772e-05 1.8273e-177 3.1640e-162 8.4461e-79 1.1598e+02 6.0195e-03 8.8790e-03 7.6732e-03 7.3839e-03 1.1714e+02 2.6281e-02 1.5257e-02 1.4746e-02 1.5058e-02
1.1621e+02 8.7773e-02 8.2635e-02 7.8946e-02 8.0266e-02 1.1783e+02 1.4686e-02 8.7699e-03 7.9850e-03 8.2275e-03 1.2802e+02 2.0300e-05 2.2609e-179 4.8169e-164 5.0189e-80 1.1601e+02 5.9055e-03 8.7375e-03 7.5343e-03 7.2443e-03 1.1716e+02 2.5750e-02 1.4689e-02 1.4182e-02 1.4500e-02
1.1624e+02 8.6722e-02 8.1843e-02 7.8071e-02 7.9452e-02 1.1785e+02 1.4223e-02 8.4139e-03 7.6830e-03 7.9042e-03 1.2806e+02 1.5146e-05 2.7311e-181 7.1598e-166 2.9144e-81 1.1604e+02 5.7973e-03 8.5990e-03 7.3971e-03 7.1066e-03 1.1719e+02 2.5218e-02 1.4146e-02 1.3641e-02 1.3966e-02
1.1627e+02 8.5654e-02 8.1034e-02 7.7179e-02 7.8621e-02 1.1788e+02 1.3764e-02 8.0744e-03 7.3960e-03 7.5969e-03 1.2810e+02 1.1119e-05 3.2209e-183 1.0390e-167 1.6539e-82 1.1606e+02 5.6948e-03 8.4635e-03 7.2614e-03 6.9708e-03 1.1721e+02 2.4685e-02 1.3626e-02 1.3122e-02 1.3454e-02
1.1630e+02 8.4569e-02 8.0206e-02 7.6270e-02 7.7773e-02 1.1790e+02 1.3312e-02 7.7510e-03 7.1229e-03 7.3045e-03 1.2814e+02 8.0325e-06 3.7086e-185 1.4722e-169 9.1719e-84 1.1609e+02 5.5977e-03 8.3309e-03 7.1271e-03 6.8366e-03 1.1723e+02 2.4150e-02 1.3128e-02 1.2627e-02 1.2965e-02
1.1633e+02 8.3467e-02 7.9359e-02 7.5343e-02 7.6908e-02 1.1793e+02 1.2866e-02 7.4428e-03 6.8628e-03 7.0264e-03 1.2819e+02 5.7096e-06 4.1688e-187 2.0367e-171 4.9706e-85 1.1612e+02 5.5057e-03 8.2012e-03 6.9940e-03 6.7040e-03 1.1725e+02 2.3615e-02 1.2653e-02 1.2153e-02 1.2498e-02
1.1636e+02 8.2348e-02 7.8494e-02 7.4401e-02 7.6027e-02 1.1795e+02 1.2427e-02 7.1493e-03 6.6145e-03 6.7616e-03 1.2823e+02 3.9934e-06 4.5752e-189 2.7509e-173 2.6324e-86 1.1615e+02 5.4184e-03 8.0743e-03 6.8619e-03 6.5726e-03 1.1728e+02 2.3079e-02 1.2198e-02 1.1700e-02 1.2051e-02
1.1638e+02 8.1213e-02 7.7609e-02 7.3442e-02 7.5128e-02 1.1798e+02 1.1997e-02 6.8696e-03 6.3770e-03 6.5091e-03 1.2827e+02 2.7483e-06 4.9021e-191 3.6277e-175 1.3624e-87 1.1618e+02 5.3355e-03 7.9500e-03 6.7306e-03 6.4425e-03 1.1730e+02 2.2544e-02 1.1764e-02 1.1269e-02 1.1625e-02
1.1641e+02 8.0061e-02 7.6706e-02 7.2468e-02 7.4213e-02 1.1800e+02 1.1577e-02 6.6029e-03 6.1493e-03 6.2683e-03 1.2831e+02 1.8610e-06 5.1279e-193 4.6709e-177 6.8905e-89 1.1620e+02 5.2566e-03 7.8282e-03 6.6001e-03 6.3133e-03 1.1732e+02 2.2009e-02 1.1348e-02 1.0857e-02 1.1217e-02
1.1644e+02 7.8893e-02 7.5783e-02 7.1480e-02 7.3281e-02 1.1803e+02 1.1166e-02 6.3486e-03 5.9305e-03 6.0381e-03 1.2835e+02 1.2400e-06 5.2370e-195 5.8717e-179 3.4057e-90 1.1623e+02 5.1813e-03 7.7088e-03 6.4702e-03 6.1850e-03 1.1734e+02 2.1474e-02 1.0950e-02 1.0463e-02 1.0827e-02
1.1647e+02 7.7710e-02 7.4842e-02 7.0479e-02 7.2334e-02 1.1805e+02 1.0765e-02 6.1059e-03 5.7197e-03 5.8178e-03 1.2839e+02 8.1295e-07 5.2216e-197 7.2068e-181 1.6449e-91 1.1626e+02 5.1091e-03 7.5916e-03 6.3407e-03 6.0575e-03 1.1737e+02 2.0941e-02 1.0569e-02 1.0087e-02 1.0453e-02
1.1650e+02 7.6511e-02 7.3881e-02 6.9464e-02 7.1371e-02 1.1808e+02 1.0376e-02 5.8739e-03 5.5159e-03 5.6066e-03 1.2843e+02 5.2443e-07 5.0829e-199 8.6361e-183 7.7642e-93 1.1629e+02 5.0397e-03 7.4765e-03 6.2117e-03 5.9307e-03 1.1739e+02 2.0409e-02 1.0202e-02 9.7274e-03 1.0095e-02
1.1653e+02 7.5298e-02 7.2902e-02 6.8438e-02 7.0393e-02 1.1811e+02 9.9976e-03 5.6519e-03 5.3183e-03 5.4037e-03 1.2847e+02 3.3287e-07 4.8306e-201 1.0104e-184 3.5813e-94 1.1631e+02 4.9726e-03 7.3634e-03 6.0830e-03 5.8046e-03 1.1741e+02 1.9880e-02 9.8499e-03 9.3827e-03 9.7498e-03
1.1656e+02 7.4070e-02 7.1903e-02 6.7401e-02 6.9400e-02 1.1813e+02 9.6318e-03 5.4392e-03 5.1263e-03 5.2083e-03 1.2851e+02 2.0790e-07 4.4820e-203 1.1542e-186 1.6143e-95 1.1634e+02 4.9074e-03 7.2520e-03 5.9547e-03 5.6792e-03 1.1743e+02 1.9353e-02 9.5101e-03 9.0518e-03 9.4175e-03
1.1659e+02 7.2830e-02 7.0886e-02 6.6354e-02 6.8393e-02 1.1816e+02 9.2783e-03 5.2351e-03 4.9391e-03 5.0198e-03 1.2855e+02 1.2776e-07 4.0600e-205 1.2873e-188 7.1110e-97 1.1637e+02 4.8438e-03 7.1421e-03 5.8269e-03 5.5546e-03 1.1746e+02 1.8829e-02 9.1815e-03 8.7334e-03 9.0963e-03
1.1661e+02 7.1576e-02 6.9850e-02 6.5298e-02 6.7373e-02 1.1818e+02 8.9375e-03 5.0389e-03 4.7561e-03 4.8376e-03 1.2859e+02 7.7251e-08 3.5906e-207 1.4018e-190 3.0611e-98 1.1640e+02 4.7815e-03 7.0337e-03 5.6995e-03 5.4308e-03 1.1748e+02 1.8308e-02 8.8631e-03 8.4263e-03 8.7853e-03
1.1664e+02 7.0310e-02 6.8795e-02 6.4234e-02 6.6338e-02 1.1821e+02 8.6096e-03 4.8498e-03 4.5769e-03 4.6609e-03 1.2864e+02 4.5962e-08 3.1002e-209 1.4904e-192 1.2877e-99 1.1643e+02 4.7201e-03 6.9266e-03 5.5728e-03 5.3081e-03 1.1750e+02 1.7791e-02 8.5538e-03 8.1294e-03 8.4831e-03
1.1667e+02 6.9033e-02 6.7722e-02 6.3163e-02 6.5291e-02 1.1823e+02 8.2947e-03 4.6674e-03 4.4008e-03 4.4894e-03 1.2868e+02 2.6907e-08 2.6133e-211 1.5471e-194 5.2938e-101 1.1645e+02 4.6593e-03 6.8205e-03 5.4469e-03 5.1865e-03 1.1752e+02 1.7278e-02 8.2525e-03 7.8416e-03 8.1888e-03
1.1670e+02 6.7746e-02 6.6631e-02 6.2085e-02 6.4231e-02 1.1826e+02 7.9927e-03 4.4910e-03 4.2276e-03 4.3224e-03 1.2872e+02 1.5499e-08 2.1507e-213 1.5679e-196 2.1267e-102 1.1648e+02 4.5989e-03 6.7154e-03 5.3220e-03 5.0664e-03 1.1754e+02 1.6770e-02 7.9584e-03 7.5619e-03 7.9016e-03
1.1673e+02 6.6449e-02 6.5522e-02 6.1002e-02 6.3158e-02 1.1828e+02 7.7037e-03 4.3200e-03 4.0570e-03 4.1595e-03 1.2876e+02 8.7843e-09 1.7280e-215 1.5515e-198 8.3494e-104 1.1651e+02 4.5387e-03 6.6110e-03 5.1983e-03 4.9479e-03 1.1757e+02 1.6267e-02 7.6708e-03 7.2896e-03 7.6208e-03
1.1676e+02 6.5144e-02 6.4395e-02 5.9913e-02 6.2073e-02 1.1831e+02 7.4275e-03 4.1540e-03 3.8887e-03 4.0005e-03 1.2880e+02 4.8988e-09 1.3555e-217 1.4989e-200 3.2033e-105 1.1654e+02 4.4785e-03 6.5073e-03 5.0762e-03 4.8313e-03 1.1759e+02 1.5769e-02 7.3891e-03 7.0240e-03 7.3456e-03
1.1679e+02 6.3832e-02 6.3251e-02 5.8821e-02 6.0977e-02 1.1833e+02 7.1638e-03 3.9926e-03 3.7227e-03 3.8449e-03 1.2884e+02 2.6881e-09 1.0381e-219 1.4139e-202 1.2010e-106 1.1656e+02 4.4182e-03 6.4040e-03 4.9560e-03 4.7171e-03 1.1761e+02 1.5278e-02 7.1129e-03 6.7644e-03 7.0757e-03
1.1682e+02 6.2514e-02 6.2090e-02 5.7725e-02 5.9870e-02 1.1836e+02 6.9124e-03 3.8354e-03 3.5589e-03 3.6925e-03 1.2888e+02 1.4514e-09 7.7613e-222 1.3021e-204 4.4003e-108 1.1659e+02 4.3577e-03 6.3011e-03 4.8379e-03 4.6054e-03 1.1763e+02 1.4794e-02 6.8419e-03 6.5106e-03 6.8109e-03
1.1685e+02 6.1190e-02 6.0911e-02 5.6626e-02 5.8751e-02 1.1839e+02 6.6729e-03 3.6821e-03 3.3972e-03 3.5432e-03 1.2892e+02 7.7106e-10 5.6654e-224 1.1708e-206 1.5755e-109 1.1662e+02 4.2969e-03 6.1985e-03 4.7223e-03 4.4967e-03 1.1766e+02 1.4317e-02 6.5760e-03 6.2622e-03 6.5509e-03
1.1687e+02 5.9862e-02 5.9716e-02 5.5524e-02 5.7621e-02 1.1841e+02 6.4449e-03 3.5325e-03 3.2379e-03 3.3968e-03 1.2896e+02 4.0306e-10 4.0375e-226 1.0279e-208 5.5127e-111 1.1665e+02 4.2360e-03 6.0960e-03 4.6097e-03 4.3912e-03 1.1768e+02 1.3847e-02 6.3152e-03 6.0190e-03 6.2959e-03
1.1690e+02 5.8532e-02 5.8505e-02 5.4420e-02 5.6480e-02 1.1844e+02 6.2278e-03 3.3864e-03 3.0812e-03 3.2533e-03 1.2900e+02 2.0731e-10 2.8091e-228 8.8105e-211 1.8850e-112 1.1667e+02 4.1748e-03 5.9936e-03 4.5004e-03 4.2893e-03 1.1770e+02 1.3386e-02 6.0595e-03 5.7811e-03 6.0459e-03
1.1693e+02 5.7200e-02 5.7278e-02 5.3313e-02 5.5328e-02 1.1846e+02 6.0211e-03 3.2437e-03 2.9272e-03 3.1127e-03 1.2904e+02 1.0492e-10 1.9082e-230 7.3732e-213 6.2987e-114 1.1670e+02 4.1134e-03 5.8913e-03 4.3947e-03 4.1914e-03 1.1772e+02 1.2933e-02 5.8094e-03 5.5485e-03 5.8012e-03
1.1696e+02 5.5867e-02 5.6035e-02 5.2205e-02 5.4166e-02 1.1849e+02 5.8242e-03 3.1044e-03 2.7764e-03 2.9752e-03 1.2909e+02 5.2245e-11 1.2654e-232 6.0245e-215 2.0568e-115 1.1673e+02 4.0520e-03 5.7889e-03 4.2930e-03 4.0976e-03 1.1775e+02 1.2490e-02 5.5650e-03 5.3215e-03 5.5622e-03
1.1699e+02 5.4536e-02 5.4777e-02 5.1095e-02 5.2993e-02 1.1851e+02 5.6365e-03 2.9686e-03 2.6291e-03 2.8409e-03 1.2913e+02 2.5599e-11 8.1930e-235 4.8061e-217 6.5634e-117 1.1676e+02 3.9906e-03 5.6865e-03 4.1956e-03 4.0084e-03 1.1777e+02 1.2057e-02 5.3267e-03 5.1002e-03 5.3292e-03
1.1702e+02 5.3206e-02 5.3505e-02 4.9983e-02 5.1809e-02 1.1854e+02 5.4574e-03 2.8364e-03 2.4858e-03 2.7100e-03 1.2917e+02 1.2342e-11 5.1789e-237 3.7434e-219 2.0468e-118 1.1679e+02 3.9295e-03 5.5842e-03 4.1028e-03 3.9238e-03 1.1779e+02 1.1634e-02 5.0951e-03 4.8850e-03 5.1028e-03
1.1705e+02 5.1880e-02 5.2218e-02 4.8869e-02 5.0616e-02 1.1856e+02 5.2863e-03 2.7078e-03 2.3469e-03 2.5828e-03 1.2921e+02 5.8569e-12 3.1960e-239 2.8468e-221 6.2374e-120 1.1681e+02 3.8686e-03 5.4818e-03 4.0149e-03 3.8441e-03 1.1781e+02 1.1221e-02 4.8706e-03 4.6762e-03 4.8835e-03
1.1708e+02 5.0559e-02 5.0918e-02 4.7753e-02 4.9412e-02 1.1859e+02 5.1224e-03 2.5833e-03 2.2128e-03 2.4596e-03 1.2925e+02 2.7387e-12 1.9256e-241 2.1137e-223 1.8576e-121 1.1684e+02 3.8083e-03 5.3796e-03 3.9320e-03 3.7695e-03 1.1784e+02 1.0820e-02 4.6536e-03 4.4742e-03 4.6717e-03
1.1710e+02 4.9244e-02 4.9605e-02 4.6634e-02 4.8198e-02 1.1861e+02 4.9651e-03 2.4630e-03 2.0842e-03 2.3408e-03 1.2929e+02 1.2699e-12 1.1326e-243 1.5322e-225 5.4061e-123 1.1687e+02 3.7487e-03 5.2776e-03 3.8544e-03 3.7000e-03 1.1786e+02 1.0430e-02 4.4446e-03 4.2793e-03 4.4680e-03
1.1713e+02 4.7936e-02 4.8280e-02 4.5514e-02 4.6975e-02 1.1864e+02 4.8139e-03 2.3471e-03 1.9616e-03 2.2266e-03 1.2933e+02 6.0244e-13 6.5045e-246 1.0845e-227 1.5375e-124 1.1690e+02 3.6899e-03 5.1759e-03 3.7822e-03 3.6356e-03 1.1788e+02 1.0051e-02 4.2441e-03 4.0918e-03 4.2728e-03
1.1716e+02 4.6637e-02 4.6944e-02 4.4391e-02 4.5743e-02 1.1867e+02 4.6681e-03 2.2361e-03 1.8453e-03 2.1176e-03 1.2937e+02 3.3466e-13 3.6468e-248 7.4943e-230 4.2732e-126 1.1692e+02 3.6321e-03 5.0746e-03 3.7153e-03 3.5763e-03 1.1790e+02 9.6849e-03 4.0525e-03 3.9121e-03 4.0865e-03
1.1719e+02 4.5347e-02 4.5597e-02 4.3266e-02 4.4501e-02 1.1869e+02 4.5271e-03 2.1303e-03 1.7359e-03 2.0139e-03 1.2941e+02 2.9994e-13 1.9961e-250 5.0563e-232 1.1606e-127 1.1695e+02 3.5755e-03 4.9739e-03 3.6538e-03 3.5220e-03 1.1793e+02 9.3306e-03 3.8700e-03 3.7404e-03 3.9095e-03
1.1722e+02 4.4068e-02 4.4241e-02 4.2139e-02 4.3251e-02 1.1872e+02 4.3905e-03 2.0299e-03 1.6337e-03 1.9161e-03 1.2945e+02 4.7634e-13 1.0667e-252 3.3308e-234 3.0806e-129 1.1698e+02 3.5202e-03 4.8739e-03 3.5977e-03 3.4726e-03 1.1795e+02 8.9885e-03 3.6970e-03 3.5769e-03 3.7421e-03
1.1725e+02 4.2802e-02 4.2877e-02 4.1009e-02 4.1994e-02 1.1874e+02 4.2577e-03 1.9353e-03 1.5392e-03 1.8243e-03 1.2949e+02 9.7444e-13 5.5654e-255 2.1422e-236 7.9903e-131 1.1701e+02 3.4663e-03 4.7749e-03 3.5467e-03 3.4279e-03 1.1797e+02 8.6587e-03 3.5335e-03 3.4218e-03 3.5843e-03
1.1728e+02 4.1549e-02 4.1507e-02 3.9876e-02 4.0730e-02 1.1877e+02 4.1284e-03 1.8467e-03 1.4527e-03 1.7390e-03 1.2953e+02 2.0980e-12 2.8348e-257 1.3452e-238 2.0253e-132 1.1704e+02 3.4139e-03 4.6770e-03 3.5007e-03 3.3876e-03 1.1799e+02 8.3411e-03 3.3796e-03 3.2751e-03 3.4362e-03
1.1731e+02 4.0310e-02 4.0131e-02 3.8741e-02 3.9459e-02 1.1879e+02 4.0021e-03 1.7644e-03 1.3743e-03 1.6603e-03 1.2958e+02 4.5056e-12 1.4097e-259 8.2475e-241 5.0169e-134 1.1706e+02 3.3630e-03 4.5804e-03 3.4594e-03 3.3514e-03 1.1802e+02 8.0358e-03 3.2354e-03 3.1369e-03 3.2980e-03
1.1733e+02 3.9086e-02 3.8752e-02 3.7604e-02 3.8184e-02 1.1882e+02 3.8785e-03 1.6886e-03 1.3043e-03 1.5884e-03 1.2962e+02 9.5455e-12 6.8442e-262 4.9369e-243 1.2144e-135 1.1709e+02 3.3138e-03 4.4854e-03 3.4226e-03 3.3191e-03 1.1804e+02 7.7426e-03 3.1007e-03 3.0071e-03 3.1693e-03
1.1736e+02 3.7879e-02 3.7370e-02 3.6465e-02 3.6904e-02 1.1884e+02 3.7573e-03 1.6192e-03 1.2426e-03 1.5233e-03 1.2966e+02 1.9909e-11 3.2441e-264 2.8853e-245 2.8728e-137 1.1712e+02 3.2662e-03 4.3921e-03 3.3899e-03 3.2902e-03 1.1806e+02 7.4613e-03 2.9753e-03 2.8855e-03 3.0500e-03
1.1739e+02 3.6689e-02 3.5989e-02 3.5324e-02 3.5623e-02 1.1887e+02 3.6384e-03 1.5565e-03 1.1893e-03 1.4651e-03 1.2970e+02 4.0860e-11 1.5012e-266 1.6464e-247 6.6410e-139 1.1715e+02 3.2201e-03 4.3008e-03 3.3608e-03 3.2644e-03 1.1808e+02 7.1916e-03 2.8589e-03 2.7720e-03 2.9398e-03
1.1742e+02 3.5518e-02 3.4609e-02 3.4183e-02 3.4340e-02 1.1890e+02 3.5215e-03 1.5003e-03 1.1441e-03 1.4138e-03 1.2974e+02 8.2516e-11 6.7824e-269 9.1725e-250 1.5003e-140 1.1717e+02 3.1754e-03 4.2116e-03 3.3350e-03 3.2412e-03 1.1811e+02 6.9333e-03 2.7512e-03 2.6663e-03 2.8382e-03
1.1745e+02 3.4365e-02 3.3233e-02 3.3042e-02 3.3058e-02 1.1892e+02 3.4066e-03 1.4506e-03 1.1070e-03 1.3691e-03 1.2978e+02 1.6396e-10 2.9916e-271 4.9893e-252 3.3121e-142 1.1720e+02 3.1321e-03 4.1248e-03 3.3120e-03 3.2201e-03 1.1813e+02 6.6861e-03 2.6517e-03 2.5681e-03 2.7449e-03
1.1748e+02 3.3233e-02 3.1864e-02 3.1901e-02 3.1778e-02 1.1895e+02 3.2935e-03 1.4071e-03 1.0774e-03 1.3308e-03 1.2982e+02 3.2058e-10 1.2882e-273 2.6497e-254 7.1455e-144 1.1723e+02 3.0901e-03 4.0405e-03 3.2914e-03 3.2009e-03 1.1815e+02 6.4496e-03 2.5599e-03 2.4769e-03 2.6591e-03
1.1751e+02 3.2120e-02 3.0502e-02 3.0763e-02 3.0502e-02 1.1897e+02 3.1821e-03 1.3695e-03 1.0551e-03 1.2986e-03 1.2986e+02 6.1673e-10 5.4159e-276 1.3739e-256 1.5065e-145 1.1726e+02 3.0490e-03 3.9588e-03 3.2726e-03 3.1830e-03 1.1817e+02 6.2234e-03 2.4754e-03 2.3925e-03 2.5803e-03
1.1754e+02 3.1029e-02 2.9151e-02 2.9627e-02 2.9232e-02 1.1900e+02 3.0726e-03 1.3375e-03 1.0395e-03 1.2720e-03 1.2990e+02 1.1674e-09 2.2230e-278 6.9557e-259 3.1038e-147 1.1728e+02 3.0088e-03 3.8800e-03 3.2552e-03 3.1659e-03 1.1820e+02 6.0072e-03 2.3974e-03 2.3143e-03 2.5079e-03
1.1756e+02 2.9959e-02 2.7814e-02 2.8494e-02 2.7971e-02 1.1902e+02 2.9648e-03 1.3107e-03 1.0300e-03 1.2506e-03 1.2994e+02 2.1744e-09 8.9079e-281 3.4381e-261 6.2492e-149 1.1731e+02 2.9692e-03 3.8039e-03 3.2387e-03 3.1494e-03 1.1822e+02 5.8006e-03 2.3254e-03 2.2419e-03 2.4411e-03
1.1759e+02 2.8911e-02 2.6492e-02 2.7368e-02 2.6721e-02 1.1905e+02 2.8589e-03 1.2885e-03 1.0259e-03 1.2338e-03 1.2998e+02 3.9849e-09 3.4850e-283 1.6592e-263 1.2296e-150 1.1734e+02 2.9300e-03 3.7309e-03 3.2227e-03 3.1329e-03 1.1824e+02 5.6031e-03 2.2587e-03 2.1748e-03 2.3793e-03
1.1762e+02 2.7885e-02 2.5188e-02 2.6248e-02 2.5483e-02 1.1907e+02 2.7548e-03 1.2704e-03 1.0266e-03 1.2209e-03 1.3003e+02 7.1857e-09 1.3311e-285 7.8178e-266 2.3642e-152 1.1737e+02 2.8908e-03 3.6607e-03 3.2066e-03 3.1161e-03 1.1826e+02 5.4144e-03 2.1968e-03 2.1125e-03 2.3217e-03
1.1765e+02 2.6882e-02 2.3904e-02 2.5137e-02 2.4260e-02 1.1910e+02 2.6528e-03 1.2558e-03 1.0313e-03 1.2114e-03 1.3007e+02 1.2750e-08 4.9636e-288 3.5965e-268 4.4424e-154 1.1740e+02 2.8514e-03 3.5936e-03 3.1901e-03 3.0986e-03 1.1829e+02 5.2340e-03 2.1390e-03 2.0545e-03 2.2677e-03
1.1768e+02 2.5901e-02 2.2643e-02 2.4035e-02 2.3054e-02 1.1912e+02 2.5527e-03 1.2440e-03 1.0392e-03 1.2046e-03 1.3011e+02 2.2259e-08 1.8070e-290 1.6154e-270 8.1573e-156 1.1742e+02 2.8116e-03 3.5293e-03 3.1727e-03 3.0801e-03 1.1831e+02 5.0616e-03 2.0847e-03 2.0003e-03 2.2164e-03
1.1771e+02 2.4943e-02 2.1407e-02 2.2945e-02 2.1868e-02 1.1915e+02 2.4548e-03 1.2343e-03 1.0494e-03 1.1996e-03 1.3015e+02 3.8236e-08 6.4226e-293 7.0840e-273 1.4638e-157 1.1745e+02 2.7711e-03 3.4680e-03 3.1541e-03 3.0604e-03 1.1833e+02 4.8968e-03 2.0334e-03 1.9495e-03 2.1673e-03
1.1774e+02 2.4007e-02 2.0199e-02 2.1869e-02 2.0703e-02 1.1918e+02 2.3591e-03 1.2260e-03 1.0612e-03 1.1958e-03 1.3019e+02 6.4628e-08 2.2286e-295 3.0331e-275 2.5669e-159 1.1748e+02 2.7296e-03 3.4094e-03 3.1340e-03 3.0392e-03 1.1835e+02 4.7393e-03 1.9844e-03 1.9015e-03 2.1197e-03
1.1777e+02 2.3094e-02 1.9021e-02 2.0808e-02 1.9563e-02 1.1920e+02 2.2656e-03 1.2186e-03 1.0737e-03 1.1925e-03 1.3023e+02 1.0748e-07 7.5501e-298 1.2679e-277 4.3988e-161 1.1751e+02 2.6868e-03 3.3534e-03 3.1121e-03 3.0162e-03 1.1838e+02 4.5887e-03 1.9374e-03 1.8560e-03 2.0730e-03
1.1780e+02 2.2204e-02 1.7874e-02 1.9765e-02 1.8449e-02 1.1923e+02 2.1745e-03 1.2112e-03 1.0861e-03 1.1890e-03 1.3027e+02 1.7589e-07 2.4972e-300 5.1750e-280 7.3665e-163 1.1753e+02 2.6426e-03 3.2999e-03 3.0882e-03 2.9913e-03 1.1840e+02 4.4447e-03 1.8918e-03 1.8125e-03 2.0267e-03
1.1782e+02 2.1336e-02 1.6761e-02 1.8740e-02 1.7363e-02 1.1925e+02 2.0857e-03 1.2034e-03 1.0978e-03 1.1846e-03 1.3031e+02 2.8321e-07 8.0634e-303 2.0622e-282 1.2055e-164 1.1756e+02 2.5967e-03 3.2487e-03 3.0620e-03 2.9643e-03 1.1842e+02 4.3070e-03 1.8473e-03 1.7706e-03 1.9803e-03
1.1785e+02 2.0491e-02 1.5684e-02 1.7736e-02 1.6307e-02 1.1928e+02 1.9994e-03 1.1944e-03 1.1079e-03 1.1788e-03 1.3035e+02 4.4869e-07 2.5420e-305 8.0235e-285 1.9280e-166 1.1759e+02 2.5490e-03 3.1996e-03 3.0335e-03 2.9352e-03 1.1844e+02 4.1753e-03 1.8034e-03 1.7300e-03 1.9334e-03
1.1788e+02 1.9667e-02 1.4644e-02 1.6754e-02 1.5283e-02 1.1930e+02 1.9157e-03 1.1838e-03 1.1158e-03 1.1711e-03 1.3039e+02 6.9946e-07 7.8237e-308 3.0479e-287 3.0133e-168 1.1762e+02 2.4993e-03 3.1523e-03 3.0025e-03 2.9039e-03 1.1847e+02 4.0494e-03 1.7600e-03 1.6904e-03 1.8856e-03
1.1791e+02 1.8865e-02 1.3642e-02 1.5796e-02 1.4293e-02 1.1933e+02 1.8344e-03 1.1711e-03 1.1210e-03 1.1609e-03 1.3043e+02 1.0729e-06 2.3509e-310 1.1304e-289 4.6022e-170 1.1765e+02 2.4475e-03 3.1067e-03 2.9689e-03 2.8703e-03 1.1849e+02 3.9290e-03 1.7167e-03 1.6516e-03 1.8366e-03
1.1794e+02 1.8085e-02 1.2679e-02 1.4864e-02 1.3337e-02 1.1935e+02 1.7556e-03 1.1560e-03 1.1230e-03 1.1479e-03 1.3048e+02 1.6193e-06 6.8965e-313 4.0934e-292 6.8689e-172 1.1767e+02 2.3936e-03 3.0626e-03 2.9327e-03 2.8344e-03 1.1851e+02 3.8139e-03 1.6733e-03 1.6132e-03 1.7862e-03
1.1797e+02 1.7326e-02 1.1758e-02 1.3959e-02 1.2418e-02 1.1938e+02 1.6795e-03 1.1381e-03 1.1213e-03 1.1318e-03 1.3052e+02 2.4047e-06 1.9752e-315 1.4472e-294 1.0019e-173 1.1770e+02 2.3375e-03 3.0196e-03 2.8940e-03 2.7962e-03 1.1853e+02 3.7038e-03 1.6297e-03 1.5752e-03 1.7342e-03
1.1800e+02 1.6587e-02 1.0878e-02 1.3083e-02 1.1536e-02 1.1940e+02 1.6058e-03 1.1173e-03 1.1156e-03 1.1124e-03 1.3056e+02 3.5138e-06 5.5230e-318 4.9956e-297 1.4280e-175 1.1773e+02 2.2793e-03 2.9775e-03 2.8528e-03 2.7559e-03 1.1856e+02 3.5986e-03 1.5858e-03 1.5373e-03 1.6806e-03
1.1803e+02 1.5869e-02 1.0039e-02 1.2236e-02 1.0692e-02 1.1943e+02 1.5348e-03 1.0933e-03 1.1058e-03 1.0896e-03 1.3060e+02 5.0520e-06 1.5079e-320 1.6836e-299 1.9891e-177 1.1776e+02 2.2190e-03 2.9362e-03 2.8092e-03 2.7134e-03 1.1858e+02 3.4979e-03 1.5414e-03 1.4996e-03 1.6253e-03
1.1805e+02 1.5172e-02 9.2433e-03 1.1419e-02 9.8863e-03 1.1946e+02 1.4663e-03 1.0661e-03 1.0917e-03 1.0633e-03 1.3064e+02 7.1470e-06 3.4585e-323 5.5401e-302 2.7076e-179 1.1778e+02 2.1566e-03 2.8954e-03 2.7632e-03 2.6689e-03 1.1860e+02 3.4016e-03 1.4966e-03 1.4618e-03 1.5684e-03
1.1808e+02 1.4494e-02 8.4894e-03 1.0635e-02 9.1199e-03 1.1948e+02 1.4003e-03 1.0358e-03 1.0732e-03 1.0337e-03 1.3068e+02 9.9487e-06 0.0000e+00 1.7799e-304 3.6017e-181 1.1781e+02 2.0924e-03 2.8550e-03 2.7150e-03 2.6224e-03 1.1862e+02 3.3095e-03 1.4513e-03 1.4240e-03 1.5098e-03
1.1811e+02 1.3835e-02 7.7776e-03 9.8827e-03 8.3928e-03 1.1951e+02 1.3369e-03 1.0025e-03 1.0505e-03 1.0009e-03 1.3072e+02 1.3627e-05 0.0000e+00 5.5829e-307 4.6820e-183 1.1784e+02 2.0265e-03 2.8147e-03 2.6647e-03 2.5742e-03 1.1865e+02 3.2213e-03 1.4055e-03 1.3861e-03 1.4498e-03
1.1814e+02 1.3197e-02 7.1076e-03 9.1634e-03 7.7050e-03 1.1953e+02 1.2760e-03 9.6638e-04 1.0237e-03 9.6507e-04 1.3076e+02 1.8365e-05 0.0000e+00 1.7098e-309 5.9477e-185 1.1787e+02 1.9591e-03 2.7744e-03 2.6126e-03 2.5242e-03 1.1867e+02 3.1369e-03 1.3593e-03 1.3483e-03 1.3886e-03
1.1817e+02 1.2577e-02 6.4788e-03 8.4774e-03 7.0561e-03 1.1956e+02 1.2176e-03 9.2768e-04 9.9308e-04 9.2649e-04 1.3080e+02 2.4354e-05 0.0000e+00 5.1124e-312 7.3837e-187 1.1789e+02 1.8904e-03 2.7340e-03 2.5587e-03 2.4727e-03 1.1869e+02 3.0559e-03 1.3126e-03 1.3103e-03 1.3262e-03
1.1820e+02 1.1976e-02 5.8904e-03 7.8250e-03 6.4459e-03 1.1958e+02 1.1618e-03 8.8671e-04 9.5885e-04 8.8552e-04 1.3084e+02 3.1779e-05 0.0000e+00 1.4925e-314 8.9577e-189 1.1792e+02 1.8207e-03 2.6934e-03 2.5033e-03 2.4199e-03 1.1871e+02 2.9783e-03 1.2656e-03 1.2725e-03 1.2631e-03
1.1823e+02 1.1393e-02 5.3415e-03 7.2062e-03 5.8737e-03 1.1961e+02 1.1085e-03 8.4381e-04 9.2142e-04 8.4253e-04 1.3088e+02 4.0803e-05 0.0000e+00 4.2542e-317 1.0620e-190 1.1795e+02 1.7502e-03 2.6526e-03 2.4466e-03 2.3658e-03 1.1874e+02 2.9037e-03 1.2184e-03 1.2346e-03 1.1994e-03
1.1826e+02 1.0829e-02 4.8310e-03 6.6209e-03 5.3387e-03 1.1963e+02 1.0577e-03 7.9938e-04 8.8121e-04 7.9792e-04 1.3093e+02 5.1552e-05 0.0000e+00 1.1839e-319 1.2304e-192 1.1798e+02 1.6792e-03 2.6115e-03 2.3888e-03 2.3106e-03 1.1876e+02 2.8319e-03 1.1709e-03 1.1970e-03 1.1354e-03
1.1828e+02 1.0283e-02 4.3577e-03 6.0689e-03 4.8401e-03 1.1966e+02 1.0094e-03 7.5382e-04 8.3865e-04 7.5214e-04 1.3097e+02 6.4091e-05 0.0000e+00 3.2114e-322 1.3930e-194 1.1801e+02 1.6081e-03 2.5700e-03 2.3300e-03 2.2546e-03 1.1878e+02 2.7628e-03 1.1233e-03 1.1594e-03 1.0714e-03
1.1831e+02 9.7551e-03 3.9202e-03 5.5496e-03 4.3767e-03 1.1969e+02 9.6365e-04 7.0754e-04 7.9424e-04 7.0560e-04 1.3101e+02 7.8409e-05 0.0000e+00 0.0000e+00 1.5413e-196 1.1803e+02 1.5370e-03 2.5283e-03 2.2704e-03 2.1978e-03 1.1880e+02 2.6961e-03 1.0756e-03 1.1222e-03 1.0078e-03
1.1834e+02 9.2450e-03 3.5171e-03 5.0626e-03 3.9474e-03 1.1971e+02 9.2039e-04 6.6097e-04 7.4846e-04 6.5876e-04 1.3105e+02 9.4398e-05 0.0000e+00 0.0000e+00 1.6665e-198 1.1806e+02 1.4664e-03 2.4864e-03 2.2103e-03 2.1405e-03 1.1883e+02 2.6315e-03 1.0280e-03 1.0851e-03 9.4474e-04
1.1837e+02 8.7526e-03 3.1469e-03 4.6072e-03 3.5509e-03 1.1974e+02 8.7961e-04 6.1452e-04 7.0180e-04 6.1204e-04 1.3109e+02 1.1184e-04 0.0000e+00 0.0000e+00 1.7608e-200 1.1809e+02 1.3964e-03 2.4442e-03 2.1499e-03 2.0827e-03 1.1885e+02 2.5691e-03 9.8055e-04 1.0484e-03 8.8264e-04
1.1840e+02 8.2777e-03 2.8079e-03 4.1824e-03 3.1858e-03 1.1976e+02 8.4132e-04 5.6857e-04 6.5474e-04 5.6585e-04 1.3113e+02 1.3042e-04 0.0000e+00 0.0000e+00 1.8182e-202 1.1812e+02 1.3274e-03 2.4020e-03 2.0893e-03 2.0248e-03 1.1887e+02 2.5084e-03 9.3332e-04 1.0120e-03 8.2175e-04
1.1843e+02 7.8203e-03 2.4985e-03 3.7875e-03 2.8506e-03 1.1979e+02 8.0549e-04 5.2349e-04 6.0776e-04 5.2055e-04 1.3117e+02 1.4968e-04 0.0000e+00 0.0000e+00 1.8346e-204 1.1814e+02 1.2598e-03 2.3597e-03 2.0287e-03 1.9667e-03 1.1889e+02 2.4494e-03 8.8641e-04 9.7600e-04 7.6234e-04
1.1846e+02 7.3801e-03 2.2170e-03 3.4213e-03 2.5439e-03 1.1981e+02 7.7210e-04 4.7962e-04 5.6129e-04 4.7650e-04 1.3121e+02 1.6911e-04 0.0000e+00 0.0000e+00 1.8091e-206 1.1817e+02 1.1936e-03 2.3176e-03 1.9683e-03 1.9088e-03 1.1892e+02 2.3918e-03 8.3993e-04 9.4031e-04 7.0466e-04
1.1849e+02 6.9571e-03 1.9616e-03 3.0828e-03 2.2640e-03 1.1984e+02 7.4109e-04 4.3725e-04 5.1573e-04 4.3398e-04 1.3125e+02 1.8810e-04 0.0000e+00 0.0000e+00 1.7433e-208 1.1820e+02 1.1292e-03 2.2756e-03 1.9083e-03 1.8511e-03 1.1894e+02 2.3355e-03 7.9398e-04 9.0497e-04 6.4894e-04
1.1851e+02 6.5511e-03 1.7308e-03 2.7707e-03 2.0095e-03 1.1986e+02 7.1241e-04 3.9664e-04 4.7144e-04 3.9327e-04 1.3129e+02 2.0603e-04 0.0000e+00 0.0000e+00 1.6417e-210 1.1823e+02 1.0668e-03 2.2339e-03 1.8487e-03 1.7937e-03 1.1896e+02 2.2805e-03 7.4867e-04 8.6998e-04 5.9538e-04
1.1854e+02 6.1618e-03 1.5228e-03 2.4839e-03 1.7787e-03 1.1989e+02 6.8601e-04 3.5801e-04 4.2875e-04 3.5458e-04 1.3133e+02 2.2229e-04 0.0000e+00 0.0000e+00 1.5108e-212 1.1826e+02 1.0066e-03 2.1927e-03 1.7899e-03 1.7370e-03 1.1898e+02 2.2264e-03 7.0408e-04 8.3531e-04 5.4415e-04
1.1857e+02 5.7892e-03 1.3360e-03 2.2211e-03 1.5701e-03 1.1991e+02 6.6180e-04 3.2151e-04 3.8791e-04 3.1807e-04 1.3138e+02 2.3633e-04 0.0000e+00 0.0000e+00 1.3587e-214 1.1828e+02 9.4880e-04 2.1520e-03 1.7318e-03 1.6809e-03 1.1901e+02 2.1733e-03 6.6035e-04 8.0096e-04 4.9540e-04
1.1860e+02 5.4331e-03 1.1687e-03 1.9810e-03 1.3822e-03 1.1994e+02 6.3968e-04 2.8727e-04 3.4914e-04 2.8386e-04 1.3142e+02 2.4771e-04 0.0000e+00 0.0000e+00 1.1941e-216 1.1831e+02 8.9346e-04 2.1118e-03 1.6747e-03 1.6256e-03 1.1903e+02 2.1209e-03 6.1757e-04 7.6691e-04 4.4924e-04
1.1863e+02 5.0931e-03 1.0194e-03 1.7622e-03 1.2133e-03 1.1997e+02 6.1954e-04 2.5538e-04 3.1263e-04 2.5203e-04 1.3146e+02 2.5614e-04 0.0000e+00 0.0000e+00 1.0256e-218 1.1834e+02 8.4073e-04 2.0724e-03 1.6187e-03 1.5712e-03 1.1905e+02 2.0692e-03 5.7584e-04 7.3315e-04 4.0575e-04
1.1866e+02 4.7692e-03 8.8658e-04 1.5635e-03 1.0622e-03 1.1999e+02 6.0125e-04 2.2587e-04 2.7847e-04 2.2262e-04 1.3150e+02 2.6152e-04 0.0000e+00 0.0000e+00 8.6075e-221 1.1837e+02 7.9069e-04 2.0338e-03 1.5639e-03 1.5180e-03 1.1907e+02 2.0181e-03 5.3529e-04 6.9967e-04 3.6499e-04
1.1869e+02 4.4609e-03 7.6883e-04 1.3836e-03 9.2724e-04 1.2002e+02 5.8468e-04 1.9875e-04 2.4676e-04 1.9563e-04 1.3154e+02 2.6396e-04 0.0000e+00 0.0000e+00 7.0597e-223 1.1839e+02 7.4340e-04 1.9959e-03 1.5103e-03 1.4659e-03 1.1910e+02 1.9675e-03 4.9600e-04 6.6647e-04 3.2698e-04
1.1872e+02 4.1680e-03 6.6476e-04 1.2211e-03 8.0718e-04 1.2004e+02 5.6968e-04 1.7400e-04 2.1752e-04 1.7103e-04 1.3158e+02 2.6374e-04 0.0000e+00 0.0000e+00 5.6585e-225 1.1842e+02 6.9888e-04 1.9589e-03 1.4582e-03 1.4151e-03 1.1912e+02 1.9173e-03 4.5807e-04 6.3357e-04 2.9170e-04
1.1875e+02 3.8902e-03 5.7308e-04 1.0749e-03 7.0069e-04 1.2007e+02 5.5608e-04 1.5154e-04 1.9074e-04 1.4874e-04 1.3162e+02 2.6134e-04 0.0000e+00 0.0000e+00 4.4322e-227 1.1845e+02 6.5712e-04 1.9228e-03 1.4075e-03 1.3656e-03 1.1914e+02 1.8675e-03 4.2160e-04 6.0098e-04 2.5914e-04
1.1877e+02 3.6270e-03 4.9258e-04 9.4364e-04 6.0652e-04 1.2009e+02 5.4370e-04 1.3131e-04 1.6638e-04 1.2869e-04 1.3166e+02 2.5738e-04 0.0000e+00 0.0000e+00 3.3926e-229 1.1848e+02 6.1809e-04 1.8875e-03 1.3583e-03 1.3177e-03 1.1916e+02 1.8179e-03 3.8667e-04 5.6874e-04 2.2923e-04
1.1880e+02 3.3783e-03 4.2214e-04 8.2620e-04 5.2352e-04 1.2012e+02 5.3238e-04 1.1318e-04 1.4437e-04 1.1076e-04 1.3170e+02 2.5257e-04 0.0000e+00 0.0000e+00 2.5377e-231 1.1850e+02 5.8173e-04 1.8531e-03 1.3107e-03 1.2712e-03 1.1919e+02 1.7685e-03 3.5334e-04 5.3688e-04 2.0191e-04
1.1883e+02 3.1434e-03 3.6068e-04 7.2142e-04 4.5059e-04 1.2014e+02 5.2193e-04 9.7060e-05 1.2461e-04 9.4835e-05 1.3174e+02 2.4762e-04 0.0000e+00 0.0000e+00 1.8550e-233 1.1853e+02 5.4797e-04 1.8195e-03 1.2648e-03 1.2264e-03 1.1921e+02 1.7192e-03 3.2169e-04 5.0547e-04 1.7706e-04
1.1886e+02 2.9221e-03 3.0726e-04 6.2823e-04 3.8672e-04 1.2017e+02 5.1217e-04 8.2801e-05 1.0699e-04 8.0775e-05 1.3178e+02 2.4323e-04 0.0000e+00 0.0000e+00 1.3251e-235 1.1856e+02 5.1670e-04 1.7867e-03 1.2206e-03 1.1832e-03 1.1923e+02 1.6700e-03 2.9175e-04 4.7455e-04 1.5460e-04
1.1889e+02 2.7138e-03 2.6096e-04 5.4559e-04 3.3094e-04 1.2019e+02 5.0293e-04 7.0271e-05 9.1378e-05 6.8439e-05 1.3183e+02 2.3997e-04 0.0000e+00 0.0000e+00 9.2507e-238 1.1859e+02 4.8781e-04 1.7547e-03 1.1781e-03 1.1417e-03 1.1925e+02 1.6208e-03 2.6356e-04 4.4420e-04 1.3438e-04
1.1892e+02 2.5181e-03 2.2097e-04 4.7253e-04 2.8240e-04 1.2022e+02 4.9402e-04 5.9328e-05 7.7632e-05 5.7684e-05 1.3187e+02 2.3826e-04 0.0000e+00 0.0000e+00 6.3108e-240 1.1862e+02 4.6115e-04 1.7233e-03 1.1373e-03 1.1018e-03 1.1928e+02 1.5716e-03 2.3714e-04 4.1451e-04 1.1629e-04
1.1895e+02 2.3344e-03 1.8654e-04 4.0814e-04 2.4028e-04 1.2025e+02 4.8528e-04 4.9828e-05 6.5605e-05 4.8364e-05 1.3191e+02 2.3832e-04 0.0000e+00 0.0000e+00 4.2072e-242 1.1864e+02 4.3658e-04 1.6924e-03 1.0983e-03 1.0637e-03 1.1930e+02 1.5223e-03 2.1250e-04 3.8554e-04 1.0018e-04
1.1898e+02 2.1624e-03 1.5700e-04 3.5154e-04 2.0386e-04 1.2027e+02 4.7656e-04 4.1631e-05 5.5148e-05 4.0338e-05 1.3195e+02 2.4013e-04 0.0000e+00 0.0000e+00 2.7410e-244 1.1867e+02 4.1395e-04 1.6621e-03 1.0610e-03 1.0274e-03 1.1932e+02 1.4730e-03 1.8963e-04 3.5738e-04 8.5906e-05
1.1900e+02 2.0015e-03 1.3173e-04 3.0197e-04 1.7245e-04 1.2030e+02 4.6771e-04 3.4601e-05 4.6112e-05 3.3466e-05 1.3199e+02 2.4347e-04 0.0000e+00 0.0000e+00 1.7451e-246 1.1870e+02 3.9310e-04 1.6321e-03 1.0254e-03 9.9266e-04 1.1934e+02 1.4236e-03 1.6850e-04 3.3011e-04 7.3330e-05
1.1903e+02 1.8511e-03 1.1020e-04 2.5866e-04 1.4546e-04 1.2032e+02 4.5862e-04 2.8608e-05 3.8352e-05 2.7619e-05 1.3203e+02 2.4791e-04 0.0000e+00 0.0000e+00 1.0857e-248 1.1873e+02 3.7385e-04 1.6025e-03 9.9156e-04 9.5965e-04 1.1937e+02 1.3740e-03 1.4908e-04 3.0382e-04 6.2307e-05
1.1906e+02 1.7108e-03 9.1900e-05 2.2095e-04 1.2233e-04 1.2035e+02 4.4916e-04 2.3529e-05 3.1729e-05 2.2674e-05 1.3207e+02 2.5287e-04 0.0000e+00 0.0000e+00 6.6013e-251 1.1875e+02 3.5604e-04 1.5730e-03 9.5936e-04 9.2829e-04 1.1939e+02 1.3244e-03 1.3133e-04 2.7857e-04 5.2695e-05
1.1909e+02 1.5801e-03 7.6406e-05 1.8821e-04 1.0259e-04 1.2037e+02 4.3925e-04 1.9251e-05 2.6110e-05 1.8516e-05 1.3211e+02 2.5765e-04 0.0000e+00 0.0000e+00 3.9223e-253 1.1878e+02 3.3951e-04 1.5438e-03 9.2879e-04 8.9852e-04 1.1941e+02 1.2746e-03 1.1518e-04 2.5444e-04 4.4357e-05
1.1912e+02 1.4584e-03 6.3330e-05 1.5987e-04 8.5775e-05 1.2040e+02 4.2882e-04 1.5668e-05 2.1372e-05 1.5040e-05 1.3215e+02 2.6153e-04 0.0000e+00 0.0000e+00 2.2774e-255 1.1881e+02 3.2410e-04 1.5145e-03 8.9983e-04 8.7032e-04 1.1943e+02 1.2248e-03 1.0056e-04 2.3148e-04 3.7163e-05
1.1915e+02 1.3452e-03 5.2329e-05 1.3542e-04 7.1509e-05 1.2042e+02 4.1782e-04 1.2685e-05 1.7400e-05 1.2153e-05 1.3219e+02 2.6382e-04 0.0000e+00 0.0000e+00 1.2923e-257 1.1884e+02 3.0966e-04 1.4852e-03 8.7242e-04 8.4361e-04 1.1946e+02 1.1749e-03 8.7398e-05 2.0974e-04 3.0988e-05
1.1918e+02 1.2400e-03 4.3106e-05 1.1439e-04 5.9440e-05 1.2045e+02 4.0621e-04 1.0216e-05 1.4091e-05 9.7676e-06 1.3223e+02 2.6389e-04 0.0000e+00 0.0000e+00 7.1657e-260 1.1887e+02 2.9604e-04 1.4559e-03 8.4652e-04 8.1834e-04 1.1948e+02 1.1250e-03 7.5611e-05 1.8925e-04 2.5716e-05
1.1921e+02 1.1424e-03 3.5399e-05 9.6345e-05 4.9263e-05 1.2048e+02 3.9398e-04 8.1844e-06 1.1351e-05 7.8091e-06 1.3228e+02 2.6129e-04 0.0000e+00 0.0000e+00 3.8830e-262 1.1889e+02 2.8312e-04 1.4264e-03 8.2208e-04 7.9446e-04 1.1950e+02 1.0752e-03 6.5112e-05 1.7005e-04 2.1239e-05


==> figures/u_ba_vs_mc_scatter_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_cond_testing_RF1_1x_ds.txt <==
124_ba_d1 124_ba_d2 124_ba 124_mc 321_ba_d1 321_ba_d2 321_ba 321_mc 423_ba_d1 423_ba_d2 423_ba 423_mc 555_ba_d1 555_ba_d2 555_ba 555_mc 942_ba_d1 942_ba_d2 942_ba 942_mc
1.1411e+02 0.0000e+00 1.1411e+02 1.1436e+02 1.1514e+02 0.0000e+00 1.1514e+02 1.1543e+02 1.2029e+02 0.0000e+00 1.2029e+02 1.1995e+02 1.1242e+02 0.0000e+00 1.1242e+02 1.1324e+02 1.1551e+02 0.0000e+00 1.1551e+02 1.1576e+02
1.1367e+02 8.8088e-02 1.1376e+02 1.1380e+02 1.1531e+02 -1.4825e-02 1.1529e+02 1.1549e+02 1.2180e+02 8.8823e-02 1.2189e+02 1.2172e+02 1.1371e+02 -1.0616e-01 1.1361e+02 1.1328e+02 1.1647e+02 -5.0789e-02 1.1642e+02 1.1619e+02
1.1275e+02 -3.6488e-02 1.1271e+02 1.1184e+02 1.1399e+02 -3.5845e-02 1.1395e+02 1.1391e+02 1.1988e+02 6.0017e-02 1.1994e+02 1.2007e+02 1.0933e+02 -9.5530e-02 1.0924e+02 1.0936e+02 1.1520e+02 -1.0665e-01 1.1509e+02 1.1463e+02
1.1385e+02 2.6871e-01 1.1412e+02 1.1325e+02 1.1636e+02 -3.3354e-02 1.1633e+02 1.1596e+02 1.2028e+02 2.5128e-01 1.2053e+02 1.2029e+02 1.1241e+02 -1.5115e-01 1.1226e+02 1.1215e+02 1.1685e+02 -1.5734e-01 1.1669e+02 1.1674e+02
1.1180e+02 -1.5114e-01 1.1165e+02 1.1193e+02 1.1531e+02 -3.6924e-02 1.1528e+02 1.1536e+02 1.2068e+02 2.1746e-03 1.2068e+02 1.2038e+02 1.1128e+02 -5.1928e-02 1.1123e+02 1.1117e+02 1.1608e+02 -1.6211e-01 1.1592e+02 1.1619e+02
1.1084e+02 1.8770e-01 1.1103e+02 1.1072e+02 1.1468e+02 -2.2021e-02 1.1466e+02 1.1508e+02 1.2115e+02 6.4108e-02 1.2122e+02 1.2154e+02 1.1025e+02 -1.0589e-01 1.1014e+02 1.1033e+02 1.1526e+02 -1.3254e-02 1.1524e+02 1.1572e+02
1.1199e+02 -5.5427e-02 1.1194e+02 1.1200e+02 1.1701e+02 -3.4165e-02 1.1698e+02 1.1707e+02 1.2206e+02 -4.6328e-02 1.2202e+02 1.2131e+02 1.1422e+02 -1.0855e-01 1.1411e+02 1.1373e+02 1.1668e+02 -1.0502e-01 1.1658e+02 1.1692e+02
1.1357e+02 1.6265e-01 1.1374e+02 1.1413e+02 1.1546e+02 -2.6755e-02 1.1544e+02 1.1540e+02 1.2097e+02 3.6909e-01 1.2134e+02 1.2140e+02 1.1228e+02 -1.7455e-01 1.1211e+02 1.1222e+02 1.1556e+02 -6.3120e-02 1.1550e+02 1.1581e+02
1.1602e+02 1.6953e-01 1.1618e+02 1.1498e+02 1.1638e+02 -2.8598e-02 1.1635e+02 1.1581e+02 1.2107e+02 -5.1811e-02 1.2102e+02 1.2066e+02 1.1211e+02 -1.5081e-01 1.1195e+02 1.1126e+02 1.1685e+02 -8.8313e-02 1.1676e+02 1.1650e+02
1.1399e+02 2.6700e-01 1.1425e+02 1.1355e+02 1.1570e+02 -1.1515e-02 1.1569e+02 1.1477e+02 1.2380e+02 9.2658e-02 1.2389e+02 1.2299e+02 1.1082e+02 -1.3733e-01 1.1069e+02 1.1009e+02 1.1606e+02 -5.7881e-02 1.1600e+02 1.1543e+02
1.1450e+02 1.0994e-01 1.1461e+02 1.1429e+02 1.1629e+02 -2.6358e-02 1.1626e+02 1.1605e+02 1.2161e+02 7.4648e-02 1.2169e+02 1.2219e+02 1.0982e+02 -1.5011e-01 1.0967e+02 1.0865e+02 1.1634e+02 -1.6146e-02 1.1632e+02 1.1629e+02
1.1561e+02 2.6694e-01 1.1587e+02 1.1552e+02 1.1641e+02 -1.6383e-02 1.1639e+02 1.1613e+02 1.2021e+02 3.0117e-01 1.2052e+02 1.2020e+02 1.1469e+02 -9.8994e-02 1.1459e+02 1.1498e+02 1.1661e+02 7.2445e-03 1.1661e+02 1.1650e+02
1.1562e+02 -1.9804e-02 1.1560e+02 1.1576e+02 1.1637e+02 -1.7897e-02 1.1635e+02 1.1681e+02 1.2050e+02 -4.0938e-02 1.2046e+02 1.2051e+02 1.1268e+02 -1.2653e-01 1.1255e+02 1.1152e+02 1.1644e+02 -7.9208e-02 1.1636e+02 1.1627e+02
1.1447e+02 3.9768e-01 1.1486e+02 1.1490e+02 1.1513e+02 -1.3137e-02 1.1511e+02 1.1549e+02 1.2014e+02 3.9980e-01 1.2054e+02 1.2032e+02 1.1294e+02 -1.9775e-01 1.1274e+02 1.1342e+02 1.1614e+02 -6.5171e-02 1.1608e+02 1.1618e+02
1.1127e+02 2.5117e-01 1.1152e+02 1.1031e+02 1.1454e+02 -4.0623e-02 1.1450e+02 1.1380e+02 1.2113e+02 1.1594e-01 1.2124e+02 1.2107e+02 1.1098e+02 -1.8967e-01 1.1079e+02 1.1030e+02 1.1643e+02 -7.4097e-02 1.1635e+02 1.1645e+02
1.1243e+02 2.3729e-01 1.1266e+02 1.1214e+02 1.1594e+02 -3.2248e-02 1.1590e+02 1.1550e+02 1.2096e+02 1.3939e-01 1.2110e+02 1.2095e+02 1.1292e+02 -1.6671e-01 1.1275e+02 1.1190e+02 1.1644e+02 -1.1641e-01 1.1632e+02 1.1598e+02
1.1519e+02 2.4688e-01 1.1544e+02 1.1531e+02 1.1689e+02 -3.9102e-02 1.1686e+02 1.1696e+02 1.2113e+02 1.3106e-01 1.2126e+02 1.2140e+02 1.1310e+02 -1.6759e-01 1.1293e+02 1.1314e+02 1.1717e+02 -4.9021e-02 1.1712e+02 1.1710e+02
1.1230e+02 -1.7258e-01 1.1213e+02 1.1052e+02 1.1574e+02 -1.7115e-02 1.1572e+02 1.1601e+02 1.2050e+02 -1.7336e-02 1.2048e+02 1.2067e+02 1.1393e+02 -9.3675e-02 1.1384e+02 1.1341e+02 1.1653e+02 -8.6930e-04 1.1653e+02 1.1670e+02
1.0946e+02 9.0079e-03 1.0947e+02 1.0960e+02 1.1517e+02 -1.2816e-02 1.1516e+02 1.1463e+02 1.2089e+02 -7.8233e-02 1.2082e+02 1.2059e+02 1.1043e+02 -2.8627e-02 1.1040e+02 1.0996e+02 1.1590e+02 -2.4454e-03 1.1590e+02 1.1565e+02
1.1416e+02 4.0092e-01 1.1456e+02 1.1409e+02 1.1522e+02 -7.9091e-03 1.1521e+02 1.1522e+02 1.2046e+02 1.2047e-02 1.2047e+02 1.2017e+02 1.1148e+02 -6.4900e-02 1.1141e+02 1.1213e+02 1.1594e+02 -2.2865e-02 1.1592e+02 1.1585e+02
1.1187e+02 1.8220e-01 1.1206e+02 1.1250e+02 1.1430e+02 -1.0887e-02 1.1429e+02 1.1443e+02 1.2032e+02 2.8553e-02 1.2035e+02 1.2026e+02 1.1057e+02 -2.8609e-02 1.1054e+02 1.1027e+02 1.1567e+02 -4.5954e-02 1.1562e+02 1.1565e+02
1.1256e+02 7.6191e-02 1.1264e+02 1.1270e+02 1.1539e+02 -1.9154e-02 1.1537e+02 1.1559e+02 1.2151e+02 2.0936e-02 1.2153e+02 1.2118e+02 1.1174e+02 -7.1644e-02 1.1167e+02 1.1167e+02 1.1616e+02 -5.6690e-02 1.1610e+02 1.1595e+02
1.1203e+02 -1.0494e-01 1.1192e+02 1.1149e+02 1.1599e+02 -3.6050e-02 1.1595e+02 1.1673e+02 1.2041e+02 -4.6517e-02 1.2037e+02 1.2051e+02 1.1052e+02 -1.5884e-01 1.1036e+02 1.1044e+02 1.1636e+02 -1.0844e-01 1.1625e+02 1.1671e+02
1.0884e+02 5.3208e-02 1.0890e+02 1.0949e+02 1.1459e+02 -3.5564e-02 1.1455e+02 1.1474e+02 1.2231e+02 8.1232e-02 1.2239e+02 1.2225e+02 1.0917e+02 -1.1463e-02 1.0916e+02 1.0938e+02 1.1521e+02 -1.6781e-01 1.1504e+02 1.1505e+02
1.0719e+02 3.2885e-01 1.0752e+02 1.0780e+02 1.1560e+02 -2.2441e-02 1.1558e+02 1.1436e+02 1.2043e+02 2.8041e-02 1.2046e+02 1.1990e+02 1.1256e+02 -2.0748e-01 1.1235e+02 1.1057e+02 1.1612e+02 -1.0755e-01 1.1601e+02 1.1585e+02
1.1585e+02 2.7047e-01 1.1612e+02 1.1536e+02 1.1538e+02 -1.3848e-02 1.1537e+02 1.1528e+02 1.2156e+02 -1.9042e-01 1.2137e+02 1.2180e+02 1.1192e+02 -6.1081e-02 1.1186e+02 1.1181e+02 1.1614e+02 -1.1668e-01 1.1603e+02 1.1600e+02
1.1021e+02 1.2059e-01 1.1033e+02 1.1046e+02 1.1570e+02 -1.7668e-02 1.1569e+02 1.1547e+02 1.2089e+02 5.6173e-02 1.2095e+02 1.2072e+02 1.1026e+02 -8.9708e-02 1.1017e+02 1.0896e+02 1.1607e+02 -1.1255e-01 1.1596e+02 1.1597e+02
1.1173e+02 -9.5246e-02 1.1164e+02 1.1180e+02 1.1577e+02 -2.5596e-02 1.1574e+02 1.1559e+02 1.1982e+02 8.3113e-02 1.1990e+02 1.1998e+02 1.1275e+02 -9.8686e-02 1.1265e+02 1.1207e+02 1.1623e+02 -1.0029e-01 1.1613e+02 1.1613e+02
1.1589e+02 -2.2097e-01 1.1567e+02 1.1552e+02 1.1527e+02 -1.2005e-02 1.1525e+02 1.1512e+02 1.2015e+02 3.0251e-02 1.2018e+02 1.2020e+02 1.1578e+02 -6.3157e-02 1.1572e+02 1.1476e+02 1.1634e+02 -7.1347e-02 1.1627e+02 1.1628e+02
1.0825e+02 3.0280e-01 1.0856e+02 1.0796e+02 1.1360e+02 -1.7419e-02 1.1358e+02 1.1295e+02 1.2069e+02 2.0921e-01 1.2090e+02 1.2089e+02 1.1067e+02 -4.0057e-02 1.1063e+02 1.0971e+02 1.1423e+02 -1.3136e-01 1.1410e+02 1.1351e+02
1.1497e+02 3.4641e-01 1.1531e+02 1.1574e+02 1.1598e+02 -2.4427e-02 1.1595e+02 1.1640e+02 1.2067e+02 7.5097e-02 1.2074e+02 1.2068e+02 1.1503e+02 -5.3318e-02 1.1498e+02 1.1541e+02 1.1677e+02 -8.3564e-02 1.1669e+02 1.1675e+02
1.1397e+02 1.2872e-01 1.1410e+02 1.1383e+02 1.1499e+02 -2.5604e-02 1.1496e+02 1.1516e+02 1.2296e+02 -3.7424e-02 1.2292e+02 1.2222e+02 1.1505e+02 -6.0192e-02 1.1499e+02 1.1345e+02 1.1594e+02 -6.9894e-02 1.1587e+02 1.1592e+02
1.1313e+02 5.4753e-01 1.1368e+02 1.1339e+02 1.1569e+02 -2.0747e-02 1.1567e+02 1.1590e+02 1.2071e+02 1.4175e-01 1.2085e+02 1.2095e+02 1.1009e+02 -1.6140e-01 1.0993e+02 1.0937e+02 1.1632e+02 -1.4141e-01 1.1618e+02 1.1624e+02
1.1112e+02 2.0264e-01 1.1133e+02 1.1248e+02 1.1354e+02 -1.3280e-02 1.1353e+02 1.1277e+02 1.2087e+02 3.3014e-01 1.2120e+02 1.2079e+02 1.0918e+02 -1.7506e-01 1.0900e+02 1.0877e+02 1.1481e+02 -6.5472e-02 1.1474e+02 1.1394e+02
1.0993e+02 2.6486e-01 1.1020e+02 1.0915e+02 1.1535e+02 -9.3686e-03 1.1534e+02 1.1537e+02 1.2066e+02 1.4309e-01 1.2080e+02 1.2076e+02 1.1160e+02 -8.7643e-02 1.1151e+02 1.1181e+02 1.1605e+02 -5.7636e-02 1.1599e+02 1.1604e+02
1.1397e+02 2.8369e-01 1.1425e+02 1.1429e+02 1.1432e+02 -1.2500e-02 1.1430e+02 1.1546e+02 1.2244e+02 1.6482e-01 1.2261e+02 1.2320e+02 1.1353e+02 -1.2464e-01 1.1341e+02 1.1415e+02 1.1579e+02 -3.6498e-02 1.1575e+02 1.1627e+02
1.1676e+02 5.1492e-02 1.1681e+02 1.1640e+02 1.1560e+02 -1.8893e-02 1.1558e+02 1.1590e+02 1.2017e+02 1.2814e-01 1.2030e+02 1.2016e+02 1.0983e+02 -3.6389e-02 1.0980e+02 1.0900e+02 1.1643e+02 -9.2912e-02 1.1634e+02 1.1656e+02
1.1457e+02 4.7773e-02 1.1462e+02 1.1606e+02 1.1662e+02 -3.1243e-02 1.1658e+02 1.1711e+02 1.2267e+02 -5.1297e-02 1.2262e+02 1.2223e+02 1.1499e+02 -2.5231e-02 1.1497e+02 1.1573e+02 1.1705e+02 -9.2705e-02 1.1695e+02 1.1726e+02
1.1324e+02 1.4279e-01 1.1338e+02 1.1456e+02 1.1521e+02 -3.8119e-02 1.1517e+02 1.1611e+02 1.2080e+02 1.8300e-01 1.2098e+02 1.2129e+02 1.1385e+02 -1.5205e-01 1.1369e+02 1.1448e+02 1.1573e+02 -4.4962e-02 1.1569e+02 1.1622e+02
1.1421e+02 2.1074e-01 1.1442e+02 1.1522e+02 1.1521e+02 -2.4417e-02 1.1519e+02 1.1573e+02 1.2136e+02 1.2559e-01 1.2149e+02 1.2145e+02 1.1392e+02 -9.5152e-02 1.1383e+02 1.1437e+02 1.1609e+02 -7.9950e-02 1.1601e+02 1.1637e+02
1.1040e+02 1.7689e-01 1.1057e+02 1.0998e+02 1.1606e+02 -1.9498e-02 1.1604e+02 1.1609e+02 1.2114e+02 2.7871e-02 1.2116e+02 1.2116e+02 1.0950e+02 -1.2456e-01 1.0938e+02 1.0876e+02 1.1687e+02 -5.6498e-02 1.1681e+02 1.1656e+02
1.1642e+02 1.8305e-02 1.1644e+02 1.1686e+02 1.1638e+02 -2.7280e-02 1.1635e+02 1.1642e+02 1.2085e+02 -1.1221e-03 1.2085e+02 1.2075e+02 1.1396e+02 -8.9376e-02 1.1387e+02 1.1400e+02 1.1664e+02 -4.5788e-02 1.1659e+02 1.1640e+02
1.1041e+02 2.6252e-01 1.1067e+02 1.1128e+02 1.1401e+02 -2.6324e-02 1.1398e+02 1.1478e+02 1.2080e+02 5.9492e-02 1.2086e+02 1.2082e+02 1.0778e+02 -8.0907e-02 1.0770e+02 1.0827e+02 1.1505e+02 -7.7698e-02 1.1497e+02 1.1535e+02
1.0921e+02 1.4118e-01 1.0935e+02 1.1119e+02 1.1509e+02 -1.3623e-02 1.1508e+02 1.1522e+02 1.2023e+02 1.1685e-01 1.2035e+02 1.2067e+02 1.0935e+02 -1.8504e-01 1.0916e+02 1.0942e+02 1.1600e+02 -5.2487e-02 1.1594e+02 1.1586e+02
1.1231e+02 2.8105e-01 1.1259e+02 1.1289e+02 1.1446e+02 -1.2165e-02 1.1445e+02 1.1441e+02 1.2220e+02 -6.8717e-02 1.2213e+02 1.2177e+02 1.1098e+02 -1.1215e-01 1.1087e+02 1.1117e+02 1.1567e+02 -7.1999e-02 1.1560e+02 1.1559e+02
1.1162e+02 2.0449e-01 1.1183e+02 1.1166e+02 1.1347e+02 -3.3629e-02 1.1344e+02 1.1395e+02 1.2055e+02 1.1007e-01 1.2066e+02 1.2087e+02 1.1204e+02 -2.0885e-01 1.1183e+02 1.1174e+02 1.1513e+02 -1.3051e-01 1.1500e+02 1.1527e+02
1.1451e+02 1.6895e-02 1.1453e+02 1.1382e+02 1.1470e+02 -2.4308e-02 1.1468e+02 1.1484e+02 1.2035e+02 3.2305e-01 1.2067e+02 1.2071e+02 1.1096e+02 -5.6431e-02 1.1091e+02 1.1079e+02 1.1603e+02 -8.3034e-02 1.1595e+02 1.1570e+02
1.1054e+02 8.5482e-02 1.1062e+02 1.1017e+02 1.1477e+02 -2.2349e-02 1.1474e+02 1.1428e+02 1.2269e+02 8.1324e-02 1.2277e+02 1.2213e+02 1.1175e+02 -1.9598e-01 1.1156e+02 1.1139e+02 1.1644e+02 -1.6770e-01 1.1628e+02 1.1617e+02
1.1604e+02 3.2291e-01 1.1636e+02 1.1609e+02 1.1569e+02 -1.9527e-02 1.1567e+02 1.1579e+02 1.2116e+02 1.3113e-01 1.2129e+02 1.2068e+02 1.1399e+02 -2.3674e-01 1.1376e+02 1.1398e+02 1.1632e+02 -1.1757e-01 1.1620e+02 1.1627e+02
1.1251e+02 6.6655e-02 1.1258e+02 1.1266e+02 1.1382e+02 -1.7013e-02 1.1380e+02 1.1400e+02 1.2095e+02 -6.0391e-02 1.2089e+02 1.2055e+02 1.0989e+02 -1.6552e-01 1.0972e+02 1.1018e+02 1.1491e+02 -9.4391e-02 1.1482e+02 1.1490e+02
1.1308e+02 8.2829e-02 1.1316e+02 1.1374e+02 1.1580e+02 -3.5345e-02 1.1576e+02 1.1580e+02 1.2139e+02 -3.0921e-02 1.2136e+02 1.2136e+02 1.1360e+02 -9.5199e-02 1.1350e+02 1.1332e+02 1.1663e+02 -5.6030e-02 1.1658e+02 1.1632e+02
1.1475e+02 -9.2690e-02 1.1466e+02 1.1514e+02 1.1649e+02 -2.1958e-02 1.1646e+02 1.1662e+02 1.2422e+02 1.2672e-01 1.2434e+02 1.2320e+02 1.1294e+02 -9.0477e-02 1.1285e+02 1.1283e+02 1.1690e+02 -1.1085e-01 1.1679e+02 1.1679e+02
1.1423e+02 1.2439e-01 1.1435e+02 1.1438e+02 1.1727e+02 -1.1548e-02 1.1726e+02 1.1693e+02 1.2114e+02 7.8985e-02 1.2122e+02 1.2155e+02 1.1496e+02 -1.6074e-01 1.1480e+02 1.1472e+02 1.1699e+02 -1.8996e-02 1.1697e+02 1.1702e+02
1.1348e+02 8.3772e-02 1.1356e+02 1.1317e+02 1.1595e+02 -1.3437e-02 1.1594e+02 1.1632e+02 1.2011e+02 9.1267e-02 1.2021e+02 1.2047e+02 1.1156e+02 -1.5368e-01 1.1141e+02 1.1149e+02 1.1654e+02 1.1693e-02 1.1655e+02 1.1672e+02
1.1251e+02 -3.9957e-02 1.1247e+02 1.1303e+02 1.1566e+02 -3.6409e-02 1.1562e+02 1.1562e+02 1.2099e+02 1.7995e-01 1.2117e+02 1.2128e+02 1.1047e+02 -5.3408e-02 1.1041e+02 1.1077e+02 1.1617e+02 -5.3114e-02 1.1612e+02 1.1615e+02
1.1382e+02 -1.3144e-01 1.1369e+02 1.1366e+02 1.1377e+02 -2.2888e-02 1.1375e+02 1.1362e+02 1.2010e+02 1.1262e-01 1.2021e+02 1.2056e+02 1.1112e+02 -1.6110e-02 1.1110e+02 1.1067e+02 1.1501e+02 -1.8450e-01 1.1483e+02 1.1489e+02
1.1357e+02 3.1417e-01 1.1388e+02 1.1341e+02 1.1462e+02 -3.0329e-02 1.1459e+02 1.1474e+02 1.2134e+02 -6.0749e-02 1.2128e+02 1.2149e+02 1.0993e+02 -6.7569e-02 1.0986e+02 1.0999e+02 1.1599e+02 -9.7680e-02 1.1589e+02 1.1597e+02
1.1234e+02 2.0303e-01 1.1254e+02 1.1213e+02 1.1639e+02 -1.9886e-02 1.1637e+02 1.1588e+02 1.2115e+02 2.3837e-01 1.2139e+02 1.2124e+02 1.1057e+02 -1.7176e-01 1.1040e+02 1.0937e+02 1.1613e+02 -5.6813e-02 1.1607e+02 1.1592e+02
1.1445e+02 7.3897e-03 1.1446e+02 1.1599e+02 1.1557e+02 -1.8919e-02 1.1555e+02 1.1552e+02 1.2082e+02 9.8013e-02 1.2091e+02 1.2147e+02 1.0866e+02 -5.9527e-02 1.0860e+02 1.0989e+02 1.1560e+02 -4.0647e-02 1.1556e+02 1.1577e+02
1.1112e+02 6.6318e-02 1.1119e+02 1.1007e+02 1.1559e+02 -2.0983e-02 1.1557e+02 1.1657e+02 1.2058e+02 -1.2549e-01 1.2046e+02 1.2010e+02 1.0949e+02 -1.3240e-01 1.0936e+02 1.0815e+02 1.1619e+02 -9.8158e-03 1.1618e+02 1.1632e+02
1.1240e+02 2.3220e-01 1.1264e+02 1.1111e+02 1.1464e+02 -2.6770e-02 1.1461e+02 1.1452e+02 1.2005e+02 7.4699e-02 1.2012e+02 1.2013e+02 1.1209e+02 -1.8169e-01 1.1191e+02 1.1140e+02 1.1544e+02 1.7242e-02 1.1546e+02 1.1513e+02
1.1619e+02 1.5522e-01 1.1635e+02 1.1501e+02 1.1450e+02 -1.6666e-02 1.1448e+02 1.1477e+02 1.2058e+02 9.6739e-02 1.2067e+02 1.2069e+02 1.1315e+02 -3.4992e-02 1.1311e+02 1.1213e+02 1.1608e+02 -2.6842e-02 1.1606e+02 1.1596e+02
1.1178e+02 1.6956e-01 1.1195e+02 1.1173e+02 1.1412e+02 -1.6427e-03 1.1412e+02 1.1418e+02 1.2157e+02 1.8461e-01 1.2176e+02 1.2198e+02 1.1054e+02 -1.3448e-01 1.1041e+02 1.1060e+02 1.1528e+02 -5.9478e-02 1.1522e+02 1.1565e+02
1.0772e+02 3.0979e-01 1.0803e+02 1.0798e+02 1.1370e+02 -1.9946e-02 1.1368e+02 1.1271e+02 1.1996e+02 -5.7640e-02 1.1990e+02 1.1980e+02 1.0880e+02 -1.5562e-01 1.0864e+02 1.0807e+02 1.1508e+02 -6.9666e-02 1.1501e+02 1.1492e+02
1.0830e+02 4.0806e-01 1.0871e+02 1.0916e+02 1.1461e+02 -4.9200e-03 1.1461e+02 1.1436e+02 1.2086e+02 1.5384e-01 1.2102e+02 1.2099e+02 1.1103e+02 -1.2792e-01 1.1090e+02 1.1063e+02 1.1619e+02 -7.1256e-02 1.1612e+02 1.1612e+02
1.1394e+02 2.6709e-01 1.1421e+02 1.1300e+02 1.1437e+02 -2.6480e-02 1.1435e+02 1.1409e+02 1.2057e+02 4.9389e-02 1.2062e+02 1.2063e+02 1.1113e+02 -5.9622e-02 1.1107e+02 1.1123e+02 1.1496e+02 -5.2204e-02 1.1491e+02 1.1454e+02
1.1667e+02 -1.4798e-01 1.1652e+02 1.1598e+02 1.1723e+02 -2.9391e-02 1.1720e+02 1.1639e+02 1.2034e+02 2.5116e-02 1.2037e+02 1.2049e+02 1.1347e+02 -1.1841e-01 1.1335e+02 1.1198e+02 1.1706e+02 -1.4999e-01 1.1691e+02 1.1659e+02
1.1303e+02 8.3448e-02 1.1311e+02 1.1349e+02 1.1435e+02 -2.4701e-02 1.1433e+02 1.1422e+02 1.2066e+02 -1.2270e-01 1.2053e+02 1.2047e+02 1.1037e+02 -1.7677e-01 1.1020e+02 1.1055e+02 1.1609e+02 -1.8529e-02 1.1607e+02 1.1585e+02
1.1046e+02 1.8975e-01 1.1065e+02 1.1096e+02 1.1453e+02 -2.7202e-02 1.1450e+02 1.1385e+02 1.2041e+02 1.5889e-01 1.2057e+02 1.2039e+02 1.1140e+02 -1.4055e-01 1.1126e+02 1.1073e+02 1.1544e+02 -1.1005e-01 1.1533e+02 1.1505e+02
1.1449e+02 3.4740e-02 1.1453e+02 1.1327e+02 1.1670e+02 -2.3015e-02 1.1667e+02 1.1666e+02 1.2181e+02 7.3243e-02 1.2188e+02 1.2133e+02 1.1262e+02 -4.9516e-02 1.1257e+02 1.1153e+02 1.1701e+02 -5.1895e-02 1.1695e+02 1.1706e+02
1.1359e+02 6.1877e-03 1.1359e+02 1.1332e+02 1.1421e+02 -3.2369e-02 1.1418e+02 1.1383e+02 1.2099e+02 1.6564e-01 1.2115e+02 1.2137e+02 1.1276e+02 -1.4185e-01 1.1262e+02 1.1139e+02 1.1564e+02 -1.1366e-01 1.1552e+02 1.1548e+02
1.1190e+02 -8.5527e-02 1.1181e+02 1.1186e+02 1.1663e+02 -2.3126e-02 1.1661e+02 1.1627e+02 1.2152e+02 2.4541e-01 1.2177e+02 1.2113e+02 1.1303e+02 -7.2733e-02 1.1296e+02 1.1387e+02 1.1701e+02 -1.5515e-02 1.1700e+02 1.1668e+02
1.1235e+02 -4.6220e-03 1.1235e+02 1.1295e+02 1.1380e+02 -1.5887e-02 1.1378e+02 1.1430e+02 1.2224e+02 -3.1722e-02 1.2221e+02 1.2172e+02 1.0904e+02 -7.9511e-02 1.0896e+02 1.0932e+02 1.1564e+02 -1.5537e-01 1.1548e+02 1.1589e+02
1.1391e+02 2.0010e-01 1.1411e+02 1.1449e+02 1.1521e+02 -2.0462e-02 1.1519e+02 1.1482e+02 1.2269e+02 1.7342e-01 1.2287e+02 1.2134e+02 1.1148e+02 -7.9856e-02 1.1140e+02 1.1195e+02 1.1606e+02 -1.1247e-01 1.1595e+02 1.1590e+02
1.1340e+02 -4.9862e-02 1.1335e+02 1.1277e+02 1.1719e+02 -3.9810e-04 1.1719e+02 1.1657e+02 1.2070e+02 1.4533e-01 1.2084e+02 1.2090e+02 1.1110e+02 -1.6739e-01 1.1093e+02 1.1036e+02 1.1703e+02 -6.7136e-02 1.1696e+02 1.1666e+02
1.0925e+02 2.6664e-01 1.0952e+02 1.0905e+02 1.1434e+02 -1.9807e-02 1.1432e+02 1.1403e+02 1.2086e+02 -8.7462e-03 1.2085e+02 1.2072e+02 1.1011e+02 -7.3630e-02 1.1004e+02 1.1007e+02 1.1588e+02 -4.9784e-02 1.1583e+02 1.1543e+02
1.1224e+02 -5.3977e-03 1.1224e+02 1.1276e+02 1.1519e+02 -3.9957e-02 1.1515e+02 1.1517e+02 1.1963e+02 -5.5013e-02 1.1957e+02 1.1960e+02 1.1249e+02 -1.2762e-01 1.1237e+02 1.1275e+02 1.1621e+02 -1.1265e-01 1.1610e+02 1.1606e+02
1.1612e+02 4.1141e-01 1.1653e+02 1.1674e+02 1.1583e+02 -4.2516e-02 1.1578e+02 1.1604e+02 1.2314e+02 -1.9650e-02 1.2312e+02 1.2225e+02 1.1071e+02 -2.2490e-01 1.1048e+02 1.0823e+02 1.1626e+02 -8.3833e-02 1.1618e+02 1.1642e+02
1.1191e+02 2.3528e-01 1.1215e+02 1.1192e+02 1.1579e+02 -2.4840e-02 1.1577e+02 1.1612e+02 1.1998e+02 -2.0000e-02 1.1996e+02 1.2004e+02 1.1051e+02 -2.2069e-01 1.1029e+02 1.1030e+02 1.1650e+02 -8.7627e-02 1.1642e+02 1.1680e+02
1.1358e+02 2.0757e-01 1.1379e+02 1.1423e+02 1.1473e+02 -3.0373e-02 1.1470e+02 1.1529e+02 1.2115e+02 3.9811e-02 1.2119e+02 1.2101e+02 1.1019e+02 -1.8930e-01 1.1000e+02 1.1114e+02 1.1623e+02 -1.2644e-01 1.1610e+02 1.1629e+02
1.1374e+02 1.4920e-01 1.1389e+02 1.1300e+02 1.1483e+02 -3.1729e-02 1.1480e+02 1.1481e+02 1.2056e+02 -5.9286e-02 1.2050e+02 1.2009e+02 1.1127e+02 -1.2552e-01 1.1115e+02 1.1138e+02 1.1600e+02 -4.2894e-02 1.1596e+02 1.1615e+02
1.1546e+02 2.1023e-01 1.1567e+02 1.1568e+02 1.1661e+02 -1.8909e-02 1.1660e+02 1.1651e+02 1.2058e+02 4.6579e-02 1.2062e+02 1.2054e+02 1.1418e+02 -1.3402e-01 1.1404e+02 1.1427e+02 1.1690e+02 -4.1913e-02 1.1685e+02 1.1685e+02
1.1221e+02 1.9364e-01 1.1241e+02 1.1301e+02 1.1493e+02 -2.4976e-02 1.1491e+02 1.1514e+02 1.2078e+02 9.6127e-02 1.2088e+02 1.2070e+02 1.0949e+02 -1.2923e-01 1.0936e+02 1.1017e+02 1.1591e+02 -1.7686e-02 1.1589e+02 1.1630e+02
1.1368e+02 2.6009e-02 1.1371e+02 1.1412e+02 1.1568e+02 -2.5214e-02 1.1566e+02 1.1575e+02 1.2032e+02 -8.9289e-02 1.2023e+02 1.2013e+02 1.1220e+02 -1.2597e-01 1.1208e+02 1.1171e+02 1.1631e+02 8.5100e-03 1.1632e+02 1.1628e+02
1.0795e+02 1.6057e-01 1.0811e+02 1.0827e+02 1.1474e+02 -2.5579e-02 1.1471e+02 1.1484e+02 1.2084e+02 -2.9558e-03 1.2084e+02 1.2091e+02 1.0902e+02 -7.2793e-02 1.0895e+02 1.0897e+02 1.1634e+02 -1.9684e-02 1.1632e+02 1.1610e+02
1.1313e+02 7.3028e-02 1.1320e+02 1.1342e+02 1.1571e+02 -3.0525e-02 1.1568e+02 1.1605e+02 1.2051e+02 1.1232e-01 1.2063e+02 1.2060e+02 1.0975e+02 -2.0289e-01 1.0955e+02 1.0845e+02 1.1628e+02 -8.0663e-02 1.1620e+02 1.1630e+02
1.1378e+02 1.6951e-02 1.1380e+02 1.1377e+02 1.1631e+02 -3.3024e-02 1.1627e+02 1.1618e+02 1.2061e+02 -3.6180e-02 1.2057e+02 1.2071e+02 1.1326e+02 -1.7339e-01 1.1309e+02 1.1337e+02 1.1645e+02 -8.4037e-02 1.1637e+02 1.1653e+02
1.1265e+02 3.1185e-01 1.1296e+02 1.1258e+02 1.1514e+02 -1.8452e-02 1.1513e+02 1.1527e+02 1.2072e+02 6.8181e-02 1.2078e+02 1.2048e+02 1.1272e+02 -1.9678e-01 1.1252e+02 1.1249e+02 1.1537e+02 -8.3046e-03 1.1536e+02 1.1552e+02
1.1484e+02 6.2288e-02 1.1490e+02 1.1459e+02 1.1591e+02 -2.1774e-02 1.1589e+02 1.1603e+02 1.2026e+02 -5.9993e-02 1.2020e+02 1.2000e+02 1.1288e+02 -2.4606e-01 1.1263e+02 1.1278e+02 1.1609e+02 3.4413e-02 1.1612e+02 1.1613e+02
1.0796e+02 3.3392e-01 1.0830e+02 1.0886e+02 1.1256e+02 -1.7123e-02 1.1255e+02 1.1202e+02 1.2168e+02 -1.0627e-01 1.2158e+02 1.2104e+02 1.0882e+02 -4.2735e-02 1.0878e+02 1.0827e+02 1.1492e+02 -1.2993e-01 1.1479e+02 1.1483e+02
1.1423e+02 2.2792e-01 1.1446e+02 1.1413e+02 1.1567e+02 -2.5928e-02 1.1564e+02 1.1606e+02 1.2127e+02 -2.5999e-02 1.2124e+02 1.2114e+02 1.1212e+02 -9.5576e-03 1.1211e+02 1.1298e+02 1.1644e+02 -9.7140e-02 1.1634e+02 1.1673e+02
1.1157e+02 2.0913e-01 1.1178e+02 1.1222e+02 1.1520e+02 -6.2131e-03 1.1519e+02 1.1429e+02 1.2096e+02 -3.7999e-02 1.2092e+02 1.2086e+02 1.1382e+02 -2.4572e-01 1.1357e+02 1.1238e+02 1.1573e+02 1.2830e-02 1.1575e+02 1.1492e+02
1.0911e+02 1.1857e-01 1.0923e+02 1.0908e+02 1.1438e+02 -2.4883e-02 1.1436e+02 1.1369e+02 1.2328e+02 2.6904e-01 1.2355e+02 1.2433e+02 1.1039e+02 -9.5691e-02 1.1029e+02 1.0971e+02 1.1583e+02 -3.3942e-02 1.1580e+02 1.1558e+02
1.1126e+02 1.6144e-01 1.1143e+02 1.0992e+02 1.1448e+02 -1.8313e-02 1.1446e+02 1.1365e+02 1.2072e+02 2.9783e-03 1.2072e+02 1.2069e+02 1.1008e+02 -1.1432e-01 1.0996e+02 1.0870e+02 1.1663e+02 -1.2775e-01 1.1650e+02 1.1635e+02
1.1414e+02 5.3869e-02 1.1420e+02 1.1392e+02 1.1513e+02 -2.0601e-02 1.1511e+02 1.1558e+02 1.2140e+02 1.4423e-01 1.2155e+02 1.2088e+02 1.1282e+02 -2.9788e-02 1.1279e+02 1.1338e+02 1.1606e+02 -1.1189e-01 1.1595e+02 1.1642e+02
1.1304e+02 -3.5304e-03 1.1304e+02 1.1236e+02 1.1558e+02 -3.2779e-02 1.1554e+02 1.1462e+02 1.2053e+02 -7.6151e-02 1.2045e+02 1.2068e+02 1.1362e+02 -1.0086e-01 1.1352e+02 1.1223e+02 1.1652e+02 -5.2425e-02 1.1647e+02 1.1617e+02
1.1087e+02 -1.9204e-02 1.1086e+02 1.1063e+02 1.1429e+02 -1.3679e-02 1.1428e+02 1.1405e+02 1.2229e+02 2.4334e-01 1.2253e+02 1.2268e+02 1.1049e+02 -2.4646e-02 1.1046e+02 1.1016e+02 1.1496e+02 -8.5984e-02 1.1487e+02 1.1495e+02
1.1014e+02 1.1208e-01 1.1026e+02 1.1056e+02 1.1608e+02 -3.2152e-02 1.1605e+02 1.1563e+02 1.2083e+02 6.8538e-02 1.2090e+02 1.2093e+02 1.1125e+02 -2.6538e-02 1.1122e+02 1.1131e+02 1.1695e+02 -1.2390e-01 1.1682e+02 1.1672e+02
1.1110e+02 3.3275e-01 1.1143e+02 1.1146e+02 1.1472e+02 -2.4963e-02 1.1469e+02 1.1431e+02 1.2075e+02 -1.7298e-01 1.2058e+02 1.2067e+02 1.0929e+02 -1.5865e-01 1.0914e+02 1.0851e+02 1.1579e+02 -3.3635e-02 1.1576e+02 1.1535e+02
1.1318e+02 -6.9981e-02 1.1311e+02 1.1293e+02 1.1636e+02 -7.1281e-03 1.1635e+02 1.1643e+02 1.2310e+02 1.5298e-01 1.2325e+02 1.2298e+02 1.1665e+02 -1.4196e-01 1.1651e+02 1.1658e+02 1.1685e+02 3.1309e-02 1.1688e+02 1.1669e+02
1.1243e+02 2.3002e-02 1.1245e+02 1.1332e+02 1.1394e+02 -2.1021e-02 1.1392e+02 1.1433e+02 1.2070e+02 1.0141e-01 1.2080e+02 1.2047e+02 1.0869e+02 -1.1865e-01 1.0857e+02 1.0838e+02 1.1516e+02 -6.7509e-02 1.1510e+02 1.1511e+02
1.1394e+02 2.2799e-01 1.1417e+02 1.1383e+02 1.1538e+02 -1.2521e-02 1.1536e+02 1.1508e+02 1.2058e+02 1.5054e-01 1.2074e+02 1.2100e+02 1.1279e+02 -1.8201e-01 1.1261e+02 1.1264e+02 1.1630e+02 -8.2387e-02 1.1622e+02 1.1608e+02
1.1376e+02 2.3236e-01 1.1399e+02 1.1412e+02 1.1548e+02 -1.7936e-02 1.1546e+02 1.1519e+02 1.2119e+02 3.2018e-03 1.2119e+02 1.2104e+02 1.1283e+02 -1.5345e-01 1.1268e+02 1.1267e+02 1.1621e+02 -8.1815e-02 1.1613e+02 1.1608e+02
1.1515e+02 1.9341e-01 1.1534e+02 1.1522e+02 1.1547e+02 -1.7412e-02 1.1545e+02 1.1527e+02 1.2133e+02 3.0410e-02 1.2136e+02 1.2144e+02 1.1290e+02 -3.4122e-02 1.1287e+02 1.1260e+02 1.1573e+02 -2.6340e-02 1.1570e+02 1.1559e+02
1.1497e+02 -1.7686e-01 1.1479e+02 1.1470e+02 1.1374e+02 -2.5159e-02 1.1372e+02 1.1364e+02 1.2095e+02 -2.2455e-02 1.2092e+02 1.2177e+02 1.0874e+02 -1.8790e-01 1.0856e+02 1.0906e+02 1.1520e+02 -1.0661e-01 1.1510e+02 1.1503e+02
1.1262e+02 3.3829e-01 1.1295e+02 1.1259e+02 1.1576e+02 -2.1696e-02 1.1574e+02 1.1600e+02 1.2136e+02 2.0702e-01 1.2157e+02 1.2101e+02 1.1120e+02 -1.3095e-01 1.1107e+02 1.1106e+02 1.1607e+02 -1.2966e-02 1.1605e+02 1.1621e+02
1.1360e+02 2.5442e-01 1.1386e+02 1.1466e+02 1.1494e+02 -6.6624e-03 1.1494e+02 1.1468e+02 1.2126e+02 8.3455e-02 1.2135e+02 1.2160e+02 1.1261e+02 -1.1509e-01 1.1250e+02 1.1237e+02 1.1575e+02 -4.1008e-02 1.1571e+02 1.1569e+02
1.1450e+02 -1.9457e-02 1.1448e+02 1.1439e+02 1.1595e+02 -3.3444e-02 1.1592e+02 1.1580e+02 1.2227e+02 -4.1185e-02 1.2223e+02 1.2223e+02 1.1462e+02 -1.2456e-01 1.1450e+02 1.1375e+02 1.1654e+02 -3.0186e-02 1.1651e+02 1.1651e+02
1.1675e+02 -2.0166e-01 1.1655e+02 1.1625e+02 1.1706e+02 -8.2144e-03 1.1706e+02 1.1686e+02 1.2178e+02 2.0622e-01 1.2199e+02 1.2165e+02 1.1623e+02 -3.7439e-02 1.1620e+02 1.1601e+02 1.1714e+02 -7.7213e-02 1.1706e+02 1.1711e+02
1.1643e+02 -9.6404e-03 1.1642e+02 1.1671e+02 1.1589e+02 -2.3540e-02 1.1586e+02 1.1560e+02 1.2002e+02 2.3741e-02 1.2004e+02 1.2003e+02 1.1342e+02 -1.2139e-01 1.1330e+02 1.1253e+02 1.1640e+02 -6.9076e-02 1.1633e+02 1.1646e+02
1.1385e+02 2.1784e-02 1.1388e+02 1.1420e+02 1.1612e+02 -2.7350e-02 1.1610e+02 1.1587e+02 1.2050e+02 -1.6424e-02 1.2049e+02 1.2047e+02 1.1380e+02 -2.8160e-02 1.1377e+02 1.1424e+02 1.1657e+02 -1.3091e-01 1.1644e+02 1.1657e+02
1.1093e+02 2.2916e-01 1.1116e+02 1.1140e+02 1.1546e+02 -2.6958e-02 1.1543e+02 1.1562e+02 1.2139e+02 1.3850e-01 1.2153e+02 1.2190e+02 1.1037e+02 -3.3108e-02 1.1034e+02 1.1040e+02 1.1652e+02 -1.1948e-01 1.1640e+02 1.1655e+02
1.1006e+02 2.5455e-01 1.1032e+02 1.0995e+02 1.1387e+02 -1.7135e-02 1.1386e+02 1.1345e+02 1.2108e+02 1.4371e-01 1.2122e+02 1.2136e+02 1.1124e+02 -9.0132e-02 1.1115e+02 1.1024e+02 1.1506e+02 -2.0113e-02 1.1504e+02 1.1454e+02
1.1285e+02 7.6561e-02 1.1292e+02 1.1344e+02 1.1468e+02 -2.1152e-02 1.1466e+02 1.1482e+02 1.2000e+02 1.6863e-01 1.2017e+02 1.1999e+02 1.0930e+02 -7.1604e-02 1.0923e+02 1.0949e+02 1.1563e+02 -7.6889e-02 1.1555e+02 1.1573e+02
1.1116e+02 2.7607e-01 1.1144e+02 1.1167e+02 1.1365e+02 -1.6649e-02 1.1364e+02 1.1358e+02 1.2051e+02 1.0984e-01 1.2062e+02 1.2058e+02 1.0979e+02 -5.6587e-02 1.0974e+02 1.0966e+02 1.1467e+02 -5.3569e-02 1.1462e+02 1.1454e+02
1.1366e+02 2.6219e-01 1.1393e+02 1.1346e+02 1.1514e+02 -2.0863e-02 1.1512e+02 1.1526e+02 1.2139e+02 2.1224e-01 1.2160e+02 1.2110e+02 1.1227e+02 -8.4554e-02 1.1219e+02 1.1264e+02 1.1625e+02 -6.9311e-02 1.1618e+02 1.1628e+02
1.1074e+02 5.3000e-02 1.1079e+02 1.1019e+02 1.1417e+02 -1.0003e-02 1.1416e+02 1.1460e+02 1.2127e+02 -6.5113e-02 1.2121e+02 1.2130e+02 1.0878e+02 -9.2677e-02 1.0869e+02 1.0880e+02 1.1574e+02 -1.3648e-03 1.1574e+02 1.1596e+02
1.1359e+02 1.1066e-01 1.1370e+02 1.1425e+02 1.1372e+02 -2.6879e-02 1.1370e+02 1.1408e+02 1.2128e+02 -2.7503e-02 1.2125e+02 1.2133e+02 1.1190e+02 -1.0481e-01 1.1180e+02 1.1214e+02 1.1537e+02 -6.9134e-02 1.1530e+02 1.1535e+02
1.1224e+02 1.2552e-01 1.1237e+02 1.1202e+02 1.1487e+02 -1.3728e-02 1.1486e+02 1.1445e+02 1.2121e+02 -9.3014e-04 1.2121e+02 1.2053e+02 1.1073e+02 -1.1103e-01 1.1061e+02 1.1067e+02 1.1616e+02 -3.7551e-02 1.1612e+02 1.1587e+02
1.0907e+02 2.2029e-01 1.0929e+02 1.0912e+02 1.1343e+02 -2.6157e-02 1.1340e+02 1.1309e+02 1.2025e+02 9.7918e-04 1.2025e+02 1.2001e+02 1.0855e+02 -7.8468e-02 1.0847e+02 1.0838e+02 1.1536e+02 -4.8690e-02 1.1531e+02 1.1532e+02
1.0954e+02 -2.2465e-02 1.0951e+02 1.0961e+02 1.1494e+02 -2.9919e-02 1.1491e+02 1.1524e+02 1.2047e+02 1.1006e-01 1.2058e+02 1.2083e+02 1.0865e+02 -1.7196e-01 1.0848e+02 1.0834e+02 1.1601e+02 -7.5251e-02 1.1594e+02 1.1612e+02
1.1372e+02 2.4510e-01 1.1397e+02 1.1439e+02 1.1583e+02 -1.7643e-02 1.1581e+02 1.1540e+02 1.2208e+02 1.7461e-01 1.2225e+02 1.2257e+02 1.1260e+02 -1.8245e-01 1.1242e+02 1.1281e+02 1.1651e+02 -2.1960e-02 1.1648e+02 1.1624e+02
1.0860e+02 1.6615e-01 1.0876e+02 1.0939e+02 1.1343e+02 -2.5301e-02 1.1340e+02 1.1340e+02 1.2040e+02 -4.4645e-02 1.2035e+02 1.2039e+02 1.0954e+02 -1.4448e-01 1.0940e+02 1.0940e+02 1.1519e+02 -1.7971e-02 1.1517e+02 1.1497e+02
1.1574e+02 3.9618e-01 1.1613e+02 1.1613e+02 1.1597e+02 1.2607e-03 1.1598e+02 1.1593e+02 1.2038e+02 -1.4308e-02 1.2036e+02 1.2041e+02 1.1144e+02 -1.0265e-01 1.1134e+02 1.1160e+02 1.1663e+02 -6.3375e-02 1.1657e+02 1.1635e+02
1.1121e+02 1.6589e-01 1.1138e+02 1.1149e+02 1.1479e+02 -6.6944e-03 1.1479e+02 1.1455e+02 1.2052e+02 1.2031e-01 1.2064e+02 1.2064e+02 1.0898e+02 -1.7055e-01 1.0881e+02 1.0812e+02 1.1523e+02 -3.1856e-02 1.1520e+02 1.1540e+02
1.1520e+02 1.1957e-01 1.1532e+02 1.1418e+02 1.1563e+02 -8.1134e-03 1.1562e+02 1.1558e+02 1.2101e+02 1.2937e-01 1.2114e+02 1.2131e+02 1.1359e+02 -1.4642e-01 1.1344e+02 1.1390e+02 1.1620e+02 3.1582e-02 1.1623e+02 1.1632e+02
1.1234e+02 1.6275e-01 1.1250e+02 1.1355e+02 1.1522e+02 -2.7221e-02 1.1519e+02 1.1587e+02 1.2030e+02 7.6882e-02 1.2038e+02 1.2054e+02 1.1249e+02 -1.0597e-01 1.1239e+02 1.1248e+02 1.1578e+02 -2.7718e-02 1.1575e+02 1.1637e+02
1.1003e+02 1.7345e-01 1.1021e+02 1.1030e+02 1.1480e+02 -7.2035e-03 1.1479e+02 1.1527e+02 1.2123e+02 6.9482e-02 1.2130e+02 1.2100e+02 1.1278e+02 -1.4414e-01 1.1264e+02 1.1307e+02 1.1551e+02 -5.1449e-02 1.1546e+02 1.1571e+02
1.1638e+02 2.2714e-01 1.1661e+02 1.1599e+02 1.1555e+02 -1.9263e-02 1.1553e+02 1.1549e+02 1.2087e+02 2.2233e-01 1.2109e+02 1.2099e+02 1.1299e+02 -3.3095e-02 1.1296e+02 1.1225e+02 1.1624e+02 -4.5339e-02 1.1620e+02 1.1608e+02
1.1358e+02 -6.5788e-02 1.1352e+02 1.1410e+02 1.1665e+02 -2.0045e-02 1.1663e+02 1.1655e+02 1.2120e+02 1.0703e-01 1.2131e+02 1.2147e+02 1.1172e+02 -1.1300e-01 1.1161e+02 1.1238e+02 1.1697e+02 -1.1585e-01 1.1686e+02 1.1667e+02
1.1295e+02 3.5636e-01 1.1330e+02 1.1312e+02 1.1320e+02 -2.4488e-02 1.1317e+02 1.1377e+02 1.2083e+02 1.9546e-01 1.2102e+02 1.2122e+02 1.0989e+02 -7.9422e-02 1.0981e+02 1.1073e+02 1.1510e+02 -5.2526e-02 1.1504e+02 1.1540e+02
1.0812e+02 2.0071e-01 1.0832e+02 1.0840e+02 1.1498e+02 -3.0104e-02 1.1495e+02 1.1529e+02 1.2148e+02 -5.9502e-02 1.2142e+02 1.2132e+02 1.0825e+02 -1.8276e-01 1.0807e+02 1.0744e+02 1.1637e+02 -1.1936e-01 1.1625e+02 1.1630e+02
1.1529e+02 1.0189e-01 1.1539e+02 1.1440e+02 1.1481e+02 -2.7910e-02 1.1478e+02 1.1444e+02 1.2068e+02 2.1084e-02 1.2070e+02 1.2084e+02 1.1213e+02 -1.6937e-01 1.1196e+02 1.1188e+02 1.1596e+02 -5.0685e-02 1.1591e+02 1.1548e+02
1.1223e+02 -8.2435e-02 1.1215e+02 1.1231e+02 1.1391e+02 -2.9617e-02 1.1388e+02 1.1360e+02 1.2108e+02 7.9100e-02 1.2116e+02 1.2111e+02 1.0936e+02 -1.2832e-01 1.0924e+02 1.0931e+02 1.1559e+02 -8.0938e-02 1.1551e+02 1.1493e+02
1.1659e+02 -2.1122e-02 1.1657e+02 1.1626e+02 1.1595e+02 -2.7818e-02 1.1593e+02 1.1592e+02 1.2059e+02 -7.4047e-02 1.2052e+02 1.2056e+02 1.1497e+02 -8.9406e-02 1.1488e+02 1.1388e+02 1.1628e+02 -1.0980e-01 1.1617e+02 1.1629e+02
1.1293e+02 1.8046e-01 1.1311e+02 1.1346e+02 1.1428e+02 -1.4702e-02 1.1426e+02 1.1460e+02 1.2007e+02 4.5176e-02 1.2012e+02 1.2013e+02 1.1047e+02 -1.1449e-01 1.1035e+02 1.1062e+02 1.1533e+02 -9.0770e-02 1.1524e+02 1.1562e+02
1.1419e+02 1.0550e-01 1.1429e+02 1.1329e+02 1.1422e+02 -1.2694e-02 1.1421e+02 1.1430e+02 1.2173e+02 3.2120e-02 1.2176e+02 1.2194e+02 1.0981e+02 -2.5584e-01 1.0955e+02 1.0975e+02 1.1538e+02 2.0470e-02 1.1540e+02 1.1556e+02
1.1573e+02 -3.4128e-02 1.1569e+02 1.1500e+02 1.1483e+02 -2.5562e-02 1.1481e+02 1.1468e+02 1.2060e+02 -7.1028e-02 1.2053e+02 1.2079e+02 1.1260e+02 -1.1872e-01 1.1249e+02 1.1211e+02 1.1610e+02 -9.7281e-02 1.1600e+02 1.1602e+02
1.1049e+02 1.6929e-01 1.1066e+02 1.1043e+02 1.1384e+02 -3.8683e-02 1.1380e+02 1.1387e+02 1.2022e+02 1.1638e-01 1.2034e+02 1.1985e+02 1.0828e+02 -5.7476e-02 1.0822e+02 1.0874e+02 1.1520e+02 -1.4723e-01 1.1506e+02 1.1538e+02
1.1056e+02 2.0043e-01 1.1076e+02 1.1112e+02 1.1536e+02 -9.4110e-05 1.1536e+02 1.1479e+02 1.2087e+02 -1.0799e-01 1.2076e+02 1.2076e+02 1.1145e+02 -2.2238e-01 1.1122e+02 1.1271e+02 1.1596e+02 5.2495e-02 1.1601e+02 1.1571e+02
1.1364e+02 3.0165e-01 1.1394e+02 1.1266e+02 1.1515e+02 -1.6602e-02 1.1513e+02 1.1510e+02 1.2108e+02 2.1538e-01 1.2130e+02 1.2144e+02 1.1352e+02 -8.4902e-02 1.1343e+02 1.1333e+02 1.1610e+02 -1.0383e-01 1.1600e+02 1.1595e+02
1.1197e+02 2.7723e-02 1.1200e+02 1.1218e+02 1.1601e+02 -4.0080e-03 1.1600e+02 1.1600e+02 1.1970e+02 6.5781e-02 1.1976e+02 1.1947e+02 1.1208e+02 -1.3574e-01 1.1195e+02 1.1218e+02 1.1644e+02 9.8389e-03 1.1645e+02 1.1647e+02
1.1121e+02 -1.2735e-02 1.1120e+02 1.1209e+02 1.1300e+02 -1.7383e-02 1.1298e+02 1.1310e+02 1.2050e+02 1.7840e-01 1.2068e+02 1.2060e+02 1.0989e+02 -7.9108e-02 1.0981e+02 1.0998e+02 1.1481e+02 -4.9872e-02 1.1476e+02 1.1511e+02
1.1568e+02 2.3430e-01 1.1591e+02 1.1529e+02 1.1483e+02 -2.7113e-02 1.1481e+02 1.1466e+02 1.2286e+02 -9.3588e-02 1.2277e+02 1.2311e+02 1.1220e+02 -1.7390e-01 1.1203e+02 1.1166e+02 1.1613e+02 -5.1265e-02 1.1608e+02 1.1590e+02
1.1282e+02 2.2936e-01 1.1305e+02 1.1212e+02 1.1637e+02 -4.4386e-02 1.1633e+02 1.1586e+02 1.2048e+02 -6.0512e-02 1.2042e+02 1.2017e+02 1.0982e+02 -1.9020e-01 1.0963e+02 1.0856e+02 1.1718e+02 -9.9264e-02 1.1708e+02 1.1700e+02
1.1438e+02 1.0018e-01 1.1448e+02 1.1314e+02 1.1527e+02 -2.4845e-02 1.1525e+02 1.1543e+02 1.2090e+02 -1.6058e-01 1.2074e+02 1.2081e+02 1.1369e+02 -2.7407e-01 1.1342e+02 1.1401e+02 1.1604e+02 -8.9615e-02 1.1595e+02 1.1628e+02
1.1421e+02 -7.2909e-02 1.1413e+02 1.1419e+02 1.1700e+02 -1.3328e-02 1.1699e+02 1.1680e+02 1.2079e+02 6.2772e-02 1.2085e+02 1.2078e+02 1.1399e+02 -1.2158e-01 1.1387e+02 1.1382e+02 1.1716e+02 8.8983e-03 1.1717e+02 1.1705e+02
1.0978e+02 1.6942e-01 1.0995e+02 1.1136e+02 1.1558e+02 -1.9228e-02 1.1557e+02 1.1581e+02 1.2025e+02 -1.1862e-01 1.2013e+02 1.2004e+02 1.1467e+02 -1.0136e-01 1.1457e+02 1.1487e+02 1.1617e+02 -7.5277e-02 1.1609e+02 1.1622e+02
1.1060e+02 1.7520e-01 1.1078e+02 1.1065e+02 1.1363e+02 -3.1337e-02 1.1360e+02 1.1309e+02 1.2124e+02 4.6193e-02 1.2129e+02 1.2049e+02 1.0943e+02 -1.9017e-01 1.0924e+02 1.0939e+02 1.1568e+02 -1.1003e-02 1.1567e+02 1.1524e+02
1.1029e+02 -2.8325e-01 1.1000e+02 1.1076e+02 1.1386e+02 -1.4078e-02 1.1385e+02 1.1416e+02 1.1984e+02 2.9468e-03 1.1984e+02 1.1997e+02 1.1164e+02 -3.4915e-02 1.1160e+02 1.1086e+02 1.1517e+02 -1.1178e-01 1.1506e+02 1.1553e+02
1.0877e+02 3.2111e-01 1.0909e+02 1.0890e+02 1.1480e+02 -2.8315e-02 1.1477e+02 1.1501e+02 1.2156e+02 -3.7221e-02 1.2152e+02 1.2065e+02 1.1031e+02 -1.6325e-01 1.1015e+02 1.1178e+02 1.1560e+02 -4.0582e-02 1.1555e+02 1.1552e+02
1.1243e+02 1.3964e-01 1.1257e+02 1.1273e+02 1.1454e+02 -3.0101e-02 1.1451e+02 1.1477e+02 1.2105e+02 1.6175e-01 1.2121e+02 1.2136e+02 1.1195e+02 -9.6409e-02 1.1185e+02 1.1238e+02 1.1573e+02 -5.9500e-02 1.1567e+02 1.1585e+02
1.1461e+02 2.1473e-01 1.1482e+02 1.1411e+02 1.1580e+02 -1.9881e-02 1.1578e+02 1.1580e+02 1.2273e+02 7.4161e-02 1.2280e+02 1.2250e+02 1.1326e+02 -7.8233e-02 1.1318e+02 1.1359e+02 1.1648e+02 -9.0129e-02 1.1639e+02 1.1650e+02
1.1273e+02 9.8516e-02 1.1283e+02 1.1114e+02 1.1359e+02 -9.6898e-03 1.1358e+02 1.1252e+02 1.2098e+02 1.3705e-01 1.2112e+02 1.2070e+02 1.1111e+02 -1.0965e-01 1.1100e+02 1.0809e+02 1.1534e+02 -2.0052e-03 1.1534e+02 1.1516e+02
1.1438e+02 2.5618e-01 1.1463e+02 1.1520e+02 1.1578e+02 -3.7238e-02 1.1574e+02 1.1575e+02 1.2040e+02 1.5443e-01 1.2056e+02 1.2062e+02 1.1182e+02 -6.6617e-02 1.1175e+02 1.1197e+02 1.1656e+02 -1.1802e-01 1.1644e+02 1.1651e+02
1.1131e+02 -3.4437e-02 1.1128e+02 1.1090e+02 1.1402e+02 -5.3975e-03 1.1401e+02 1.1351e+02 1.1994e+02 9.9230e-02 1.2004e+02 1.2006e+02 1.0855e+02 -2.0319e-01 1.0835e+02 1.0808e+02 1.1587e+02 -8.0334e-02 1.1579e+02 1.1577e+02
1.0772e+02 2.0618e-01 1.0793e+02 1.0764e+02 1.1255e+02 -1.1237e-02 1.1254e+02 1.1087e+02 1.2103e+02 -1.9341e-01 1.2084e+02 1.2071e+02 1.0959e+02 -1.3197e-01 1.0946e+02 1.0803e+02 1.1390e+02 -8.5871e-02 1.1382e+02 1.1237e+02
1.1134e+02 -1.8418e-02 1.1133e+02 1.1218e+02 1.1516e+02 -2.1452e-02 1.1513e+02 1.1568e+02 1.2022e+02 5.9582e-02 1.2028e+02 1.1998e+02 1.0908e+02 -8.3670e-02 1.0899e+02 1.0913e+02 1.1627e+02 -7.0068e-02 1.1620e+02 1.1630e+02
1.1598e+02 4.1819e-03 1.1598e+02 1.1625e+02 1.1605e+02 -1.4720e-02 1.1603e+02 1.1638e+02 1.2020e+02 -1.4831e-01 1.2005e+02 1.2036e+02 1.1370e+02 -8.6663e-02 1.1362e+02 1.1410e+02 1.1639e+02 -5.7451e-02 1.1633e+02 1.1652e+02
1.1180e+02 3.3345e-01 1.1213e+02 1.1216e+02 1.1433e+02 -1.6545e-02 1.1431e+02 1.1450e+02 1.2110e+02 1.4121e-01 1.2125e+02 1.2168e+02 1.1081e+02 -1.1021e-01 1.1070e+02 1.1100e+02 1.1568e+02 -2.7240e-02 1.1565e+02 1.1568e+02
1.0975e+02 3.8791e-01 1.1013e+02 1.0979e+02 1.1564e+02 -1.2596e-02 1.1563e+02 1.1584e+02 1.2032e+02 1.8877e-02 1.2033e+02 1.2065e+02 1.1522e+02 -1.7478e-01 1.1505e+02 1.1439e+02 1.1617e+02 -1.3121e-01 1.1604e+02 1.1618e+02
1.1675e+02 1.3647e-01 1.1689e+02 1.1612e+02 1.1573e+02 -2.0302e-02 1.1571e+02 1.1574e+02 1.2190e+02 7.2669e-02 1.2197e+02 1.2144e+02 1.1231e+02 -1.1740e-01 1.1219e+02 1.1220e+02 1.1633e+02 -1.5114e-01 1.1618e+02 1.1629e+02
1.1407e+02 1.4712e-01 1.1422e+02 1.1452e+02 1.1620e+02 -3.0088e-02 1.1617e+02 1.1615e+02 1.2164e+02 1.1088e-01 1.2175e+02 1.2132e+02 1.1093e+02 -8.1777e-02 1.1084e+02 1.1120e+02 1.1638e+02 -9.8733e-02 1.1628e+02 1.1608e+02
1.1690e+02 3.0958e-01 1.1721e+02 1.1690e+02 1.1730e+02 -2.7644e-02 1.1727e+02 1.1738e+02 1.2263e+02 1.8098e-01 1.2281e+02 1.2192e+02 1.1452e+02 -1.5865e-01 1.1436e+02 1.1405e+02 1.1722e+02 -7.4491e-02 1.1715e+02 1.1720e+02
1.1140e+02 1.5963e-01 1.1156e+02 1.1183e+02 1.1410e+02 -2.8810e-03 1.1410e+02 1.1302e+02 1.2189e+02 3.6279e-03 1.2189e+02 1.2117e+02 1.0907e+02 -2.4514e-01 1.0883e+02 1.0867e+02 1.1599e+02 -2.8457e-02 1.1596e+02 1.1583e+02
1.1358e+02 9.1241e-03 1.1359e+02 1.1294e+02 1.1513e+02 -1.3203e-02 1.1511e+02 1.1475e+02 1.1975e+02 5.1681e-02 1.1981e+02 1.1982e+02 1.1237e+02 -2.2630e-01 1.1214e+02 1.1136e+02 1.1544e+02 -4.1713e-02 1.1540e+02 1.1508e+02
1.1276e+02 2.3951e-01 1.1300e+02 1.1352e+02 1.1291e+02 -1.0748e-02 1.1289e+02 1.1343e+02 1.2030e+02 1.7795e-02 1.2032e+02 1.2056e+02 1.1039e+02 -1.8315e-01 1.1020e+02 1.0998e+02 1.1494e+02 -8.8565e-02 1.1485e+02 1.1526e+02
1.1340e+02 6.9809e-02 1.1347e+02 1.1308e+02 1.1557e+02 -1.2823e-02 1.1556e+02 1.1542e+02 1.2060e+02 1.7709e-02 1.2062e+02 1.2081e+02 1.1336e+02 -1.7028e-01 1.1319e+02 1.1269e+02 1.1610e+02 -6.4656e-02 1.1604e+02 1.1596e+02
1.1499e+02 -1.2605e-01 1.1486e+02 1.1496e+02 1.1387e+02 -2.9220e-02 1.1384e+02 1.1341e+02 1.2026e+02 3.1226e-01 1.2057e+02 1.2101e+02 1.1040e+02 -2.0233e-01 1.1020e+02 1.1013e+02 1.1581e+02 -1.1235e-01 1.1569e+02 1.1561e+02
1.1231e+02 1.4629e-01 1.1245e+02 1.1161e+02 1.1592e+02 -1.5609e-02 1.1591e+02 1.1635e+02 1.2084e+02 2.3946e-01 1.2108e+02 1.2110e+02 1.1158e+02 -1.8130e-01 1.1140e+02 1.1177e+02 1.1601e+02 -1.0735e-01 1.1591e+02 1.1602e+02
1.0814e+02 3.5043e-01 1.0849e+02 1.0898e+02 1.1514e+02 -2.2520e-02 1.1512e+02 1.1496e+02 1.2275e+02 9.3355e-02 1.2284e+02 1.2253e+02 1.1181e+02 -8.5265e-02 1.1172e+02 1.1098e+02 1.1556e+02 -3.8604e-02 1.1552e+02 1.1553e+02
1.1370e+02 1.2916e-01 1.1383e+02 1.1427e+02 1.1589e+02 -2.9050e-02 1.1586e+02 1.1519e+02 1.2042e+02 1.1913e-01 1.2054e+02 1.2036e+02 1.1020e+02 -1.8914e-01 1.1001e+02 1.1014e+02 1.1667e+02 -5.5783e-02 1.1661e+02 1.1653e+02
1.0941e+02 1.5200e-01 1.0956e+02 1.1011e+02 1.1505e+02 -1.9244e-02 1.1503e+02 1.1498e+02 1.2245e+02 2.3195e-02 1.2248e+02 1.2233e+02 1.0890e+02 -4.2696e-02 1.0886e+02 1.0915e+02 1.1628e+02 -8.0518e-02 1.1620e+02 1.1617e+02
1.1410e+02 4.6391e-02 1.1415e+02 1.1253e+02 1.1433e+02 -1.3535e-02 1.1432e+02 1.1383e+02 1.2408e+02 5.8004e-02 1.2414e+02 1.2566e+02 1.1110e+02 -1.9090e-02 1.1108e+02 1.1101e+02 1.1593e+02 -6.5332e-02 1.1586e+02 1.1566e+02
1.1192e+02 2.2017e-01 1.1214e+02 1.1276e+02 1.1567e+02 -1.7513e-02 1.1565e+02 1.1553e+02 1.2106e+02 -7.6972e-02 1.2099e+02 1.2126e+02 1.1043e+02 -9.1976e-02 1.1034e+02 1.1092e+02 1.1631e+02 -8.1628e-02 1.1622e+02 1.1618e+02
1.1617e+02 1.1803e-01 1.1629e+02 1.1534e+02 1.1624e+02 2.4700e-04 1.1624e+02 1.1582e+02 1.2020e+02 1.0749e-01 1.2031e+02 1.2004e+02 1.1333e+02 -1.7823e-01 1.1316e+02 1.1278e+02 1.1694e+02 -4.0208e-02 1.1690e+02 1.1655e+02
1.0838e+02 1.3096e-01 1.0851e+02 1.1087e+02 1.1469e+02 -2.7588e-02 1.1466e+02 1.1455e+02 1.1982e+02 2.1679e-01 1.2004e+02 1.1987e+02 1.0873e+02 -1.5188e-01 1.0857e+02 1.0918e+02 1.1593e+02 -4.9510e-02 1.1588e+02 1.1582e+02
1.1070e+02 2.1922e-01 1.1092e+02 1.1152e+02 1.1444e+02 -1.8137e-02 1.1442e+02 1.1472e+02 1.2020e+02 1.5206e-01 1.2036e+02 1.2027e+02 1.1352e+02 -1.2986e-01 1.1339e+02 1.1319e+02 1.1520e+02 -6.3363e-02 1.1514e+02 1.1538e+02
1.1491e+02 2.1126e-01 1.1512e+02 1.1472e+02 1.1623e+02 -5.4261e-03 1.1622e+02 1.1684e+02 1.2112e+02 4.1120e-02 1.2116e+02 1.2153e+02 1.1468e+02 -2.3995e-01 1.1444e+02 1.1449e+02 1.1658e+02 2.4295e-02 1.1660e+02 1.1712e+02
1.1260e+02 -1.0163e-01 1.1250e+02 1.1302e+02 1.1446e+02 -1.5335e-02 1.1444e+02 1.1458e+02 1.2210e+02 -2.5364e-03 1.2210e+02 1.2218e+02 1.0871e+02 -2.0393e-01 1.0850e+02 1.0876e+02 1.1614e+02 -4.0956e-02 1.1610e+02 1.1626e+02
1.1250e+02 3.2315e-01 1.1283e+02 1.1374e+02 1.1574e+02 -1.2434e-02 1.1573e+02 1.1548e+02 1.2107e+02 1.2612e-01 1.2119e+02 1.2258e+02 1.1229e+02 -6.0488e-02 1.1223e+02 1.1270e+02 1.1586e+02 -1.9958e-02 1.1584e+02 1.1593e+02
1.1244e+02 8.5794e-02 1.1252e+02 1.1294e+02 1.1418e+02 -1.2195e-02 1.1417e+02 1.1420e+02 1.2026e+02 6.0899e-02 1.2032e+02 1.2032e+02 1.0977e+02 -7.6741e-02 1.0969e+02 1.0969e+02 1.1568e+02 -8.0666e-02 1.1559e+02 1.1556e+02
1.1196e+02 5.8177e-02 1.1202e+02 1.1315e+02 1.1394e+02 -7.7146e-03 1.1393e+02 1.1476e+02 1.2104e+02 -9.3235e-02 1.2095e+02 1.2104e+02 1.0884e+02 -2.1095e-02 1.0882e+02 1.0914e+02 1.1562e+02 -6.8865e-02 1.1555e+02 1.1596e+02
1.1037e+02 2.0648e-01 1.1058e+02 1.1121e+02 1.1478e+02 -1.2655e-02 1.1477e+02 1.1505e+02 1.2203e+02 -7.0641e-02 1.2196e+02 1.2135e+02 1.0854e+02 -1.5314e-01 1.0838e+02 1.0889e+02 1.1605e+02 -5.1020e-02 1.1600e+02 1.1603e+02
1.1610e+02 2.1096e-01 1.1632e+02 1.1589e+02 1.1651e+02 -1.0732e-02 1.1650e+02 1.1668e+02 1.2084e+02 3.2056e-02 1.2087e+02 1.2082e+02 1.0993e+02 -1.3853e-01 1.0979e+02 1.0793e+02 1.1632e+02 -1.5126e-02 1.1630e+02 1.1666e+02
1.1547e+02 2.1242e-02 1.1549e+02 1.1597e+02 1.1550e+02 -3.8735e-02 1.1546e+02 1.1544e+02 1.2170e+02 1.7990e-01 1.2188e+02 1.2173e+02 1.1230e+02 -4.5361e-02 1.1225e+02 1.1208e+02 1.1620e+02 -7.3941e-02 1.1612e+02 1.1616e+02
1.1431e+02 2.2741e-01 1.1453e+02 1.1401e+02 1.1381e+02 -4.2832e-02 1.1377e+02 1.1390e+02 1.2006e+02 -3.6330e-02 1.2002e+02 1.2008e+02 1.1163e+02 -1.6894e-01 1.1146e+02 1.1164e+02 1.1576e+02 -4.3867e-02 1.1571e+02 1.1551e+02
1.1637e+02 1.6875e-01 1.1654e+02 1.1594e+02 1.1644e+02 -1.9396e-02 1.1642e+02 1.1638e+02 1.2031e+02 1.4405e-01 1.2045e+02 1.2081e+02 1.1187e+02 -1.3706e-01 1.1173e+02 1.1158e+02 1.1666e+02 -3.2459e-02 1.1662e+02 1.1668e+02
1.1233e+02 5.5431e-02 1.1239e+02 1.1259e+02 1.1692e+02 -1.5383e-02 1.1690e+02 1.1695e+02 1.2324e+02 1.6654e-01 1.2341e+02 1.2295e+02 1.1242e+02 -1.0119e-01 1.1232e+02 1.1231e+02 1.1701e+02 -1.0227e-01 1.1691e+02 1.1689e+02
1.1527e+02 1.9978e-01 1.1547e+02 1.1467e+02 1.1526e+02 -1.8662e-02 1.1524e+02 1.1516e+02 1.2140e+02 -5.0085e-03 1.2139e+02 1.2116e+02 1.1114e+02 -6.1205e-02 1.1108e+02 1.1127e+02 1.1563e+02 -1.0600e-01 1.1552e+02 1.1551e+02
1.1634e+02 1.3298e-01 1.1648e+02 1.1559e+02 1.1584e+02 -2.3253e-02 1.1582e+02 1.1560e+02 1.2040e+02 2.4941e-01 1.2065e+02 1.2019e+02 1.1473e+02 -1.1039e-01 1.1462e+02 1.1462e+02 1.1614e+02 -4.5995e-02 1.1610e+02 1.1607e+02
1.1437e+02 8.8383e-02 1.1446e+02 1.1462e+02 1.1302e+02 -1.1554e-02 1.1301e+02 1.1285e+02 1.2027e+02 -5.9884e-02 1.2021e+02 1.2057e+02 1.0961e+02 -2.1058e-01 1.0940e+02 1.0959e+02 1.1484e+02 -4.1531e-02 1.1479e+02 1.1438e+02
1.1345e+02 5.0467e-03 1.1345e+02 1.1369e+02 1.1680e+02 -2.5948e-02 1.1678e+02 1.1675e+02 1.2153e+02 1.5184e-01 1.2169e+02 1.2218e+02 1.1349e+02 -1.1329e-01 1.1338e+02 1.1394e+02 1.1714e+02 -8.1383e-02 1.1706e+02 1.1709e+02
1.0840e+02 1.8694e-01 1.0859e+02 1.0904e+02 1.1417e+02 -1.5665e-02 1.1415e+02 1.1446e+02 1.2101e+02 8.1096e-03 1.2102e+02 1.2100e+02 1.0874e+02 -2.1573e-01 1.0853e+02 1.0866e+02 1.1630e+02 -1.0955e-01 1.1619e+02 1.1622e+02
1.1280e+02 9.5096e-03 1.1281e+02 1.1265e+02 1.1533e+02 -2.8751e-02 1.1530e+02 1.1533e+02 1.2037e+02 1.5194e-01 1.2052e+02 1.2005e+02 1.1083e+02 -1.3262e-01 1.1070e+02 1.1014e+02 1.1648e+02 -8.8514e-02 1.1639e+02 1.1614e+02
1.0776e+02 1.3243e-01 1.0789e+02 1.0828e+02 1.1396e+02 -9.0489e-04 1.1396e+02 1.1297e+02 1.1977e+02 -1.5929e-01 1.1961e+02 1.1958e+02 1.0902e+02 -2.1129e-01 1.0881e+02 1.0885e+02 1.1595e+02 -1.1860e-02 1.1594e+02 1.1579e+02
1.1041e+02 9.0527e-02 1.1050e+02 1.1053e+02 1.1529e+02 -1.0996e-02 1.1528e+02 1.1553e+02 1.2117e+02 3.2978e-02 1.2120e+02 1.2124e+02 1.1058e+02 -1.8686e-02 1.1056e+02 1.1097e+02 1.1654e+02 -1.3669e-01 1.1640e+02 1.1662e+02
1.0840e+02 1.5769e-01 1.0856e+02 1.0917e+02 1.1347e+02 -2.8072e-02 1.1344e+02 1.1400e+02 1.2011e+02 -3.3053e-02 1.2008e+02 1.1976e+02 1.0782e+02 -1.7770e-01 1.0764e+02 1.0817e+02 1.1549e+02 2.4936e-03 1.1549e+02 1.1580e+02
1.1308e+02 -3.0107e-02 1.1305e+02 1.1418e+02 1.1538e+02 -3.2470e-02 1.1535e+02 1.1549e+02 1.2274e+02 2.6426e-01 1.2300e+02 1.2470e+02 1.0929e+02 -1.7399e-01 1.0912e+02 1.0865e+02 1.1638e+02 -8.7059e-02 1.1629e+02 1.1618e+02
1.0988e+02 2.6092e-01 1.1014e+02 1.1052e+02 1.1426e+02 -7.8156e-03 1.1425e+02 1.1407e+02 1.2056e+02 5.7988e-02 1.2062e+02 1.2065e+02 1.1186e+02 -1.1203e-01 1.1175e+02 1.1109e+02 1.1554e+02 -4.7148e-02 1.1549e+02 1.1528e+02
1.1619e+02 6.0909e-02 1.1625e+02 1.1640e+02 1.1518e+02 -2.2920e-02 1.1515e+02 1.1485e+02 1.2038e+02 -1.4896e-01 1.2024e+02 1.2081e+02 1.1194e+02 -1.1409e-01 1.1183e+02 1.1156e+02 1.1554e+02 -8.9851e-02 1.1545e+02 1.1544e+02
1.1380e+02 -1.5092e-02 1.1379e+02 1.1334e+02 1.1533e+02 -1.7185e-02 1.1532e+02 1.1549e+02 1.2072e+02 -5.5072e-02 1.2066e+02 1.2085e+02 1.1196e+02 -1.5259e-01 1.1181e+02 1.1233e+02 1.1613e+02 -5.8852e-02 1.1608e+02 1.1602e+02
1.0924e+02 2.2935e-01 1.0947e+02 1.0846e+02 1.1444e+02 -1.9864e-02 1.1442e+02 1.1445e+02 1.1991e+02 6.6207e-03 1.1992e+02 1.2003e+02 1.1074e+02 -6.2747e-02 1.1068e+02 1.1079e+02 1.1574e+02 -3.9915e-02 1.1570e+02 1.1578e+02
1.1559e+02 -2.1742e-02 1.1557e+02 1.1614e+02 1.1399e+02 -1.7404e-02 1.1397e+02 1.1423e+02 1.2027e+02 1.3347e-01 1.2041e+02 1.2053e+02 1.0916e+02 -7.6541e-02 1.0908e+02 1.1025e+02 1.1571e+02 -1.5407e-01 1.1555e+02 1.1578e+02
1.1197e+02 7.3812e-02 1.1204e+02 1.1168e+02 1.1489e+02 -2.9541e-02 1.1486e+02 1.1506e+02 1.2119e+02 8.7716e-02 1.2128e+02 1.2114e+02 1.0990e+02 -9.0816e-02 1.0981e+02 1.1002e+02 1.1594e+02 -1.1401e-01 1.1583e+02 1.1598e+02
1.1266e+02 1.3946e-01 1.1280e+02 1.1322e+02 1.1461e+02 -2.6991e-02 1.1458e+02 1.1483e+02 1.2032e+02 1.9464e-01 1.2052e+02 1.2050e+02 1.1017e+02 -1.9595e-01 1.0998e+02 1.0981e+02 1.1561e+02 2.5072e-02 1.1564e+02 1.1568e+02
1.1270e+02 1.1145e-01 1.1281e+02 1.1200e+02 1.1570e+02 -2.4725e-02 1.1567e+02 1.1584e+02 1.2212e+02 6.7000e-02 1.2218e+02 1.2290e+02 1.1096e+02 -1.6543e-01 1.1079e+02 1.0993e+02 1.1668e+02 -1.0288e-02 1.1667e+02 1.1674e+02
1.1592e+02 2.2864e-01 1.1615e+02 1.1584e+02 1.1606e+02 -3.0520e-02 1.1603e+02 1.1616e+02 1.2110e+02 1.1253e-01 1.2121e+02 1.2148e+02 1.1353e+02 -9.7268e-02 1.1343e+02 1.1321e+02 1.1601e+02 -6.9751e-02 1.1594e+02 1.1628e+02
1.1084e+02 1.5416e-01 1.1099e+02 1.1112e+02 1.1454e+02 -2.3454e-02 1.1451e+02 1.1554e+02 1.2063e+02 1.3473e-01 1.2076e+02 1.2074e+02 1.0733e+02 -1.3560e-01 1.0720e+02 1.0774e+02 1.1597e+02 -7.0912e-02 1.1590e+02 1.1619e+02
1.1516e+02 2.5873e-02 1.1518e+02 1.1487e+02 1.1562e+02 -8.9940e-03 1.1562e+02 1.1628e+02 1.2162e+02 1.9076e-01 1.2182e+02 1.2146e+02 1.1183e+02 -8.8592e-02 1.1174e+02 1.1204e+02 1.1630e+02 5.2343e-02 1.1635e+02 1.1646e+02
1.1383e+02 1.9866e-01 1.1402e+02 1.1324e+02 1.1568e+02 -1.4753e-02 1.1567e+02 1.1525e+02 1.2272e+02 -2.0027e-01 1.2252e+02 1.2236e+02 1.1215e+02 -1.2979e-01 1.1202e+02 1.1200e+02 1.1629e+02 -2.6132e-02 1.1627e+02 1.1636e+02
1.1371e+02 2.0991e-01 1.1392e+02 1.1131e+02 1.1542e+02 -1.7187e-02 1.1540e+02 1.1459e+02 1.2157e+02 -1.2398e-01 1.2145e+02 1.2129e+02 1.1183e+02 -1.1871e-01 1.1171e+02 1.0991e+02 1.1659e+02 -2.3987e-02 1.1657e+02 1.1600e+02
1.1117e+02 1.7922e-01 1.1135e+02 1.1073e+02 1.1530e+02 -1.6085e-02 1.1529e+02 1.1553e+02 1.2133e+02 1.0952e-01 1.2144e+02 1.2170e+02 1.1197e+02 -8.3439e-02 1.1189e+02 1.1224e+02 1.1636e+02 -1.0229e-01 1.1626e+02 1.1630e+02
1.1133e+02 -8.3497e-02 1.1125e+02 1.1021e+02 1.1645e+02 -3.0665e-02 1.1642e+02 1.1617e+02 1.2104e+02 1.1257e-01 1.2115e+02 1.2094e+02 1.0976e+02 -1.0205e-01 1.0966e+02 1.0862e+02 1.1630e+02 -3.5244e-02 1.1626e+02 1.1633e+02
1.1207e+02 3.3386e-01 1.1240e+02 1.1157e+02 1.1449e+02 -2.8951e-02 1.1446e+02 1.1393e+02 1.2247e+02 -1.0953e-01 1.2236e+02 1.2317e+02 1.0964e+02 -3.2765e-02 1.0961e+02 1.0973e+02 1.1570e+02 -1.2955e-01 1.1557e+02 1.1493e+02
1.1173e+02 9.7307e-02 1.1183e+02 1.1216e+02 1.1362e+02 -7.7624e-03 1.1361e+02 1.1392e+02 1.2072e+02 8.3871e-02 1.2081e+02 1.2097e+02 1.0778e+02 -8.7124e-02 1.0769e+02 1.0751e+02 1.1516e+02 -4.9663e-02 1.1511e+02 1.1530e+02
1.1454e+02 7.2767e-02 1.1461e+02 1.1468e+02 1.1565e+02 -3.2146e-02 1.1562e+02 1.1556e+02 1.2018e+02 4.0692e-02 1.2022e+02 1.1992e+02 1.1071e+02 -1.3655e-01 1.1058e+02 1.1106e+02 1.1656e+02 -3.1052e-02 1.1652e+02 1.1657e+02
1.0977e+02 3.6614e-01 1.1013e+02 1.0995e+02 1.1460e+02 -2.3954e-02 1.1458e+02 1.1428e+02 1.2091e+02 -8.4288e-02 1.2083e+02 1.2010e+02 1.0922e+02 -1.3883e-01 1.0908e+02 1.0910e+02 1.1525e+02 -1.3261e-01 1.1512e+02 1.1512e+02
1.1555e+02 2.7631e-01 1.1583e+02 1.1593e+02 1.1554e+02 -1.9502e-02 1.1552e+02 1.1529e+02 1.2110e+02 -3.6922e-02 1.2107e+02 1.2140e+02 1.0973e+02 -1.6641e-01 1.0956e+02 1.0937e+02 1.1631e+02 -9.6692e-02 1.1621e+02 1.1615e+02
1.1306e+02 2.4887e-01 1.1331e+02 1.1310e+02 1.1504e+02 -1.8070e-02 1.1503e+02 1.1504e+02 1.2174e+02 -1.3009e-02 1.2173e+02 1.2137e+02 1.1222e+02 -6.3891e-02 1.1215e+02 1.1157e+02 1.1596e+02 -6.7475e-02 1.1589e+02 1.1596e+02
1.1115e+02 2.7908e-01 1.1143e+02 1.1120e+02 1.1540e+02 -2.1617e-02 1.1537e+02 1.1510e+02 1.2109e+02 -1.5767e-01 1.2093e+02 1.2081e+02 1.1060e+02 -1.1665e-01 1.1048e+02 1.1045e+02 1.1602e+02 -2.0375e-02 1.1600e+02 1.1597e+02
1.1651e+02 -1.1853e-02 1.1650e+02 1.1551e+02 1.1515e+02 -1.4034e-02 1.1514e+02 1.1520e+02 1.2072e+02 -2.9163e-02 1.2069e+02 1.2076e+02 1.1230e+02 -6.4497e-02 1.1223e+02 1.1210e+02 1.1538e+02 -7.8268e-02 1.1530e+02 1.1556e+02
1.1418e+02 4.0351e-01 1.1459e+02 1.1427e+02 1.1484e+02 -3.2650e-02 1.1480e+02 1.1466e+02 1.2076e+02 2.1543e-01 1.2098e+02 1.2086e+02 1.1087e+02 -2.2586e-01 1.1065e+02 1.1044e+02 1.1580e+02 -1.2967e-01 1.1567e+02 1.1544e+02
1.1393e+02 2.7407e-01 1.1420e+02 1.1442e+02 1.1586e+02 -1.1037e-02 1.1585e+02 1.1556e+02 1.2147e+02 1.1560e-01 1.2159e+02 1.2191e+02 1.1039e+02 -6.5653e-02 1.1033e+02 1.1110e+02 1.1624e+02 -1.0512e-01 1.1614e+02 1.1606e+02
1.1236e+02 -1.2492e-01 1.1224e+02 1.1187e+02 1.1446e+02 -2.4316e-02 1.1443e+02 1.1399e+02 1.1979e+02 1.1067e-01 1.1991e+02 1.1909e+02 1.1054e+02 -2.7337e-02 1.1051e+02 1.0984e+02 1.1569e+02 -6.5538e-02 1.1563e+02 1.1498e+02
1.1242e+02 2.0143e-01 1.1262e+02 1.1239e+02 1.1555e+02 -3.0380e-02 1.1552e+02 1.1581e+02 1.2285e+02 2.0076e-01 1.2305e+02 1.2342e+02 1.0975e+02 -1.0308e-01 1.0965e+02 1.0904e+02 1.1588e+02 -9.3701e-02 1.1578e+02 1.1611e+02
1.1504e+02 3.6914e-01 1.1541e+02 1.1560e+02 1.1623e+02 -1.8320e-02 1.1621e+02 1.1660e+02 1.2046e+02 9.2937e-02 1.2056e+02 1.2041e+02 1.1153e+02 -1.1391e-01 1.1142e+02 1.1192e+02 1.1631e+02 -5.6498e-02 1.1625e+02 1.1640e+02
1.1435e+02 1.0799e-01 1.1445e+02 1.1429e+02 1.1639e+02 -2.4081e-02 1.1637e+02 1.1648e+02 1.2072e+02 3.0605e-02 1.2075e+02 1.2091e+02 1.1140e+02 -3.2092e-02 1.1137e+02 1.1179e+02 1.1664e+02 -1.3227e-01 1.1651e+02 1.1669e+02
1.1357e+02 1.4969e-01 1.1372e+02 1.1276e+02 1.1506e+02 -1.7231e-02 1.1505e+02 1.1537e+02 1.2105e+02 2.2297e-01 1.2127e+02 1.2088e+02 1.1093e+02 -1.3293e-01 1.1079e+02 1.1085e+02 1.1617e+02 -9.9366e-02 1.1607e+02 1.1632e+02
1.1251e+02 -2.3997e-03 1.1251e+02 1.1275e+02 1.1471e+02 -5.4170e-03 1.1470e+02 1.1470e+02 1.2011e+02 -1.7293e-02 1.2009e+02 1.2024e+02 1.0948e+02 -7.1072e-02 1.0941e+02 1.0977e+02 1.1651e+02 -1.1441e-01 1.1640e+02 1.1651e+02
1.1274e+02 -1.3430e-02 1.1273e+02 1.1260e+02 1.1330e+02 -1.3009e-02 1.1329e+02 1.1320e+02 1.2082e+02 1.3030e-01 1.2095e+02 1.2084e+02 1.1084e+02 -1.5372e-01 1.1068e+02 1.1097e+02 1.1497e+02 -1.4383e-02 1.1495e+02 1.1528e+02
1.1179e+02 9.8891e-02 1.1189e+02 1.1162e+02 1.1614e+02 -3.3472e-02 1.1611e+02 1.1532e+02 1.2133e+02 -7.9909e-02 1.2125e+02 1.2085e+02 1.1200e+02 -4.8894e-02 1.1195e+02 1.1051e+02 1.1635e+02 -1.3624e-01 1.1621e+02 1.1570e+02
1.1510e+02 6.5352e-02 1.1517e+02 1.1463e+02 1.1526e+02 -1.2818e-02 1.1524e+02 1.1466e+02 1.2190e+02 -7.1535e-02 1.2183e+02 1.2176e+02 1.1209e+02 -7.9310e-02 1.1201e+02 1.1193e+02 1.1604e+02 -1.2368e-01 1.1592e+02 1.1582e+02
1.1635e+02 1.5064e-01 1.1650e+02 1.1575e+02 1.1454e+02 -1.2269e-02 1.1453e+02 1.1439e+02 1.2141e+02 8.5834e-02 1.2150e+02 1.2151e+02 1.1245e+02 -1.1468e-01 1.1233e+02 1.1194e+02 1.1578e+02 1.5733e-02 1.1579e+02 1.1558e+02
1.1545e+02 1.1286e-02 1.1547e+02 1.1613e+02 1.1496e+02 -1.0131e-02 1.1494e+02 1.1588e+02 1.2081e+02 9.7086e-04 1.2081e+02 1.2087e+02 1.1381e+02 -6.0688e-02 1.1375e+02 1.1391e+02 1.1585e+02 3.7421e-02 1.1588e+02 1.1598e+02
1.1119e+02 1.3905e-01 1.1133e+02 1.1144e+02 1.1604e+02 -2.5359e-02 1.1601e+02 1.1629e+02 1.2070e+02 -5.2886e-02 1.2065e+02 1.2070e+02 1.1024e+02 -1.1330e-01 1.1012e+02 1.0928e+02 1.1654e+02 -1.1785e-01 1.1642e+02 1.1664e+02
1.1486e+02 2.6873e-01 1.1513e+02 1.1492e+02 1.1619e+02 -7.5350e-03 1.1618e+02 1.1595e+02 1.2134e+02 8.8669e-02 1.2143e+02 1.2161e+02 1.1305e+02 -7.1654e-02 1.1298e+02 1.1225e+02 1.1693e+02 -3.2196e-02 1.1689e+02 1.1693e+02
1.1152e+02 2.5355e-01 1.1178e+02 1.1217e+02 1.1400e+02 -2.1841e-02 1.1398e+02 1.1352e+02 1.2125e+02 5.7373e-02 1.2130e+02 1.2141e+02 1.0884e+02 -6.8156e-02 1.0878e+02 1.0877e+02 1.1511e+02 -7.1377e-02 1.1504e+02 1.1479e+02
1.1453e+02 3.8061e-01 1.1491e+02 1.1483e+02 1.1640e+02 -1.5227e-02 1.1639e+02 1.1590e+02 1.1984e+02 1.3630e-01 1.1997e+02 1.1956e+02 1.1410e+02 -6.8437e-02 1.1403e+02 1.1389e+02 1.1658e+02 -1.3090e-01 1.1645e+02 1.1607e+02
1.1247e+02 1.3726e-01 1.1260e+02 1.1212e+02 1.1433e+02 -1.9337e-02 1.1431e+02 1.1361e+02 1.2110e+02 -5.3772e-02 1.2105e+02 1.2098e+02 1.1223e+02 -1.5694e-01 1.1208e+02 1.1149e+02 1.1557e+02 -2.7832e-02 1.1554e+02 1.1579e+02
1.1171e+02 2.6283e-02 1.1174e+02 1.1140e+02 1.1406e+02 -1.7261e-02 1.1404e+02 1.1415e+02 1.2023e+02 -1.0800e-01 1.2012e+02 1.2022e+02 1.0869e+02 -7.9574e-02 1.0861e+02 1.0933e+02 1.1601e+02 -2.5240e-02 1.1599e+02 1.1599e+02
1.1398e+02 1.7342e-01 1.1416e+02 1.1420e+02 1.1561e+02 -2.5701e-02 1.1558e+02 1.1558e+02 1.2065e+02 1.6827e-01 1.2082e+02 1.2110e+02 1.1420e+02 -1.4907e-01 1.1406e+02 1.1350e+02 1.1651e+02 -9.4808e-02 1.1642e+02 1.1594e+02
1.1464e+02 1.7181e-01 1.1481e+02 1.1494e+02 1.1615e+02 -2.5234e-03 1.1614e+02 1.1602e+02 1.2079e+02 -1.0709e-01 1.2069e+02 1.2082e+02 1.1347e+02 1.9717e-02 1.1349e+02 1.1357e+02 1.1651e+02 -1.1085e-01 1.1640e+02 1.1630e+02
1.1494e+02 1.5248e-01 1.1510e+02 1.1496e+02 1.1556e+02 -1.0004e-02 1.1555e+02 1.1569e+02 1.2100e+02 1.3660e-01 1.2113e+02 1.2099e+02 1.1178e+02 -3.5367e-02 1.1175e+02 1.1171e+02 1.1625e+02 -1.3074e-01 1.1612e+02 1.1618e+02
1.1647e+02 1.1501e-01 1.1659e+02 1.1663e+02 1.1663e+02 -1.1759e-02 1.1662e+02 1.1599e+02 1.2062e+02 1.5475e-02 1.2064e+02 1.2022e+02 1.1275e+02 -1.1181e-01 1.1264e+02 1.1037e+02 1.1660e+02 4.0354e-03 1.1661e+02 1.1637e+02
1.1541e+02 1.5060e-01 1.1556e+02 1.1426e+02 1.1567e+02 -2.9944e-02 1.1564e+02 1.1590e+02 1.2126e+02 1.8287e-01 1.2144e+02 1.2134e+02 1.1236e+02 -1.3307e-01 1.1223e+02 1.1313e+02 1.1666e+02 -8.8965e-02 1.1657e+02 1.1675e+02
1.1291e+02 1.3548e-01 1.1305e+02 1.1262e+02 1.1341e+02 -8.7363e-03 1.1340e+02 1.1269e+02 1.2137e+02 1.4137e-01 1.2151e+02 1.2134e+02 1.1177e+02 -2.8726e-02 1.1174e+02 1.1075e+02 1.1492e+02 -5.2659e-03 1.1491e+02 1.1424e+02
1.1263e+02 1.1221e-01 1.1274e+02 1.1186e+02 1.1524e+02 -1.0892e-02 1.1523e+02 1.1512e+02 1.2232e+02 -4.8277e-02 1.2227e+02 1.2192e+02 1.1299e+02 -1.9746e-01 1.1280e+02 1.1205e+02 1.1651e+02 -2.9180e-02 1.1648e+02 1.1646e+02
1.1388e+02 3.3692e-01 1.1422e+02 1.1405e+02 1.1419e+02 -2.0133e-02 1.1417e+02 1.1486e+02 1.2171e+02 -2.3527e-02 1.2169e+02 1.2202e+02 1.1295e+02 -1.0223e-01 1.1285e+02 1.1315e+02 1.1517e+02 -5.6159e-02 1.1511e+02 1.1556e+02
1.1404e+02 2.2173e-01 1.1426e+02 1.1392e+02 1.1627e+02 -1.9550e-02 1.1625e+02 1.1641e+02 1.2201e+02 4.2349e-02 1.2205e+02 1.2187e+02 1.1103e+02 -1.7605e-01 1.1085e+02 1.0997e+02 1.1662e+02 -4.1912e-02 1.1658e+02 1.1684e+02
1.1444e+02 2.1156e-01 1.1465e+02 1.1467e+02 1.1550e+02 -1.9198e-02 1.1549e+02 1.1636e+02 1.1982e+02 2.7060e-01 1.2009e+02 1.2000e+02 1.1202e+02 -1.8002e-01 1.1184e+02 1.1210e+02 1.1601e+02 -3.0052e-02 1.1598e+02 1.1672e+02
1.1290e+02 -5.1232e-03 1.1290e+02 1.1327e+02 1.1682e+02 -1.8398e-03 1.1682e+02 1.1642e+02 1.2038e+02 1.6187e-01 1.2055e+02 1.2096e+02 1.1205e+02 -5.5232e-02 1.1200e+02 1.1244e+02 1.1698e+02 -6.8920e-02 1.1691e+02 1.1676e+02
1.1577e+02 2.7842e-01 1.1605e+02 1.1578e+02 1.1462e+02 -2.7049e-02 1.1460e+02 1.1530e+02 1.2106e+02 1.0186e-01 1.2116e+02 1.2096e+02 1.1280e+02 -2.0805e-01 1.1259e+02 1.1282e+02 1.1592e+02 -3.7077e-02 1.1589e+02 1.1620e+02
1.1579e+02 2.0314e-01 1.1599e+02 1.1596e+02 1.1409e+02 -4.3936e-02 1.1404e+02 1.1460e+02 1.2039e+02 4.1171e-02 1.2043e+02 1.2062e+02 1.1374e+02 -1.8448e-01 1.1355e+02 1.1316e+02 1.1616e+02 -1.5517e-01 1.1600e+02 1.1637e+02
1.1300e+02 -1.9036e-02 1.1298e+02 1.1197e+02 1.1430e+02 -1.7734e-02 1.1428e+02 1.1416e+02 1.2016e+02 6.5802e-02 1.2022e+02 1.2000e+02 1.1235e+02 -2.1851e-01 1.1213e+02 1.1192e+02 1.1530e+02 -3.7104e-02 1.1526e+02 1.1531e+02
1.1024e+02 1.0973e-01 1.1035e+02 1.1019e+02 1.1447e+02 -1.0176e-02 1.1446e+02 1.1390e+02 1.2008e+02 -3.3463e-02 1.2004e+02 1.2005e+02 1.0995e+02 -1.5780e-01 1.0980e+02 1.0977e+02 1.1514e+02 -1.6506e-02 1.1512e+02 1.1468e+02
1.1231e+02 3.5827e-01 1.1267e+02 1.1280e+02 1.1560e+02 -1.2137e-02 1.1559e+02 1.1554e+02 1.2044e+02 -1.9135e-01 1.2024e+02 1.2025e+02 1.1118e+02 -1.7721e-01 1.1100e+02 1.1152e+02 1.1566e+02 3.8042e-03 1.1566e+02 1.1555e+02
1.1148e+02 1.9403e-01 1.1167e+02 1.1082e+02 1.1656e+02 -1.4706e-02 1.1655e+02 1.1710e+02 1.2110e+02 -2.5364e-02 1.2108e+02 1.2132e+02 1.1453e+02 -1.4775e-01 1.1438e+02 1.1493e+02 1.1662e+02 -5.8366e-02 1.1656e+02 1.1692e+02
1.1301e+02 1.7039e-01 1.1319e+02 1.1307e+02 1.1503e+02 -1.1334e-02 1.1501e+02 1.1523e+02 1.2098e+02 1.3835e-01 1.2112e+02 1.2146e+02 1.1114e+02 -4.0011e-02 1.1110e+02 1.1145e+02 1.1565e+02 -3.5832e-02 1.1562e+02 1.1573e+02
1.1225e+02 3.5422e-01 1.1261e+02 1.1294e+02 1.1519e+02 -1.9772e-02 1.1517e+02 1.1496e+02 1.2079e+02 1.7677e-01 1.2096e+02 1.2014e+02 1.1284e+02 -1.3712e-01 1.1270e+02 1.1214e+02 1.1659e+02 -7.3714e-02 1.1651e+02 1.1648e+02
1.1387e+02 2.3288e-01 1.1410e+02 1.1469e+02 1.1644e+02 -1.9989e-02 1.1642e+02 1.1650e+02 1.2065e+02 6.9382e-02 1.2072e+02 1.2054e+02 1.1278e+02 -1.2327e-01 1.1266e+02 1.1287e+02 1.1667e+02 -7.8411e-03 1.1666e+02 1.1633e+02
1.1095e+02 1.5278e-01 1.1110e+02 1.1058e+02 1.1465e+02 -1.2836e-02 1.1464e+02 1.1478e+02 1.1979e+02 -2.7615e-01 1.1951e+02 1.1994e+02 1.1050e+02 -6.7314e-02 1.1043e+02 1.1090e+02 1.1599e+02 -4.3348e-02 1.1594e+02 1.1561e+02
1.1600e+02 9.8427e-02 1.1610e+02 1.1609e+02 1.1675e+02 -2.2539e-02 1.1673e+02 1.1661e+02 1.2593e+02 1.0129e-01 1.2603e+02 1.2465e+02 1.1337e+02 -7.5378e-02 1.1329e+02 1.1364e+02 1.1705e+02 -6.2454e-02 1.1699e+02 1.1705e+02
1.1525e+02 1.1452e-01 1.1537e+02 1.1566e+02 1.1571e+02 -1.6774e-02 1.1569e+02 1.1580e+02 1.1976e+02 1.2432e-02 1.1977e+02 1.1988e+02 1.1211e+02 -9.0354e-02 1.1202e+02 1.1230e+02 1.1642e+02 -7.5214e-02 1.1634e+02 1.1630e+02
1.1206e+02 7.4600e-02 1.1213e+02 1.1272e+02 1.1629e+02 -3.4878e-02 1.1625e+02 1.1649e+02 1.2015e+02 5.5827e-02 1.2020e+02 1.2008e+02 1.0821e+02 -1.5602e-01 1.0806e+02 1.0798e+02 1.1665e+02 -7.5852e-02 1.1657e+02 1.1685e+02
1.1168e+02 7.1039e-02 1.1175e+02 1.1132e+02 1.1518e+02 -8.3081e-04 1.1518e+02 1.1548e+02 1.2030e+02 -5.6435e-02 1.2024e+02 1.2034e+02 1.1184e+02 -1.2647e-01 1.1172e+02 1.1214e+02 1.1585e+02 -6.8658e-02 1.1579e+02 1.1596e+02
1.1511e+02 2.9986e-01 1.1541e+02 1.1561e+02 1.1669e+02 -3.7812e-02 1.1665e+02 1.1662e+02 1.2097e+02 2.1257e-01 1.2118e+02 1.2190e+02 1.1434e+02 -1.5008e-01 1.1419e+02 1.1374e+02 1.1687e+02 -5.6813e-02 1.1681e+02 1.1685e+02
1.0907e+02 2.2013e-01 1.0929e+02 1.0958e+02 1.1618e+02 -2.9628e-02 1.1615e+02 1.1594e+02 1.2129e+02 1.5026e-01 1.2144e+02 1.2130e+02 1.1538e+02 -2.1062e-01 1.1517e+02 1.1532e+02 1.1649e+02 -8.9949e-02 1.1640e+02 1.1625e+02
1.1285e+02 1.6310e-01 1.1301e+02 1.1325e+02 1.1599e+02 -2.7151e-02 1.1596e+02 1.1572e+02 1.2059e+02 2.3876e-01 1.2083e+02 1.2076e+02 1.1302e+02 -1.9393e-01 1.1282e+02 1.1213e+02 1.1657e+02 -6.1278e-03 1.1656e+02 1.1659e+02
1.1466e+02 1.3255e-01 1.1479e+02 1.1390e+02 1.1250e+02 -8.6112e-03 1.1249e+02 1.1196e+02 1.2001e+02 -1.1242e-02 1.1999e+02 1.2009e+02 1.1155e+02 -9.8864e-02 1.1145e+02 1.1033e+02 1.1394e+02 -3.8749e-02 1.1390e+02 1.1386e+02
1.1030e+02 1.1032e-01 1.1041e+02 1.1058e+02 1.1604e+02 -2.8735e-02 1.1601e+02 1.1609e+02 1.2044e+02 -4.9496e-02 1.2039e+02 1.2042e+02 1.1143e+02 -2.2488e-01 1.1120e+02 1.1103e+02 1.1653e+02 7.2453e-03 1.1654e+02 1.1655e+02
1.1188e+02 4.6042e-02 1.1192e+02 1.1213e+02 1.1546e+02 -9.1153e-03 1.1545e+02 1.1557e+02 1.2040e+02 3.1906e-02 1.2043e+02 1.2072e+02 1.1291e+02 -8.5687e-03 1.1290e+02 1.1323e+02 1.1607e+02 -1.1089e-01 1.1596e+02 1.1585e+02
1.0610e+02 5.6839e-02 1.0616e+02 1.0614e+02 1.1421e+02 -4.4309e-02 1.1417e+02 1.1261e+02 1.2103e+02 1.5213e-01 1.2118e+02 1.2203e+02 1.0852e+02 -8.9942e-02 1.0843e+02 1.0790e+02 1.1631e+02 -1.3645e-01 1.1617e+02 1.1597e+02
1.1338e+02 1.8142e-01 1.1356e+02 1.1306e+02 1.1338e+02 -2.0514e-02 1.1336e+02 1.1319e+02 1.2076e+02 -2.4165e-03 1.2075e+02 1.2027e+02 1.0906e+02 -7.4111e-02 1.0899e+02 1.0917e+02 1.1537e+02 -7.9711e-02 1.1529e+02 1.1548e+02
1.1065e+02 -1.0793e-01 1.1054e+02 1.1000e+02 1.1505e+02 -1.6810e-02 1.1503e+02 1.1463e+02 1.1957e+02 -9.8290e-02 1.1947e+02 1.1984e+02 1.0897e+02 -1.2561e-01 1.0884e+02 1.0784e+02 1.1569e+02 -2.6103e-02 1.1566e+02 1.1567e+02
1.1322e+02 3.7371e-02 1.1326e+02 1.1368e+02 1.1394e+02 -7.4319e-03 1.1394e+02 1.1386e+02 1.2083e+02 -4.9597e-02 1.2078e+02 1.2063e+02 1.1003e+02 -4.7103e-02 1.0998e+02 1.1014e+02 1.1510e+02 -5.9340e-02 1.1504e+02 1.1492e+02
1.1486e+02 -5.8225e-02 1.1481e+02 1.1483e+02 1.1495e+02 -1.9751e-02 1.1493e+02 1.1448e+02 1.2038e+02 1.4260e-01 1.2053e+02 1.2056e+02 1.1186e+02 -1.4510e-01 1.1171e+02 1.1163e+02 1.1560e+02 -2.0646e-02 1.1558e+02 1.1548e+02
1.1284e+02 1.3620e-01 1.1298e+02 1.1330e+02 1.1379e+02 -1.7241e-02 1.1378e+02 1.1453e+02 1.2052e+02 6.6129e-02 1.2059e+02 1.2097e+02 1.0923e+02 -1.3927e-01 1.0909e+02 1.0927e+02 1.1558e+02 -1.2673e-01 1.1545e+02 1.1583e+02
1.1348e+02 5.4573e-02 1.1354e+02 1.1358e+02 1.1480e+02 -2.3755e-02 1.1477e+02 1.1498e+02 1.2118e+02 1.1918e-01 1.2130e+02 1.2152e+02 1.1279e+02 -1.0658e-01 1.1268e+02 1.1265e+02 1.1582e+02 -7.2719e-02 1.1575e+02 1.1588e+02
1.1559e+02 -9.5148e-02 1.1549e+02 1.1590e+02 1.1551e+02 -2.9926e-02 1.1548e+02 1.1513e+02 1.2176e+02 1.3962e-01 1.2190e+02 1.2160e+02 1.1407e+02 -5.4334e-02 1.1402e+02 1.1441e+02 1.1627e+02 -1.8106e-01 1.1609e+02 1.1579e+02
1.1062e+02 2.2573e-01 1.1085e+02 1.1166e+02 1.1476e+02 -8.6984e-03 1.1475e+02 1.1480e+02 1.2144e+02 2.8801e-01 1.2173e+02 1.2153e+02 1.1068e+02 -1.4652e-01 1.1053e+02 1.1110e+02 1.1580e+02 -8.0021e-02 1.1572e+02 1.1560e+02
1.1048e+02 -1.9213e-02 1.1046e+02 1.1004e+02 1.1589e+02 -3.1534e-02 1.1586e+02 1.1498e+02 1.2081e+02 -8.0067e-02 1.2073e+02 1.2063e+02 1.1177e+02 -1.7037e-01 1.1160e+02 1.1138e+02 1.1648e+02 -5.3256e-02 1.1642e+02 1.1579e+02
1.0880e+02 -1.0367e-01 1.0870e+02 1.0802e+02 1.1276e+02 -2.6099e-02 1.1273e+02 1.1207e+02 1.2073e+02 1.4452e-01 1.2087e+02 1.2049e+02 1.1028e+02 -7.3820e-02 1.1020e+02 1.0891e+02 1.1430e+02 -5.4600e-02 1.1424e+02 1.1413e+02
1.1089e+02 7.5660e-02 1.1097e+02 1.1161e+02 1.1528e+02 -8.4219e-03 1.1527e+02 1.1536e+02 1.2148e+02 3.6949e-02 1.2151e+02 1.2114e+02 1.1120e+02 -4.0170e-02 1.1116e+02 1.1207e+02 1.1628e+02 -3.5938e-02 1.1624e+02 1.1655e+02
1.1261e+02 1.5994e-01 1.1277e+02 1.1336e+02 1.1577e+02 -8.2615e-03 1.1577e+02 1.1579e+02 1.2017e+02 -6.0259e-04 1.2017e+02 1.2028e+02 1.1156e+02 -1.0752e-01 1.1145e+02 1.1196e+02 1.1648e+02 -3.7518e-02 1.1644e+02 1.1642e+02
1.1115e+02 -9.2703e-02 1.1106e+02 1.1065e+02 1.1432e+02 -3.0193e-02 1.1429e+02 1.1359e+02 1.2191e+02 7.8944e-02 1.2199e+02 1.2196e+02 1.1010e+02 -2.1952e-01 1.0988e+02 1.0909e+02 1.1532e+02 -5.6844e-02 1.1527e+02 1.1503e+02
1.1451e+02 1.9356e-01 1.1470e+02 1.1451e+02 1.1476e+02 -3.4484e-02 1.1473e+02 1.1445e+02 1.2143e+02 3.5365e-02 1.2146e+02 1.2190e+02 1.1219e+02 -1.6700e-01 1.1202e+02 1.1150e+02 1.1538e+02 -5.3593e-02 1.1533e+02 1.1499e+02
1.1021e+02 1.4470e-01 1.1036e+02 1.0936e+02 1.1500e+02 -1.7066e-02 1.1498e+02 1.1465e+02 1.2087e+02 -1.0819e-01 1.2076e+02 1.2085e+02 1.1072e+02 -2.1298e-01 1.1051e+02 1.1058e+02 1.1581e+02 -7.7041e-02 1.1573e+02 1.1563e+02
1.1411e+02 1.7875e-01 1.1429e+02 1.1445e+02 1.1641e+02 -5.6637e-03 1.1640e+02 1.1726e+02 1.2162e+02 3.0328e-02 1.2165e+02 1.2144e+02 1.1358e+02 -9.1550e-02 1.1349e+02 1.1400e+02 1.1684e+02 -6.5522e-02 1.1677e+02 1.1719e+02
1.1240e+02 1.0972e-01 1.1251e+02 1.1301e+02 1.1315e+02 -1.6728e-02 1.1314e+02 1.1220e+02 1.1996e+02 -3.0850e-02 1.1993e+02 1.1935e+02 1.0857e+02 -7.8340e-02 1.0849e+02 1.0892e+02 1.1487e+02 -1.1675e-02 1.1486e+02 1.1355e+02
1.0745e+02 2.0499e-01 1.0766e+02 1.0738e+02 1.1405e+02 3.1472e-03 1.1405e+02 1.1387e+02 1.2208e+02 5.9120e-02 1.2214e+02 1.2142e+02 1.1007e+02 -1.5857e-01 1.0992e+02 1.0956e+02 1.1585e+02 -6.7529e-02 1.1578e+02 1.1564e+02
1.1145e+02 5.5461e-02 1.1151e+02 1.1093e+02 1.1549e+02 -3.2583e-02 1.1546e+02 1.1496e+02 1.2134e+02 -3.0685e-01 1.2103e+02 1.2028e+02 1.1072e+02 -4.7065e-02 1.1067e+02 1.1066e+02 1.1659e+02 -1.6492e-01 1.1643e+02 1.1634e+02
1.1559e+02 1.3089e-01 1.1572e+02 1.1488e+02 1.1446e+02 -2.6729e-02 1.1443e+02 1.1413e+02 1.2055e+02 7.7985e-02 1.2063e+02 1.2106e+02 1.0894e+02 -2.2705e-02 1.0892e+02 1.0947e+02 1.1507e+02 -1.1258e-01 1.1496e+02 1.1492e+02
1.1167e+02 1.8928e-01 1.1186e+02 1.1100e+02 1.1432e+02 -2.7196e-02 1.1429e+02 1.1473e+02 1.2060e+02 1.6565e-01 1.2077e+02 1.2066e+02 1.0964e+02 -8.7370e-02 1.0956e+02 1.0953e+02 1.1556e+02 -1.2154e-01 1.1543e+02 1.1576e+02
1.1107e+02 1.3480e-01 1.1121e+02 1.1188e+02 1.1380e+02 -2.0198e-02 1.1378e+02 1.1414e+02 1.2125e+02 1.0395e-01 1.2136e+02 1.2074e+02 1.0847e+02 -8.4706e-02 1.0839e+02 1.0910e+02 1.1516e+02 -3.1105e-02 1.1513e+02 1.1529e+02
1.1428e+02 1.7122e-01 1.1445e+02 1.1409e+02 1.1485e+02 -3.3060e-02 1.1482e+02 1.1476e+02 1.2014e+02 1.0506e-01 1.2025e+02 1.2060e+02 1.1114e+02 -5.5849e-02 1.1108e+02 1.1072e+02 1.1593e+02 -1.0181e-01 1.1583e+02 1.1564e+02
1.1342e+02 2.1854e-01 1.1364e+02 1.1268e+02 1.1436e+02 -6.4445e-03 1.1436e+02 1.1407e+02 1.2068e+02 1.7780e-01 1.2086e+02 1.2116e+02 1.1138e+02 -7.0040e-02 1.1131e+02 1.1126e+02 1.1564e+02 -7.5901e-03 1.1563e+02 1.1545e+02
1.1356e+02 1.8842e-01 1.1374e+02 1.1348e+02 1.1650e+02 -3.4581e-02 1.1646e+02 1.1574e+02 1.2164e+02 4.9207e-02 1.2169e+02 1.2124e+02 1.1160e+02 -6.7150e-02 1.1153e+02 1.1153e+02 1.1696e+02 -7.1623e-02 1.1688e+02 1.1655e+02
1.1310e+02 1.5869e-01 1.1326e+02 1.1327e+02 1.1351e+02 -2.3756e-02 1.1348e+02 1.1319e+02 1.2090e+02 -2.3288e-02 1.2087e+02 1.2054e+02 1.0865e+02 -1.5344e-01 1.0850e+02 1.0808e+02 1.1507e+02 -8.2884e-02 1.1499e+02 1.1468e+02
1.1208e+02 4.9381e-02 1.1213e+02 1.1357e+02 1.1576e+02 -2.8698e-02 1.1573e+02 1.1598e+02 1.2051e+02 2.9786e-01 1.2081e+02 1.2099e+02 1.1189e+02 1.8589e-03 1.1190e+02 1.1149e+02 1.1630e+02 -1.2361e-01 1.1618e+02 1.1637e+02
1.0846e+02 1.5806e-01 1.0862e+02 1.0850e+02 1.1357e+02 -1.4245e-02 1.1355e+02 1.1425e+02 1.2099e+02 1.4725e-01 1.2113e+02 1.2114e+02 1.0811e+02 -5.7838e-02 1.0805e+02 1.0845e+02 1.1537e+02 -1.3856e-01 1.1523e+02 1.1551e+02
1.1437e+02 1.4001e-01 1.1451e+02 1.1451e+02 1.1639e+02 -1.9704e-02 1.1637e+02 1.1622e+02 1.2135e+02 3.7374e-02 1.2139e+02 1.2123e+02 1.1302e+02 -7.6520e-02 1.1294e+02 1.1271e+02 1.1681e+02 -2.5842e-02 1.1678e+02 1.1683e+02
1.1200e+02 1.5706e-02 1.1201e+02 1.1185e+02 1.1476e+02 -3.2747e-02 1.1473e+02 1.1402e+02 1.2090e+02 -7.4112e-02 1.2082e+02 1.2067e+02 1.1054e+02 -1.0207e-01 1.1044e+02 1.1030e+02 1.1540e+02 -2.1088e-02 1.1538e+02 1.1501e+02
1.1287e+02 4.6789e-02 1.1292e+02 1.1330e+02 1.1467e+02 -1.9214e-02 1.1465e+02 1.1516e+02 1.2027e+02 9.4638e-02 1.2037e+02 1.2028e+02 1.1309e+02 -7.3971e-02 1.1302e+02 1.1238e+02 1.1574e+02 -5.2931e-03 1.1573e+02 1.1601e+02
1.1208e+02 1.8324e-01 1.1227e+02 1.1219e+02 1.1354e+02 -2.2779e-02 1.1352e+02 1.1279e+02 1.2079e+02 1.0268e-01 1.2089e+02 1.2067e+02 1.1097e+02 -1.5533e-01 1.1081e+02 1.0964e+02 1.1508e+02 -5.9222e-02 1.1503e+02 1.1475e+02
1.1284e+02 1.9974e-02 1.1286e+02 1.1263e+02 1.1426e+02 -4.3451e-03 1.1425e+02 1.1381e+02 1.1978e+02 5.9618e-02 1.1984e+02 1.1990e+02 1.1000e+02 -1.8121e-02 1.0998e+02 1.0999e+02 1.1532e+02 -1.1305e-01 1.1520e+02 1.1494e+02
1.1243e+02 1.0219e-02 1.1244e+02 1.1193e+02 1.1563e+02 -2.7089e-02 1.1560e+02 1.1516e+02 1.1975e+02 2.3656e-01 1.1999e+02 1.2016e+02 1.0951e+02 -1.4554e-01 1.0936e+02 1.0917e+02 1.1586e+02 -3.6758e-02 1.1583e+02 1.1560e+02
1.1292e+02 2.5424e-01 1.1318e+02 1.1119e+02 1.1577e+02 -1.3841e-02 1.1575e+02 1.1523e+02 1.2058e+02 2.0165e-01 1.2078e+02 1.2056e+02 1.1296e+02 1.0420e-02 1.1298e+02 1.1231e+02 1.1572e+02 -1.4626e-01 1.1558e+02 1.1548e+02
1.1320e+02 1.4165e-01 1.1334e+02 1.1302e+02 1.1685e+02 -5.5110e-03 1.1684e+02 1.1665e+02 1.2063e+02 4.8162e-02 1.2067e+02 1.2107e+02 1.1644e+02 -1.1548e-01 1.1633e+02 1.1643e+02 1.1671e+02 -3.7516e-04 1.1671e+02 1.1668e+02
1.1140e+02 1.3784e-01 1.1154e+02 1.1123e+02 1.1509e+02 -1.8745e-02 1.1507e+02 1.1502e+02 1.2101e+02 1.2417e-01 1.2113e+02 1.2112e+02 1.1092e+02 -4.3957e-02 1.1087e+02 1.1076e+02 1.1628e+02 -1.2877e-01 1.1615e+02 1.1611e+02
1.1241e+02 1.2602e-01 1.1254e+02 1.1305e+02 1.1485e+02 -2.5193e-02 1.1482e+02 1.1483e+02 1.2292e+02 -4.6898e-02 1.2287e+02 1.2274e+02 1.1238e+02 -4.3138e-02 1.1234e+02 1.1257e+02 1.1530e+02 -1.3011e-01 1.1517e+02 1.1535e+02
1.1525e+02 1.7540e-01 1.1543e+02 1.1537e+02 1.1476e+02 -2.3082e-02 1.1474e+02 1.1466e+02 1.2093e+02 -7.8132e-02 1.2085e+02 1.2119e+02 1.1153e+02 -1.7883e-01 1.1135e+02 1.1164e+02 1.1617e+02 -3.6634e-02 1.1613e+02 1.1626e+02
1.1548e+02 1.9237e-01 1.1568e+02 1.1514e+02 1.1547e+02 -3.9644e-02 1.1543e+02 1.1553e+02 1.2069e+02 1.0972e-01 1.2080e+02 1.2094e+02 1.1201e+02 -1.0976e-01 1.1190e+02 1.1209e+02 1.1621e+02 -6.2710e-02 1.1615e+02 1.1638e+02
1.0962e+02 1.7722e-01 1.0979e+02 1.0991e+02 1.1559e+02 -4.4990e-02 1.1554e+02 1.1584e+02 1.2005e+02 5.7195e-02 1.2011e+02 1.2033e+02 1.0813e+02 -5.0031e-02 1.0808e+02 1.0746e+02 1.1612e+02 -1.6742e-01 1.1595e+02 1.1621e+02
1.1127e+02 -5.9216e-02 1.1121e+02 1.1072e+02 1.1711e+02 -1.9970e-02 1.1709e+02 1.1686e+02 1.2086e+02 1.7637e-01 1.2103e+02 1.2100e+02 1.1297e+02 -2.4172e-01 1.1273e+02 1.1272e+02 1.1722e+02 -4.9985e-02 1.1717e+02 1.1717e+02
1.1229e+02 -3.7214e-02 1.1225e+02 1.1346e+02 1.1539e+02 -2.3083e-02 1.1537e+02 1.1472e+02 1.2016e+02 -1.9057e-02 1.2014e+02 1.2028e+02 1.1309e+02 -1.0029e-01 1.1299e+02 1.1387e+02 1.1592e+02 4.6304e-02 1.1597e+02 1.1530e+02
1.1151e+02 -2.9553e-03 1.1151e+02 1.1153e+02 1.1578e+02 -2.8455e-02 1.1576e+02 1.1627e+02 1.2197e+02 -1.0798e-02 1.2196e+02 1.2248e+02 1.0979e+02 -2.6059e-01 1.0953e+02 1.0959e+02 1.1630e+02 -6.6509e-02 1.1623e+02 1.1663e+02
1.1129e+02 4.2790e-01 1.1172e+02 1.1309e+02 1.1528e+02 -1.9817e-02 1.1526e+02 1.1549e+02 1.2052e+02 -1.2216e-01 1.2040e+02 1.2076e+02 1.1123e+02 -1.8690e-01 1.1104e+02 1.1213e+02 1.1598e+02 -5.1617e-02 1.1593e+02 1.1594e+02
1.1678e+02 1.7613e-01 1.1696e+02 1.1689e+02 1.1607e+02 -1.3177e-02 1.1606e+02 1.1619e+02 1.2257e+02 -5.8695e-02 1.2251e+02 1.2353e+02 1.1471e+02 -8.6862e-02 1.1463e+02 1.1400e+02 1.1643e+02 -7.1999e-02 1.1636e+02 1.1657e+02
1.1300e+02 -2.9444e-03 1.1300e+02 1.1382e+02 1.1595e+02 -1.2857e-02 1.1593e+02 1.1634e+02 1.2124e+02 1.2620e-01 1.2137e+02 1.2140e+02 1.1464e+02 -5.8611e-02 1.1458e+02 1.1447e+02 1.1574e+02 -6.6293e-02 1.1568e+02 1.1642e+02
1.0911e+02 -3.6298e-02 1.0907e+02 1.0794e+02 1.1375e+02 -1.2295e-02 1.1374e+02 1.1270e+02 1.2105e+02 1.6884e-01 1.2122e+02 1.2145e+02 1.1151e+02 -2.0195e-02 1.1149e+02 1.0999e+02 1.1541e+02 -4.0390e-02 1.1537e+02 1.1497e+02
1.0725e+02 1.5783e-01 1.0741e+02 1.0672e+02 1.1380e+02 -2.4749e-02 1.1377e+02 1.1433e+02 1.2020e+02 5.0688e-02 1.2025e+02 1.2011e+02 1.0824e+02 -2.6350e-01 1.0797e+02 1.0823e+02 1.1519e+02 -2.2648e-02 1.1516e+02 1.1559e+02
1.1542e+02 8.4820e-03 1.1543e+02 1.1607e+02 1.1618e+02 -2.9755e-02 1.1615e+02 1.1635e+02 1.2067e+02 -1.2094e-01 1.2055e+02 1.2036e+02 1.1592e+02 -1.6842e-01 1.1575e+02 1.1592e+02 1.1599e+02 5.3432e-03 1.1600e+02 1.1630e+02
1.1041e+02 -9.5423e-02 1.1032e+02 1.0816e+02 1.1608e+02 -1.3162e-02 1.1607e+02 1.1648e+02 1.2041e+02 1.2249e-01 1.2053e+02 1.2076e+02 1.0957e+02 -4.6424e-02 1.0952e+02 1.0906e+02 1.1667e+02 -2.5947e-02 1.1665e+02 1.1688e+02
1.0735e+02 3.2238e-01 1.0767e+02 1.0727e+02 1.1327e+02 -1.4933e-02 1.1325e+02 1.1367e+02 1.2035e+02 -2.0646e-03 1.2035e+02 1.2046e+02 1.0808e+02 -1.2649e-01 1.0795e+02 1.0765e+02 1.1487e+02 -8.7079e-02 1.1479e+02 1.1510e+02
1.0914e+02 2.4130e-01 1.0938e+02 1.1019e+02 1.1446e+02 -1.9782e-02 1.1444e+02 1.1443e+02 1.2030e+02 2.3322e-01 1.2053e+02 1.2020e+02 1.1012e+02 -1.8628e-01 1.0993e+02 1.1019e+02 1.1523e+02 -1.5182e-01 1.1508e+02 1.1522e+02
1.1310e+02 2.4204e-01 1.1334e+02 1.1315e+02 1.1624e+02 -2.7099e-02 1.1621e+02 1.1578e+02 1.2397e+02 2.4442e-01 1.2421e+02 1.2453e+02 1.1106e+02 -2.6629e-01 1.1079e+02 1.1079e+02 1.1662e+02 -9.2172e-02 1.1653e+02 1.1650e+02
1.1373e+02 2.4886e-01 1.1397e+02 1.1300e+02 1.1507e+02 -3.6256e-02 1.1504e+02 1.1507e+02 1.2110e+02 1.1686e-01 1.2121e+02 1.2174e+02 1.0921e+02 -2.5935e-01 1.0895e+02 1.0841e+02 1.1595e+02 -5.5190e-02 1.1590e+02 1.1572e+02
1.1533e+02 -7.8586e-03 1.1533e+02 1.1507e+02 1.1467e+02 -3.7596e-02 1.1463e+02 1.1456e+02 1.2312e+02 6.7002e-02 1.2319e+02 1.2413e+02 1.1189e+02 -1.8605e-01 1.1170e+02 1.1104e+02 1.1590e+02 -1.7419e-01 1.1573e+02 1.1564e+02
1.1379e+02 -1.4475e-01 1.1365e+02 1.1362e+02 1.1652e+02 -9.4383e-03 1.1651e+02 1.1629e+02 1.1933e+02 7.1233e-02 1.1941e+02 1.1917e+02 1.1304e+02 -9.0038e-02 1.1295e+02 1.1297e+02 1.1655e+02 -6.0290e-02 1.1649e+02 1.1648e+02
1.1184e+02 7.9238e-02 1.1192e+02 1.1211e+02 1.1461e+02 -2.7773e-02 1.1458e+02 1.1410e+02 1.2098e+02 2.3044e-01 1.2121e+02 1.2094e+02 1.1131e+02 -1.3155e-01 1.1118e+02 1.1030e+02 1.1619e+02 -9.3535e-02 1.1609e+02 1.1555e+02
1.1353e+02 1.2037e-01 1.1365e+02 1.1340e+02 1.1491e+02 -1.3523e-02 1.1490e+02 1.1449e+02 1.2034e+02 -9.5634e-02 1.2025e+02 1.1992e+02 1.1125e+02 -8.2336e-02 1.1116e+02 1.1090e+02 1.1611e+02 -6.9981e-02 1.1604e+02 1.1579e+02
1.1443e+02 3.6461e-01 1.1479e+02 1.1394e+02 1.1398e+02 -2.9332e-02 1.1395e+02 1.1467e+02 1.2025e+02 5.9656e-02 1.2031e+02 1.2063e+02 1.1063e+02 -1.2423e-01 1.1051e+02 1.0979e+02 1.1549e+02 -3.4655e-02 1.1546e+02 1.1575e+02
1.1090e+02 4.3992e-01 1.1134e+02 1.1354e+02 1.1395e+02 -7.4010e-03 1.1394e+02 1.1430e+02 1.2162e+02 3.1878e-02 1.2165e+02 1.2194e+02 1.1127e+02 -1.6779e-01 1.1111e+02 1.1210e+02 1.1482e+02 -1.6935e-03 1.1482e+02 1.1487e+02
1.1565e+02 1.9656e-01 1.1584e+02 1.1442e+02 1.1463e+02 -1.6105e-02 1.1461e+02 1.1490e+02 1.2053e+02 -1.0699e-01 1.2042e+02 1.2077e+02 1.1114e+02 -1.8780e-01 1.1095e+02 1.1135e+02 1.1599e+02 -1.0826e-01 1.1588e+02 1.1589e+02
1.1307e+02 1.8008e-01 1.1325e+02 1.1329e+02 1.1405e+02 -3.1380e-02 1.1401e+02 1.1428e+02 1.1970e+02 2.8510e-02 1.1972e+02 1.1991e+02 1.1088e+02 -2.5770e-01 1.1062e+02 1.1075e+02 1.1504e+02 -9.7216e-02 1.1494e+02 1.1546e+02
1.1431e+02 7.7246e-02 1.1439e+02 1.1240e+02 1.1555e+02 -2.1695e-02 1.1553e+02 1.1522e+02 1.2098e+02 1.3325e-01 1.2112e+02 1.2142e+02 1.1317e+02 -1.5813e-01 1.1301e+02 1.1157e+02 1.1631e+02 -4.2018e-02 1.1627e+02 1.1598e+02
1.1159e+02 -1.4492e-01 1.1144e+02 1.1155e+02 1.1387e+02 -2.9814e-02 1.1384e+02 1.1398e+02 1.2062e+02 -7.8262e-02 1.2054e+02 1.2056e+02 1.1173e+02 -8.5050e-02 1.1164e+02 1.1131e+02 1.1585e+02 -8.7523e-02 1.1576e+02 1.1571e+02
1.1063e+02 1.0886e-01 1.1074e+02 1.1083e+02 1.1538e+02 -2.8569e-02 1.1535e+02 1.1511e+02 1.2018e+02 8.4234e-03 1.2019e+02 1.2040e+02 1.1111e+02 -1.8402e-01 1.1093e+02 1.1071e+02 1.1579e+02 -4.3666e-02 1.1574e+02 1.1572e+02
1.1658e+02 2.5785e-01 1.1684e+02 1.1495e+02 1.1435e+02 -1.6810e-02 1.1433e+02 1.1404e+02 1.2124e+02 7.8770e-02 1.2132e+02 1.2134e+02 1.1347e+02 -1.2964e-01 1.1334e+02 1.1170e+02 1.1607e+02 2.9117e-02 1.1610e+02 1.1591e+02
1.1003e+02 1.5913e-01 1.1019e+02 1.1117e+02 1.1376e+02 -1.3463e-02 1.1375e+02 1.1423e+02 1.2004e+02 5.1904e-02 1.2009e+02 1.1993e+02 1.0879e+02 -1.2275e-01 1.0867e+02 1.0957e+02 1.1488e+02 -5.9966e-02 1.1482e+02 1.1520e+02
1.1095e+02 1.4621e-01 1.1109e+02 1.1157e+02 1.1547e+02 -1.7419e-02 1.1545e+02 1.1529e+02 1.2129e+02 -1.0488e-01 1.2118e+02 1.2080e+02 1.1228e+02 -2.1405e-01 1.1207e+02 1.1188e+02 1.1614e+02 -1.0605e-01 1.1604e+02 1.1626e+02
1.1528e+02 7.4163e-02 1.1536e+02 1.1488e+02 1.1564e+02 -3.4993e-02 1.1560e+02 1.1573e+02 1.2234e+02 4.3063e-02 1.2238e+02 1.2142e+02 1.1196e+02 -6.5730e-02 1.1190e+02 1.1252e+02 1.1574e+02 -8.9046e-02 1.1565e+02 1.1610e+02
1.1533e+02 7.1327e-03 1.1533e+02 1.1602e+02 1.1689e+02 -1.1051e-02 1.1688e+02 1.1733e+02 1.2027e+02 6.5860e-02 1.2034e+02 1.2040e+02 1.1588e+02 -1.2031e-01 1.1576e+02 1.1615e+02 1.1649e+02 -1.9863e-02 1.1647e+02 1.1710e+02
1.0890e+02 3.3678e-01 1.0924e+02 1.1024e+02 1.1331e+02 -2.3075e-02 1.1329e+02 1.1278e+02 1.2073e+02 2.4905e-02 1.2076e+02 1.2046e+02 1.0823e+02 -1.4249e-01 1.0809e+02 1.0834e+02 1.1466e+02 -9.0019e-02 1.1457e+02 1.1390e+02
1.1569e+02 3.5660e-01 1.1605e+02 1.1552e+02 1.1567e+02 -1.1755e-02 1.1566e+02 1.1546e+02 1.2030e+02 6.6178e-02 1.2036e+02 1.2048e+02 1.1361e+02 -1.9231e-01 1.1342e+02 1.1280e+02 1.1664e+02 -3.0535e-02 1.1661e+02 1.1649e+02
1.1515e+02 3.6633e-01 1.1551e+02 1.1544e+02 1.1483e+02 -1.2085e-02 1.1481e+02 1.1481e+02 1.2145e+02 1.2027e-01 1.2157e+02 1.2113e+02 1.1147e+02 -1.7454e-01 1.1129e+02 1.1101e+02 1.1615e+02 -1.2162e-01 1.1603e+02 1.1596e+02
1.1132e+02 5.9180e-02 1.1138e+02 1.1098e+02 1.1511e+02 -2.9026e-02 1.1508e+02 1.1458e+02 1.2134e+02 1.8997e-01 1.2153e+02 1.2139e+02 1.1022e+02 -1.8336e-01 1.1004e+02 1.1001e+02 1.1615e+02 -1.0980e-01 1.1604e+02 1.1609e+02
1.1240e+02 1.6124e-01 1.1256e+02 1.1182e+02 1.1515e+02 -1.5689e-02 1.1513e+02 1.1450e+02 1.2142e+02 1.8968e-01 1.2161e+02 1.2100e+02 1.1082e+02 -9.1002e-02 1.1073e+02 1.1057e+02 1.1603e+02 -1.5952e-02 1.1602e+02 1.1553e+02
1.1575e+02 1.6454e-01 1.1592e+02 1.1501e+02 1.1409e+02 -3.5293e-02 1.1405e+02 1.1372e+02 1.2007e+02 -9.9306e-02 1.1997e+02 1.1979e+02 1.1061e+02 -2.1721e-02 1.1059e+02 1.1125e+02 1.1534e+02 -6.5597e-02 1.1527e+02 1.1513e+02
1.1066e+02 -2.5840e-01 1.1040e+02 1.1089e+02 1.1566e+02 1.1724e-02 1.1568e+02 1.1529e+02 1.2018e+02 -1.1417e-01 1.2007e+02 1.1993e+02 1.1283e+02 -1.8372e-01 1.1264e+02 1.1240e+02 1.1662e+02 1.0730e-02 1.1663e+02 1.1625e+02
1.1367e+02 2.4373e-02 1.1370e+02 1.1331e+02 1.1389e+02 -4.1443e-02 1.1385e+02 1.1389e+02 1.2177e+02 5.5890e-02 1.2183e+02 1.2197e+02 1.1060e+02 -1.3849e-01 1.1046e+02 1.1086e+02 1.1544e+02 -1.0408e-01 1.1533e+02 1.1547e+02
1.0960e+02 2.3874e-01 1.0984e+02 1.1082e+02 1.1498e+02 -3.4768e-02 1.1494e+02 1.1474e+02 1.2138e+02 1.0346e-01 1.2149e+02 1.2128e+02 1.0966e+02 -1.2644e-01 1.0953e+02 1.0979e+02 1.1663e+02 -4.9239e-02 1.1658e+02 1.1649e+02
1.1446e+02 1.1089e-02 1.1447e+02 1.1456e+02 1.1475e+02 -3.0068e-02 1.1472e+02 1.1504e+02 1.2113e+02 1.8935e-01 1.2132e+02 1.2161e+02 1.1077e+02 -9.3857e-02 1.1067e+02 1.1133e+02 1.1584e+02 -1.0076e-01 1.1574e+02 1.1596e+02
1.0864e+02 1.0573e-01 1.0874e+02 1.0858e+02 1.1539e+02 -2.0197e-02 1.1537e+02 1.1603e+02 1.2067e+02 2.7671e-03 1.2067e+02 1.2071e+02 1.0902e+02 -1.3646e-01 1.0888e+02 1.0831e+02 1.1643e+02 -4.9549e-02 1.1638e+02 1.1661e+02
1.0976e+02 2.6954e-01 1.1003e+02 1.1063e+02 1.1676e+02 -9.4301e-03 1.1675e+02 1.1701e+02 1.2060e+02 1.4724e-01 1.2075e+02 1.2055e+02 1.1212e+02 -5.6612e-02 1.1206e+02 1.1288e+02 1.1718e+02 -1.1626e-01 1.1707e+02 1.1721e+02
1.1515e+02 3.3322e-01 1.1548e+02 1.1569e+02 1.1433e+02 -2.4329e-02 1.1430e+02 1.1455e+02 1.2041e+02 1.1077e-01 1.2052e+02 1.2031e+02 1.1215e+02 -8.6608e-02 1.1206e+02 1.1188e+02 1.1633e+02 -4.0046e-02 1.1629e+02 1.1706e+02
1.1464e+02 4.8256e-02 1.1469e+02 1.1415e+02 1.1576e+02 -2.1295e-02 1.1574e+02 1.1565e+02 1.2127e+02 1.0183e-01 1.2137e+02 1.2121e+02 1.1313e+02 -5.3282e-02 1.1307e+02 1.1243e+02 1.1601e+02 -1.0098e-01 1.1591e+02 1.1577e+02
1.0969e+02 2.6845e-01 1.0996e+02 1.1074e+02 1.1596e+02 -2.5400e-02 1.1594e+02 1.1567e+02 1.2118e+02 6.4989e-02 1.2124e+02 1.2047e+02 1.1074e+02 -2.3550e-01 1.1050e+02 1.1060e+02 1.1661e+02 -1.1517e-01 1.1650e+02 1.1633e+02
1.0797e+02 4.4971e-02 1.0802e+02 1.0826e+02 1.1501e+02 -2.1931e-02 1.1499e+02 1.1435e+02 1.2014e+02 1.0111e-01 1.2024e+02 1.2055e+02 1.0921e+02 -1.8499e-01 1.0902e+02 1.0876e+02 1.1664e+02 -1.3109e-01 1.1650e+02 1.1625e+02
1.1292e+02 1.3934e-01 1.1306e+02 1.1332e+02 1.1560e+02 -2.3396e-02 1.1557e+02 1.1538e+02 1.2027e+02 -6.9534e-02 1.2020e+02 1.2037e+02 1.1211e+02 -1.2024e-01 1.1199e+02 1.1175e+02 1.1556e+02 -3.7921e-02 1.1552e+02 1.1569e+02
1.1124e+02 1.3505e-01 1.1137e+02 1.1126e+02 1.1372e+02 -4.4545e-02 1.1367e+02 1.1392e+02 1.2113e+02 -7.6797e-02 1.2105e+02 1.2115e+02 1.0989e+02 -1.0682e-01 1.0978e+02 1.0941e+02 1.1587e+02 -1.1433e-01 1.1575e+02 1.1602e+02
1.1428e+02 1.5139e-01 1.1443e+02 1.1354e+02 1.1416e+02 -1.3268e-02 1.1415e+02 1.1392e+02 1.2070e+02 9.7882e-02 1.2080e+02 1.2106e+02 1.1023e+02 -9.1685e-02 1.1014e+02 1.1038e+02 1.1592e+02 -1.2398e-01 1.1579e+02 1.1549e+02
1.1473e+02 -5.2174e-02 1.1468e+02 1.1536e+02 1.1619e+02 -1.4673e-02 1.1618e+02 1.1628e+02 1.2286e+02 -1.2621e-01 1.2273e+02 1.2398e+02 1.1286e+02 -1.3801e-01 1.1272e+02 1.1290e+02 1.1636e+02 -3.7896e-02 1.1632e+02 1.1648e+02
1.1404e+02 2.3197e-01 1.1428e+02 1.1341e+02 1.1508e+02 -2.5852e-02 1.1506e+02 1.1476e+02 1.1994e+02 3.8386e-01 1.2033e+02 1.2030e+02 1.1077e+02 -8.8821e-02 1.1068e+02 1.1017e+02 1.1579e+02 -1.2876e-01 1.1567e+02 1.1560e+02
1.1487e+02 1.3727e-02 1.1488e+02 1.1487e+02 1.1506e+02 -3.0519e-02 1.1503e+02 1.1515e+02 1.2062e+02 5.6703e-02 1.2067e+02 1.2091e+02 1.1328e+02 -1.0478e-01 1.1318e+02 1.1297e+02 1.1622e+02 -7.0038e-02 1.1615e+02 1.1614e+02
1.1517e+02 -4.0693e-02 1.1513e+02 1.1393e+02 1.1750e+02 -2.9115e-02 1.1747e+02 1.1708e+02 1.2067e+02 2.0294e-02 1.2069e+02 1.2062e+02 1.1450e+02 -3.8718e-02 1.1446e+02 1.1349e+02 1.1717e+02 -7.3148e-02 1.1710e+02 1.1703e+02
1.1049e+02 2.0549e-01 1.1070e+02 1.1176e+02 1.1464e+02 -2.4682e-02 1.1462e+02 1.1455e+02 1.2098e+02 9.5671e-02 1.2108e+02 1.2095e+02 1.1084e+02 -1.1195e-01 1.1073e+02 1.1074e+02 1.1596e+02 -4.0227e-02 1.1592e+02 1.1564e+02
1.1295e+02 3.1915e-01 1.1327e+02 1.1289e+02 1.1414e+02 -3.0286e-02 1.1411e+02 1.1402e+02 1.2028e+02 -5.1638e-02 1.2023e+02 1.2024e+02 1.1117e+02 -1.2284e-01 1.1105e+02 1.1067e+02 1.1572e+02 -1.3107e-01 1.1558e+02 1.1592e+02
1.0780e+02 1.9606e-01 1.0800e+02 1.0789e+02 1.1335e+02 -1.5738e-02 1.1334e+02 1.1285e+02 1.2285e+02 -1.7790e-01 1.2268e+02 1.2172e+02 1.1137e+02 -1.3420e-02 1.1135e+02 1.0970e+02 1.1558e+02 -4.6565e-02 1.1553e+02 1.1572e+02
1.1573e+02 -7.5558e-03 1.1572e+02 1.1508e+02 1.1529e+02 -1.9038e-02 1.1527e+02 1.1530e+02 1.2104e+02 7.6097e-02 1.2111e+02 1.2097e+02 1.1067e+02 -1.3287e-01 1.1053e+02 1.1075e+02 1.1635e+02 -8.7146e-02 1.1627e+02 1.1616e+02
1.1402e+02 3.4009e-01 1.1436e+02 1.1484e+02 1.1520e+02 -1.9649e-02 1.1518e+02 1.1546e+02 1.2158e+02 1.5297e-01 1.2174e+02 1.2234e+02 1.1154e+02 -3.9971e-02 1.1150e+02 1.1203e+02 1.1596e+02 -5.6503e-02 1.1590e+02 1.1573e+02
1.0949e+02 2.3779e-01 1.0973e+02 1.0906e+02 1.1399e+02 -3.6896e-02 1.1395e+02 1.1390e+02 1.2034e+02 4.7739e-02 1.2039e+02 1.2041e+02 1.1000e+02 -1.5338e-01 1.0984e+02 1.0910e+02 1.1618e+02 -1.1462e-01 1.1606e+02 1.1579e+02
1.1415e+02 2.5822e-01 1.1441e+02 1.1442e+02 1.1512e+02 -1.6148e-02 1.1511e+02 1.1559e+02 1.2029e+02 -3.7769e-03 1.2028e+02 1.2017e+02 1.1306e+02 -9.2782e-02 1.1296e+02 1.1303e+02 1.1625e+02 -2.7020e-02 1.1622e+02 1.1635e+02
1.1193e+02 7.3981e-02 1.1201e+02 1.1240e+02 1.1344e+02 -1.4935e-02 1.1343e+02 1.1427e+02 1.2235e+02 7.0287e-02 1.2242e+02 1.2240e+02 1.0963e+02 -9.0511e-02 1.0954e+02 1.1003e+02 1.1549e+02 -6.2556e-02 1.1543e+02 1.1580e+02
1.1165e+02 2.9217e-01 1.1194e+02 1.1107e+02 1.1599e+02 -6.6171e-03 1.1598e+02 1.1667e+02 1.2146e+02 2.9988e-01 1.2176e+02 1.2130e+02 1.1135e+02 -1.3296e-01 1.1122e+02 1.1268e+02 1.1636e+02 -2.2141e-02 1.1633e+02 1.1676e+02
1.1288e+02 -1.3872e-01 1.1274e+02 1.1229e+02 1.1397e+02 -1.6497e-02 1.1395e+02 1.1423e+02 1.2049e+02 5.9885e-02 1.2055e+02 1.2117e+02 1.1414e+02 -2.1553e-01 1.1393e+02 1.1191e+02 1.1564e+02 -4.1492e-02 1.1560e+02 1.1558e+02
1.1601e+02 5.9071e-02 1.1607e+02 1.1577e+02 1.1717e+02 -2.7714e-02 1.1714e+02 1.1718e+02 1.2098e+02 -4.7209e-02 1.2094e+02 1.2098e+02 1.1441e+02 -1.2461e-01 1.1429e+02 1.1353e+02 1.1675e+02 -1.3678e-01 1.1661e+02 1.1696e+02
1.1441e+02 3.7126e-01 1.1478e+02 1.1535e+02 1.1443e+02 -3.7607e-02 1.1439e+02 1.1451e+02 1.2010e+02 -1.1599e-04 1.2010e+02 1.2021e+02 1.1105e+02 -7.1257e-02 1.1098e+02 1.1144e+02 1.1492e+02 -1.1033e-01 1.1481e+02 1.1499e+02
1.1419e+02 8.9013e-02 1.1428e+02 1.1472e+02 1.1628e+02 -7.4599e-03 1.1628e+02 1.1654e+02 1.2045e+02 -4.4707e-02 1.2041e+02 1.2048e+02 1.1500e+02 -1.0463e-01 1.1489e+02 1.1470e+02 1.1658e+02 1.3423e-02 1.1659e+02 1.1681e+02
1.1211e+02 1.8038e-01 1.1229e+02 1.1237e+02 1.1424e+02 -2.3371e-02 1.1421e+02 1.1440e+02 1.1967e+02 -1.1333e-01 1.1956e+02 1.1960e+02 1.1075e+02 -1.0233e-01 1.1064e+02 1.1058e+02 1.1570e+02 -1.2372e-01 1.1557e+02 1.1570e+02
1.1364e+02 2.5269e-02 1.1366e+02 1.1448e+02 1.1654e+02 -7.2654e-03 1.1653e+02 1.1636e+02 1.2208e+02 1.9356e-01 1.2228e+02 1.2221e+02 1.1148e+02 2.4341e-02 1.1151e+02 1.1134e+02 1.1654e+02 -5.7695e-02 1.1648e+02 1.1681e+02
1.1153e+02 3.1893e-01 1.1184e+02 1.1171e+02 1.1383e+02 -2.9879e-02 1.1380e+02 1.1396e+02 1.2052e+02 -7.0307e-02 1.2045e+02 1.2043e+02 1.0969e+02 -8.1211e-02 1.0961e+02 1.0949e+02 1.1581e+02 -1.6055e-01 1.1565e+02 1.1582e+02
1.1502e+02 2.2437e-02 1.1504e+02 1.1501e+02 1.1513e+02 -2.3049e-02 1.1511e+02 1.1499e+02 1.2006e+02 9.8373e-02 1.2016e+02 1.1973e+02 1.1078e+02 -1.5415e-01 1.1063e+02 1.1055e+02 1.1560e+02 -5.9905e-02 1.1554e+02 1.1543e+02
1.1184e+02 3.9805e-01 1.1224e+02 1.1214e+02 1.1510e+02 -2.5418e-02 1.1507e+02 1.1502e+02 1.1986e+02 1.3692e-01 1.2000e+02 1.2026e+02 1.1088e+02 -1.5857e-01 1.1072e+02 1.1025e+02 1.1573e+02 -1.0485e-01 1.1563e+02 1.1582e+02
1.1003e+02 1.0852e-02 1.1004e+02 1.0968e+02 1.1452e+02 -2.1014e-02 1.1450e+02 1.1409e+02 1.2022e+02 3.9430e-02 1.2026e+02 1.2046e+02 1.0936e+02 -1.6865e-01 1.0919e+02 1.0938e+02 1.1564e+02 4.8342e-03 1.1564e+02 1.1558e+02
1.1203e+02 1.8713e-01 1.1222e+02 1.1208e+02 1.1688e+02 -4.0054e-02 1.1684e+02 1.1620e+02 1.2139e+02 1.1606e-01 1.2150e+02 1.2099e+02 1.1219e+02 -1.2428e-01 1.1206e+02 1.1191e+02 1.1711e+02 -1.4711e-01 1.1696e+02 1.1670e+02
1.1241e+02 9.3999e-02 1.1250e+02 1.1203e+02 1.1440e+02 -2.8325e-02 1.1437e+02 1.1473e+02 1.2094e+02 -3.2508e-02 1.2091e+02 1.2077e+02 1.1116e+02 -1.0281e-01 1.1106e+02 1.1096e+02 1.1558e+02 -1.1697e-01 1.1546e+02 1.1577e+02
1.1288e+02 2.3319e-01 1.1312e+02 1.1336e+02 1.1716e+02 -3.3272e-03 1.1716e+02 1.1719e+02 1.2033e+02 4.4174e-02 1.2038e+02 1.2049e+02 1.1220e+02 -1.2935e-01 1.1208e+02 1.1180e+02 1.1715e+02 -2.1359e-02 1.1713e+02 1.1720e+02
1.0824e+02 -7.7164e-02 1.0817e+02 1.0865e+02 1.1301e+02 -1.0876e-02 1.1300e+02 1.1199e+02 1.1985e+02 -7.8859e-02 1.1977e+02 1.1974e+02 1.0822e+02 -8.4697e-02 1.0813e+02 1.0742e+02 1.1572e+02 -2.4687e-02 1.1570e+02 1.1595e+02
1.1215e+02 3.3431e-01 1.1248e+02 1.1413e+02 1.1466e+02 -2.5096e-02 1.1464e+02 1.1481e+02 1.2083e+02 -8.0514e-02 1.2074e+02 1.2080e+02 1.1193e+02 -1.5159e-01 1.1178e+02 1.1174e+02 1.1604e+02 3.5635e-02 1.1608e+02 1.1582e+02
1.1085e+02 -9.7574e-02 1.1075e+02 1.1141e+02 1.1564e+02 -3.4479e-02 1.1561e+02 1.1585e+02 1.2070e+02 6.6257e-02 1.2076e+02 1.2075e+02 1.0907e+02 -1.2941e-01 1.0894e+02 1.0852e+02 1.1643e+02 -6.9030e-02 1.1636e+02 1.1659e+02
1.1194e+02 3.1445e-01 1.1226e+02 1.1317e+02 1.1314e+02 -1.6784e-02 1.1312e+02 1.1381e+02 1.2171e+02 -1.7877e-01 1.2153e+02 1.2147e+02 1.0742e+02 -1.6213e-01 1.0726e+02 1.0757e+02 1.1466e+02 -4.3899e-03 1.1466e+02 1.1522e+02
1.1287e+02 3.7502e-01 1.1325e+02 1.1365e+02 1.1542e+02 -1.6117e-02 1.1541e+02 1.1549e+02 1.2158e+02 1.4637e-01 1.2173e+02 1.2195e+02 1.1238e+02 -1.1061e-01 1.1227e+02 1.1234e+02 1.1614e+02 -2.2597e-02 1.1612e+02 1.1602e+02
1.1238e+02 5.7508e-02 1.1244e+02 1.1285e+02 1.1452e+02 -3.4017e-02 1.1449e+02 1.1412e+02 1.2089e+02 1.9666e-01 1.2109e+02 1.2099e+02 1.1020e+02 -1.1960e-01 1.1008e+02 1.1045e+02 1.1584e+02 -6.6429e-02 1.1577e+02 1.1550e+02
1.0897e+02 9.2223e-02 1.0906e+02 1.0884e+02 1.1550e+02 -6.7429e-03 1.1549e+02 1.1450e+02 1.2025e+02 -5.0611e-02 1.2020e+02 1.2011e+02 1.1118e+02 -6.4736e-02 1.1112e+02 1.1039e+02 1.1625e+02 -7.7043e-02 1.1617e+02 1.1611e+02
1.1262e+02 2.3453e-01 1.1286e+02 1.1296e+02 1.1585e+02 -2.1941e-02 1.1583e+02 1.1554e+02 1.2083e+02 1.8386e-01 1.2101e+02 1.2097e+02 1.1300e+02 -7.9909e-02 1.1292e+02 1.1281e+02 1.1644e+02 -9.3220e-02 1.1635e+02 1.1607e+02
1.1569e+02 1.4427e-01 1.1584e+02 1.1483e+02 1.1499e+02 -1.5679e-02 1.1497e+02 1.1457e+02 1.2015e+02 8.0946e-04 1.2015e+02 1.1992e+02 1.1082e+02 -8.6076e-02 1.1074e+02 1.1072e+02 1.1610e+02 -6.9431e-02 1.1603e+02 1.1551e+02
1.1412e+02 2.5265e-01 1.1437e+02 1.1416e+02 1.1441e+02 -3.0922e-02 1.1438e+02 1.1442e+02 1.2107e+02 1.6665e-01 1.2123e+02 1.2171e+02 1.1173e+02 -1.3970e-01 1.1159e+02 1.1158e+02 1.1483e+02 -1.6107e-02 1.1482e+02 1.1512e+02
1.1388e+02 -8.9259e-03 1.1387e+02 1.1423e+02 1.1623e+02 -2.7901e-02 1.1620e+02 1.1593e+02 1.2137e+02 2.0189e-01 1.2158e+02 1.2117e+02 1.1285e+02 -2.8196e-02 1.1282e+02 1.1308e+02 1.1658e+02 -6.7734e-02 1.1651e+02 1.1651e+02
1.1392e+02 1.4432e-01 1.1407e+02 1.1444e+02 1.1597e+02 3.8336e-03 1.1598e+02 1.1609e+02 1.2093e+02 -1.4168e-01 1.2078e+02 1.2084e+02 1.1376e+02 -1.2294e-01 1.1364e+02 1.1380e+02 1.1626e+02 -3.5403e-02 1.1622e+02 1.1629e+02
1.1561e+02 -1.1759e-02 1.1560e+02 1.1595e+02 1.1630e+02 -7.9100e-03 1.1630e+02 1.1601e+02 1.2042e+02 -6.8124e-03 1.2041e+02 1.2064e+02 1.1501e+02 -1.7958e-01 1.1483e+02 1.1467e+02 1.1647e+02 -3.8144e-02 1.1644e+02 1.1634e+02
1.0949e+02 2.6712e-01 1.0976e+02 1.1034e+02 1.1474e+02 -1.4464e-02 1.1472e+02 1.1473e+02 1.2089e+02 -3.0908e-02 1.2086e+02 1.2068e+02 1.1010e+02 -1.3279e-01 1.0997e+02 1.0979e+02 1.1612e+02 -3.4834e-02 1.1608e+02 1.1613e+02
1.1555e+02 2.5361e-01 1.1580e+02 1.1556e+02 1.1593e+02 -2.2450e-02 1.1591e+02 1.1598e+02 1.2086e+02 7.3914e-02 1.2093e+02 1.2065e+02 1.1423e+02 -9.0891e-02 1.1414e+02 1.1421e+02 1.1642e+02 -6.3903e-02 1.1636e+02 1.1648e+02
1.1343e+02 3.0148e-01 1.1373e+02 1.1241e+02 1.1593e+02 -3.4991e-02 1.1590e+02 1.1558e+02 1.2092e+02 1.7327e-01 1.2109e+02 1.2113e+02 1.1060e+02 -1.9280e-01 1.1040e+02 1.1051e+02 1.1651e+02 -3.7097e-02 1.1647e+02 1.1616e+02
1.1533e+02 -1.2739e-02 1.1532e+02 1.1521e+02 1.1350e+02 -1.3285e-02 1.1348e+02 1.1313e+02 1.2075e+02 -5.6249e-02 1.2069e+02 1.2085e+02 1.1035e+02 -1.3219e-01 1.1022e+02 1.1040e+02 1.1568e+02 -7.6261e-02 1.1560e+02 1.1549e+02
1.1169e+02 2.5306e-01 1.1194e+02 1.1111e+02 1.1642e+02 -4.5312e-03 1.1641e+02 1.1599e+02 1.2084e+02 5.3036e-02 1.2089e+02 1.2084e+02 1.1245e+02 -9.7393e-02 1.1235e+02 1.1184e+02 1.1652e+02 -9.9492e-02 1.1642e+02 1.1634e+02
1.1181e+02 1.8823e-01 1.1200e+02 1.1138e+02 1.1406e+02 -1.4614e-02 1.1404e+02 1.1447e+02 1.2080e+02 2.6106e-01 1.2106e+02 1.2139e+02 1.1066e+02 -1.2211e-01 1.1053e+02 1.1052e+02 1.1541e+02 -8.5393e-02 1.1533e+02 1.1558e+02
1.1083e+02 1.9897e-01 1.1103e+02 1.1118e+02 1.1479e+02 -4.6040e-03 1.1479e+02 1.1502e+02 1.2016e+02 8.9040e-02 1.2025e+02 1.1988e+02 1.0909e+02 -1.7599e-01 1.0892e+02 1.0897e+02 1.1603e+02 -3.3352e-02 1.1600e+02 1.1596e+02
1.1133e+02 -6.7060e-02 1.1126e+02 1.1042e+02 1.1468e+02 -2.1025e-02 1.1466e+02 1.1500e+02 1.1993e+02 3.4433e-02 1.1996e+02 1.2015e+02 1.1207e+02 -8.3665e-02 1.1199e+02 1.1147e+02 1.1593e+02 -3.2825e-02 1.1590e+02 1.1592e+02
1.1137e+02 1.7380e-01 1.1154e+02 1.1092e+02 1.1505e+02 -1.6031e-02 1.1503e+02 1.1490e+02 1.2000e+02 7.5597e-02 1.2008e+02 1.2020e+02 1.0990e+02 -2.4361e-01 1.0966e+02 1.0942e+02 1.1611e+02 -4.1146e-02 1.1607e+02 1.1575e+02
1.1360e+02 7.2978e-02 1.1367e+02 1.1410e+02 1.1466e+02 -2.8056e-02 1.1463e+02 1.1431e+02 1.2123e+02 1.3009e-01 1.2136e+02 1.2109e+02 1.1087e+02 -9.1718e-02 1.1078e+02 1.1064e+02 1.1534e+02 -1.2333e-01 1.1522e+02 1.1485e+02
1.1613e+02 2.7185e-01 1.1640e+02 1.1579e+02 1.1577e+02 -1.3853e-02 1.1575e+02 1.1573e+02 1.2082e+02 2.3833e-01 1.2106e+02 1.2142e+02 1.1539e+02 -1.3639e-01 1.1525e+02 1.1567e+02 1.1503e+02 -4.4555e-02 1.1498e+02 1.1558e+02
1.1112e+02 2.4209e-01 1.1136e+02 1.1246e+02 1.1480e+02 -1.8690e-02 1.1478e+02 1.1536e+02 1.2189e+02 1.0576e-02 1.2190e+02 1.2192e+02 1.1367e+02 -2.1986e-01 1.1345e+02 1.1480e+02 1.1592e+02 -1.6487e-02 1.1590e+02 1.1583e+02
1.1247e+02 3.3734e-01 1.1281e+02 1.1283e+02 1.1564e+02 -2.8711e-02 1.1562e+02 1.1589e+02 1.2293e+02 -1.0127e-02 1.2292e+02 1.2266e+02 1.1466e+02 -1.4444e-01 1.1452e+02 1.1514e+02 1.1599e+02 -1.7495e-02 1.1597e+02 1.1617e+02
1.1437e+02 2.3093e-01 1.1460e+02 1.1439e+02 1.1475e+02 -2.4935e-02 1.1473e+02 1.1412e+02 1.2018e+02 -4.0882e-02 1.2013e+02 1.2019e+02 1.1001e+02 -1.2292e-01 1.0989e+02 1.1007e+02 1.1633e+02 -8.0542e-02 1.1625e+02 1.1602e+02
1.1146e+02 2.0257e-01 1.1166e+02 1.1160e+02 1.1360e+02 1.6250e-03 1.1360e+02 1.1390e+02 1.2138e+02 1.3468e-01 1.2152e+02 1.2172e+02 1.0942e+02 -7.3507e-02 1.0934e+02 1.0950e+02 1.1488e+02 6.2615e-02 1.1494e+02 1.1498e+02
1.1365e+02 -1.0703e-01 1.1354e+02 1.1329e+02 1.1486e+02 -2.0670e-02 1.1484e+02 1.1471e+02 1.2091e+02 -9.2555e-03 1.2090e+02 1.2044e+02 1.1038e+02 -8.4313e-02 1.1030e+02 1.1012e+02 1.1622e+02 -8.4717e-02 1.1614e+02 1.1595e+02
1.1160e+02 1.7801e-01 1.1178e+02 1.1112e+02 1.1592e+02 -7.2877e-04 1.1592e+02 1.1584e+02 1.2056e+02 -8.5069e-03 1.2055e+02 1.2055e+02 1.0950e+02 -9.3717e-02 1.0940e+02 1.0884e+02 1.1637e+02 -2.7230e-02 1.1634e+02 1.1645e+02
1.1444e+02 -1.1731e-02 1.1443e+02 1.1397e+02 1.1390e+02 -2.9931e-02 1.1387e+02 1.1414e+02 1.2003e+02 4.0577e-02 1.2007e+02 1.1988e+02 1.1295e+02 -1.0344e-01 1.1285e+02 1.1212e+02 1.1488e+02 -5.2206e-02 1.1482e+02 1.1512e+02
1.0979e+02 3.3332e-01 1.1012e+02 1.0997e+02 1.1409e+02 -4.6458e-02 1.1404e+02 1.1441e+02 1.2023e+02 5.9253e-02 1.2029e+02 1.2060e+02 1.0780e+02 -1.5922e-01 1.0764e+02 1.0777e+02 1.1543e+02 -9.7751e-02 1.1533e+02 1.1577e+02
1.1059e+02 2.2875e-01 1.1082e+02 1.1072e+02 1.1399e+02 -1.7867e-02 1.1397e+02 1.1403e+02 1.2180e+02 1.3574e-01 1.2193e+02 1.2137e+02 1.1078e+02 -1.6827e-02 1.1076e+02 1.1107e+02 1.1557e+02 -4.1900e-02 1.1553e+02 1.1508e+02
1.1375e+02 4.2834e-01 1.1418e+02 1.1303e+02 1.1563e+02 -2.5200e-02 1.1560e+02 1.1577e+02 1.2021e+02 2.2100e-02 1.2023e+02 1.2036e+02 1.1487e+02 -6.2572e-02 1.1480e+02 1.1403e+02 1.1597e+02 -1.3713e-01 1.1583e+02 1.1626e+02
1.1096e+02 2.6747e-01 1.1122e+02 1.1199e+02 1.1500e+02 -2.7920e-02 1.1498e+02 1.1526e+02 1.2195e+02 -1.6081e-01 1.2179e+02 1.2089e+02 1.1248e+02 -1.6193e-01 1.1232e+02 1.1306e+02 1.1609e+02 -4.9948e-02 1.1604e+02 1.1633e+02
1.1233e+02 1.4227e-01 1.1247e+02 1.1274e+02 1.1634e+02 -2.2998e-02 1.1632e+02 1.1570e+02 1.2079e+02 4.4605e-02 1.2083e+02 1.2094e+02 1.1411e+02 -1.0377e-01 1.1400e+02 1.1330e+02 1.1660e+02 -6.6026e-02 1.1654e+02 1.1639e+02
1.1368e+02 8.8684e-02 1.1377e+02 1.1412e+02 1.1445e+02 -4.1358e-02 1.1441e+02 1.1426e+02 1.2195e+02 -4.4284e-02 1.2191e+02 1.2280e+02 1.1102e+02 -4.6459e-02 1.1098e+02 1.1143e+02 1.1558e+02 -8.4352e-02 1.1550e+02 1.1508e+02
1.1216e+02 1.8349e-01 1.1234e+02 1.1204e+02 1.1319e+02 -3.4815e-02 1.1316e+02 1.1313e+02 1.1925e+02 1.8147e-01 1.1943e+02 1.1929e+02 1.0838e+02 -1.6055e-01 1.0822e+02 1.0795e+02 1.1493e+02 -7.9092e-02 1.1485e+02 1.1474e+02
1.0892e+02 9.5368e-02 1.0902e+02 1.0759e+02 1.1578e+02 -2.6863e-02 1.1575e+02 1.1543e+02 1.2098e+02 1.3741e-01 1.2112e+02 1.2063e+02 1.1054e+02 -6.3398e-02 1.1047e+02 1.0985e+02 1.1624e+02 -1.2407e-01 1.1611e+02 1.1610e+02
1.1346e+02 4.8988e-02 1.1351e+02 1.1282e+02 1.1536e+02 -1.6618e-02 1.1535e+02 1.1526e+02 1.2160e+02 2.6455e-02 1.2163e+02 1.2131e+02 1.1250e+02 -1.0313e-01 1.1240e+02 1.1260e+02 1.1610e+02 -4.6571e-02 1.1605e+02 1.1587e+02
1.1485e+02 -1.8001e-01 1.1467e+02 1.1424e+02 1.1580e+02 -1.3844e-02 1.1579e+02 1.1517e+02 1.2128e+02 1.3596e-01 1.2141e+02 1.2188e+02 1.1200e+02 -1.6811e-01 1.1183e+02 1.1116e+02 1.1639e+02 -5.4463e-02 1.1633e+02 1.1580e+02
1.1498e+02 1.7516e-01 1.1516e+02 1.1523e+02 1.1594e+02 -1.4986e-02 1.1592e+02 1.1625e+02 1.2056e+02 2.6059e-03 1.2056e+02 1.2052e+02 1.1466e+02 -1.2350e-01 1.1453e+02 1.1526e+02 1.1684e+02 -1.2520e-01 1.1671e+02 1.1701e+02
1.0990e+02 2.6479e-01 1.1016e+02 1.0923e+02 1.1498e+02 -2.0292e-02 1.1496e+02 1.1499e+02 1.2179e+02 -2.4494e-02 1.2177e+02 1.2169e+02 1.1127e+02 -1.0885e-01 1.1116e+02 1.1073e+02 1.1610e+02 -6.0089e-02 1.1604e+02 1.1619e+02
1.1246e+02 3.1444e-01 1.1277e+02 1.1165e+02 1.1452e+02 -3.4532e-03 1.1451e+02 1.1427e+02 1.2084e+02 7.5045e-03 1.2085e+02 1.2109e+02 1.1299e+02 -1.1776e-01 1.1288e+02 1.1199e+02 1.1594e+02 -5.5013e-02 1.1589e+02 1.1593e+02
1.1266e+02 2.2237e-01 1.1289e+02 1.1099e+02 1.1539e+02 -3.3122e-02 1.1536e+02 1.1541e+02 1.1958e+02 8.6832e-02 1.1967e+02 1.1991e+02 1.1355e+02 -1.5719e-01 1.1339e+02 1.1268e+02 1.1660e+02 -6.0937e-02 1.1653e+02 1.1642e+02
1.1455e+02 -2.2931e-02 1.1453e+02 1.1479e+02 1.1660e+02 -1.2614e-02 1.1658e+02 1.1728e+02 1.2216e+02 -4.2076e-02 1.2212e+02 1.2343e+02 1.1500e+02 -8.4776e-02 1.1491e+02 1.1543e+02 1.1645e+02 -6.7030e-02 1.1638e+02 1.1722e+02
1.0898e+02 1.4240e-01 1.0912e+02 1.0893e+02 1.1385e+02 -7.1891e-03 1.1384e+02 1.1354e+02 1.2075e+02 1.7999e-01 1.2093e+02 1.2122e+02 1.0769e+02 -1.1744e-01 1.0757e+02 1.0744e+02 1.1557e+02 -5.3333e-02 1.1551e+02 1.1549e+02
1.1225e+02 1.8570e-01 1.1244e+02 1.1166e+02 1.1460e+02 -1.5408e-02 1.1459e+02 1.1347e+02 1.2089e+02 2.2575e-02 1.2091e+02 1.2083e+02 1.1155e+02 -1.2943e-01 1.1142e+02 1.0975e+02 1.1606e+02 -1.0867e-01 1.1595e+02 1.1543e+02
1.1444e+02 1.7030e-01 1.1461e+02 1.1468e+02 1.1631e+02 -1.4671e-02 1.1630e+02 1.1637e+02 1.2151e+02 3.8015e-02 1.2155e+02 1.2140e+02 1.1378e+02 -8.3823e-02 1.1370e+02 1.1450e+02 1.1687e+02 -1.3225e-01 1.1674e+02 1.1684e+02
1.1244e+02 1.9982e-01 1.1264e+02 1.1295e+02 1.1669e+02 -2.0106e-02 1.1667e+02 1.1660e+02 1.2161e+02 -8.8980e-02 1.2152e+02 1.2221e+02 1.1156e+02 -1.1229e-01 1.1145e+02 1.1150e+02 1.1703e+02 -1.0504e-01 1.1693e+02 1.1706e+02
1.1365e+02 -4.0958e-02 1.1361e+02 1.1351e+02 1.1422e+02 -1.4268e-02 1.1421e+02 1.1403e+02 1.2254e+02 1.9067e-01 1.2273e+02 1.2288e+02 1.1194e+02 -1.1659e-01 1.1182e+02 1.1203e+02 1.1519e+02 -5.5873e-02 1.1513e+02 1.1493e+02
1.1262e+02 1.4723e-01 1.1277e+02 1.1223e+02 1.1557e+02 -2.7715e-02 1.1554e+02 1.1586e+02 1.2060e+02 -6.8481e-02 1.2053e+02 1.2071e+02 1.1164e+02 -5.6943e-02 1.1158e+02 1.1174e+02 1.1648e+02 -8.2429e-02 1.1639e+02 1.1656e+02
1.1486e+02 1.1651e-02 1.1487e+02 1.1505e+02 1.1676e+02 -1.4408e-02 1.1674e+02 1.1641e+02 1.2083e+02 -1.5862e-02 1.2081e+02 1.2064e+02 1.1160e+02 -2.4919e-01 1.1135e+02 1.1157e+02 1.1670e+02 -6.8274e-02 1.1663e+02 1.1648e+02
1.1303e+02 -4.2909e-02 1.1298e+02 1.1293e+02 1.1628e+02 -2.7267e-02 1.1626e+02 1.1586e+02 1.2265e+02 2.7327e-01 1.2292e+02 1.2419e+02 1.1164e+02 -1.0208e-01 1.1153e+02 1.1144e+02 1.1685e+02 -9.7246e-02 1.1675e+02 1.1669e+02
1.1651e+02 1.3370e-01 1.1664e+02 1.1540e+02 1.1642e+02 -2.7605e-02 1.1639e+02 1.1639e+02 1.2059e+02 -9.0271e-02 1.2050e+02 1.2082e+02 1.1542e+02 -1.7306e-01 1.1525e+02 1.1493e+02 1.1672e+02 1.4561e-03 1.1672e+02 1.1646e+02
1.1116e+02 7.1085e-02 1.1123e+02 1.1190e+02 1.1326e+02 -1.2794e-02 1.1325e+02 1.1365e+02 1.2267e+02 2.7036e-01 1.2294e+02 1.2283e+02 1.1215e+02 -8.6661e-02 1.1207e+02 1.1102e+02 1.1502e+02 -3.2159e-03 1.1502e+02 1.1517e+02
1.1079e+02 6.7156e-02 1.1086e+02 1.1064e+02 1.1629e+02 -8.4267e-03 1.1629e+02 1.1604e+02 1.2111e+02 1.1160e-01 1.2122e+02 1.2090e+02 1.1303e+02 -1.2973e-01 1.1290e+02 1.1259e+02 1.1635e+02 -2.8577e-02 1.1632e+02 1.1620e+02
1.1097e+02 1.5246e-02 1.1099e+02 1.1057e+02 1.1651e+02 -1.3495e-02 1.1650e+02 1.1669e+02 1.2113e+02 2.0538e-01 1.2133e+02 1.2130e+02 1.1121e+02 -1.7640e-01 1.1103e+02 1.1114e+02 1.1658e+02 -1.0933e-01 1.1647e+02 1.1665e+02
1.1140e+02 -4.5462e-02 1.1135e+02 1.1083e+02 1.1487e+02 -1.4456e-02 1.1486e+02 1.1443e+02 1.2082e+02 -5.1171e-02 1.2076e+02 1.2092e+02 1.1341e+02 -1.0830e-01 1.1330e+02 1.1260e+02 1.1651e+02 -3.5242e-04 1.1651e+02 1.1644e+02
1.1485e+02 2.3650e-01 1.1509e+02 1.1542e+02 1.1526e+02 -1.7783e-02 1.1524e+02 1.1422e+02 1.2048e+02 1.4156e-01 1.2062e+02 1.2054e+02 1.0961e+02 5.1713e-03 1.0962e+02 1.0945e+02 1.1635e+02 -8.7124e-02 1.1626e+02 1.1566e+02
1.1589e+02 1.9018e-01 1.1608e+02 1.1590e+02 1.1474e+02 -9.3900e-03 1.1473e+02 1.1455e+02 1.1997e+02 1.1356e-01 1.2009e+02 1.2013e+02 1.1368e+02 -1.1860e-01 1.1356e+02 1.1238e+02 1.1554e+02 -3.9759e-02 1.1550e+02 1.1513e+02
1.0908e+02 2.2667e-01 1.0931e+02 1.0895e+02 1.1282e+02 -2.6431e-02 1.1279e+02 1.1315e+02 1.2108e+02 5.5238e-02 1.2113e+02 1.2080e+02 1.0870e+02 -1.4533e-01 1.0856e+02 1.0822e+02 1.1464e+02 -9.1370e-02 1.1455e+02 1.1483e+02
1.0992e+02 1.7007e-01 1.1009e+02 1.0998e+02 1.1459e+02 -2.5913e-02 1.1457e+02 1.1508e+02 1.2214e+02 -2.9456e-02 1.2211e+02 1.2168e+02 1.0944e+02 -1.1161e-01 1.0933e+02 1.0962e+02 1.1559e+02 -5.0413e-02 1.1554e+02 1.1581e+02
1.1319e+02 2.6263e-02 1.1321e+02 1.1362e+02 1.1543e+02 -9.0633e-03 1.1542e+02 1.1561e+02 1.2070e+02 9.6979e-02 1.2080e+02 1.2092e+02 1.0927e+02 -4.5817e-02 1.0922e+02 1.0910e+02 1.1606e+02 -5.9945e-02 1.1600e+02 1.1622e+02
1.1228e+02 2.0546e-01 1.1249e+02 1.1316e+02 1.1625e+02 -3.1083e-02 1.1622e+02 1.1630e+02 1.2290e+02 1.3843e-01 1.2304e+02 1.2363e+02 1.1142e+02 -2.0836e-01 1.1121e+02 1.1094e+02 1.1641e+02 -6.5158e-02 1.1634e+02 1.1647e+02
1.1169e+02 -1.3799e-01 1.1155e+02 1.1181e+02 1.1471e+02 -1.9600e-02 1.1469e+02 1.1594e+02 1.2127e+02 1.7998e-01 1.2145e+02 1.2112e+02 1.0812e+02 -1.4961e-01 1.0797e+02 1.0721e+02 1.1614e+02 -1.2617e-01 1.1602e+02 1.1664e+02
1.1686e+02 2.3012e-01 1.1709e+02 1.1677e+02 1.1629e+02 -1.5170e-02 1.1628e+02 1.1595e+02 1.2004e+02 2.7068e-02 1.2006e+02 1.1963e+02 1.1354e+02 -1.7990e-01 1.1336e+02 1.1236e+02 1.1672e+02 -8.4994e-02 1.1663e+02 1.1654e+02
1.1547e+02 3.9359e-01 1.1587e+02 1.1601e+02 1.1524e+02 -1.4990e-02 1.1522e+02 1.1503e+02 1.2075e+02 5.9720e-02 1.2081e+02 1.2081e+02 1.1031e+02 -1.1935e-01 1.1019e+02 1.1054e+02 1.1653e+02 -1.1150e-01 1.1642e+02 1.1611e+02
1.1504e+02 2.7803e-01 1.1532e+02 1.1570e+02 1.1491e+02 -1.8702e-02 1.1489e+02 1.1541e+02 1.2117e+02 2.1607e-01 1.2138e+02 1.2150e+02 1.1291e+02 -1.3880e-01 1.1278e+02 1.1412e+02 1.1569e+02 -5.9248e-02 1.1563e+02 1.1599e+02
1.1299e+02 1.1570e-01 1.1311e+02 1.1215e+02 1.1566e+02 -2.8946e-02 1.1563e+02 1.1525e+02 1.2207e+02 4.9204e-02 1.2212e+02 1.2231e+02 1.1247e+02 -6.2196e-02 1.1241e+02 1.1174e+02 1.1634e+02 -1.0695e-01 1.1624e+02 1.1601e+02
1.1167e+02 2.5723e-01 1.1193e+02 1.1216e+02 1.1631e+02 -1.8457e-02 1.1629e+02 1.1630e+02 1.2086e+02 1.3340e-01 1.2100e+02 1.2078e+02 1.1307e+02 -7.7609e-02 1.1299e+02 1.1358e+02 1.1639e+02 -6.0450e-02 1.1632e+02 1.1660e+02
1.0836e+02 -1.2769e-01 1.0823e+02 1.0847e+02 1.1341e+02 -1.6178e-02 1.1339e+02 1.1359e+02 1.2202e+02 2.5225e-01 1.2227e+02 1.2268e+02 1.0880e+02 -1.2378e-01 1.0868e+02 1.0855e+02 1.1599e+02 -1.8220e-01 1.1581e+02 1.1580e+02
1.1043e+02 2.8396e-02 1.1046e+02 1.1014e+02 1.1254e+02 -7.5368e-03 1.1253e+02 1.1108e+02 1.1970e+02 1.3180e-01 1.1983e+02 1.1960e+02 1.0778e+02 -2.3731e-02 1.0776e+02 1.0752e+02 1.1387e+02 -5.4964e-02 1.1381e+02 1.1179e+02
1.1184e+02 9.5440e-03 1.1185e+02 1.1197e+02 1.1419e+02 -2.3347e-02 1.1417e+02 1.1413e+02 1.2053e+02 -2.2384e-02 1.2051e+02 1.2061e+02 1.1142e+02 -1.3452e-01 1.1129e+02 1.1096e+02 1.1549e+02 -9.5143e-02 1.1539e+02 1.1554e+02
1.0950e+02 1.7423e-01 1.0967e+02 1.1226e+02 1.1582e+02 -1.2609e-02 1.1580e+02 1.1579e+02 1.2089e+02 1.2496e-01 1.2101e+02 1.2094e+02 1.1142e+02 -4.2083e-02 1.1138e+02 1.1166e+02 1.1615e+02 5.6173e-03 1.1615e+02 1.1635e+02
1.1417e+02 2.0550e-01 1.1438e+02 1.1490e+02 1.1512e+02 -1.0612e-02 1.1511e+02 1.1519e+02 1.2043e+02 7.0181e-04 1.2043e+02 1.2059e+02 1.1058e+02 -3.7583e-02 1.1055e+02 1.1128e+02 1.1644e+02 -1.2072e-01 1.1632e+02 1.1558e+02
1.1488e+02 1.2420e-01 1.1501e+02 1.1449e+02 1.1628e+02 -1.3384e-02 1.1627e+02 1.1622e+02 1.2062e+02 3.0671e-01 1.2092e+02 1.2070e+02 1.1190e+02 -1.4924e-01 1.1175e+02 1.1142e+02 1.1645e+02 -6.8044e-02 1.1639e+02 1.1635e+02
1.1625e+02 1.5492e-01 1.1640e+02 1.1614e+02 1.1637e+02 -3.6651e-02 1.1633e+02 1.1613e+02 1.2099e+02 5.6255e-02 1.2104e+02 1.2218e+02 1.1313e+02 -2.0522e-01 1.1293e+02 1.1323e+02 1.1673e+02 -7.9254e-02 1.1665e+02 1.1664e+02
1.1084e+02 7.8563e-02 1.1092e+02 1.1025e+02 1.1445e+02 -2.1409e-02 1.1443e+02 1.1421e+02 1.2084e+02 -1.2607e-01 1.2072e+02 1.2030e+02 1.1080e+02 -1.2026e-01 1.1068e+02 1.1074e+02 1.1525e+02 -8.2763e-02 1.1517e+02 1.1475e+02
1.1552e+02 1.6583e-01 1.1568e+02 1.1563e+02 1.1679e+02 -2.1638e-02 1.1676e+02 1.1720e+02 1.2129e+02 6.3973e-02 1.2136e+02 1.2167e+02 1.1509e+02 -1.9744e-01 1.1489e+02 1.1518e+02 1.1658e+02 -2.2549e-02 1.1656e+02 1.1672e+02
1.1473e+02 1.7098e-01 1.1490e+02 1.1484e+02 1.1483e+02 -2.3802e-02 1.1480e+02 1.1540e+02 1.2122e+02 5.2463e-02 1.2128e+02 1.2134e+02 1.1232e+02 -1.1997e-01 1.1220e+02 1.1278e+02 1.1560e+02 -3.1987e-02 1.1557e+02 1.1607e+02
1.1525e+02 1.2241e-01 1.1537e+02 1.1504e+02 1.1620e+02 -1.6551e-02 1.1618e+02 1.1595e+02 1.2046e+02 1.7566e-01 1.2063e+02 1.2061e+02 1.1390e+02 -1.8234e-01 1.1372e+02 1.1340e+02 1.1638e+02 3.9099e-02 1.1642e+02 1.1634e+02
1.1400e+02 9.7486e-02 1.1410e+02 1.1428e+02 1.1613e+02 -1.8668e-02 1.1611e+02 1.1587e+02 1.2065e+02 -7.2546e-02 1.2058e+02 1.2052e+02 1.1500e+02 -1.0688e-01 1.1490e+02 1.1416e+02 1.1686e+02 1.4543e-02 1.1687e+02 1.1672e+02
1.1139e+02 5.3892e-02 1.1144e+02 1.1136e+02 1.1390e+02 -2.0220e-02 1.1388e+02 1.1373e+02 1.1981e+02 1.7158e-01 1.1998e+02 1.1996e+02 1.0891e+02 -1.3513e-01 1.0877e+02 1.0918e+02 1.1504e+02 -5.3533e-02 1.1499e+02 1.1480e+02
1.1278e+02 8.1222e-02 1.1286e+02 1.1303e+02 1.1463e+02 -2.1188e-02 1.1461e+02 1.1415e+02 1.2127e+02 7.2555e-02 1.2135e+02 1.2042e+02 1.0997e+02 -1.1759e-01 1.0985e+02 1.0990e+02 1.1596e+02 -8.8228e-02 1.1587e+02 1.1562e+02
1.1391e+02 2.8651e-01 1.1419e+02 1.1357e+02 1.1552e+02 -2.8257e-02 1.1549e+02 1.1582e+02 1.2116e+02 1.3370e-01 1.2129e+02 1.2118e+02 1.1233e+02 -1.6130e-01 1.1217e+02 1.1266e+02 1.1580e+02 -1.2150e-01 1.1567e+02 1.1591e+02
1.1224e+02 -1.1738e-01 1.1213e+02 1.1134e+02 1.1433e+02 -2.7728e-02 1.1430e+02 1.1314e+02 1.1987e+02 8.5535e-02 1.1995e+02 1.1993e+02 1.1052e+02 -1.7927e-01 1.1034e+02 1.0952e+02 1.1558e+02 -4.1313e-02 1.1554e+02 1.1496e+02
1.1495e+02 2.4271e-01 1.1519e+02 1.1475e+02 1.1492e+02 -2.6980e-02 1.1489e+02 1.1463e+02 1.2109e+02 1.4813e-01 1.2124e+02 1.2175e+02 1.1225e+02 -3.8596e-02 1.1221e+02 1.1157e+02 1.1615e+02 -8.4339e-02 1.1607e+02 1.1579e+02
1.1426e+02 1.4371e-01 1.1441e+02 1.1405e+02 1.1435e+02 -3.9701e-03 1.1435e+02 1.1503e+02 1.2227e+02 -1.0436e-01 1.2217e+02 1.2238e+02 1.1144e+02 -1.0792e-01 1.1133e+02 1.1139e+02 1.1575e+02 -1.3454e-02 1.1573e+02 1.1615e+02
1.1435e+02 2.3898e-01 1.1459e+02 1.1413e+02 1.1547e+02 -2.3255e-03 1.1547e+02 1.1564e+02 1.2133e+02 -7.2310e-02 1.2126e+02 1.2098e+02 1.1354e+02 -1.3089e-01 1.1341e+02 1.1315e+02 1.1611e+02 -1.0388e-01 1.1601e+02 1.1609e+02
1.1008e+02 3.7143e-03 1.1009e+02 1.0975e+02 1.1525e+02 -1.0491e-02 1.1524e+02 1.1541e+02 1.2023e+02 -8.0272e-02 1.2015e+02 1.2025e+02 1.1059e+02 -9.8470e-02 1.1049e+02 1.1003e+02 1.1571e+02 2.8873e-02 1.1574e+02 1.1598e+02
1.1344e+02 1.3967e-01 1.1358e+02 1.1214e+02 1.1573e+02 -2.9072e-02 1.1570e+02 1.1556e+02 1.2072e+02 8.8127e-02 1.2081e+02 1.2076e+02 1.1252e+02 -8.6797e-02 1.1243e+02 1.1217e+02 1.1657e+02 -1.4530e-01 1.1642e+02 1.1646e+02
1.1254e+02 1.8861e-01 1.1272e+02 1.1258e+02 1.1413e+02 -1.0573e-02 1.1412e+02 1.1407e+02 1.2064e+02 -1.4232e-02 1.2063e+02 1.2050e+02 1.1010e+02 -5.1635e-02 1.1005e+02 1.1061e+02 1.1587e+02 -4.4739e-02 1.1583e+02 1.1545e+02
1.1339e+02 -1.8935e-03 1.1339e+02 1.1357e+02 1.1602e+02 -3.6253e-02 1.1598e+02 1.1574e+02 1.2110e+02 -3.3689e-02 1.2107e+02 1.2120e+02 1.1126e+02 -1.1680e-01 1.1114e+02 1.1129e+02 1.1644e+02 -9.3939e-02 1.1635e+02 1.1630e+02
1.1031e+02 2.0075e-01 1.1051e+02 1.1118e+02 1.1525e+02 -2.8515e-02 1.1522e+02 1.1491e+02 1.2031e+02 1.4549e-01 1.2046e+02 1.2062e+02 1.1091e+02 -8.2812e-02 1.1083e+02 1.1086e+02 1.1589e+02 -6.1420e-02 1.1583e+02 1.1551e+02
1.0929e+02 3.3194e-01 1.0962e+02 1.0990e+02 1.1394e+02 -1.4620e-02 1.1393e+02 1.1377e+02 1.2120e+02 4.3818e-03 1.2120e+02 1.2167e+02 1.0981e+02 -1.2240e-01 1.0969e+02 1.0964e+02 1.1569e+02 -9.2179e-02 1.1560e+02 1.1577e+02
1.1363e+02 1.9596e-01 1.1383e+02 1.1317e+02 1.1537e+02 -1.7085e-02 1.1535e+02 1.1546e+02 1.2031e+02 -1.1529e-01 1.2019e+02 1.2025e+02 1.1181e+02 -7.0948e-02 1.1174e+02 1.1150e+02 1.1593e+02 -2.9254e-02 1.1590e+02 1.1609e+02
1.1191e+02 1.6440e-01 1.1207e+02 1.1368e+02 1.1375e+02 -3.5988e-02 1.1372e+02 1.1402e+02 1.2018e+02 1.2406e-01 1.2030e+02 1.2057e+02 1.0911e+02 -1.3334e-01 1.0898e+02 1.0967e+02 1.1516e+02 -1.1632e-01 1.1504e+02 1.1531e+02
1.1398e+02 -9.7816e-02 1.1389e+02 1.1375e+02 1.1412e+02 -7.4001e-03 1.1411e+02 1.1422e+02 1.2050e+02 1.0554e-01 1.2061e+02 1.2065e+02 1.1188e+02 -7.3446e-02 1.1180e+02 1.1193e+02 1.1530e+02 -8.9363e-02 1.1522e+02 1.1503e+02
1.1323e+02 1.7364e-01 1.1340e+02 1.1321e+02 1.1383e+02 -1.0621e-02 1.1382e+02 1.1354e+02 1.2062e+02 -4.9498e-02 1.2057e+02 1.2079e+02 1.1106e+02 -4.9691e-02 1.1101e+02 1.1058e+02 1.1553e+02 -1.1180e-01 1.1541e+02 1.1535e+02
1.1653e+02 1.0634e-01 1.1663e+02 1.1645e+02 1.1467e+02 -2.9066e-02 1.1464e+02 1.1454e+02 1.2064e+02 2.3890e-01 1.2088e+02 1.2065e+02 1.1157e+02 -2.0813e-01 1.1136e+02 1.1216e+02 1.1619e+02 -1.0910e-01 1.1608e+02 1.1609e+02
1.1187e+02 1.2273e-01 1.1199e+02 1.1328e+02 1.1679e+02 -2.5818e-02 1.1676e+02 1.1697e+02 1.1986e+02 2.0134e-01 1.2006e+02 1.2015e+02 1.1157e+02 -1.6127e-01 1.1141e+02 1.1165e+02 1.1679e+02 -8.2993e-02 1.1671e+02 1.1679e+02
1.1451e+02 -1.3329e-02 1.1449e+02 1.1473e+02 1.1347e+02 -8.5308e-03 1.1347e+02 1.1374e+02 1.2087e+02 9.5460e-02 1.2097e+02 1.2112e+02 1.1032e+02 -1.1665e-01 1.1020e+02 1.1126e+02 1.1550e+02 -1.4452e-02 1.1549e+02 1.1567e+02
1.1314e+02 8.1204e-02 1.1322e+02 1.1317e+02 1.1316e+02 -3.8201e-02 1.1313e+02 1.1317e+02 1.2041e+02 -2.3017e-01 1.2018e+02 1.2025e+02 1.1110e+02 -1.0575e-01 1.1099e+02 1.1075e+02 1.1486e+02 -7.9496e-02 1.1478e+02 1.1514e+02
1.0774e+02 1.2372e-01 1.0787e+02 1.0806e+02 1.1353e+02 -2.8054e-02 1.1350e+02 1.1360e+02 1.2026e+02 2.1132e-01 1.2047e+02 1.2004e+02 1.1035e+02 -5.2281e-02 1.1029e+02 1.0895e+02 1.1529e+02 -1.1111e-01 1.1518e+02 1.1584e+02
1.1450e+02 2.0802e-01 1.1471e+02 1.1423e+02 1.1694e+02 -2.9518e-02 1.1691e+02 1.1691e+02 1.2105e+02 2.2452e-01 1.2127e+02 1.2096e+02 1.1483e+02 -9.2534e-02 1.1474e+02 1.1474e+02 1.1664e+02 -9.5912e-02 1.1654e+02 1.1673e+02
1.1693e+02 6.3076e-02 1.1700e+02 1.1793e+02 1.1760e+02 -2.5463e-02 1.1758e+02 1.1838e+02 1.2129e+02 6.7446e-02 1.2136e+02 1.2172e+02 1.1603e+02 -7.7014e-03 1.1602e+02 1.1504e+02 1.1731e+02 -9.0870e-02 1.1722e+02 1.1767e+02
1.1679e+02 2.6878e-01 1.1706e+02 1.1693e+02 1.1476e+02 -2.1840e-02 1.1474e+02 1.1461e+02 1.2064e+02 1.4990e-01 1.2079e+02 1.2049e+02 1.1262e+02 -1.7196e-01 1.1245e+02 1.1345e+02 1.1552e+02 -1.4033e-01 1.1538e+02 1.1531e+02
1.1071e+02 1.5709e-01 1.1087e+02 1.1031e+02 1.1608e+02 -7.9930e-03 1.1607e+02 1.1664e+02 1.2059e+02 -2.6022e-02 1.2057e+02 1.2047e+02 1.0760e+02 -1.0907e-01 1.0749e+02 1.0790e+02 1.1664e+02 -5.8635e-02 1.1658e+02 1.1671e+02
1.1041e+02 2.2417e-01 1.1064e+02 1.1124e+02 1.1253e+02 -1.7493e-02 1.1251e+02 1.1307e+02 1.2024e+02 6.2578e-02 1.2031e+02 1.2034e+02 1.0790e+02 -1.6095e-01 1.0774e+02 1.0805e+02 1.1475e+02 -6.9093e-02 1.1468e+02 1.1529e+02
1.1025e+02 1.0242e-02 1.1026e+02 1.1017e+02 1.1583e+02 -2.2742e-02 1.1580e+02 1.1573e+02 1.2137e+02 -6.9223e-02 1.2130e+02 1.2108e+02 1.1304e+02 -5.6413e-02 1.1299e+02 1.1277e+02 1.1635e+02 -6.1625e-02 1.1629e+02 1.1647e+02


==> figures/u_ba_vs_mc_scatter_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_cond_training_RF1_1x_ds.txt <==
124_ba_d1 124_ba_d2 124_ba 124_mc 321_ba_d1 321_ba_d2 321_ba 321_mc 423_ba_d1 423_ba_d2 423_ba 423_mc 555_ba_d1 555_ba_d2 555_ba 555_mc 942_ba_d1 942_ba_d2 942_ba 942_mc
1.1206e+02 0.0000e+00 1.1206e+02 1.1153e+02 1.1462e+02 0.0000e+00 1.1462e+02 1.1453e+02 1.2017e+02 0.0000e+00 1.2017e+02 1.1981e+02 1.0989e+02 0.0000e+00 1.0989e+02 1.0994e+02 1.1561e+02 0.0000e+00 1.1561e+02 1.1543e+02
1.1255e+02 -2.2121e-01 1.1233e+02 1.1241e+02 1.1557e+02 -1.4246e-02 1.1556e+02 1.1536e+02 1.1975e+02 -3.6912e-02 1.1971e+02 1.1941e+02 1.1120e+02 -6.6695e-02 1.1114e+02 1.1125e+02 1.1575e+02 -5.0076e-02 1.1570e+02 1.1559e+02
1.1160e+02 -1.1545e-01 1.1149e+02 1.1177e+02 1.1540e+02 8.7448e-04 1.1540e+02 1.1564e+02 1.2029e+02 2.9797e-02 1.2032e+02 1.2022e+02 1.1124e+02 2.1668e-02 1.1126e+02 1.1122e+02 1.1671e+02 1.3312e-02 1.1672e+02 1.1677e+02
1.1420e+02 -1.0938e-01 1.1410e+02 1.1481e+02 1.1569e+02 -2.5022e-03 1.1569e+02 1.1547e+02 1.2088e+02 1.1298e-04 1.2088e+02 1.2094e+02 1.1328e+02 -4.0561e-02 1.1324e+02 1.1341e+02 1.1630e+02 1.3981e-02 1.1631e+02 1.1632e+02
1.0885e+02 2.3530e-01 1.0909e+02 1.1002e+02 1.1264e+02 -3.0454e-04 1.1264e+02 1.1224e+02 1.1998e+02 -6.2207e-03 1.1998e+02 1.1990e+02 1.0878e+02 -3.6145e-02 1.0874e+02 1.0828e+02 1.1494e+02 -4.2079e-02 1.1490e+02 1.1464e+02
1.0881e+02 1.5642e-01 1.0896e+02 1.0872e+02 1.1321e+02 1.4185e-03 1.1321e+02 1.1271e+02 1.2154e+02 6.2203e-02 1.2160e+02 1.2272e+02 1.0937e+02 1.6313e-02 1.0938e+02 1.0899e+02 1.1522e+02 -5.5196e-02 1.1516e+02 1.1543e+02
1.1595e+02 -1.2528e-01 1.1583e+02 1.1599e+02 1.1448e+02 3.5354e-03 1.1449e+02 1.1457e+02 1.2036e+02 4.9691e-02 1.2041e+02 1.2037e+02 1.1139e+02 3.5021e-02 1.1142e+02 1.1121e+02 1.1570e+02 -5.0991e-02 1.1565e+02 1.1548e+02
1.0865e+02 3.5224e-02 1.0869e+02 1.0854e+02 1.1379e+02 -1.0171e-04 1.1379e+02 1.1346e+02 1.2017e+02 5.4811e-03 1.2018e+02 1.2010e+02 1.1163e+02 2.0393e-02 1.1165e+02 1.1116e+02 1.1487e+02 1.5304e-02 1.1488e+02 1.1501e+02
1.1245e+02 -8.4111e-02 1.1236e+02 1.1182e+02 1.1593e+02 -3.2376e-03 1.1593e+02 1.1554e+02 1.2020e+02 1.6401e-01 1.2037e+02 1.2021e+02 1.1348e+02 -3.3895e-02 1.1344e+02 1.1278e+02 1.1663e+02 -6.7930e-02 1.1656e+02 1.1647e+02
1.1134e+02 -6.1516e-02 1.1128e+02 1.1211e+02 1.1545e+02 -9.0397e-03 1.1544e+02 1.1562e+02 1.2098e+02 2.5996e-01 1.2124e+02 1.2130e+02 1.0986e+02 4.1658e-02 1.0991e+02 1.1039e+02 1.1632e+02 -2.3416e-02 1.1630e+02 1.1653e+02
1.1425e+02 -1.2983e-01 1.1412e+02 1.1418e+02 1.1666e+02 3.8029e-03 1.1666e+02 1.1620e+02 1.2229e+02 -9.6917e-02 1.2219e+02 1.2173e+02 1.1184e+02 -3.2326e-02 1.1181e+02 1.1096e+02 1.1679e+02 3.9234e-03 1.1680e+02 1.1662e+02
1.1533e+02 -2.1126e-01 1.1512e+02 1.1519e+02 1.1560e+02 -7.4294e-04 1.1560e+02 1.1568e+02 1.2184e+02 1.1963e-01 1.2196e+02 1.2270e+02 1.1067e+02 4.0277e-02 1.1071e+02 1.1108e+02 1.1661e+02 -8.8100e-02 1.1652e+02 1.1635e+02
1.1477e+02 -3.2437e-01 1.1445e+02 1.1286e+02 1.1393e+02 9.0416e-03 1.1394e+02 1.1381e+02 1.2016e+02 -1.3665e-01 1.2002e+02 1.1987e+02 1.0957e+02 1.4163e-02 1.0959e+02 1.0935e+02 1.1512e+02 2.4899e-02 1.1514e+02 1.1491e+02
1.1024e+02 5.6276e-03 1.1024e+02 1.1083e+02 1.1343e+02 -3.0982e-03 1.1343e+02 1.1317e+02 1.1992e+02 2.4886e-02 1.1994e+02 1.2018e+02 1.0807e+02 -9.6142e-02 1.0797e+02 1.0785e+02 1.1590e+02 -8.6620e-02 1.1581e+02 1.1599e+02
1.1330e+02 -2.2158e-01 1.1308e+02 1.1286e+02 1.1559e+02 1.4139e-03 1.1560e+02 1.1535e+02 1.2035e+02 -5.3722e-02 1.2030e+02 1.2050e+02 1.1118e+02 -1.2115e-02 1.1117e+02 1.1087e+02 1.1620e+02 5.5363e-02 1.1625e+02 1.1618e+02
1.1412e+02 -7.3382e-02 1.1405e+02 1.1501e+02 1.1596e+02 -5.2662e-03 1.1596e+02 1.1591e+02 1.2049e+02 2.6639e-01 1.2076e+02 1.2067e+02 1.1261e+02 -4.0619e-02 1.1257e+02 1.1219e+02 1.1672e+02 -1.9556e-02 1.1670e+02 1.1649e+02
1.1170e+02 -5.9646e-02 1.1164e+02 1.1142e+02 1.1450e+02 1.2047e-02 1.1452e+02 1.1431e+02 1.2028e+02 2.7642e-02 1.2031e+02 1.2010e+02 1.1105e+02 2.5044e-02 1.1108e+02 1.1073e+02 1.1592e+02 8.2056e-04 1.1592e+02 1.1572e+02
1.1001e+02 5.2810e-02 1.1007e+02 1.1022e+02 1.1534e+02 2.8478e-03 1.1535e+02 1.1535e+02 1.2081e+02 8.5102e-02 1.2089e+02 1.2078e+02 1.1279e+02 6.5961e-03 1.1279e+02 1.1295e+02 1.1598e+02 -4.0365e-02 1.1594e+02 1.1575e+02
1.1271e+02 -1.6347e-01 1.1255e+02 1.1306e+02 1.1523e+02 1.6401e-03 1.1523e+02 1.1515e+02 1.2082e+02 -3.3358e-02 1.2078e+02 1.2069e+02 1.1249e+02 -6.8994e-02 1.1242e+02 1.1194e+02 1.1588e+02 3.9122e-02 1.1592e+02 1.1586e+02
1.1188e+02 -3.1584e-02 1.1185e+02 1.1185e+02 1.1587e+02 -1.5017e-02 1.1585e+02 1.1570e+02 1.2253e+02 -4.3299e-02 1.2249e+02 1.2275e+02 1.1278e+02 2.9140e-02 1.1281e+02 1.1215e+02 1.1655e+02 -4.2515e-02 1.1651e+02 1.1653e+02
1.1183e+02 -1.0678e-01 1.1172e+02 1.1200e+02 1.1518e+02 -2.0393e-03 1.1518e+02 1.1527e+02 1.2023e+02 1.6504e-01 1.2040e+02 1.2096e+02 1.0868e+02 1.7206e-03 1.0868e+02 1.0885e+02 1.1631e+02 -1.0351e-01 1.1620e+02 1.1622e+02
1.0765e+02 1.6219e-02 1.0767e+02 1.0780e+02 1.1237e+02 -3.3740e-03 1.1237e+02 1.1185e+02 1.2191e+02 -1.2435e-02 1.2190e+02 1.2147e+02 1.0866e+02 -8.5534e-02 1.0857e+02 1.0750e+02 1.1373e+02 6.4424e-02 1.1379e+02 1.1356e+02
1.1333e+02 -2.0394e-01 1.1312e+02 1.1309e+02 1.1704e+02 1.6134e-03 1.1704e+02 1.1705e+02 1.2200e+02 4.9616e-02 1.2205e+02 1.2159e+02 1.1181e+02 -3.5659e-02 1.1177e+02 1.1117e+02 1.1703e+02 3.7095e-02 1.1707e+02 1.1716e+02
1.1271e+02 -1.2301e-02 1.1270e+02 1.1267e+02 1.1666e+02 4.8723e-04 1.1666e+02 1.1635e+02 1.1998e+02 -7.0075e-02 1.1991e+02 1.1997e+02 1.1116e+02 4.3667e-02 1.1121e+02 1.1070e+02 1.1699e+02 4.1515e-02 1.1703e+02 1.1679e+02
1.1586e+02 9.1663e-02 1.1596e+02 1.1607e+02 1.1527e+02 -8.6804e-03 1.1526e+02 1.1533e+02 1.2164e+02 -5.5870e-02 1.2158e+02 1.2160e+02 1.1179e+02 2.1191e-02 1.1181e+02 1.1136e+02 1.1592e+02 -5.4746e-03 1.1591e+02 1.1604e+02
1.0974e+02 1.0671e-01 1.0984e+02 1.0982e+02 1.1277e+02 7.3889e-03 1.1278e+02 1.1290e+02 1.2032e+02 2.0770e-01 1.2053e+02 1.2049e+02 1.0981e+02 1.5853e-02 1.0983e+02 1.0933e+02 1.1461e+02 1.8897e-02 1.1463e+02 1.1481e+02
1.1092e+02 4.0041e-03 1.1093e+02 1.1159e+02 1.1419e+02 7.6696e-04 1.1420e+02 1.1413e+02 1.2146e+02 1.1472e-01 1.2158e+02 1.2146e+02 1.0917e+02 3.5865e-03 1.0918e+02 1.0929e+02 1.1605e+02 -1.1654e-02 1.1604e+02 1.1600e+02
1.0991e+02 1.2525e-02 1.0992e+02 1.0946e+02 1.1382e+02 2.5434e-03 1.1382e+02 1.1342e+02 1.2048e+02 -7.5097e-02 1.2041e+02 1.2034e+02 1.1004e+02 2.3084e-02 1.1006e+02 1.0951e+02 1.1444e+02 -9.1647e-03 1.1443e+02 1.1456e+02
1.0733e+02 -1.4089e-01 1.0719e+02 1.0843e+02 1.1286e+02 -2.6958e-03 1.1286e+02 1.1221e+02 1.1981e+02 -1.0450e-03 1.1981e+02 1.1916e+02 1.0846e+02 -7.0018e-02 1.0839e+02 1.0859e+02 1.1471e+02 2.9410e-02 1.1474e+02 1.1439e+02
1.1672e+02 9.9989e-02 1.1682e+02 1.1657e+02 1.1519e+02 -9.3730e-03 1.1518e+02 1.1528e+02 1.2110e+02 8.4434e-03 1.2111e+02 1.2091e+02 1.1262e+02 -3.4069e-02 1.1259e+02 1.1202e+02 1.1627e+02 -1.9652e-02 1.1625e+02 1.1626e+02
1.1220e+02 -6.7972e-02 1.1213e+02 1.1311e+02 1.1503e+02 -9.0714e-03 1.1503e+02 1.1531e+02 1.2034e+02 -2.1674e-02 1.2032e+02 1.2050e+02 1.0993e+02 4.9564e-02 1.0998e+02 1.0998e+02 1.1640e+02 -9.6295e-02 1.1631e+02 1.1628e+02
1.1392e+02 2.8989e-02 1.1394e+02 1.1412e+02 1.1535e+02 7.7680e-03 1.1536e+02 1.1562e+02 1.2222e+02 1.3057e-01 1.2235e+02 1.2171e+02 1.1300e+02 3.2016e-02 1.1303e+02 1.1307e+02 1.1637e+02 3.4669e-02 1.1641e+02 1.1637e+02
1.0896e+02 1.7361e-01 1.0914e+02 1.0899e+02 1.1508e+02 -3.1401e-03 1.1508e+02 1.1499e+02 1.2065e+02 -2.9303e-02 1.2062e+02 1.2049e+02 1.0899e+02 -1.3983e-02 1.0897e+02 1.0798e+02 1.1560e+02 -6.7427e-02 1.1553e+02 1.1542e+02
1.1238e+02 -2.6420e-01 1.1211e+02 1.1236e+02 1.1532e+02 7.5586e-03 1.1533e+02 1.1519e+02 1.1992e+02 4.3120e-02 1.1997e+02 1.2043e+02 1.1075e+02 -4.6822e-02 1.1070e+02 1.1002e+02 1.1611e+02 5.4281e-02 1.1617e+02 1.1612e+02
1.0715e+02 -1.0553e-01 1.0704e+02 1.0706e+02 1.1535e+02 -3.0481e-03 1.1535e+02 1.1537e+02 1.1997e+02 -6.6022e-02 1.1990e+02 1.1993e+02 1.1322e+02 -2.4591e-03 1.1322e+02 1.1333e+02 1.1607e+02 -1.9024e-02 1.1605e+02 1.1599e+02
1.1066e+02 -3.6273e-02 1.1062e+02 1.1035e+02 1.1434e+02 6.7304e-03 1.1435e+02 1.1446e+02 1.2007e+02 9.5947e-02 1.2017e+02 1.2008e+02 1.0982e+02 6.9635e-02 1.0989e+02 1.0966e+02 1.1545e+02 -3.6662e-04 1.1545e+02 1.1548e+02
1.0644e+02 1.5605e-01 1.0660e+02 1.0606e+02 1.1259e+02 4.6859e-03 1.1259e+02 1.1267e+02 1.2122e+02 4.1491e-02 1.2126e+02 1.2119e+02 1.1055e+02 1.6308e-02 1.1057e+02 1.0972e+02 1.1482e+02 1.9648e-02 1.1484e+02 1.1507e+02
1.1211e+02 -1.9428e-03 1.1211e+02 1.1263e+02 1.1437e+02 -8.3076e-03 1.1436e+02 1.1456e+02 1.2069e+02 -1.7097e-02 1.2067e+02 1.2063e+02 1.1031e+02 1.4719e-02 1.1033e+02 1.1060e+02 1.1550e+02 1.1854e-03 1.1551e+02 1.1590e+02
1.0967e+02 -2.5089e-02 1.0964e+02 1.1058e+02 1.1368e+02 -1.2334e-02 1.1367e+02 1.1305e+02 1.2057e+02 -6.9261e-02 1.2050e+02 1.2029e+02 1.0952e+02 7.3816e-03 1.0953e+02 1.0902e+02 1.1548e+02 -5.4655e-02 1.1543e+02 1.1526e+02
1.0948e+02 -1.0296e-01 1.0938e+02 1.0981e+02 1.1508e+02 4.2986e-03 1.1508e+02 1.1524e+02 1.2286e+02 1.4533e-02 1.2288e+02 1.2238e+02 1.1067e+02 5.6015e-02 1.1073e+02 1.1071e+02 1.1606e+02 -6.0931e-02 1.1600e+02 1.1579e+02
1.1349e+02 -1.1971e-01 1.1337e+02 1.1404e+02 1.1567e+02 -5.3756e-03 1.1567e+02 1.1566e+02 1.2169e+02 1.8949e-01 1.2188e+02 1.2216e+02 1.1177e+02 -6.6013e-03 1.1176e+02 1.1125e+02 1.1616e+02 -4.5436e-02 1.1611e+02 1.1619e+02
1.1322e+02 -6.8124e-02 1.1315e+02 1.1300e+02 1.1531e+02 -1.1963e-02 1.1530e+02 1.1524e+02 1.2062e+02 8.6300e-02 1.2070e+02 1.2057e+02 1.1112e+02 1.2455e-01 1.1125e+02 1.1068e+02 1.1614e+02 -4.1577e-02 1.1610e+02 1.1591e+02
1.1306e+02 -1.0310e-01 1.1296e+02 1.1281e+02 1.1626e+02 -1.1438e-02 1.1625e+02 1.1624e+02 1.2030e+02 1.2199e-01 1.2042e+02 1.2032e+02 1.1094e+02 7.6907e-02 1.1102e+02 1.1078e+02 1.1667e+02 -6.7254e-02 1.1660e+02 1.1675e+02
1.0764e+02 1.3252e-01 1.0778e+02 1.0763e+02 1.1457e+02 -3.4675e-03 1.1457e+02 1.1447e+02 1.2051e+02 7.4508e-02 1.2059e+02 1.2042e+02 1.1093e+02 4.3508e-02 1.1098e+02 1.1131e+02 1.1544e+02 -5.2755e-03 1.1544e+02 1.1531e+02
1.1090e+02 -9.2491e-02 1.1080e+02 1.1005e+02 1.1488e+02 9.2140e-03 1.1489e+02 1.1464e+02 1.2095e+02 1.6662e-01 1.2111e+02 1.2120e+02 1.1056e+02 5.0983e-02 1.1061e+02 1.1022e+02 1.1609e+02 -1.5653e-03 1.1609e+02 1.1590e+02
1.0970e+02 -8.7306e-03 1.0969e+02 1.0958e+02 1.1460e+02 1.7357e-03 1.1461e+02 1.1460e+02 1.2128e+02 -8.7163e-02 1.2119e+02 1.2103e+02 1.0998e+02 3.4775e-02 1.1001e+02 1.1015e+02 1.1575e+02 -4.4678e-02 1.1570e+02 1.1566e+02
1.1215e+02 -8.1115e-02 1.1207e+02 1.1235e+02 1.1604e+02 -8.2114e-03 1.1604e+02 1.1606e+02 1.2057e+02 -6.1224e-02 1.2051e+02 1.2047e+02 1.1234e+02 3.0003e-02 1.1237e+02 1.1219e+02 1.1649e+02 -2.4354e-03 1.1649e+02 1.1647e+02
1.0711e+02 -1.6940e-01 1.0694e+02 1.0753e+02 1.1271e+02 -3.8622e-03 1.1271e+02 1.1262e+02 1.2014e+02 -8.4755e-02 1.2006e+02 1.1983e+02 1.0766e+02 -5.5912e-02 1.0760e+02 1.0791e+02 1.1410e+02 4.0051e-02 1.1414e+02 1.1421e+02
1.1067e+02 7.6850e-02 1.1074e+02 1.1024e+02 1.1439e+02 -6.3930e-03 1.1438e+02 1.1373e+02 1.2009e+02 -2.7222e-02 1.2006e+02 1.1974e+02 1.0982e+02 -2.9483e-02 1.0979e+02 1.0889e+02 1.1528e+02 -1.8958e-02 1.1526e+02 1.1482e+02
1.1278e+02 -3.7908e-03 1.1277e+02 1.1287e+02 1.1533e+02 6.4660e-03 1.1534e+02 1.1524e+02 1.2044e+02 -2.8752e-02 1.2041e+02 1.2054e+02 1.0895e+02 7.3249e-02 1.0902e+02 1.0929e+02 1.1651e+02 -6.6515e-02 1.1644e+02 1.1649e+02
1.1401e+02 -9.1848e-02 1.1392e+02 1.1401e+02 1.1533e+02 1.1002e-03 1.1533e+02 1.1529e+02 1.2013e+02 -1.4328e-02 1.2012e+02 1.2016e+02 1.0989e+02 4.7520e-02 1.0994e+02 1.0988e+02 1.1643e+02 -2.4517e-02 1.1640e+02 1.1619e+02
1.1582e+02 -9.8503e-03 1.1581e+02 1.1530e+02 1.1569e+02 -5.7425e-03 1.1569e+02 1.1502e+02 1.2100e+02 -1.9163e-02 1.2098e+02 1.2090e+02 1.1167e+02 4.9171e-02 1.1172e+02 1.1164e+02 1.1618e+02 -4.4689e-02 1.1614e+02 1.1566e+02
1.1406e+02 -3.3312e-01 1.1373e+02 1.1389e+02 1.1445e+02 3.3311e-03 1.1445e+02 1.1449e+02 1.2211e+02 1.0456e-01 1.2221e+02 1.2215e+02 1.0986e+02 1.7160e-02 1.0988e+02 1.0984e+02 1.1547e+02 -1.9786e-02 1.1545e+02 1.1532e+02
1.1556e+02 -1.3115e-01 1.1543e+02 1.1504e+02 1.1426e+02 -1.6641e-02 1.1425e+02 1.1419e+02 1.2057e+02 1.2163e-01 1.2069e+02 1.2063e+02 1.1053e+02 6.6315e-02 1.1059e+02 1.1050e+02 1.1560e+02 -4.0566e-02 1.1556e+02 1.1537e+02
1.1664e+02 -1.0161e-01 1.1654e+02 1.1627e+02 1.1462e+02 -5.7728e-03 1.1462e+02 1.1400e+02 1.2127e+02 1.0456e-01 1.2137e+02 1.2098e+02 1.1079e+02 2.8775e-02 1.1082e+02 1.1051e+02 1.1622e+02 -8.7897e-02 1.1613e+02 1.1584e+02
1.1591e+02 -2.3129e-01 1.1568e+02 1.1518e+02 1.1505e+02 5.2653e-03 1.1505e+02 1.1486e+02 1.2313e+02 7.1729e-02 1.2320e+02 1.2330e+02 1.1231e+02 4.7892e-02 1.1236e+02 1.1200e+02 1.1578e+02 -8.8537e-02 1.1569e+02 1.1555e+02
1.0984e+02 -8.1261e-02 1.0976e+02 1.1064e+02 1.1500e+02 -5.7991e-03 1.1499e+02 1.1503e+02 1.2065e+02 2.2277e-01 1.2087e+02 1.2125e+02 1.0892e+02 5.3388e-02 1.0897e+02 1.0829e+02 1.1502e+02 -4.1853e-03 1.1502e+02 1.1508e+02
1.1167e+02 -1.7259e-01 1.1150e+02 1.1131e+02 1.1600e+02 -1.2164e-02 1.1599e+02 1.1654e+02 1.2130e+02 -8.2810e-02 1.2122e+02 1.2122e+02 1.1404e+02 -1.3757e-02 1.1403e+02 1.1457e+02 1.1686e+02 -3.7821e-02 1.1682e+02 1.1697e+02
1.1315e+02 -2.7212e-01 1.1288e+02 1.1378e+02 1.1563e+02 -1.6100e-03 1.1563e+02 1.1538e+02 1.2114e+02 -6.1004e-02 1.2108e+02 1.2083e+02 1.1306e+02 -6.5113e-02 1.1299e+02 1.1289e+02 1.1629e+02 4.4712e-03 1.1630e+02 1.1611e+02
1.0791e+02 7.1803e-02 1.0799e+02 1.0719e+02 1.1559e+02 -2.4803e-03 1.1559e+02 1.1523e+02 1.2084e+02 2.7990e-01 1.2112e+02 1.2111e+02 1.0914e+02 -5.0834e-02 1.0909e+02 1.0887e+02 1.1690e+02 6.8383e-02 1.1697e+02 1.1662e+02
1.1066e+02 -4.6533e-02 1.1061e+02 1.1110e+02 1.1345e+02 1.9206e-02 1.1347e+02 1.1390e+02 1.2037e+02 -2.0812e-02 1.2034e+02 1.2057e+02 1.0968e+02 1.7209e-02 1.0970e+02 1.0987e+02 1.1510e+02 9.2002e-03 1.1511e+02 1.1535e+02
1.1470e+02 -7.1302e-02 1.1463e+02 1.1504e+02 1.1549e+02 1.2827e-02 1.1551e+02 1.1565e+02 1.2114e+02 1.6530e-01 1.2130e+02 1.2126e+02 1.1162e+02 1.7455e-04 1.1162e+02 1.1198e+02 1.1610e+02 -1.9348e-02 1.1608e+02 1.1596e+02
1.1341e+02 -2.1008e-01 1.1320e+02 1.1410e+02 1.1310e+02 1.1944e-03 1.1310e+02 1.1319e+02 1.2081e+02 3.5442e-02 1.2085e+02 1.2095e+02 1.0918e+02 7.9907e-02 1.0926e+02 1.0961e+02 1.1513e+02 -1.3440e-02 1.1511e+02 1.1548e+02
1.0730e+02 -1.3461e-01 1.0717e+02 1.0724e+02 1.1375e+02 2.6351e-03 1.1376e+02 1.1363e+02 1.2138e+02 1.1020e-01 1.2149e+02 1.2162e+02 1.0842e+02 1.5444e-02 1.0844e+02 1.0833e+02 1.1567e+02 3.2536e-02 1.1570e+02 1.1559e+02
1.1074e+02 -1.9515e-01 1.1055e+02 1.0985e+02 1.1751e+02 2.1037e-02 1.1753e+02 1.1720e+02 1.2003e+02 3.2369e-02 1.2006e+02 1.2003e+02 1.1355e+02 2.6692e-02 1.1358e+02 1.1270e+02 1.1716e+02 3.8448e-02 1.1720e+02 1.1713e+02
1.1204e+02 3.8523e-03 1.1204e+02 1.1218e+02 1.1569e+02 -7.1238e-03 1.1568e+02 1.1549e+02 1.2225e+02 1.3194e-01 1.2238e+02 1.2273e+02 1.1320e+02 -7.7754e-02 1.1312e+02 1.1283e+02 1.1616e+02 -2.6945e-02 1.1613e+02 1.1589e+02
1.1314e+02 -6.8053e-02 1.1307e+02 1.1367e+02 1.1450e+02 5.4532e-03 1.1451e+02 1.1491e+02 1.2195e+02 1.2765e-01 1.2208e+02 1.2196e+02 1.1275e+02 1.7486e-03 1.1275e+02 1.1259e+02 1.1597e+02 -3.3199e-02 1.1594e+02 1.1603e+02
1.1064e+02 -1.5565e-01 1.1049e+02 1.1069e+02 1.1338e+02 1.2596e-02 1.1340e+02 1.1399e+02 1.2033e+02 1.6962e-01 1.2050e+02 1.2024e+02 1.0953e+02 5.3855e-02 1.0959e+02 1.0896e+02 1.1508e+02 -4.1802e-02 1.1503e+02 1.1565e+02
1.1127e+02 4.1434e-02 1.1131e+02 1.1237e+02 1.1368e+02 1.3042e-02 1.1369e+02 1.1365e+02 1.2235e+02 3.4961e-02 1.2239e+02 1.2276e+02 1.0933e+02 8.0879e-02 1.0941e+02 1.0958e+02 1.1494e+02 -2.3163e-03 1.1494e+02 1.1482e+02
1.1176e+02 -1.0307e-02 1.1175e+02 1.1197e+02 1.1537e+02 -2.3556e-03 1.1536e+02 1.1525e+02 1.2086e+02 -8.2041e-02 1.2078e+02 1.2079e+02 1.1059e+02 6.5151e-02 1.1065e+02 1.1046e+02 1.1609e+02 -3.5428e-02 1.1606e+02 1.1580e+02
1.1384e+02 -2.6938e-01 1.1357e+02 1.1451e+02 1.1643e+02 -6.5717e-03 1.1642e+02 1.1615e+02 1.2001e+02 1.2973e-01 1.2014e+02 1.2026e+02 1.1220e+02 -1.8846e-02 1.1218e+02 1.1196e+02 1.1673e+02 -1.7369e-04 1.1673e+02 1.1666e+02
1.1068e+02 -5.3348e-02 1.1063e+02 1.1030e+02 1.1672e+02 -2.1689e-02 1.1669e+02 1.1654e+02 1.2051e+02 -1.6249e-01 1.2034e+02 1.2060e+02 1.1121e+02 -3.1967e-02 1.1118e+02 1.1078e+02 1.1656e+02 -2.1055e-02 1.1654e+02 1.1679e+02
1.0951e+02 -6.3146e-02 1.0944e+02 1.1114e+02 1.1420e+02 5.9334e-03 1.1420e+02 1.1395e+02 1.2088e+02 1.5571e-01 1.2103e+02 1.2098e+02 1.1183e+02 3.0595e-02 1.1186e+02 1.1132e+02 1.1572e+02 2.7779e-02 1.1575e+02 1.1582e+02
1.1302e+02 -1.2647e-02 1.1300e+02 1.1272e+02 1.1527e+02 7.0337e-03 1.1527e+02 1.1520e+02 1.2120e+02 2.5174e-01 1.2146e+02 1.2115e+02 1.1304e+02 -1.9596e-02 1.1302e+02 1.1288e+02 1.1648e+02 -1.4929e-02 1.1646e+02 1.1631e+02
1.1326e+02 -1.2260e-01 1.1314e+02 1.1225e+02 1.1559e+02 -1.2542e-02 1.1558e+02 1.1508e+02 1.2066e+02 9.1451e-02 1.2076e+02 1.2074e+02 1.1155e+02 1.2739e-02 1.1157e+02 1.1043e+02 1.1633e+02 -1.2044e-01 1.1621e+02 1.1603e+02
1.1374e+02 -2.1423e-01 1.1352e+02 1.1396e+02 1.1383e+02 1.4866e-03 1.1383e+02 1.1414e+02 1.2099e+02 5.7811e-02 1.2105e+02 1.2133e+02 1.1192e+02 4.7303e-02 1.1197e+02 1.1155e+02 1.1571e+02 -1.7554e-02 1.1570e+02 1.1583e+02
1.0709e+02 -2.9079e-02 1.0706e+02 1.0772e+02 1.1293e+02 -1.6943e-03 1.1292e+02 1.1309e+02 1.2104e+02 8.2913e-02 1.2113e+02 1.2110e+02 1.0899e+02 3.8912e-02 1.0903e+02 1.0908e+02 1.1518e+02 -6.3885e-02 1.1512e+02 1.1520e+02
1.0888e+02 -4.2105e-02 1.0884e+02 1.0784e+02 1.1484e+02 1.0515e-03 1.1484e+02 1.1420e+02 1.2390e+02 -9.8697e-02 1.2380e+02 1.2470e+02 1.1083e+02 2.0373e-02 1.1085e+02 1.0988e+02 1.1617e+02 -4.4545e-02 1.1612e+02 1.1595e+02
1.1440e+02 -1.7192e-01 1.1423e+02 1.1451e+02 1.1610e+02 -1.8269e-02 1.1609e+02 1.1600e+02 1.2119e+02 1.5652e-01 1.2135e+02 1.2095e+02 1.1220e+02 -7.4627e-03 1.1219e+02 1.1213e+02 1.1636e+02 2.4018e-02 1.1638e+02 1.1604e+02
1.1420e+02 -4.6652e-03 1.1420e+02 1.1470e+02 1.1568e+02 -1.0147e-02 1.1566e+02 1.1570e+02 1.2008e+02 -2.8312e-02 1.2005e+02 1.2002e+02 1.1087e+02 9.7164e-04 1.1087e+02 1.1091e+02 1.1640e+02 -2.2008e-02 1.1638e+02 1.1640e+02
1.1438e+02 -1.0030e-01 1.1428e+02 1.1465e+02 1.1446e+02 -3.0485e-03 1.1446e+02 1.1425e+02 1.2087e+02 9.1410e-02 1.2096e+02 1.2139e+02 1.1163e+02 6.6783e-02 1.1169e+02 1.1160e+02 1.1568e+02 -1.1957e-01 1.1556e+02 1.1539e+02
1.0915e+02 -8.3405e-02 1.0906e+02 1.0933e+02 1.1646e+02 -1.5030e-02 1.1644e+02 1.1623e+02 1.2027e+02 5.5881e-02 1.2033e+02 1.2041e+02 1.1250e+02 -3.0826e-02 1.1247e+02 1.1244e+02 1.1659e+02 2.1449e-02 1.1661e+02 1.1668e+02
1.1462e+02 -4.0982e-01 1.1421e+02 1.1465e+02 1.1688e+02 -3.2235e-03 1.1688e+02 1.1685e+02 1.2133e+02 1.3628e-01 1.2147e+02 1.2142e+02 1.1180e+02 8.5427e-02 1.1189e+02 1.1163e+02 1.1679e+02 -3.9878e-02 1.1675e+02 1.1681e+02
1.1033e+02 -2.7342e-01 1.1006e+02 1.1123e+02 1.1337e+02 -1.8277e-02 1.1335e+02 1.1330e+02 1.2139e+02 5.5370e-02 1.2145e+02 1.2176e+02 1.0797e+02 -1.1580e-01 1.0786e+02 1.0795e+02 1.1518e+02 -5.9194e-02 1.1512e+02 1.1525e+02
1.0866e+02 2.4158e-01 1.0890e+02 1.0893e+02 1.1325e+02 5.0316e-03 1.1325e+02 1.1400e+02 1.2137e+02 9.2926e-02 1.2146e+02 1.2139e+02 1.0795e+02 -6.6648e-02 1.0789e+02 1.0822e+02 1.1513e+02 -4.1654e-02 1.1509e+02 1.1527e+02
1.1526e+02 2.5550e-02 1.1529e+02 1.1531e+02 1.1405e+02 9.9608e-03 1.1406e+02 1.1402e+02 1.2009e+02 -3.7122e-02 1.2006e+02 1.1989e+02 1.1242e+02 9.7054e-02 1.1252e+02 1.1230e+02 1.1519e+02 -5.6529e-03 1.1518e+02 1.1487e+02
1.1450e+02 -1.9185e-01 1.1431e+02 1.1428e+02 1.1650e+02 -4.6640e-04 1.1649e+02 1.1664e+02 1.2097e+02 2.5119e-01 1.2122e+02 1.2126e+02 1.1383e+02 -3.5257e-02 1.1379e+02 1.1356e+02 1.1669e+02 4.1177e-03 1.1669e+02 1.1672e+02
1.1409e+02 -2.3257e-01 1.1386e+02 1.1364e+02 1.1408e+02 -9.6042e-03 1.1407e+02 1.1403e+02 1.1965e+02 -1.4804e-01 1.1950e+02 1.1923e+02 1.1157e+02 -4.5707e-02 1.1152e+02 1.1126e+02 1.1548e+02 -1.6789e-02 1.1547e+02 1.1553e+02
1.1377e+02 -6.5822e-02 1.1370e+02 1.1407e+02 1.1561e+02 -7.3525e-03 1.1561e+02 1.1579e+02 1.2089e+02 5.3492e-03 1.2089e+02 1.2098e+02 1.1453e+02 2.4750e-02 1.1456e+02 1.1462e+02 1.1653e+02 -1.6025e-02 1.1651e+02 1.1647e+02
1.1229e+02 -4.3053e-02 1.1225e+02 1.1278e+02 1.1688e+02 1.1283e-03 1.1688e+02 1.1716e+02 1.2058e+02 1.7816e-01 1.2076e+02 1.2084e+02 1.1387e+02 -1.1188e-01 1.1376e+02 1.1413e+02 1.1686e+02 -3.5815e-02 1.1682e+02 1.1713e+02
1.1245e+02 5.4034e-02 1.1251e+02 1.1202e+02 1.1497e+02 -8.9930e-03 1.1496e+02 1.1535e+02 1.2080e+02 1.0293e-02 1.2081e+02 1.2093e+02 1.0840e+02 -4.0976e-02 1.0836e+02 1.0807e+02 1.1635e+02 -3.4692e-02 1.1632e+02 1.1647e+02
1.0901e+02 2.9493e-02 1.0904e+02 1.0853e+02 1.1357e+02 -5.5107e-03 1.1356e+02 1.1391e+02 1.2017e+02 -5.8589e-02 1.2012e+02 1.2044e+02 1.0782e+02 -6.1931e-03 1.0781e+02 1.0789e+02 1.1550e+02 -5.8150e-02 1.1544e+02 1.1538e+02
1.1561e+02 -1.7595e-01 1.1543e+02 1.1558e+02 1.1548e+02 -1.0441e-02 1.1547e+02 1.1564e+02 1.2143e+02 9.9026e-02 1.2152e+02 1.2107e+02 1.1310e+02 5.4212e-02 1.1315e+02 1.1311e+02 1.1641e+02 -5.2081e-02 1.1635e+02 1.1630e+02
1.1506e+02 2.0341e-02 1.1508e+02 1.1493e+02 1.1625e+02 -1.0880e-02 1.1623e+02 1.1615e+02 1.2126e+02 1.1048e-01 1.2137e+02 1.2174e+02 1.1298e+02 4.5357e-02 1.1303e+02 1.1205e+02 1.1642e+02 -4.4097e-02 1.1638e+02 1.1652e+02
1.1110e+02 -1.3489e-01 1.1097e+02 1.1034e+02 1.1687e+02 -6.5573e-04 1.1687e+02 1.1645e+02 1.2084e+02 2.4245e-01 1.2108e+02 1.2092e+02 1.1183e+02 2.7034e-02 1.1186e+02 1.1161e+02 1.1701e+02 -2.7687e-02 1.1698e+02 1.1689e+02
1.0781e+02 -1.0353e-01 1.0771e+02 1.0999e+02 1.1375e+02 8.0442e-04 1.1375e+02 1.1385e+02 1.2014e+02 4.1170e-05 1.2014e+02 1.1966e+02 1.1085e+02 7.8276e-02 1.1093e+02 1.1027e+02 1.1552e+02 -5.3743e-02 1.1547e+02 1.1546e+02
1.0975e+02 5.3086e-02 1.0981e+02 1.0931e+02 1.1306e+02 6.0347e-03 1.1306e+02 1.1295e+02 1.2097e+02 -1.1077e-01 1.2086e+02 1.2054e+02 1.1059e+02 6.0465e-03 1.1060e+02 1.0996e+02 1.1455e+02 5.1000e-02 1.1460e+02 1.1487e+02
1.1545e+02 -1.3667e-01 1.1531e+02 1.1559e+02 1.1661e+02 -4.9542e-03 1.1660e+02 1.1659e+02 1.2041e+02 1.6409e-01 1.2057e+02 1.2067e+02 1.1343e+02 1.5418e-02 1.1345e+02 1.1272e+02 1.1670e+02 -5.1487e-02 1.1665e+02 1.1680e+02
1.0964e+02 1.1952e-01 1.0976e+02 1.1066e+02 1.1529e+02 -7.5546e-03 1.1528e+02 1.1539e+02 1.2124e+02 -5.5995e-02 1.2118e+02 1.2164e+02 1.0809e+02 2.6378e-02 1.0811e+02 1.0807e+02 1.1689e+02 -7.1348e-03 1.1689e+02 1.1684e+02
1.1368e+02 -4.7403e-02 1.1364e+02 1.1422e+02 1.1583e+02 -4.0679e-03 1.1583e+02 1.1563e+02 1.2084e+02 6.4809e-02 1.2091e+02 1.2082e+02 1.0883e+02 -6.4567e-02 1.0877e+02 1.0891e+02 1.1675e+02 3.5364e-02 1.1679e+02 1.1660e+02
1.0958e+02 -5.9959e-02 1.0952e+02 1.0931e+02 1.1616e+02 8.0818e-03 1.1617e+02 1.1657e+02 1.2103e+02 7.6538e-02 1.2110e+02 1.2120e+02 1.1161e+02 7.5297e-02 1.1168e+02 1.1198e+02 1.1671e+02 -9.1007e-03 1.1670e+02 1.1676e+02
1.0839e+02 1.6886e-01 1.0856e+02 1.0871e+02 1.1340e+02 -6.9107e-03 1.1339e+02 1.1331e+02 1.2219e+02 -1.2601e-01 1.2207e+02 1.2231e+02 1.0987e+02 -1.9996e-02 1.0985e+02 1.1003e+02 1.1571e+02 -7.3734e-02 1.1564e+02 1.1594e+02
1.1160e+02 -6.0665e-02 1.1154e+02 1.1099e+02 1.1374e+02 4.0468e-03 1.1374e+02 1.1347e+02 1.2170e+02 7.4817e-02 1.2177e+02 1.2155e+02 1.0886e+02 5.5960e-02 1.0892e+02 1.0801e+02 1.1518e+02 -2.8435e-02 1.1515e+02 1.1479e+02
1.1138e+02 -8.0663e-02 1.1130e+02 1.1147e+02 1.1417e+02 -1.1685e-02 1.1416e+02 1.1456e+02 1.2028e+02 1.0145e-01 1.2038e+02 1.2039e+02 1.0991e+02 5.0212e-02 1.0996e+02 1.1045e+02 1.1557e+02 -4.4197e-02 1.1552e+02 1.1583e+02
1.1437e+02 -3.6397e-02 1.1433e+02 1.1452e+02 1.1663e+02 -7.9805e-03 1.1662e+02 1.1653e+02 1.2207e+02 2.1737e-02 1.2209e+02 1.2189e+02 1.1314e+02 -5.3948e-02 1.1308e+02 1.1305e+02 1.1701e+02 1.0680e-02 1.1702e+02 1.1664e+02
1.0802e+02 1.0591e-01 1.0812e+02 1.0850e+02 1.1387e+02 -4.0429e-03 1.1387e+02 1.1423e+02 1.2015e+02 -3.2304e-02 1.2011e+02 1.2007e+02 1.0745e+02 -1.5991e-01 1.0729e+02 1.0620e+02 1.1522e+02 -1.5068e-02 1.1520e+02 1.1522e+02
1.1290e+02 6.2848e-02 1.1296e+02 1.1288e+02 1.1376e+02 5.3615e-03 1.1377e+02 1.1399e+02 1.2014e+02 7.9008e-02 1.2022e+02 1.2021e+02 1.0919e+02 3.0797e-02 1.0923e+02 1.0908e+02 1.1543e+02 4.0361e-03 1.1544e+02 1.1541e+02
1.1315e+02 -2.7803e-01 1.1287e+02 1.1341e+02 1.1505e+02 -2.9714e-02 1.1502e+02 1.1492e+02 1.2100e+02 1.3074e-01 1.2114e+02 1.2114e+02 1.1024e+02 4.0229e-03 1.1025e+02 1.0967e+02 1.1626e+02 -4.3963e-02 1.1622e+02 1.1599e+02
1.1493e+02 -2.6611e-01 1.1466e+02 1.1455e+02 1.1542e+02 -6.4884e-03 1.1541e+02 1.1513e+02 1.2094e+02 5.3182e-02 1.2100e+02 1.2105e+02 1.1205e+02 -1.0990e-02 1.1204e+02 1.1204e+02 1.1621e+02 -1.8438e-02 1.1620e+02 1.1607e+02
1.1157e+02 3.5924e-02 1.1161e+02 1.1169e+02 1.1447e+02 1.0985e-02 1.1448e+02 1.1381e+02 1.2035e+02 6.8199e-02 1.2042e+02 1.2001e+02 1.0995e+02 2.4220e-02 1.0998e+02 1.1005e+02 1.1530e+02 -3.3150e-02 1.1527e+02 1.1494e+02
1.1255e+02 1.7621e-02 1.1257e+02 1.1262e+02 1.1445e+02 -2.3983e-03 1.1445e+02 1.1442e+02 1.2040e+02 1.4636e-01 1.2054e+02 1.2065e+02 1.1088e+02 3.1072e-02 1.1091e+02 1.1109e+02 1.1550e+02 -4.0730e-02 1.1546e+02 1.1539e+02
1.1170e+02 -1.2389e-01 1.1158e+02 1.1113e+02 1.1596e+02 -9.4314e-03 1.1595e+02 1.1594e+02 1.2097e+02 7.7034e-02 1.2105e+02 1.2118e+02 1.1194e+02 -2.2763e-02 1.1191e+02 1.1121e+02 1.1633e+02 -2.0447e-02 1.1631e+02 1.1631e+02
1.1374e+02 -2.6768e-01 1.1348e+02 1.1363e+02 1.1470e+02 5.7847e-03 1.1470e+02 1.1489e+02 1.2119e+02 -2.7379e-02 1.2117e+02 1.2108e+02 1.1234e+02 6.9042e-02 1.1241e+02 1.1213e+02 1.1572e+02 -1.7728e-02 1.1570e+02 1.1567e+02
1.1382e+02 -1.8852e-01 1.1363e+02 1.1423e+02 1.1649e+02 -2.4452e-03 1.1649e+02 1.1626e+02 1.2126e+02 -1.6946e-02 1.2125e+02 1.2098e+02 1.1316e+02 -9.6311e-03 1.1315e+02 1.1284e+02 1.1701e+02 3.3870e-02 1.1704e+02 1.1662e+02
1.1148e+02 -1.4850e-01 1.1133e+02 1.1136e+02 1.1492e+02 5.3971e-03 1.1493e+02 1.1452e+02 1.2084e+02 3.2271e-02 1.2087e+02 1.2061e+02 1.1423e+02 -1.0011e-01 1.1413e+02 1.1321e+02 1.1607e+02 2.6842e-02 1.1610e+02 1.1602e+02
1.1385e+02 -2.1747e-01 1.1364e+02 1.1386e+02 1.1554e+02 -9.8813e-03 1.1553e+02 1.1565e+02 1.2048e+02 -2.7781e-02 1.2045e+02 1.1997e+02 1.1444e+02 1.9528e-02 1.1445e+02 1.1356e+02 1.1625e+02 2.0874e-04 1.1625e+02 1.1630e+02
1.1427e+02 7.1757e-02 1.1434e+02 1.1468e+02 1.1480e+02 1.0644e-02 1.1481e+02 1.1469e+02 1.1968e+02 1.5549e-01 1.1984e+02 1.1968e+02 1.1195e+02 4.6449e-02 1.1199e+02 1.1205e+02 1.1598e+02 -4.7085e-02 1.1593e+02 1.1564e+02
1.1417e+02 -4.2096e-01 1.1375e+02 1.1386e+02 1.1498e+02 4.5060e-03 1.1498e+02 1.1472e+02 1.2086e+02 -1.6562e-02 1.2085e+02 1.2106e+02 1.1107e+02 2.6044e-02 1.1109e+02 1.1032e+02 1.1600e+02 -1.7916e-02 1.1598e+02 1.1591e+02
1.1516e+02 1.7339e-01 1.1533e+02 1.1488e+02 1.1580e+02 5.9887e-03 1.1581e+02 1.1549e+02 1.2057e+02 1.2956e-01 1.2070e+02 1.2065e+02 1.0986e+02 -5.2729e-03 1.0986e+02 1.0947e+02 1.1637e+02 -1.1859e-02 1.1636e+02 1.1613e+02
1.1331e+02 -1.4831e-01 1.1316e+02 1.1362e+02 1.1427e+02 -5.1788e-03 1.1427e+02 1.1421e+02 1.2030e+02 -6.8350e-02 1.2024e+02 1.2010e+02 1.1068e+02 1.9129e-02 1.1070e+02 1.1126e+02 1.1585e+02 -4.4989e-02 1.1580e+02 1.1562e+02
1.1345e+02 -6.9046e-02 1.1338e+02 1.1342e+02 1.1515e+02 2.8776e-03 1.1515e+02 1.1475e+02 1.2186e+02 -9.3591e-02 1.2177e+02 1.2167e+02 1.1139e+02 2.9562e-02 1.1142e+02 1.1096e+02 1.1595e+02 -9.1032e-03 1.1594e+02 1.1581e+02
1.1638e+02 -1.2151e-02 1.1637e+02 1.1641e+02 1.1608e+02 -2.1874e-03 1.1608e+02 1.1603e+02 1.2041e+02 6.3003e-02 1.2047e+02 1.2021e+02 1.1019e+02 3.0840e-02 1.1022e+02 1.0968e+02 1.1682e+02 1.9230e-02 1.1684e+02 1.1669e+02
1.1669e+02 1.7464e-01 1.1686e+02 1.1685e+02 1.1355e+02 4.5991e-03 1.1356e+02 1.1437e+02 1.2029e+02 1.0100e-01 1.2039e+02 1.2049e+02 1.1015e+02 4.0638e-02 1.1019e+02 1.1055e+02 1.1539e+02 -1.6837e-02 1.1538e+02 1.1573e+02
1.1565e+02 -1.9344e-01 1.1546e+02 1.1587e+02 1.1686e+02 -3.9930e-03 1.1685e+02 1.1649e+02 1.2125e+02 1.8188e-01 1.2143e+02 1.2171e+02 1.1692e+02 2.4976e-02 1.1695e+02 1.1638e+02 1.1654e+02 6.0826e-02 1.1660e+02 1.1650e+02
1.1582e+02 1.0488e-01 1.1593e+02 1.1546e+02 1.1675e+02 -8.7500e-03 1.1674e+02 1.1612e+02 1.2204e+02 1.3728e-01 1.2218e+02 1.2180e+02 1.1467e+02 -4.5830e-02 1.1462e+02 1.1380e+02 1.1669e+02 -8.8081e-02 1.1661e+02 1.1643e+02
1.1506e+02 -2.3071e-01 1.1483e+02 1.1486e+02 1.1597e+02 4.5464e-04 1.1597e+02 1.1637e+02 1.2053e+02 1.3806e-01 1.2067e+02 1.2062e+02 1.1434e+02 -5.9197e-02 1.1428e+02 1.1414e+02 1.1634e+02 2.5966e-02 1.1637e+02 1.1666e+02
1.0955e+02 -1.1506e-01 1.0944e+02 1.0982e+02 1.1498e+02 -1.2742e-03 1.1498e+02 1.1469e+02 1.1954e+02 -1.5819e-01 1.1938e+02 1.1943e+02 1.1033e+02 -1.8211e-02 1.1031e+02 1.0983e+02 1.1627e+02 -1.7729e-02 1.1625e+02 1.1598e+02
1.1396e+02 -3.2877e-02 1.1393e+02 1.1393e+02 1.1555e+02 7.1832e-03 1.1555e+02 1.1547e+02 1.1951e+02 -1.6286e-02 1.1949e+02 1.1963e+02 1.1238e+02 2.8309e-02 1.1241e+02 1.1232e+02 1.1651e+02 3.9460e-02 1.1655e+02 1.1648e+02
1.1269e+02 -1.9864e-01 1.1249e+02 1.1252e+02 1.1569e+02 1.4042e-03 1.1569e+02 1.1569e+02 1.2101e+02 -1.8780e-02 1.2099e+02 1.2082e+02 1.1322e+02 -2.6350e-02 1.1320e+02 1.1306e+02 1.1677e+02 5.3820e-03 1.1677e+02 1.1685e+02
1.1658e+02 4.9446e-02 1.1663e+02 1.1576e+02 1.1606e+02 -8.2129e-03 1.1605e+02 1.1596e+02 1.2290e+02 -1.0046e-02 1.2289e+02 1.2311e+02 1.1247e+02 -3.6255e-02 1.1243e+02 1.1209e+02 1.1632e+02 -2.0263e-02 1.1630e+02 1.1639e+02
1.1319e+02 -9.5346e-02 1.1310e+02 1.1357e+02 1.1551e+02 -4.7586e-03 1.1551e+02 1.1572e+02 1.2225e+02 1.0883e-01 1.2236e+02 1.2217e+02 1.1435e+02 -3.4297e-03 1.1435e+02 1.1451e+02 1.1599e+02 -3.8138e-02 1.1595e+02 1.1617e+02
1.1517e+02 -1.8836e-01 1.1498e+02 1.1436e+02 1.1462e+02 3.7194e-03 1.1463e+02 1.1502e+02 1.2007e+02 -2.3956e-02 1.2005e+02 1.2018e+02 1.1346e+02 3.5769e-02 1.1350e+02 1.1259e+02 1.1644e+02 -2.6726e-02 1.1641e+02 1.1663e+02
1.1136e+02 -1.9986e-01 1.1116e+02 1.1171e+02 1.1228e+02 -1.3082e-02 1.1227e+02 1.1247e+02 1.2049e+02 1.2193e-02 1.2050e+02 1.2051e+02 1.0749e+02 -3.9477e-02 1.0745e+02 1.0765e+02 1.1457e+02 -1.6327e-02 1.1455e+02 1.1517e+02
1.1397e+02 -1.5155e-01 1.1382e+02 1.1461e+02 1.1600e+02 -9.9084e-03 1.1599e+02 1.1567e+02 1.2038e+02 4.2506e-02 1.2042e+02 1.2052e+02 1.1377e+02 1.4818e-02 1.1379e+02 1.1329e+02 1.1633e+02 -7.7099e-02 1.1625e+02 1.1619e+02
1.1315e+02 -2.5640e-01 1.1289e+02 1.1329e+02 1.1627e+02 -1.1299e-02 1.1626e+02 1.1662e+02 1.2156e+02 1.6180e-01 1.2173e+02 1.2169e+02 1.1087e+02 -2.5399e-02 1.1084e+02 1.1120e+02 1.1634e+02 1.4489e-02 1.1636e+02 1.1654e+02
1.1234e+02 -1.8404e-01 1.1215e+02 1.1267e+02 1.1472e+02 -4.0018e-03 1.1471e+02 1.1420e+02 1.2160e+02 2.8610e-01 1.2188e+02 1.2163e+02 1.1103e+02 -3.6602e-02 1.1100e+02 1.1054e+02 1.1573e+02 7.9895e-03 1.1573e+02 1.1553e+02
1.1294e+02 1.1659e-01 1.1305e+02 1.1486e+02 1.1585e+02 -2.0294e-02 1.1583e+02 1.1550e+02 1.2156e+02 -4.3811e-02 1.2152e+02 1.2154e+02 1.1474e+02 -4.8889e-02 1.1469e+02 1.1479e+02 1.1684e+02 -1.0234e-01 1.1674e+02 1.1659e+02
1.1578e+02 -1.5032e-01 1.1563e+02 1.1538e+02 1.1706e+02 7.9766e-05 1.1706e+02 1.1696e+02 1.2240e+02 1.6394e-01 1.2256e+02 1.2207e+02 1.1407e+02 -5.0743e-02 1.1401e+02 1.1307e+02 1.1704e+02 3.7153e-02 1.1708e+02 1.1698e+02
1.0968e+02 4.8416e-02 1.0973e+02 1.1003e+02 1.1459e+02 -1.0518e-02 1.1458e+02 1.1448e+02 1.2162e+02 1.7603e-01 1.2179e+02 1.2221e+02 1.0989e+02 3.7747e-02 1.0993e+02 1.0964e+02 1.1509e+02 -5.4875e-02 1.1504e+02 1.1496e+02
1.0989e+02 -1.9490e-02 1.0987e+02 1.0998e+02 1.1390e+02 -4.9416e-03 1.1389e+02 1.1306e+02 1.2094e+02 1.2661e-01 1.2107e+02 1.2091e+02 1.0965e+02 -1.1055e-02 1.0964e+02 1.0902e+02 1.1639e+02 -1.4491e-02 1.1638e+02 1.1573e+02
1.1509e+02 -1.2673e-01 1.1496e+02 1.1494e+02 1.1628e+02 -1.3626e-02 1.1627e+02 1.1600e+02 1.2080e+02 -5.0745e-02 1.2075e+02 1.2080e+02 1.1180e+02 8.2664e-02 1.1189e+02 1.1147e+02 1.1618e+02 -3.3467e-02 1.1615e+02 1.1613e+02
1.1351e+02 -2.7187e-01 1.1323e+02 1.1399e+02 1.1592e+02 -1.4172e-02 1.1591e+02 1.1547e+02 1.2025e+02 3.5070e-02 1.2028e+02 1.2027e+02 1.1196e+02 6.4543e-02 1.1203e+02 1.1201e+02 1.1683e+02 -7.9732e-02 1.1675e+02 1.1642e+02
1.1093e+02 -7.7583e-02 1.1085e+02 1.1174e+02 1.1525e+02 8.3681e-03 1.1526e+02 1.1499e+02 1.2062e+02 2.9165e-01 1.2092e+02 1.2095e+02 1.1107e+02 -6.2349e-02 1.1101e+02 1.1129e+02 1.1606e+02 -1.8823e-02 1.1604e+02 1.1604e+02
1.1289e+02 -1.8881e-01 1.1270e+02 1.1200e+02 1.1605e+02 -5.7640e-03 1.1604e+02 1.1546e+02 1.2025e+02 -7.1371e-02 1.2018e+02 1.2018e+02 1.1144e+02 4.1503e-02 1.1148e+02 1.1115e+02 1.1682e+02 -1.8596e-02 1.1680e+02 1.1665e+02
1.1081e+02 -5.4033e-02 1.1076e+02 1.1019e+02 1.1632e+02 -7.2853e-03 1.1631e+02 1.1690e+02 1.2086e+02 8.7343e-02 1.2095e+02 1.2161e+02 1.1354e+02 -4.7453e-02 1.1349e+02 1.1374e+02 1.1663e+02 3.7555e-02 1.1667e+02 1.1690e+02
1.1294e+02 -3.3270e-01 1.1261e+02 1.1276e+02 1.1556e+02 -1.7578e-03 1.1555e+02 1.1541e+02 1.2156e+02 1.3086e-01 1.2169e+02 1.2147e+02 1.1247e+02 7.4042e-02 1.1254e+02 1.1210e+02 1.1595e+02 2.3320e-03 1.1595e+02 1.1597e+02
1.1471e+02 -1.3856e-01 1.1457e+02 1.1436e+02 1.1410e+02 2.6535e-03 1.1410e+02 1.1421e+02 1.2085e+02 2.3255e-01 1.2108e+02 1.2121e+02 1.1005e+02 5.4872e-02 1.1010e+02 1.0995e+02 1.1505e+02 3.1735e-02 1.1508e+02 1.1530e+02
1.1590e+02 -5.7947e-02 1.1584e+02 1.1608e+02 1.1711e+02 2.1940e-03 1.1712e+02 1.1677e+02 1.2174e+02 5.0250e-02 1.2179e+02 1.2176e+02 1.1462e+02 1.3159e-02 1.1464e+02 1.1378e+02 1.1708e+02 7.5861e-03 1.1708e+02 1.1701e+02
1.1576e+02 -9.4846e-02 1.1566e+02 1.1550e+02 1.1710e+02 4.9693e-03 1.1710e+02 1.1690e+02 1.2227e+02 3.4930e-02 1.2231e+02 1.2202e+02 1.1297e+02 -2.0299e-02 1.1295e+02 1.1244e+02 1.1669e+02 -1.8242e-02 1.1667e+02 1.1683e+02
1.1097e+02 -1.6308e-01 1.1080e+02 1.1156e+02 1.1384e+02 -1.3418e-03 1.1384e+02 1.1375e+02 1.2059e+02 1.3052e-01 1.2072e+02 1.2082e+02 1.0995e+02 -2.8724e-02 1.0992e+02 1.0979e+02 1.1449e+02 6.1487e-02 1.1455e+02 1.1439e+02
1.1137e+02 -1.2920e-01 1.1124e+02 1.1228e+02 1.1376e+02 -4.2659e-03 1.1376e+02 1.1367e+02 1.2074e+02 1.3279e-02 1.2076e+02 1.2084e+02 1.0893e+02 8.6215e-02 1.0902e+02 1.0903e+02 1.1582e+02 -2.1817e-02 1.1579e+02 1.1611e+02
1.0786e+02 -8.1043e-02 1.0778e+02 1.0786e+02 1.1405e+02 8.2846e-03 1.1406e+02 1.1270e+02 1.2580e+02 -2.4053e-01 1.2556e+02 1.2502e+02 1.0903e+02 6.4204e-02 1.0909e+02 1.0822e+02 1.1650e+02 1.2821e-02 1.1651e+02 1.1636e+02
1.1299e+02 -1.4684e-01 1.1284e+02 1.1276e+02 1.1514e+02 -1.1424e-02 1.1512e+02 1.1520e+02 1.2048e+02 1.6435e-01 1.2064e+02 1.2094e+02 1.1131e+02 -2.0257e-02 1.1129e+02 1.1157e+02 1.1567e+02 -2.8418e-02 1.1564e+02 1.1577e+02
1.1163e+02 -1.6931e-01 1.1147e+02 1.1245e+02 1.1462e+02 -8.0579e-03 1.1461e+02 1.1512e+02 1.2037e+02 2.9082e-02 1.2040e+02 1.2080e+02 1.0786e+02 -3.7197e-02 1.0783e+02 1.0767e+02 1.1596e+02 -8.9427e-02 1.1587e+02 1.1606e+02
1.1197e+02 6.6659e-02 1.1204e+02 1.1120e+02 1.1389e+02 -2.2958e-03 1.1389e+02 1.1411e+02 1.2180e+02 -5.4372e-02 1.2174e+02 1.2198e+02 1.0946e+02 -7.7817e-03 1.0945e+02 1.0913e+02 1.1550e+02 -1.3666e-02 1.1548e+02 1.1575e+02
1.1383e+02 -1.9774e-01 1.1364e+02 1.1427e+02 1.1504e+02 9.9815e-04 1.1504e+02 1.1498e+02 1.2018e+02 -1.1835e-01 1.2006e+02 1.2015e+02 1.1333e+02 1.8266e-02 1.1335e+02 1.1285e+02 1.1587e+02 -9.6187e-02 1.1577e+02 1.1598e+02
1.0912e+02 -7.9608e-02 1.0904e+02 1.0898e+02 1.1481e+02 -1.4232e-02 1.1480e+02 1.1520e+02 1.2149e+02 -5.2674e-02 1.2143e+02 1.2172e+02 1.1269e+02 6.0679e-02 1.1276e+02 1.1184e+02 1.1610e+02 -1.5901e-02 1.1608e+02 1.1578e+02
1.1566e+02 -3.4249e-01 1.1532e+02 1.1451e+02 1.1622e+02 -4.8416e-03 1.1622e+02 1.1621e+02 1.2067e+02 -7.6074e-02 1.2059e+02 1.2062e+02 1.0997e+02 -1.3951e-02 1.0996e+02 1.0897e+02 1.1648e+02 -4.5047e-02 1.1644e+02 1.1627e+02
1.1388e+02 -1.4182e-01 1.1373e+02 1.1380e+02 1.1464e+02 -2.7935e-03 1.1464e+02 1.1458e+02 1.2101e+02 -6.2451e-02 1.2095e+02 1.2106e+02 1.0850e+02 5.3841e-02 1.0855e+02 1.0832e+02 1.1645e+02 -5.3564e-02 1.1640e+02 1.1631e+02
1.0984e+02 -2.5736e-02 1.0982e+02 1.0968e+02 1.1502e+02 -7.4718e-03 1.1501e+02 1.1496e+02 1.1996e+02 -3.2366e-02 1.1992e+02 1.2007e+02 1.0995e+02 3.6405e-02 1.0998e+02 1.0906e+02 1.1551e+02 3.9517e-02 1.1555e+02 1.1564e+02
1.1182e+02 -6.9636e-02 1.1175e+02 1.1356e+02 1.1547e+02 -1.2879e-03 1.1546e+02 1.1591e+02 1.2074e+02 8.4026e-02 1.2082e+02 1.2078e+02 1.1251e+02 -4.2068e-02 1.1247e+02 1.1361e+02 1.1642e+02 -3.9306e-02 1.1638e+02 1.1682e+02
1.1500e+02 -5.3166e-02 1.1494e+02 1.1429e+02 1.1653e+02 -7.5077e-03 1.1652e+02 1.1619e+02 1.2080e+02 8.7306e-02 1.2089e+02 1.2106e+02 1.1509e+02 -1.0788e-02 1.1508e+02 1.1491e+02 1.1624e+02 -5.7722e-03 1.1623e+02 1.1634e+02
1.1292e+02 -1.5484e-01 1.1277e+02 1.1187e+02 1.1500e+02 -5.0744e-03 1.1500e+02 1.1448e+02 1.2243e+02 -3.0069e-02 1.2240e+02 1.2323e+02 1.1173e+02 -2.5516e-02 1.1171e+02 1.1168e+02 1.1547e+02 -3.2254e-02 1.1544e+02 1.1504e+02
1.1203e+02 -2.2673e-01 1.1180e+02 1.1215e+02 1.1487e+02 -1.3720e-03 1.1487e+02 1.1543e+02 1.1994e+02 1.9833e-02 1.1996e+02 1.1989e+02 1.0836e+02 -1.5261e-02 1.0835e+02 1.0769e+02 1.1560e+02 -5.1782e-02 1.1555e+02 1.1571e+02
1.1664e+02 6.4555e-02 1.1670e+02 1.1690e+02 1.1637e+02 -1.4605e-02 1.1636e+02 1.1634e+02 1.2167e+02 3.9009e-02 1.2170e+02 1.2120e+02 1.1090e+02 2.1538e-02 1.1092e+02 1.0980e+02 1.1665e+02 -4.1992e-03 1.1665e+02 1.1651e+02
1.1489e+02 1.1487e-01 1.1501e+02 1.1549e+02 1.1585e+02 -1.8205e-03 1.1585e+02 1.1619e+02 1.2111e+02 6.6254e-02 1.2118e+02 1.2115e+02 1.1219e+02 -4.4924e-02 1.1214e+02 1.1261e+02 1.1632e+02 -4.1316e-03 1.1632e+02 1.1627e+02
1.1513e+02 -1.9932e-01 1.1493e+02 1.1506e+02 1.1490e+02 -1.7992e-02 1.1488e+02 1.1458e+02 1.2028e+02 1.1171e-01 1.2039e+02 1.2029e+02 1.1222e+02 4.0090e-02 1.1226e+02 1.1170e+02 1.1635e+02 -7.0214e-02 1.1628e+02 1.1593e+02
1.1009e+02 -4.7699e-02 1.1004e+02 1.1024e+02 1.1396e+02 4.9451e-03 1.1397e+02 1.1428e+02 1.2085e+02 1.8055e-01 1.2103e+02 1.2077e+02 1.1381e+02 -4.9086e-02 1.1376e+02 1.1232e+02 1.1528e+02 -6.5341e-02 1.1522e+02 1.1534e+02
1.1357e+02 -2.1714e-01 1.1335e+02 1.1183e+02 1.1331e+02 -1.4858e-02 1.1329e+02 1.1333e+02 1.2014e+02 -1.6186e-02 1.2012e+02 1.2002e+02 1.0910e+02 1.0380e-01 1.0921e+02 1.0929e+02 1.1425e+02 6.1200e-03 1.1426e+02 1.1415e+02
1.1361e+02 -1.1930e-01 1.1349e+02 1.1408e+02 1.1431e+02 8.4121e-03 1.1432e+02 1.1443e+02 1.2133e+02 -1.1304e-01 1.2122e+02 1.2081e+02 1.1086e+02 3.8674e-02 1.1090e+02 1.1084e+02 1.1571e+02 -2.8489e-02 1.1568e+02 1.1561e+02
1.1657e+02 -4.2084e-02 1.1653e+02 1.1681e+02 1.1558e+02 1.4476e-03 1.1558e+02 1.1550e+02 1.2107e+02 8.4337e-02 1.2116e+02 1.2106e+02 1.1331e+02 2.7918e-02 1.1334e+02 1.1248e+02 1.1623e+02 2.0407e-02 1.1626e+02 1.1611e+02
1.1533e+02 -1.8528e-01 1.1515e+02 1.1457e+02 1.1597e+02 -1.0207e-02 1.1596e+02 1.1617e+02 1.2139e+02 6.3886e-02 1.2145e+02 1.2175e+02 1.1609e+02 -1.1708e-01 1.1598e+02 1.1536e+02 1.1655e+02 -3.0049e-02 1.1652e+02 1.1694e+02
1.1349e+02 -1.1690e-01 1.1337e+02 1.1335e+02 1.1516e+02 -8.5271e-03 1.1515e+02 1.1524e+02 1.2032e+02 -4.7496e-02 1.2027e+02 1.2020e+02 1.1257e+02 3.2912e-02 1.1260e+02 1.1258e+02 1.1646e+02 -5.1684e-02 1.1641e+02 1.1627e+02
1.1188e+02 -1.2725e-01 1.1176e+02 1.1180e+02 1.1553e+02 2.5631e-04 1.1553e+02 1.1536e+02 1.2154e+02 3.0303e-03 1.2155e+02 1.2189e+02 1.1213e+02 1.1938e-02 1.1215e+02 1.1215e+02 1.1666e+02 2.6340e-02 1.1668e+02 1.1660e+02
1.1048e+02 -3.0385e-02 1.1045e+02 1.1040e+02 1.1548e+02 -3.8930e-04 1.1548e+02 1.1539e+02 1.2191e+02 -4.6042e-02 1.2187e+02 1.2203e+02 1.1090e+02 5.4052e-02 1.1096e+02 1.1012e+02 1.1600e+02 -3.2565e-02 1.1597e+02 1.1597e+02
1.1341e+02 -3.1588e-01 1.1309e+02 1.1396e+02 1.1597e+02 3.0408e-03 1.1597e+02 1.1629e+02 1.2123e+02 3.6288e-02 1.2127e+02 1.2131e+02 1.1136e+02 -2.5660e-02 1.1133e+02 1.1265e+02 1.1649e+02 3.9161e-02 1.1653e+02 1.1673e+02
1.1448e+02 -1.7496e-01 1.1431e+02 1.1433e+02 1.1587e+02 -6.1160e-03 1.1587e+02 1.1546e+02 1.2160e+02 7.8268e-02 1.2168e+02 1.2169e+02 1.1184e+02 -1.1074e-02 1.1183e+02 1.1134e+02 1.1671e+02 -4.5174e-02 1.1666e+02 1.1642e+02
1.1251e+02 -2.5991e-01 1.1225e+02 1.1327e+02 1.1495e+02 -5.9333e-03 1.1495e+02 1.1533e+02 1.2065e+02 1.7807e-01 1.2083e+02 1.2069e+02 1.1090e+02 4.6405e-02 1.1095e+02 1.1131e+02 1.1602e+02 -5.9317e-02 1.1596e+02 1.1610e+02
1.1610e+02 -4.0299e-02 1.1606e+02 1.1637e+02 1.1698e+02 -9.6042e-03 1.1697e+02 1.1629e+02 1.2141e+02 8.1538e-02 1.2149e+02 1.2156e+02 1.1508e+02 -1.7947e-01 1.1490e+02 1.1450e+02 1.1681e+02 -1.3161e-02 1.1680e+02 1.1640e+02
1.1392e+02 -1.1294e-01 1.1381e+02 1.1472e+02 1.1542e+02 -6.3889e-03 1.1541e+02 1.1534e+02 1.2065e+02 1.4103e-01 1.2079e+02 1.2081e+02 1.1275e+02 -1.4353e-02 1.1273e+02 1.1264e+02 1.1644e+02 -1.9811e-02 1.1642e+02 1.1621e+02
1.1525e+02 -5.9898e-02 1.1519e+02 1.1600e+02 1.1634e+02 5.7809e-03 1.1634e+02 1.1651e+02 1.2019e+02 1.2150e-01 1.2032e+02 1.2050e+02 1.1411e+02 -1.7544e-01 1.1394e+02 1.1433e+02 1.1675e+02 4.7052e-02 1.1680e+02 1.1655e+02
1.1512e+02 4.9006e-02 1.1516e+02 1.1519e+02 1.1560e+02 -1.0629e-02 1.1559e+02 1.1556e+02 1.2093e+02 1.4327e-01 1.2107e+02 1.2108e+02 1.1253e+02 5.4053e-02 1.1258e+02 1.1263e+02 1.1587e+02 -2.9335e-02 1.1584e+02 1.1591e+02
1.1488e+02 5.7442e-02 1.1494e+02 1.1497e+02 1.1458e+02 -5.3856e-04 1.1458e+02 1.1445e+02 1.2039e+02 9.4896e-02 1.2048e+02 1.2068e+02 1.1127e+02 -1.3012e-02 1.1126e+02 1.1126e+02 1.1580e+02 -2.5898e-02 1.1578e+02 1.1564e+02
1.1469e+02 2.8227e-02 1.1472e+02 1.1490e+02 1.1544e+02 -1.3136e-02 1.1543e+02 1.1557e+02 1.2066e+02 8.6913e-02 1.2074e+02 1.2075e+02 1.1325e+02 -4.1739e-02 1.1321e+02 1.1317e+02 1.1610e+02 -2.4781e-03 1.1610e+02 1.1613e+02
1.1288e+02 -1.0119e-01 1.1278e+02 1.1278e+02 1.1589e+02 -2.2928e-03 1.1589e+02 1.1554e+02 1.2142e+02 1.2310e-01 1.2154e+02 1.2143e+02 1.0944e+02 -3.1110e-02 1.0941e+02 1.0899e+02 1.1682e+02 1.5500e-02 1.1683e+02 1.1670e+02
1.1295e+02 -7.0337e-02 1.1288e+02 1.1251e+02 1.1410e+02 -2.3261e-03 1.1410e+02 1.1408e+02 1.2028e+02 9.0482e-02 1.2037e+02 1.2031e+02 1.1002e+02 6.6034e-02 1.1008e+02 1.0939e+02 1.1496e+02 -3.2100e-02 1.1493e+02 1.1482e+02
1.1530e+02 -1.7136e-01 1.1513e+02 1.1554e+02 1.1414e+02 -1.3343e-02 1.1413e+02 1.1428e+02 1.2011e+02 4.5242e-02 1.2015e+02 1.1986e+02 1.1269e+02 -6.1885e-04 1.1269e+02 1.1268e+02 1.1516e+02 -6.5312e-02 1.1510e+02 1.1525e+02
1.1009e+02 -1.0292e-01 1.0998e+02 1.1011e+02 1.1409e+02 -7.0905e-03 1.1408e+02 1.1358e+02 1.2035e+02 6.0070e-02 1.2041e+02 1.2011e+02 1.1207e+02 -4.2364e-02 1.1203e+02 1.1143e+02 1.1571e+02 -1.5552e-02 1.1570e+02 1.1561e+02
1.1410e+02 -3.1953e-01 1.1378e+02 1.1385e+02 1.1498e+02 5.6164e-03 1.1499e+02 1.1502e+02 1.2104e+02 1.2018e-01 1.2116e+02 1.2090e+02 1.1307e+02 -3.4738e-04 1.1307e+02 1.1256e+02 1.1603e+02 -9.1016e-03 1.1602e+02 1.1597e+02
1.1313e+02 -1.5578e-01 1.1298e+02 1.1238e+02 1.1749e+02 2.8259e-02 1.1751e+02 1.1721e+02 1.2217e+02 9.1444e-02 1.2227e+02 1.2151e+02 1.1248e+02 -1.5731e-02 1.1247e+02 1.1065e+02 1.1728e+02 1.9084e-01 1.1747e+02 1.1724e+02
1.1691e+02 3.0682e-01 1.1721e+02 1.1747e+02 1.1627e+02 3.7513e-04 1.1627e+02 1.1614e+02 1.2252e+02 -1.3302e-01 1.2238e+02 1.2233e+02 1.1219e+02 2.7026e-02 1.1222e+02 1.1113e+02 1.1662e+02 1.0631e-02 1.1664e+02 1.1648e+02
1.1310e+02 -1.6392e-01 1.1294e+02 1.1313e+02 1.1448e+02 -4.6384e-03 1.1448e+02 1.1423e+02 1.2199e+02 1.3178e-01 1.2212e+02 1.2217e+02 1.1107e+02 -4.4106e-02 1.1102e+02 1.0999e+02 1.1558e+02 -1.2930e-02 1.1556e+02 1.1535e+02
1.1303e+02 -4.3536e-02 1.1299e+02 1.1304e+02 1.1500e+02 7.7191e-04 1.1500e+02 1.1524e+02 1.2144e+02 1.4105e-01 1.2158e+02 1.2124e+02 1.0959e+02 1.3928e-02 1.0961e+02 1.0972e+02 1.1561e+02 -2.7514e-02 1.1558e+02 1.1599e+02
1.1086e+02 -2.6297e-02 1.1083e+02 1.1130e+02 1.1498e+02 1.2418e-02 1.1499e+02 1.1458e+02 1.2006e+02 -2.4634e-01 1.1981e+02 1.2000e+02 1.1280e+02 4.4513e-04 1.1280e+02 1.1204e+02 1.1534e+02 5.8584e-02 1.1539e+02 1.1528e+02
1.0923e+02 1.0994e-02 1.0924e+02 1.1026e+02 1.1419e+02 1.1769e-02 1.1421e+02 1.1416e+02 1.2050e+02 7.0442e-02 1.2057e+02 1.2072e+02 1.0908e+02 2.3473e-02 1.0911e+02 1.0907e+02 1.1536e+02 -4.6094e-02 1.1531e+02 1.1535e+02
1.1283e+02 -1.4608e-01 1.1268e+02 1.1407e+02 1.1359e+02 5.3214e-03 1.1360e+02 1.1361e+02 1.2036e+02 -3.6721e-02 1.2033e+02 1.1994e+02 1.1162e+02 5.7891e-02 1.1168e+02 1.1176e+02 1.1489e+02 2.4499e-02 1.1491e+02 1.1492e+02
1.0900e+02 -6.4191e-02 1.0893e+02 1.0879e+02 1.1380e+02 -2.2374e-03 1.1380e+02 1.1430e+02 1.2133e+02 4.7651e-02 1.2137e+02 1.2135e+02 1.0876e+02 -5.8557e-03 1.0876e+02 1.0884e+02 1.1525e+02 -2.4936e-02 1.1522e+02 1.1537e+02
1.1086e+02 -2.6583e-02 1.1084e+02 1.1107e+02 1.1444e+02 -1.1711e-02 1.1443e+02 1.1446e+02 1.2281e+02 -7.3943e-02 1.2273e+02 1.2261e+02 1.0987e+02 8.0326e-02 1.0995e+02 1.1013e+02 1.1602e+02 -5.6487e-02 1.1596e+02 1.1594e+02
1.1617e+02 -6.6462e-02 1.1611e+02 1.1503e+02 1.1688e+02 -4.8797e-03 1.1688e+02 1.1699e+02 1.2142e+02 1.3943e-01 1.2156e+02 1.2134e+02 1.1430e+02 -8.7387e-02 1.1421e+02 1.1355e+02 1.1704e+02 5.4985e-02 1.1709e+02 1.1711e+02
1.1101e+02 1.1328e-01 1.1112e+02 1.1128e+02 1.1501e+02 -1.0750e-02 1.1500e+02 1.1492e+02 1.2062e+02 5.4940e-02 1.2067e+02 1.2081e+02 1.1004e+02 2.4324e-02 1.1006e+02 1.0940e+02 1.1563e+02 -4.7258e-02 1.1559e+02 1.1577e+02
1.1183e+02 -2.6132e-01 1.1157e+02 1.1143e+02 1.1453e+02 -5.7347e-03 1.1453e+02 1.1480e+02 1.2037e+02 1.8977e-01 1.2056e+02 1.2063e+02 1.1144e+02 -5.5519e-02 1.1138e+02 1.1120e+02 1.1557e+02 -3.3702e-02 1.1553e+02 1.1567e+02
1.0965e+02 -8.7074e-02 1.0956e+02 1.0943e+02 1.1458e+02 -1.0374e-02 1.1457e+02 1.1403e+02 1.2079e+02 -1.1108e-02 1.2078e+02 1.2086e+02 1.1361e+02 -4.7181e-03 1.1361e+02 1.1261e+02 1.1581e+02 2.7589e-03 1.1581e+02 1.1548e+02
1.1484e+02 -6.0890e-02 1.1478e+02 1.1488e+02 1.1527e+02 -2.3405e-03 1.1526e+02 1.1499e+02 1.2006e+02 -6.0862e-02 1.2000e+02 1.1973e+02 1.1149e+02 -3.1984e-02 1.1146e+02 1.1137e+02 1.1604e+02 -4.6684e-02 1.1600e+02 1.1563e+02
1.0941e+02 -2.1229e-01 1.0920e+02 1.0846e+02 1.1496e+02 -3.3150e-03 1.1496e+02 1.1401e+02 1.2051e+02 -2.2279e-04 1.2051e+02 1.2058e+02 1.1136e+02 3.3932e-02 1.1140e+02 1.1066e+02 1.1672e+02 2.9584e-02 1.1675e+02 1.1642e+02
1.1355e+02 -1.7171e-01 1.1338e+02 1.1374e+02 1.1535e+02 -3.2498e-03 1.1535e+02 1.1527e+02 1.2177e+02 1.9752e-02 1.2179e+02 1.2221e+02 1.1226e+02 -4.0165e-02 1.1222e+02 1.1188e+02 1.1563e+02 2.2495e-02 1.1565e+02 1.1560e+02
1.1633e+02 -9.1636e-02 1.1623e+02 1.1662e+02 1.1619e+02 7.2853e-03 1.1620e+02 1.1529e+02 1.2031e+02 1.0370e-01 1.2041e+02 1.2024e+02 1.1085e+02 -5.8293e-02 1.1079e+02 1.0980e+02 1.1628e+02 -4.0145e-02 1.1624e+02 1.1570e+02
1.1141e+02 -6.0700e-02 1.1135e+02 1.1183e+02 1.1455e+02 -1.4064e-03 1.1455e+02 1.1445e+02 1.2008e+02 1.3159e-01 1.2021e+02 1.2036e+02 1.1085e+02 -4.3155e-02 1.1081e+02 1.1047e+02 1.1584e+02 5.2637e-04 1.1584e+02 1.1542e+02
1.1207e+02 -7.2203e-02 1.1200e+02 1.1242e+02 1.1684e+02 2.1248e-03 1.1684e+02 1.1642e+02 1.2172e+02 1.8314e-01 1.2191e+02 1.2150e+02 1.1175e+02 3.4472e-02 1.1179e+02 1.1152e+02 1.1655e+02 3.5403e-02 1.1658e+02 1.1651e+02
1.1566e+02 -3.6032e-02 1.1562e+02 1.1555e+02 1.1598e+02 -8.7210e-03 1.1597e+02 1.1555e+02 1.2062e+02 7.2693e-02 1.2069e+02 1.2042e+02 1.1478e+02 -2.1357e-02 1.1476e+02 1.1445e+02 1.1600e+02 -5.5943e-02 1.1594e+02 1.1567e+02
1.1128e+02 -5.3064e-02 1.1122e+02 1.1127e+02 1.1495e+02 9.3200e-03 1.1496e+02 1.1477e+02 1.2045e+02 3.3198e-02 1.2048e+02 1.2067e+02 1.1059e+02 -6.2144e-03 1.1058e+02 1.1086e+02 1.1622e+02 -2.3541e-02 1.1619e+02 1.1572e+02
1.0671e+02 4.9212e-02 1.0676e+02 1.0704e+02 1.1450e+02 -5.8004e-03 1.1449e+02 1.1455e+02 1.2022e+02 3.0028e-02 1.2025e+02 1.2042e+02 1.0831e+02 -4.2755e-02 1.0827e+02 1.0802e+02 1.1621e+02 2.7594e-02 1.1624e+02 1.1606e+02
1.1381e+02 -2.2436e-01 1.1358e+02 1.1363e+02 1.1500e+02 -7.5583e-03 1.1500e+02 1.1509e+02 1.2127e+02 6.0735e-02 1.2134e+02 1.2133e+02 1.1234e+02 -6.2759e-02 1.1228e+02 1.1211e+02 1.1581e+02 3.7376e-03 1.1582e+02 1.1577e+02
1.1088e+02 -5.4344e-02 1.1083e+02 1.1177e+02 1.1690e+02 9.7511e-04 1.1691e+02 1.1681e+02 1.2094e+02 2.1684e-02 1.2096e+02 1.2121e+02 1.1611e+02 -1.1215e-02 1.1610e+02 1.1559e+02 1.1644e+02 -3.5718e-02 1.1640e+02 1.1685e+02
1.0870e+02 -6.0781e-02 1.0864e+02 1.0904e+02 1.1503e+02 -5.0200e-03 1.1503e+02 1.1472e+02 1.2033e+02 9.2076e-02 1.2042e+02 1.2023e+02 1.0968e+02 -8.0427e-03 1.0968e+02 1.0925e+02 1.1622e+02 -8.2278e-02 1.1613e+02 1.1585e+02
1.0749e+02 1.7419e-02 1.0751e+02 1.0788e+02 1.1357e+02 1.0830e-03 1.1357e+02 1.1315e+02 1.2092e+02 1.4703e-01 1.2107e+02 1.2075e+02 1.0860e+02 6.9773e-02 1.0867e+02 1.0862e+02 1.1507e+02 -6.7493e-02 1.1500e+02 1.1476e+02
1.1360e+02 -3.2296e-01 1.1327e+02 1.1224e+02 1.1577e+02 3.2305e-03 1.1577e+02 1.1549e+02 1.2084e+02 1.2152e-01 1.2096e+02 1.2094e+02 1.1252e+02 -4.0804e-02 1.1248e+02 1.1187e+02 1.1648e+02 2.9885e-02 1.1651e+02 1.1617e+02
1.1329e+02 -2.9147e-01 1.1300e+02 1.1304e+02 1.1327e+02 1.4345e-03 1.1327e+02 1.1339e+02 1.2082e+02 1.3749e-01 1.2095e+02 1.2085e+02 1.0763e+02 -1.4785e-01 1.0748e+02 1.0737e+02 1.1485e+02 -9.0726e-03 1.1484e+02 1.1460e+02
1.1217e+02 -1.1916e-01 1.1205e+02 1.1205e+02 1.1587e+02 -2.6990e-03 1.1587e+02 1.1586e+02 1.2150e+02 1.8292e-01 1.2168e+02 1.2165e+02 1.1142e+02 4.5323e-02 1.1146e+02 1.1162e+02 1.1638e+02 1.8169e-03 1.1638e+02 1.1635e+02
1.1309e+02 -1.7689e-01 1.1291e+02 1.1455e+02 1.1515e+02 -1.9830e-04 1.1515e+02 1.1509e+02 1.2122e+02 1.5007e-01 1.2137e+02 1.2161e+02 1.0930e+02 1.2947e-02 1.0932e+02 1.0923e+02 1.1604e+02 -1.9889e-02 1.1602e+02 1.1588e+02
1.1371e+02 -2.9756e-01 1.1341e+02 1.1342e+02 1.1485e+02 5.9101e-04 1.1485e+02 1.1539e+02 1.1994e+02 7.1440e-03 1.1995e+02 1.2017e+02 1.0875e+02 -3.4175e-02 1.0871e+02 1.0836e+02 1.1572e+02 -4.0609e-02 1.1568e+02 1.1597e+02
1.1121e+02 -1.3390e-01 1.1108e+02 1.1262e+02 1.1626e+02 1.1292e-02 1.1627e+02 1.1677e+02 1.2064e+02 1.0063e-01 1.2074e+02 1.2108e+02 1.1068e+02 2.6930e-02 1.1071e+02 1.1049e+02 1.1633e+02 2.2585e-03 1.1633e+02 1.1674e+02
1.1333e+02 3.3250e-02 1.1336e+02 1.1355e+02 1.1329e+02 -2.1116e-03 1.1329e+02 1.1328e+02 1.2019e+02 -2.1259e-01 1.1998e+02 1.2016e+02 1.0925e+02 2.8749e-02 1.0928e+02 1.0920e+02 1.1504e+02 -3.8609e-02 1.1500e+02 1.1468e+02
1.1077e+02 9.5783e-03 1.1078e+02 1.1063e+02 1.1546e+02 2.6081e-03 1.1546e+02 1.1530e+02 1.2038e+02 -1.9251e-02 1.2036e+02 1.2060e+02 1.0959e+02 5.7596e-02 1.0965e+02 1.0878e+02 1.1625e+02 -1.3190e-02 1.1624e+02 1.1625e+02
1.1363e+02 -2.9025e-02 1.1360e+02 1.1403e+02 1.1556e+02 -1.0242e-02 1.1555e+02 1.1551e+02 1.2103e+02 7.3332e-02 1.2110e+02 1.2092e+02 1.1372e+02 1.7817e-02 1.1374e+02 1.1325e+02 1.1614e+02 -6.9962e-02 1.1607e+02 1.1611e+02
1.0828e+02 2.8730e-02 1.0830e+02 1.0873e+02 1.1483e+02 -1.0479e-02 1.1482e+02 1.1470e+02 1.2087e+02 -6.5901e-02 1.2080e+02 1.2072e+02 1.1177e+02 -1.2727e-02 1.1176e+02 1.1110e+02 1.1613e+02 -8.0586e-02 1.1605e+02 1.1613e+02
1.1260e+02 -1.9852e-02 1.1258e+02 1.1270e+02 1.1517e+02 1.2071e-03 1.1518e+02 1.1477e+02 1.2016e+02 1.6481e-02 1.2018e+02 1.1971e+02 1.0955e+02 -3.2849e-02 1.0952e+02 1.0939e+02 1.1628e+02 -3.6965e-03 1.1627e+02 1.1596e+02
1.1226e+02 -1.2343e-01 1.1213e+02 1.1200e+02 1.1518e+02 -1.1390e-03 1.1518e+02 1.1496e+02 1.2034e+02 -1.2674e-01 1.2022e+02 1.2025e+02 1.0921e+02 -5.4362e-02 1.0916e+02 1.0887e+02 1.1531e+02 3.1372e-02 1.1534e+02 1.1520e+02
1.1419e+02 -4.0235e-02 1.1415e+02 1.1422e+02 1.1513e+02 -1.0651e-03 1.1513e+02 1.1468e+02 1.2041e+02 1.1107e-01 1.2052e+02 1.2049e+02 1.1183e+02 8.9978e-02 1.1192e+02 1.1094e+02 1.1580e+02 -6.0565e-02 1.1574e+02 1.1539e+02
1.1230e+02 -1.1268e-01 1.1219e+02 1.1225e+02 1.1502e+02 4.2881e-03 1.1502e+02 1.1488e+02 1.2045e+02 -4.9997e-02 1.2040e+02 1.2067e+02 1.1079e+02 -4.4530e-02 1.1074e+02 1.1026e+02 1.1555e+02 1.3150e-02 1.1557e+02 1.1557e+02
1.1373e+02 -2.2964e-01 1.1350e+02 1.1364e+02 1.1565e+02 -2.3815e-02 1.1562e+02 1.1526e+02 1.2159e+02 -1.3545e-01 1.2146e+02 1.2093e+02 1.1254e+02 -5.0800e-02 1.1249e+02 1.1243e+02 1.1683e+02 -4.9815e-02 1.1678e+02 1.1650e+02
1.1133e+02 -1.2941e-01 1.1120e+02 1.1079e+02 1.1545e+02 -5.7120e-03 1.1544e+02 1.1542e+02 1.2183e+02 9.8442e-02 1.2193e+02 1.2133e+02 1.1056e+02 6.0034e-02 1.1062e+02 1.0929e+02 1.1626e+02 -1.8040e-02 1.1624e+02 1.1621e+02
1.1380e+02 -1.3381e-01 1.1367e+02 1.1367e+02 1.1574e+02 -7.1226e-03 1.1574e+02 1.1580e+02 1.2145e+02 3.6891e-02 1.2149e+02 1.2128e+02 1.1203e+02 1.6941e-02 1.1205e+02 1.1189e+02 1.1648e+02 -4.9598e-02 1.1643e+02 1.1655e+02
1.1060e+02 2.9386e-03 1.1060e+02 1.1074e+02 1.1590e+02 -1.5392e-02 1.1588e+02 1.1579e+02 1.2094e+02 6.8588e-02 1.2101e+02 1.2115e+02 1.1041e+02 -8.5017e-02 1.1032e+02 1.0983e+02 1.1663e+02 3.4309e-02 1.1666e+02 1.1655e+02
1.1527e+02 -1.6408e-01 1.1511e+02 1.1502e+02 1.1563e+02 -1.1694e-02 1.1561e+02 1.1574e+02 1.2155e+02 7.1090e-03 1.2155e+02 1.2173e+02 1.0923e+02 2.4449e-02 1.0925e+02 1.0928e+02 1.1656e+02 -5.9485e-02 1.1650e+02 1.1675e+02
1.1341e+02 -8.4365e-02 1.1333e+02 1.1245e+02 1.1540e+02 -1.8070e-02 1.1539e+02 1.1512e+02 1.2153e+02 -5.6702e-02 1.2148e+02 1.2144e+02 1.1078e+02 -5.5189e-02 1.1072e+02 1.0983e+02 1.1642e+02 -5.5435e-02 1.1636e+02 1.1600e+02
1.1275e+02 -1.1534e-01 1.1264e+02 1.1268e+02 1.1472e+02 -4.8131e-03 1.1472e+02 1.1483e+02 1.2337e+02 -1.9284e-01 1.2318e+02 1.2257e+02 1.1032e+02 1.6821e-02 1.1033e+02 1.1032e+02 1.1572e+02 4.0266e-02 1.1576e+02 1.1568e+02
1.1272e+02 -2.9488e-01 1.1242e+02 1.1261e+02 1.1468e+02 1.7865e-02 1.1470e+02 1.1479e+02 1.2051e+02 8.5527e-02 1.2060e+02 1.2086e+02 1.0983e+02 5.4457e-02 1.0988e+02 1.1010e+02 1.1641e+02 -7.0009e-03 1.1640e+02 1.1652e+02
1.1570e+02 -9.9528e-02 1.1560e+02 1.1543e+02 1.1542e+02 -3.5509e-02 1.1539e+02 1.1548e+02 1.2103e+02 1.7999e-01 1.2121e+02 1.2121e+02 1.1416e+02 -1.6806e-04 1.1416e+02 1.1431e+02 1.1568e+02 -7.4604e-02 1.1560e+02 1.1576e+02
1.1673e+02 1.2770e-01 1.1685e+02 1.1636e+02 1.1490e+02 -4.2974e-03 1.1490e+02 1.1431e+02 1.2221e+02 3.4882e-02 1.2225e+02 1.2254e+02 1.1195e+02 1.2522e-03 1.1195e+02 1.1173e+02 1.1633e+02 -6.1365e-02 1.1627e+02 1.1590e+02
1.1221e+02 2.4223e-02 1.1223e+02 1.1315e+02 1.1465e+02 -8.6494e-03 1.1464e+02 1.1445e+02 1.2194e+02 -3.8243e-02 1.2191e+02 1.2214e+02 1.0970e+02 1.4834e-02 1.0972e+02 1.0876e+02 1.1642e+02 -3.1423e-02 1.1639e+02 1.1638e+02
1.1514e+02 -1.5242e-01 1.1498e+02 1.1529e+02 1.1374e+02 3.1822e-04 1.1374e+02 1.1371e+02 1.2156e+02 1.0930e-02 1.2158e+02 1.2139e+02 1.1116e+02 -2.5922e-02 1.1114e+02 1.1069e+02 1.1465e+02 -8.4476e-03 1.1464e+02 1.1449e+02
1.1502e+02 -1.2549e-01 1.1489e+02 1.1470e+02 1.1394e+02 -2.0272e-02 1.1392e+02 1.1384e+02 1.2018e+02 2.0458e-03 1.2019e+02 1.2061e+02 1.1077e+02 5.9919e-02 1.1083e+02 1.1047e+02 1.1517e+02 -7.0101e-03 1.1517e+02 1.1498e+02
1.1512e+02 -1.4908e-01 1.1497e+02 1.1477e+02 1.1481e+02 -2.5953e-03 1.1480e+02 1.1469e+02 1.2038e+02 1.1944e-01 1.2050e+02 1.2051e+02 1.1304e+02 -5.8940e-02 1.1298e+02 1.1242e+02 1.1616e+02 -4.0870e-02 1.1612e+02 1.1617e+02
1.1363e+02 -2.3309e-01 1.1340e+02 1.1413e+02 1.1434e+02 5.7823e-03 1.1435e+02 1.1454e+02 1.2080e+02 1.4111e-02 1.2082e+02 1.2118e+02 1.1056e+02 5.2028e-02 1.1062e+02 1.1105e+02 1.1479e+02 6.3773e-02 1.1485e+02 1.1525e+02
1.1481e+02 -3.1328e-01 1.1450e+02 1.1420e+02 1.1680e+02 8.8664e-03 1.1681e+02 1.1636e+02 1.2046e+02 2.0208e-01 1.2066e+02 1.2064e+02 1.1253e+02 6.6846e-04 1.1253e+02 1.1163e+02 1.1687e+02 1.0564e-01 1.1697e+02 1.1696e+02
1.1490e+02 -2.6406e-01 1.1464e+02 1.1538e+02 1.1598e+02 -2.6708e-02 1.1595e+02 1.1568e+02 1.2084e+02 2.5946e-01 1.2110e+02 1.2089e+02 1.1470e+02 -6.2079e-02 1.1464e+02 1.1482e+02 1.1646e+02 -6.8546e-02 1.1639e+02 1.1614e+02
1.1003e+02 1.0474e-01 1.1013e+02 1.1084e+02 1.1429e+02 -1.7992e-04 1.1429e+02 1.1392e+02 1.2242e+02 -1.6927e-01 1.2225e+02 1.2185e+02 1.0957e+02 9.6960e-02 1.0967e+02 1.0942e+02 1.1533e+02 -3.1883e-02 1.1529e+02 1.1526e+02
1.1273e+02 -9.4326e-02 1.1263e+02 1.1261e+02 1.1553e+02 4.2116e-03 1.1553e+02 1.1540e+02 1.2161e+02 9.0530e-02 1.2170e+02 1.2135e+02 1.1211e+02 -1.3554e-02 1.1209e+02 1.1133e+02 1.1609e+02 -2.0037e-02 1.1607e+02 1.1611e+02
1.1243e+02 -2.1585e-01 1.1222e+02 1.1302e+02 1.1585e+02 -1.1621e-02 1.1584e+02 1.1608e+02 1.2182e+02 2.2539e-01 1.2205e+02 1.2212e+02 1.1108e+02 7.7971e-02 1.1115e+02 1.1121e+02 1.1623e+02 9.2647e-03 1.1624e+02 1.1618e+02
1.1092e+02 2.1349e-02 1.1094e+02 1.1099e+02 1.1360e+02 -2.4424e-03 1.1360e+02 1.1343e+02 1.2075e+02 3.2916e-02 1.2078e+02 1.2054e+02 1.1003e+02 -8.2943e-03 1.1002e+02 1.0944e+02 1.1568e+02 -4.0286e-02 1.1564e+02 1.1544e+02
1.1065e+02 2.7729e-02 1.1068e+02 1.1055e+02 1.1404e+02 9.0577e-03 1.1405e+02 1.1369e+02 1.2109e+02 5.1416e-02 1.2114e+02 1.2128e+02 1.1122e+02 6.5612e-03 1.1122e+02 1.1046e+02 1.1538e+02 -1.9490e-02 1.1536e+02 1.1507e+02
1.0810e+02 -9.3042e-02 1.0801e+02 1.0823e+02 1.1411e+02 6.3777e-03 1.1412e+02 1.1339e+02 1.2055e+02 1.8894e-01 1.2074e+02 1.2030e+02 1.0935e+02 -5.4372e-02 1.0929e+02 1.0882e+02 1.1554e+02 1.4407e-02 1.1555e+02 1.1505e+02
1.1099e+02 -5.1150e-02 1.1094e+02 1.1314e+02 1.1522e+02 -3.0196e-03 1.1522e+02 1.1520e+02 1.2087e+02 1.6365e-01 1.2103e+02 1.2110e+02 1.1240e+02 -5.7991e-03 1.1240e+02 1.1284e+02 1.1606e+02 -1.4501e-02 1.1605e+02 1.1591e+02
1.1556e+02 -1.8420e-01 1.1537e+02 1.1546e+02 1.1620e+02 -1.8024e-02 1.1618e+02 1.1564e+02 1.2051e+02 6.6547e-02 1.2058e+02 1.2073e+02 1.1366e+02 -6.9347e-02 1.1359e+02 1.1308e+02 1.1674e+02 4.0657e-02 1.1678e+02 1.1640e+02
1.1049e+02 -5.2714e-02 1.1044e+02 1.1102e+02 1.1359e+02 1.3938e-03 1.1360e+02 1.1336e+02 1.2047e+02 -7.7620e-02 1.2040e+02 1.1987e+02 1.0947e+02 -2.9830e-02 1.0944e+02 1.0989e+02 1.1549e+02 3.6730e-02 1.1553e+02 1.1513e+02
1.0929e+02 3.3495e-02 1.0933e+02 1.0871e+02 1.1439e+02 1.3538e-02 1.1441e+02 1.1424e+02 1.2201e+02 8.9086e-02 1.2210e+02 1.2210e+02 1.1094e+02 4.7429e-02 1.1099e+02 1.1066e+02 1.1564e+02 -2.4378e-02 1.1562e+02 1.1567e+02
1.1504e+02 -2.2670e-01 1.1482e+02 1.1454e+02 1.1337e+02 1.0801e-02 1.1338e+02 1.1361e+02 1.2030e+02 -1.7490e-02 1.2029e+02 1.2038e+02 1.1073e+02 -8.4084e-03 1.1072e+02 1.1080e+02 1.1483e+02 1.8322e-02 1.1485e+02 1.1477e+02
1.1572e+02 -1.4715e-01 1.1557e+02 1.1501e+02 1.1337e+02 4.5530e-03 1.1337e+02 1.1401e+02 1.1971e+02 -1.5361e-01 1.1956e+02 1.1977e+02 1.1111e+02 9.3722e-02 1.1121e+02 1.1132e+02 1.1428e+02 2.2008e-02 1.1431e+02 1.1472e+02
1.1603e+02 1.0481e-01 1.1614e+02 1.1593e+02 1.1417e+02 1.7182e-03 1.1417e+02 1.1400e+02 1.2065e+02 1.6194e-01 1.2082e+02 1.2037e+02 1.1096e+02 -9.1132e-03 1.1095e+02 1.1129e+02 1.1497e+02 -4.9618e-02 1.1492e+02 1.1471e+02
1.1384e+02 -2.6735e-01 1.1357e+02 1.1422e+02 1.1444e+02 7.1131e-03 1.1445e+02 1.1427e+02 1.2109e+02 1.9770e-01 1.2128e+02 1.2113e+02 1.1026e+02 5.3565e-03 1.1026e+02 1.1043e+02 1.1550e+02 -2.6633e-02 1.1547e+02 1.1535e+02
1.1590e+02 -1.9750e-01 1.1570e+02 1.1572e+02 1.1345e+02 -8.1051e-03 1.1344e+02 1.1378e+02 1.2036e+02 -2.4389e-01 1.2011e+02 1.2026e+02 1.1190e+02 9.8411e-03 1.1191e+02 1.1252e+02 1.1548e+02 -6.7825e-02 1.1541e+02 1.1558e+02
1.1446e+02 -8.0746e-02 1.1438e+02 1.1455e+02 1.1502e+02 -1.3579e-02 1.1501e+02 1.1506e+02 1.2007e+02 1.1876e-01 1.2019e+02 1.2008e+02 1.1146e+02 8.8473e-03 1.1147e+02 1.1139e+02 1.1599e+02 -8.2167e-02 1.1590e+02 1.1582e+02
1.0942e+02 -2.5165e-01 1.0917e+02 1.0992e+02 1.1355e+02 1.0589e-02 1.1356e+02 1.1359e+02 1.2192e+02 -1.6712e-01 1.2176e+02 1.2136e+02 1.0888e+02 4.8924e-02 1.0893e+02 1.0938e+02 1.1498e+02 5.8348e-02 1.1504e+02 1.1484e+02
1.1156e+02 7.7979e-02 1.1164e+02 1.1246e+02 1.1579e+02 -1.9757e-02 1.1577e+02 1.1567e+02 1.2061e+02 2.0220e-01 1.2081e+02 1.2082e+02 1.1195e+02 -6.1469e-02 1.1188e+02 1.1160e+02 1.1641e+02 -2.1400e-02 1.1639e+02 1.1619e+02
1.1336e+02 1.0046e-01 1.1346e+02 1.1222e+02 1.1590e+02 -1.5981e-02 1.1588e+02 1.1569e+02 1.2115e+02 8.7767e-02 1.2124e+02 1.2145e+02 1.1332e+02 -7.5544e-02 1.1324e+02 1.1327e+02 1.1659e+02 1.0818e-02 1.1660e+02 1.1656e+02
1.1209e+02 -3.4677e-01 1.1174e+02 1.1207e+02 1.1632e+02 -1.6999e-03 1.1632e+02 1.1615e+02 1.2113e+02 2.2461e-02 1.2115e+02 1.2103e+02 1.1025e+02 1.3825e-02 1.1027e+02 1.1001e+02 1.1700e+02 4.6730e-02 1.1704e+02 1.1695e+02
1.1621e+02 2.8035e-02 1.1624e+02 1.1613e+02 1.1524e+02 -6.6628e-03 1.1523e+02 1.1549e+02 1.2013e+02 1.3938e-02 1.2015e+02 1.2024e+02 1.1260e+02 1.9696e-03 1.1260e+02 1.1232e+02 1.1598e+02 -8.8501e-02 1.1589e+02 1.1614e+02
1.1381e+02 5.2709e-02 1.1387e+02 1.1415e+02 1.1429e+02 5.0181e-03 1.1430e+02 1.1418e+02 1.2016e+02 -3.6759e-02 1.2012e+02 1.2012e+02 1.0997e+02 4.8653e-03 1.0997e+02 1.1021e+02 1.1595e+02 -1.6082e-02 1.1593e+02 1.1584e+02
1.0897e+02 5.4997e-03 1.0898e+02 1.0977e+02 1.1355e+02 6.3479e-03 1.1356e+02 1.1404e+02 1.2043e+02 1.1610e-01 1.2054e+02 1.2080e+02 1.0794e+02 -1.2555e-01 1.0782e+02 1.0786e+02 1.1471e+02 3.8967e-02 1.1475e+02 1.1502e+02
1.1446e+02 -2.2229e-02 1.1444e+02 1.1456e+02 1.1638e+02 -4.8482e-03 1.1638e+02 1.1658e+02 1.2053e+02 -6.4023e-03 1.2053e+02 1.2060e+02 1.1191e+02 6.3558e-02 1.1197e+02 1.1191e+02 1.1661e+02 -1.3208e-02 1.1660e+02 1.1674e+02
1.1650e+02 -1.7618e-01 1.1632e+02 1.1564e+02 1.1586e+02 -1.3873e-02 1.1584e+02 1.1550e+02 1.2044e+02 8.6792e-02 1.2052e+02 1.2062e+02 1.1321e+02 -7.8737e-03 1.1320e+02 1.1204e+02 1.1661e+02 -3.1187e-02 1.1658e+02 1.1642e+02
1.1400e+02 -1.1932e-01 1.1388e+02 1.1453e+02 1.1491e+02 1.1127e-03 1.1491e+02 1.1487e+02 1.2065e+02 -3.8775e-03 1.2065e+02 1.2045e+02 1.0853e+02 -1.3990e-02 1.0852e+02 1.0833e+02 1.1582e+02 -5.4625e-02 1.1576e+02 1.1578e+02
1.1051e+02 -5.8137e-03 1.1050e+02 1.1087e+02 1.1437e+02 -1.1873e-02 1.1436e+02 1.1446e+02 1.2050e+02 8.9260e-02 1.2059e+02 1.2074e+02 1.1015e+02 3.3385e-02 1.1018e+02 1.1033e+02 1.1497e+02 7.3668e-03 1.1498e+02 1.1495e+02
1.1462e+02 5.7861e-02 1.1468e+02 1.1391e+02 1.1483e+02 4.6013e-03 1.1483e+02 1.1455e+02 1.2057e+02 1.5925e-02 1.2058e+02 1.2064e+02 1.1135e+02 7.8896e-02 1.1143e+02 1.1075e+02 1.1627e+02 -3.6139e-02 1.1623e+02 1.1614e+02
1.1399e+02 -1.4746e-01 1.1384e+02 1.1415e+02 1.1575e+02 -1.2223e-02 1.1574e+02 1.1570e+02 1.2207e+02 6.2616e-02 1.2214e+02 1.2168e+02 1.1145e+02 -7.8776e-03 1.1145e+02 1.1130e+02 1.1632e+02 -4.8766e-02 1.1627e+02 1.1622e+02
1.1138e+02 -5.4831e-02 1.1133e+02 1.1158e+02 1.1609e+02 -2.9302e-03 1.1609e+02 1.1616e+02 1.2087e+02 9.1412e-02 1.2096e+02 1.2123e+02 1.1296e+02 -9.0735e-02 1.1287e+02 1.1275e+02 1.1659e+02 -2.2559e-02 1.1657e+02 1.1665e+02
1.1034e+02 -3.8852e-03 1.1033e+02 1.0997e+02 1.1372e+02 7.2641e-03 1.1373e+02 1.1394e+02 1.2000e+02 6.5943e-02 1.2007e+02 1.2037e+02 1.0983e+02 6.0831e-02 1.0989e+02 1.1011e+02 1.1527e+02 1.6243e-03 1.1527e+02 1.1525e+02
1.0834e+02 -4.1347e-02 1.0830e+02 1.0827e+02 1.1374e+02 -4.9352e-03 1.1373e+02 1.1402e+02 1.2069e+02 2.2112e-02 1.2071e+02 1.2037e+02 1.0797e+02 1.6027e-03 1.0797e+02 1.0722e+02 1.1549e+02 -6.2894e-02 1.1543e+02 1.1587e+02
1.1416e+02 -1.0716e-01 1.1405e+02 1.1453e+02 1.1508e+02 -1.9940e-02 1.1506e+02 1.1528e+02 1.2112e+02 1.2483e-02 1.2114e+02 1.2113e+02 1.1157e+02 4.6963e-02 1.1162e+02 1.1162e+02 1.1592e+02 -4.1807e-02 1.1588e+02 1.1583e+02
1.1480e+02 -1.7180e-01 1.1463e+02 1.1561e+02 1.1505e+02 -1.6058e-03 1.1505e+02 1.1574e+02 1.2025e+02 8.6911e-02 1.2034e+02 1.2050e+02 1.1336e+02 4.9915e-02 1.1341e+02 1.1410e+02 1.1597e+02 -4.9237e-02 1.1592e+02 1.1615e+02
1.1631e+02 -7.8884e-02 1.1623e+02 1.1654e+02 1.1648e+02 -2.2636e-03 1.1647e+02 1.1619e+02 1.2108e+02 -1.0753e-02 1.2107e+02 1.2116e+02 1.1387e+02 -8.2630e-02 1.1378e+02 1.1344e+02 1.1667e+02 2.0968e-02 1.1669e+02 1.1655e+02
1.1391e+02 -1.4614e-01 1.1377e+02 1.1387e+02 1.1654e+02 -8.0328e-03 1.1653e+02 1.1640e+02 1.2266e+02 2.6510e-02 1.2269e+02 1.2296e+02 1.1219e+02 3.9193e-02 1.1223e+02 1.1201e+02 1.1646e+02 1.1504e-02 1.1647e+02 1.1639e+02
1.1441e+02 -1.9183e-01 1.1422e+02 1.1513e+02 1.1577e+02 -9.8681e-03 1.1576e+02 1.1627e+02 1.2053e+02 2.0864e-01 1.2074e+02 1.2053e+02 1.1222e+02 -3.2362e-02 1.1219e+02 1.1331e+02 1.1654e+02 -3.8326e-02 1.1650e+02 1.1660e+02
1.1611e+02 -7.1495e-02 1.1604e+02 1.1629e+02 1.1507e+02 5.2907e-03 1.1507e+02 1.1522e+02 1.2039e+02 7.2911e-02 1.2047e+02 1.2046e+02 1.1416e+02 -6.6587e-02 1.1409e+02 1.1385e+02 1.1613e+02 -5.9636e-02 1.1607e+02 1.1603e+02
1.1082e+02 -6.9803e-02 1.1075e+02 1.1062e+02 1.1548e+02 -2.1736e-04 1.1548e+02 1.1547e+02 1.2110e+02 8.0661e-02 1.2118e+02 1.2083e+02 1.0995e+02 1.2737e-02 1.0996e+02 1.0972e+02 1.1623e+02 4.9846e-03 1.1624e+02 1.1614e+02
1.0923e+02 1.4527e-02 1.0925e+02 1.0934e+02 1.1663e+02 -9.4668e-04 1.1663e+02 1.1644e+02 1.2078e+02 3.4024e-02 1.2082e+02 1.2091e+02 1.1086e+02 2.1027e-02 1.1088e+02 1.0984e+02 1.1651e+02 -5.4428e-02 1.1645e+02 1.1640e+02
1.0965e+02 9.7373e-03 1.0966e+02 1.0987e+02 1.1575e+02 9.3465e-03 1.1576e+02 1.1527e+02 1.2026e+02 -2.8151e-02 1.2023e+02 1.1968e+02 1.0919e+02 1.1324e-01 1.0931e+02 1.0870e+02 1.1662e+02 1.4070e-02 1.1664e+02 1.1647e+02
1.1489e+02 -1.6593e-01 1.1472e+02 1.1431e+02 1.1479e+02 -6.1946e-04 1.1479e+02 1.1438e+02 1.2090e+02 1.5665e-01 1.2106e+02 1.2144e+02 1.0960e+02 -1.3911e-02 1.0959e+02 1.1008e+02 1.1621e+02 -1.0877e-01 1.1610e+02 1.1578e+02
1.1478e+02 -6.3963e-02 1.1471e+02 1.1413e+02 1.1338e+02 -9.0631e-03 1.1337e+02 1.1446e+02 1.2088e+02 8.6641e-02 1.2097e+02 1.2121e+02 1.1207e+02 6.6585e-02 1.1214e+02 1.1194e+02 1.1576e+02 -7.8687e-02 1.1568e+02 1.1606e+02
1.1159e+02 -2.2702e-01 1.1136e+02 1.1084e+02 1.1398e+02 -7.4790e-03 1.1398e+02 1.1387e+02 1.2094e+02 6.9291e-02 1.2101e+02 1.2137e+02 1.1088e+02 8.7018e-02 1.1096e+02 1.1037e+02 1.1587e+02 -1.3415e-02 1.1585e+02 1.1601e+02
1.1512e+02 3.6532e-03 1.1512e+02 1.1345e+02 1.1559e+02 -1.9938e-03 1.1558e+02 1.1516e+02 1.2085e+02 1.6454e-01 1.2102e+02 1.2127e+02 1.1419e+02 -5.5164e-02 1.1413e+02 1.1419e+02 1.1612e+02 -2.3024e-02 1.1609e+02 1.1583e+02
1.1299e+02 -1.6740e-01 1.1282e+02 1.1297e+02 1.1486e+02 4.9706e-03 1.1486e+02 1.1482e+02 1.2067e+02 1.0264e-01 1.2077e+02 1.2118e+02 1.1151e+02 -2.3178e-02 1.1149e+02 1.1163e+02 1.1556e+02 -7.3144e-05 1.1556e+02 1.1557e+02
1.1093e+02 -1.8386e-01 1.1075e+02 1.1006e+02 1.1495e+02 9.6343e-03 1.1496e+02 1.1501e+02 1.2181e+02 3.8656e-02 1.2185e+02 1.2198e+02 1.0980e+02 -1.6642e-02 1.0979e+02 1.0928e+02 1.1537e+02 4.5178e-02 1.1542e+02 1.1549e+02
1.0821e+02 -1.0505e-01 1.0810e+02 1.0847e+02 1.1474e+02 -1.3002e-02 1.1473e+02 1.1440e+02 1.2113e+02 1.9656e-01 1.2133e+02 1.2111e+02 1.1091e+02 1.1885e-01 1.1103e+02 1.1055e+02 1.1559e+02 -7.8849e-02 1.1551e+02 1.1536e+02
1.1363e+02 -3.2880e-01 1.1330e+02 1.1331e+02 1.1475e+02 2.8070e-03 1.1476e+02 1.1458e+02 1.1990e+02 7.6320e-02 1.1998e+02 1.2055e+02 1.0950e+02 4.7545e-02 1.0955e+02 1.0924e+02 1.1571e+02 -6.1861e-02 1.1565e+02 1.1550e+02
1.0991e+02 -6.4740e-02 1.0985e+02 1.0927e+02 1.1531e+02 3.0425e-03 1.1531e+02 1.1490e+02 1.2170e+02 1.7209e-02 1.2172e+02 1.2141e+02 1.1106e+02 3.8042e-02 1.1110e+02 1.1049e+02 1.1644e+02 -1.3526e-03 1.1643e+02 1.1630e+02
1.1437e+02 -2.2627e-01 1.1415e+02 1.1395e+02 1.1663e+02 -1.4381e-02 1.1662e+02 1.1631e+02 1.2119e+02 1.7182e-01 1.2137e+02 1.2129e+02 1.1025e+02 -4.6088e-03 1.1024e+02 1.0938e+02 1.1694e+02 -2.4294e-02 1.1692e+02 1.1681e+02
1.1600e+02 -1.0884e-01 1.1590e+02 1.1532e+02 1.1561e+02 8.4965e-03 1.1562e+02 1.1555e+02 1.2080e+02 1.0621e-01 1.2090e+02 1.2063e+02 1.1469e+02 -5.2412e-02 1.1463e+02 1.1350e+02 1.1620e+02 9.7786e-03 1.1621e+02 1.1623e+02
1.1296e+02 -9.9665e-02 1.1286e+02 1.1308e+02 1.1449e+02 1.0075e-02 1.1450e+02 1.1447e+02 1.2008e+02 -1.0509e-01 1.1998e+02 1.1938e+02 1.0786e+02 -8.6593e-02 1.0778e+02 1.0771e+02 1.1571e+02 -1.3784e-02 1.1570e+02 1.1548e+02
1.1631e+02 -3.7697e-02 1.1627e+02 1.1600e+02 1.1615e+02 -3.8775e-03 1.1614e+02 1.1583e+02 1.2149e+02 3.6712e-02 1.2153e+02 1.2096e+02 1.1511e+02 4.8509e-03 1.1512e+02 1.1417e+02 1.1664e+02 -4.6295e-02 1.1659e+02 1.1644e+02
1.1085e+02 2.5968e-04 1.1085e+02 1.1059e+02 1.1334e+02 -3.7610e-03 1.1334e+02 1.1330e+02 1.2059e+02 5.4193e-02 1.2064e+02 1.2137e+02 1.0922e+02 3.9552e-02 1.0926e+02 1.0916e+02 1.1525e+02 -1.7538e-02 1.1523e+02 1.1515e+02
1.1434e+02 -1.0899e-01 1.1423e+02 1.1426e+02 1.1569e+02 -1.3706e-02 1.1567e+02 1.1570e+02 1.2099e+02 1.5339e-01 1.2114e+02 1.2098e+02 1.1160e+02 6.9675e-02 1.1167e+02 1.1182e+02 1.1623e+02 -3.0807e-02 1.1620e+02 1.1639e+02
1.1235e+02 -3.7685e-02 1.1231e+02 1.1365e+02 1.1467e+02 -1.0929e-02 1.1466e+02 1.1464e+02 1.2227e+02 5.3159e-03 1.2228e+02 1.2200e+02 1.1156e+02 -1.1733e-02 1.1155e+02 1.1149e+02 1.1614e+02 -4.7682e-02 1.1609e+02 1.1594e+02
1.1288e+02 -3.2878e-01 1.1256e+02 1.1307e+02 1.1495e+02 8.1438e-03 1.1496e+02 1.1477e+02 1.2157e+02 4.5757e-02 1.2161e+02 1.2136e+02 1.1214e+02 8.0769e-02 1.1222e+02 1.1138e+02 1.1577e+02 -5.2191e-02 1.1572e+02 1.1551e+02
1.1347e+02 2.0728e-02 1.1349e+02 1.1415e+02 1.1587e+02 -1.0715e-02 1.1586e+02 1.1564e+02 1.2068e+02 2.3961e-01 1.2092e+02 1.2087e+02 1.1134e+02 5.9916e-02 1.1140e+02 1.1155e+02 1.1695e+02 -9.8580e-03 1.1694e+02 1.1686e+02
1.1612e+02 -1.2746e-01 1.1599e+02 1.1631e+02 1.1603e+02 -8.4741e-03 1.1602e+02 1.1568e+02 1.2004e+02 -1.4832e-02 1.2002e+02 1.2005e+02 1.1227e+02 -8.1568e-03 1.1226e+02 1.1161e+02 1.1620e+02 -1.0651e-01 1.1610e+02 1.1598e+02
1.1608e+02 7.2806e-02 1.1615e+02 1.1625e+02 1.1671e+02 -7.4449e-03 1.1671e+02 1.1668e+02 1.2136e+02 8.3980e-02 1.2145e+02 1.2124e+02 1.1452e+02 -9.1173e-02 1.1443e+02 1.1392e+02 1.1670e+02 3.4393e-02 1.1674e+02 1.1672e+02
1.1348e+02 -1.5990e-01 1.1332e+02 1.1320e+02 1.1550e+02 -6.7086e-03 1.1549e+02 1.1546e+02 1.2051e+02 7.6219e-02 1.2058e+02 1.2011e+02 1.1107e+02 -1.8446e-03 1.1107e+02 1.1117e+02 1.1593e+02 -2.1323e-02 1.1591e+02 1.1600e+02
1.1264e+02 -4.5977e-02 1.1259e+02 1.1267e+02 1.1463e+02 1.4574e-02 1.1465e+02 1.1456e+02 1.2055e+02 5.7812e-02 1.2061e+02 1.2060e+02 1.0974e+02 3.9627e-02 1.0978e+02 1.0967e+02 1.1633e+02 -1.7125e-03 1.1633e+02 1.1622e+02
1.1595e+02 -8.9283e-02 1.1586e+02 1.1623e+02 1.1571e+02 -1.0097e-02 1.1570e+02 1.1562e+02 1.2045e+02 1.7934e-01 1.2063e+02 1.2047e+02 1.1390e+02 1.4783e-02 1.1391e+02 1.1341e+02 1.1627e+02 -5.3866e-02 1.1622e+02 1.1609e+02
1.1517e+02 -1.1851e-01 1.1505e+02 1.1429e+02 1.1452e+02 1.1995e-02 1.1453e+02 1.1431e+02 1.2210e+02 1.1004e-01 1.2221e+02 1.2247e+02 1.1117e+02 1.9080e-02 1.1119e+02 1.1109e+02 1.1567e+02 6.9929e-02 1.1574e+02 1.1561e+02
1.1394e+02 -4.7849e-02 1.1389e+02 1.1381e+02 1.1413e+02 2.5203e-04 1.1413e+02 1.1370e+02 1.2089e+02 1.9149e-01 1.2108e+02 1.2085e+02 1.0973e+02 1.0203e-01 1.0983e+02 1.0925e+02 1.1542e+02 -6.0434e-02 1.1536e+02 1.1497e+02
1.1394e+02 -1.3521e-02 1.1393e+02 1.1415e+02 1.1454e+02 -1.7158e-03 1.1454e+02 1.1478e+02 1.2046e+02 5.0620e-02 1.2051e+02 1.2050e+02 1.1459e+02 -2.6803e-02 1.1456e+02 1.1457e+02 1.1529e+02 -4.2593e-02 1.1525e+02 1.1538e+02
1.1272e+02 -1.8283e-01 1.1253e+02 1.1319e+02 1.1352e+02 6.3049e-03 1.1353e+02 1.1336e+02 1.2096e+02 5.6428e-02 1.2102e+02 1.2060e+02 1.1113e+02 8.7621e-02 1.1121e+02 1.1171e+02 1.1480e+02 5.8690e-02 1.1485e+02 1.1450e+02
1.1193e+02 7.7080e-02 1.1200e+02 1.1196e+02 1.1285e+02 9.1028e-03 1.1286e+02 1.1293e+02 1.2027e+02 6.6714e-02 1.2034e+02 1.2025e+02 1.0924e+02 7.2016e-02 1.0931e+02 1.0931e+02 1.1476e+02 4.2047e-02 1.1480e+02 1.1488e+02
1.1387e+02 -7.9462e-02 1.1379e+02 1.1399e+02 1.1561e+02 8.1814e-04 1.1561e+02 1.1591e+02 1.2160e+02 9.5225e-02 1.2170e+02 1.2150e+02 1.1163e+02 1.5515e-02 1.1165e+02 1.1164e+02 1.1614e+02 5.8611e-03 1.1615e+02 1.1639e+02
1.1480e+02 -3.2884e-01 1.1447e+02 1.1489e+02 1.1762e+02 3.4345e-02 1.1765e+02 1.1812e+02 1.2211e+02 4.6681e-02 1.2215e+02 1.2242e+02 1.1726e+02 2.0942e-02 1.1728e+02 1.1610e+02 1.1717e+02 1.3213e-01 1.1730e+02 1.1779e+02
1.1003e+02 -5.8842e-03 1.1002e+02 1.1102e+02 1.1359e+02 -7.8408e-03 1.1358e+02 1.1306e+02 1.2050e+02 -3.1715e-02 1.2047e+02 1.2045e+02 1.0857e+02 -3.1086e-02 1.0854e+02 1.0904e+02 1.1584e+02 -9.4666e-02 1.1575e+02 1.1568e+02
1.1315e+02 -1.0201e-01 1.1305e+02 1.1335e+02 1.1419e+02 9.3053e-04 1.1419e+02 1.1357e+02 1.2110e+02 4.2451e-02 1.2114e+02 1.2162e+02 1.1107e+02 6.2750e-02 1.1113e+02 1.1058e+02 1.1603e+02 -6.9569e-02 1.1596e+02 1.1584e+02
1.1508e+02 -3.3787e-01 1.1475e+02 1.1534e+02 1.1549e+02 -1.3957e-02 1.1547e+02 1.1526e+02 1.2092e+02 -6.0106e-02 1.2086e+02 1.2099e+02 1.1319e+02 7.7311e-02 1.1326e+02 1.1369e+02 1.1637e+02 -4.5142e-02 1.1632e+02 1.1625e+02
1.1592e+02 6.6334e-02 1.1598e+02 1.1598e+02 1.1714e+02 4.3923e-03 1.1715e+02 1.1719e+02 1.2099e+02 -6.0775e-02 1.2093e+02 1.2116e+02 1.1423e+02 -8.7234e-03 1.1422e+02 1.1359e+02 1.1665e+02 -4.1558e-02 1.1661e+02 1.1680e+02
1.0854e+02 -1.6181e-02 1.0852e+02 1.0864e+02 1.1302e+02 3.0951e-03 1.1302e+02 1.1277e+02 1.2028e+02 6.1976e-02 1.2034e+02 1.2053e+02 1.1000e+02 -4.4598e-02 1.0995e+02 1.0936e+02 1.1457e+02 2.1609e-02 1.1460e+02 1.1424e+02
1.1503e+02 -3.4967e-03 1.1503e+02 1.1530e+02 1.1532e+02 -4.2184e-03 1.1532e+02 1.1481e+02 1.1999e+02 1.4046e-03 1.1999e+02 1.1969e+02 1.1458e+02 -4.2350e-02 1.1454e+02 1.1443e+02 1.1481e+02 2.2896e-02 1.1483e+02 1.1485e+02
1.1193e+02 -1.5314e-01 1.1177e+02 1.1150e+02 1.1534e+02 -1.4668e-03 1.1533e+02 1.1501e+02 1.2166e+02 8.1078e-02 1.2174e+02 1.2172e+02 1.0966e+02 4.2013e-02 1.0970e+02 1.0888e+02 1.1643e+02 -3.0459e-02 1.1640e+02 1.1609e+02
1.1539e+02 3.3857e-02 1.1542e+02 1.1560e+02 1.1567e+02 1.1031e-02 1.1568e+02 1.1560e+02 1.2083e+02 7.5490e-02 1.2090e+02 1.2065e+02 1.1227e+02 1.7219e-03 1.1227e+02 1.1180e+02 1.1605e+02 -1.1306e-03 1.1605e+02 1.1593e+02
1.1286e+02 1.9944e-02 1.1288e+02 1.1252e+02 1.1470e+02 -1.9263e-03 1.1470e+02 1.1453e+02 1.2128e+02 2.4516e-01 1.2152e+02 1.2140e+02 1.1151e+02 2.9567e-02 1.1154e+02 1.1140e+02 1.1552e+02 -7.1335e-02 1.1545e+02 1.1540e+02
1.1437e+02 -1.3369e-01 1.1423e+02 1.1402e+02 1.1418e+02 -7.4227e-03 1.1418e+02 1.1422e+02 1.2051e+02 1.6637e-01 1.2068e+02 1.2056e+02 1.1106e+02 9.6947e-02 1.1115e+02 1.1066e+02 1.1530e+02 -3.5039e-02 1.1527e+02 1.1513e+02
1.1182e+02 -8.0829e-02 1.1173e+02 1.1160e+02 1.1560e+02 -4.1514e-03 1.1560e+02 1.1532e+02 1.2112e+02 8.9391e-03 1.2113e+02 1.2141e+02 1.1274e+02 3.6063e-02 1.1278e+02 1.1247e+02 1.1591e+02 -3.6437e-02 1.1587e+02 1.1573e+02
1.1585e+02 -4.8120e-02 1.1580e+02 1.1533e+02 1.1603e+02 -1.0624e-02 1.1602e+02 1.1586e+02 1.2012e+02 -2.3119e-01 1.1989e+02 1.1947e+02 1.1301e+02 -6.2040e-02 1.1294e+02 1.1256e+02 1.1607e+02 1.7541e-02 1.1609e+02 1.1611e+02
1.1082e+02 -1.3531e-01 1.1068e+02 1.1095e+02 1.1549e+02 -3.5063e-03 1.1548e+02 1.1555e+02 1.2174e+02 1.4351e-01 1.2188e+02 1.2185e+02 1.1180e+02 -2.9721e-02 1.1177e+02 1.1174e+02 1.1604e+02 -4.9314e-02 1.1599e+02 1.1598e+02
1.1397e+02 -1.6819e-01 1.1380e+02 1.1268e+02 1.1586e+02 -3.1523e-03 1.1585e+02 1.1557e+02 1.2182e+02 2.5955e-02 1.2184e+02 1.2187e+02 1.1045e+02 7.9352e-02 1.1053e+02 1.0958e+02 1.1670e+02 1.2996e-02 1.1671e+02 1.1645e+02
1.1323e+02 -9.1881e-02 1.1314e+02 1.1319e+02 1.1536e+02 -1.9135e-03 1.1536e+02 1.1499e+02 1.2060e+02 1.2090e-01 1.2072e+02 1.2065e+02 1.1266e+02 4.5539e-02 1.1271e+02 1.1301e+02 1.1587e+02 -3.3621e-02 1.1584e+02 1.1564e+02
1.0901e+02 6.9189e-02 1.0908e+02 1.0960e+02 1.1423e+02 6.6128e-03 1.1423e+02 1.1407e+02 1.2006e+02 8.2571e-02 1.2014e+02 1.2021e+02 1.0954e+02 7.8559e-03 1.0955e+02 1.0893e+02 1.1555e+02 5.4840e-02 1.1560e+02 1.1568e+02
1.1023e+02 -5.4589e-02 1.1017e+02 1.0993e+02 1.1499e+02 -3.6115e-03 1.1499e+02 1.1485e+02 1.2062e+02 7.2294e-02 1.2069e+02 1.2057e+02 1.1274e+02 -2.5474e-02 1.1271e+02 1.1195e+02 1.1593e+02 6.7386e-03 1.1594e+02 1.1582e+02
1.1419e+02 -2.1910e-01 1.1397e+02 1.1451e+02 1.1464e+02 3.0008e-03 1.1464e+02 1.1501e+02 1.1988e+02 8.3221e-03 1.1989e+02 1.1983e+02 1.1015e+02 -2.8296e-03 1.1014e+02 1.1092e+02 1.1623e+02 -9.4221e-03 1.1622e+02 1.1635e+02
1.1176e+02 -2.4841e-01 1.1152e+02 1.1162e+02 1.1517e+02 -5.8417e-04 1.1517e+02 1.1502e+02 1.2026e+02 -6.8827e-02 1.2019e+02 1.2030e+02 1.1179e+02 -1.1061e-01 1.1168e+02 1.1125e+02 1.1653e+02 -6.2889e-02 1.1647e+02 1.1623e+02
1.1293e+02 -1.2014e-01 1.1281e+02 1.1319e+02 1.1388e+02 8.7879e-03 1.1389e+02 1.1395e+02 1.2073e+02 -1.8802e-01 1.2054e+02 1.2051e+02 1.1342e+02 -6.8885e-02 1.1335e+02 1.1319e+02 1.1459e+02 3.9860e-02 1.1463e+02 1.1447e+02
1.1130e+02 5.7342e-02 1.1136e+02 1.1169e+02 1.1508e+02 1.0757e-02 1.1509e+02 1.1547e+02 1.2137e+02 5.7611e-02 1.2143e+02 1.2165e+02 1.1463e+02 -9.0514e-02 1.1454e+02 1.1440e+02 1.1530e+02 1.0456e-01 1.1540e+02 1.1537e+02
1.1462e+02 -7.3762e-02 1.1455e+02 1.1456e+02 1.1401e+02 -3.9967e-03 1.1401e+02 1.1383e+02 1.2074e+02 1.8182e-02 1.2076e+02 1.2070e+02 1.0829e+02 5.0807e-04 1.0829e+02 1.0817e+02 1.1532e+02 -8.5540e-02 1.1524e+02 1.1501e+02
1.0907e+02 2.4535e-01 1.0931e+02 1.0911e+02 1.1306e+02 1.4801e-03 1.1306e+02 1.1307e+02 1.2127e+02 -2.8883e-02 1.2124e+02 1.2108e+02 1.0943e+02 2.1205e-02 1.0946e+02 1.0830e+02 1.1540e+02 2.1868e-02 1.1542e+02 1.1549e+02
1.1509e+02 -3.0396e-01 1.1478e+02 1.1532e+02 1.1506e+02 -1.6109e-02 1.1504e+02 1.1490e+02 1.2124e+02 5.4947e-02 1.2129e+02 1.2170e+02 1.0932e+02 4.1985e-02 1.0936e+02 1.0950e+02 1.1563e+02 -5.0238e-02 1.1558e+02 1.1554e+02
1.1235e+02 -3.6048e-02 1.1231e+02 1.1223e+02 1.1374e+02 7.4963e-03 1.1375e+02 1.1403e+02 1.2025e+02 1.6493e-01 1.2041e+02 1.2062e+02 1.0927e+02 -7.7607e-03 1.0927e+02 1.0947e+02 1.1541e+02 -6.2427e-02 1.1534e+02 1.1537e+02
1.0781e+02 6.8106e-02 1.0788e+02 1.0881e+02 1.1419e+02 3.7706e-03 1.1419e+02 1.1477e+02 1.2040e+02 8.2775e-02 1.2048e+02 1.2070e+02 1.0781e+02 2.7119e-03 1.0781e+02 1.0766e+02 1.1583e+02 -5.8267e-02 1.1578e+02 1.1598e+02
1.1260e+02 -2.5469e-01 1.1234e+02 1.1245e+02 1.1490e+02 -1.3400e-02 1.1488e+02 1.1475e+02 1.2239e+02 -1.2267e-01 1.2227e+02 1.2137e+02 1.1035e+02 -2.1006e-02 1.1033e+02 1.0933e+02 1.1559e+02 1.5490e-02 1.1561e+02 1.1570e+02
1.1102e+02 2.6424e-02 1.1105e+02 1.1121e+02 1.1362e+02 -6.8859e-03 1.1362e+02 1.1382e+02 1.2139e+02 1.1484e-01 1.2150e+02 1.2174e+02 1.0924e+02 -3.0843e-02 1.0921e+02 1.0922e+02 1.1523e+02 -6.3857e-02 1.1517e+02 1.1515e+02
1.1041e+02 -2.8635e-02 1.1038e+02 1.1106e+02 1.1442e+02 5.1252e-03 1.1442e+02 1.1407e+02 1.2040e+02 -1.9695e-01 1.2020e+02 1.2002e+02 1.1231e+02 4.3152e-02 1.1235e+02 1.1138e+02 1.1575e+02 -2.6647e-02 1.1572e+02 1.1521e+02
1.1459e+02 -1.5049e-01 1.1444e+02 1.1339e+02 1.1397e+02 8.0857e-03 1.1398e+02 1.1419e+02 1.2155e+02 3.5915e-02 1.2159e+02 1.2198e+02 1.1433e+02 -1.2146e-01 1.1420e+02 1.1207e+02 1.1546e+02 3.2709e-02 1.1549e+02 1.1543e+02
1.0953e+02 -2.3600e-02 1.0951e+02 1.0838e+02 1.1550e+02 -1.0481e-02 1.1549e+02 1.1534e+02 1.2114e+02 1.2241e-01 1.2127e+02 1.2175e+02 1.1272e+02 -2.3487e-02 1.1270e+02 1.1271e+02 1.1590e+02 -1.5239e-03 1.1590e+02 1.1557e+02
1.1331e+02 -1.1730e-01 1.1319e+02 1.1278e+02 1.1554e+02 -1.1888e-02 1.1552e+02 1.1520e+02 1.2018e+02 1.5210e-01 1.2033e+02 1.2023e+02 1.1195e+02 -2.7307e-02 1.1193e+02 1.1155e+02 1.1623e+02 -1.2708e-02 1.1622e+02 1.1605e+02
1.1451e+02 -2.0661e-01 1.1431e+02 1.1481e+02 1.1690e+02 1.4187e-03 1.1690e+02 1.1718e+02 1.2148e+02 1.1603e-01 1.2159e+02 1.2148e+02 1.1380e+02 -4.5115e-02 1.1376e+02 1.1346e+02 1.1713e+02 7.8720e-02 1.1721e+02 1.1732e+02
1.1327e+02 -1.5244e-01 1.1312e+02 1.1343e+02 1.1474e+02 1.0343e-02 1.1475e+02 1.1446e+02 1.2005e+02 -1.2494e-02 1.2003e+02 1.1995e+02 1.1090e+02 6.7757e-02 1.1097e+02 1.1062e+02 1.1563e+02 -4.9657e-03 1.1563e+02 1.1542e+02
1.1373e+02 -1.0134e-01 1.1362e+02 1.1391e+02 1.1600e+02 -1.0918e-02 1.1599e+02 1.1547e+02 1.2048e+02 1.1776e-01 1.2060e+02 1.2075e+02 1.1036e+02 3.9346e-02 1.1039e+02 1.0968e+02 1.1627e+02 -3.2154e-02 1.1624e+02 1.1598e+02
1.1664e+02 3.8544e-01 1.1703e+02 1.1766e+02 1.1549e+02 -1.5012e-03 1.1549e+02 1.1532e+02 1.2283e+02 3.1426e-02 1.2286e+02 1.2284e+02 1.1416e+02 -1.0692e-02 1.1415e+02 1.1293e+02 1.1610e+02 -4.6265e-02 1.1605e+02 1.1606e+02
1.1451e+02 -2.5281e-01 1.1426e+02 1.1405e+02 1.1497e+02 -5.8389e-03 1.1496e+02 1.1500e+02 1.2228e+02 -1.6247e-01 1.2212e+02 1.2200e+02 1.1088e+02 6.9688e-04 1.1088e+02 1.1068e+02 1.1633e+02 -4.6929e-03 1.1633e+02 1.1629e+02
1.1514e+02 -6.4171e-02 1.1507e+02 1.1367e+02 1.1492e+02 -2.5202e-03 1.1491e+02 1.1458e+02 1.2024e+02 1.2703e-01 1.2037e+02 1.2026e+02 1.1152e+02 3.7429e-02 1.1156e+02 1.1089e+02 1.1644e+02 -7.1910e-02 1.1637e+02 1.1610e+02
1.1175e+02 -1.4365e-01 1.1161e+02 1.1168e+02 1.1431e+02 -3.6271e-03 1.1430e+02 1.1421e+02 1.2038e+02 9.9788e-02 1.2048e+02 1.2060e+02 1.1136e+02 1.4279e-02 1.1137e+02 1.1022e+02 1.1609e+02 -3.1363e-02 1.1606e+02 1.1586e+02
1.1104e+02 -9.9430e-02 1.1094e+02 1.1085e+02 1.1630e+02 -2.2016e-02 1.1628e+02 1.1604e+02 1.2077e+02 7.5982e-02 1.2085e+02 1.2078e+02 1.1047e+02 -2.1987e-02 1.1045e+02 1.1061e+02 1.1662e+02 -5.5710e-02 1.1657e+02 1.1623e+02
1.1678e+02 1.5769e-01 1.1694e+02 1.1616e+02 1.1571e+02 1.2026e-02 1.1573e+02 1.1544e+02 1.2187e+02 1.7064e-01 1.2204e+02 1.2153e+02 1.1419e+02 7.1764e-02 1.1426e+02 1.1332e+02 1.1656e+02 -6.5862e-03 1.1656e+02 1.1660e+02
1.1553e+02 -2.8683e-02 1.1550e+02 1.1516e+02 1.1587e+02 -5.1639e-03 1.1587e+02 1.1546e+02 1.2157e+02 1.6233e-01 1.2173e+02 1.2129e+02 1.1242e+02 8.1761e-03 1.1242e+02 1.1168e+02 1.1637e+02 -1.8857e-02 1.1635e+02 1.1607e+02
1.0999e+02 -8.6560e-02 1.0991e+02 1.1018e+02 1.1486e+02 -8.7869e-03 1.1485e+02 1.1482e+02 1.2345e+02 4.1307e-02 1.2349e+02 1.2358e+02 1.1004e+02 -4.6398e-03 1.1003e+02 1.0986e+02 1.1601e+02 -3.0878e-02 1.1598e+02 1.1590e+02
1.1627e+02 -1.1341e-01 1.1615e+02 1.1644e+02 1.1595e+02 -2.5780e-02 1.1593e+02 1.1566e+02 1.2049e+02 1.8873e-01 1.2068e+02 1.2070e+02 1.1514e+02 -9.4791e-02 1.1504e+02 1.1391e+02 1.1637e+02 1.1929e-02 1.1639e+02 1.1643e+02
1.1537e+02 -1.6012e-01 1.1521e+02 1.1564e+02 1.1534e+02 -1.2371e-02 1.1533e+02 1.1506e+02 1.2120e+02 1.2160e-01 1.2132e+02 1.2093e+02 1.1077e+02 -3.0214e-02 1.1074e+02 1.1120e+02 1.1640e+02 -5.6912e-02 1.1634e+02 1.1627e+02
1.1353e+02 -3.1913e-01 1.1321e+02 1.1322e+02 1.1680e+02 -3.4885e-04 1.1680e+02 1.1662e+02 1.2128e+02 1.2546e-01 1.2140e+02 1.2122e+02 1.1322e+02 7.6744e-02 1.1330e+02 1.1297e+02 1.1650e+02 2.2964e-02 1.1652e+02 1.1651e+02
1.1304e+02 1.9960e-02 1.1306e+02 1.1383e+02 1.1298e+02 -8.0295e-05 1.1298e+02 1.1290e+02 1.2398e+02 -2.3201e-01 1.2375e+02 1.2317e+02 1.0997e+02 1.0434e-01 1.1007e+02 1.1015e+02 1.1414e+02 6.7768e-02 1.1421e+02 1.1407e+02
1.1135e+02 4.2890e-02 1.1139e+02 1.1155e+02 1.1646e+02 -1.0525e-02 1.1645e+02 1.1577e+02 1.2137e+02 1.8429e-01 1.2155e+02 1.2126e+02 1.1077e+02 7.0809e-03 1.1078e+02 1.1051e+02 1.1708e+02 1.6337e-02 1.1710e+02 1.1694e+02
1.0884e+02 -5.5581e-02 1.0878e+02 1.0941e+02 1.1413e+02 -2.3784e-03 1.1412e+02 1.1417e+02 1.2123e+02 1.4441e-01 1.2137e+02 1.2148e+02 1.0894e+02 7.1572e-02 1.0901e+02 1.0896e+02 1.1567e+02 -7.0947e-02 1.1560e+02 1.1559e+02
1.1164e+02 -1.5651e-01 1.1148e+02 1.1181e+02 1.1339e+02 3.2983e-03 1.1339e+02 1.1386e+02 1.2159e+02 7.9416e-02 1.2167e+02 1.2144e+02 1.0941e+02 1.0398e-01 1.0952e+02 1.0992e+02 1.1568e+02 -2.5364e-02 1.1566e+02 1.1606e+02
1.1076e+02 -9.3698e-02 1.1067e+02 1.1146e+02 1.1362e+02 8.6725e-03 1.1363e+02 1.1373e+02 1.2168e+02 8.5506e-03 1.2169e+02 1.2135e+02 1.0977e+02 4.8809e-02 1.0982e+02 1.1010e+02 1.1466e+02 1.9799e-02 1.1468e+02 1.1468e+02
1.1342e+02 -1.2805e-01 1.1329e+02 1.1346e+02 1.1426e+02 -4.8113e-03 1.1426e+02 1.1439e+02 1.2102e+02 1.0505e-01 1.2112e+02 1.2089e+02 1.0985e+02 1.0856e-01 1.0996e+02 1.0968e+02 1.1586e+02 -4.4181e-02 1.1582e+02 1.1586e+02
1.1617e+02 1.3038e-01 1.1630e+02 1.1587e+02 1.1517e+02 -1.6415e-03 1.1517e+02 1.1510e+02 1.2124e+02 6.7852e-02 1.2131e+02 1.2123e+02 1.1277e+02 -1.4236e-02 1.1275e+02 1.1222e+02 1.1593e+02 2.6400e-02 1.1595e+02 1.1595e+02
1.0983e+02 -5.7229e-02 1.0977e+02 1.1030e+02 1.1592e+02 -3.6129e-03 1.1591e+02 1.1604e+02 1.2121e+02 2.0425e-01 1.2142e+02 1.2116e+02 1.1311e+02 8.2091e-03 1.1312e+02 1.1309e+02 1.1625e+02 -2.0517e-02 1.1623e+02 1.1620e+02
1.0989e+02 1.5693e-01 1.1005e+02 1.0984e+02 1.1383e+02 1.5516e-03 1.1383e+02 1.1309e+02 1.2135e+02 8.5786e-02 1.2144e+02 1.2112e+02 1.0969e+02 2.5875e-02 1.0972e+02 1.0876e+02 1.1592e+02 8.6199e-03 1.1593e+02 1.1544e+02
1.1120e+02 1.8631e-01 1.1139e+02 1.1086e+02 1.1403e+02 -3.5440e-04 1.1403e+02 1.1421e+02 1.2058e+02 2.1512e-01 1.2079e+02 1.2035e+02 1.0957e+02 1.4321e-02 1.0959e+02 1.0957e+02 1.1473e+02 6.8715e-02 1.1480e+02 1.1488e+02
1.0695e+02 -9.0165e-02 1.0686e+02 1.0802e+02 1.1429e+02 6.8147e-03 1.1430e+02 1.1421e+02 1.2061e+02 1.4411e-01 1.2075e+02 1.2079e+02 1.0943e+02 7.6297e-02 1.0950e+02 1.1002e+02 1.1559e+02 -4.2365e-03 1.1558e+02 1.1538e+02
1.1240e+02 -7.7232e-02 1.1232e+02 1.1215e+02 1.1430e+02 7.1370e-03 1.1430e+02 1.1413e+02 1.2017e+02 8.1569e-03 1.2018e+02 1.2042e+02 1.1073e+02 -2.5480e-02 1.1070e+02 1.1009e+02 1.1541e+02 2.0332e-03 1.1541e+02 1.1525e+02
1.1261e+02 -1.7029e-01 1.1244e+02 1.1249e+02 1.1592e+02 -1.4895e-02 1.1591e+02 1.1538e+02 1.2032e+02 1.5066e-01 1.2047e+02 1.2040e+02 1.1257e+02 5.1742e-02 1.1262e+02 1.1247e+02 1.1630e+02 -1.0142e-01 1.1620e+02 1.1591e+02
1.0981e+02 -2.3873e-02 1.0978e+02 1.0985e+02 1.1253e+02 -8.7636e-03 1.1252e+02 1.1224e+02 1.2029e+02 1.9340e-01 1.2048e+02 1.2017e+02 1.0919e+02 -3.5771e-02 1.0916e+02 1.0842e+02 1.1408e+02 1.9299e-02 1.1410e+02 1.1361e+02
1.1153e+02 7.4201e-02 1.1160e+02 1.1200e+02 1.1581e+02 -9.9387e-03 1.1580e+02 1.1603e+02 1.2056e+02 7.3911e-02 1.2063e+02 1.2089e+02 1.1221e+02 -1.7760e-02 1.1219e+02 1.1126e+02 1.1667e+02 -2.4129e-03 1.1667e+02 1.1682e+02
1.1386e+02 -2.5152e-01 1.1361e+02 1.1378e+02 1.1338e+02 1.0433e-02 1.1339e+02 1.1322e+02 1.2046e+02 -1.0638e-01 1.2035e+02 1.2024e+02 1.0934e+02 1.9261e-02 1.0935e+02 1.0916e+02 1.1536e+02 -3.9802e-02 1.1532e+02 1.1530e+02
1.1534e+02 -1.1203e-01 1.1523e+02 1.1474e+02 1.1514e+02 -1.7212e-03 1.1514e+02 1.1525e+02 1.2058e+02 6.4887e-02 1.2065e+02 1.2057e+02 1.1140e+02 4.6339e-02 1.1145e+02 1.1203e+02 1.1610e+02 -4.4656e-02 1.1606e+02 1.1614e+02
1.1558e+02 7.7943e-03 1.1559e+02 1.1515e+02 1.1688e+02 8.1369e-04 1.1688e+02 1.1616e+02 1.2158e+02 1.1620e-01 1.2170e+02 1.2173e+02 1.1233e+02 7.7878e-03 1.1234e+02 1.1175e+02 1.1651e+02 3.4989e-02 1.1655e+02 1.1632e+02
1.1312e+02 -3.7121e-01 1.1275e+02 1.1282e+02 1.1398e+02 3.5360e-03 1.1398e+02 1.1410e+02 1.2290e+02 -2.4096e-03 1.2290e+02 1.2309e+02 1.1165e+02 7.6998e-02 1.1173e+02 1.1155e+02 1.1480e+02 1.3577e-02 1.1481e+02 1.1476e+02
1.1409e+02 -2.1583e-02 1.1407e+02 1.1414e+02 1.1570e+02 -3.0998e-03 1.1570e+02 1.1604e+02 1.2024e+02 1.7434e-01 1.2041e+02 1.2049e+02 1.1341e+02 7.1281e-03 1.1342e+02 1.1318e+02 1.1617e+02 -5.8667e-03 1.1616e+02 1.1632e+02
1.1556e+02 -2.9035e-01 1.1527e+02 1.1533e+02 1.1567e+02 -2.9983e-03 1.1567e+02 1.1551e+02 1.2082e+02 5.4092e-02 1.2087e+02 1.2099e+02 1.1341e+02 2.4580e-02 1.1343e+02 1.1291e+02 1.1631e+02 -4.8128e-02 1.1627e+02 1.1615e+02
1.1340e+02 -1.3342e-01 1.1327e+02 1.1284e+02 1.1629e+02 -8.7087e-03 1.1628e+02 1.1604e+02 1.2034e+02 1.5723e-01 1.2049e+02 1.2065e+02 1.1275e+02 3.3526e-02 1.1279e+02 1.1208e+02 1.1651e+02 -1.5824e-02 1.1650e+02 1.1648e+02
1.1179e+02 -1.6595e-01 1.1163e+02 1.1139e+02 1.1480e+02 -3.4071e-03 1.1479e+02 1.1451e+02 1.2261e+02 -4.2885e-02 1.2257e+02 1.2295e+02 1.1195e+02 1.8504e-02 1.1197e+02 1.1166e+02 1.1549e+02 -8.9645e-02 1.1540e+02 1.1521e+02
1.0937e+02 1.2165e-01 1.0949e+02 1.0964e+02 1.1490e+02 -1.2928e-02 1.1489e+02 1.1498e+02 1.2055e+02 -1.8225e-02 1.2053e+02 1.2038e+02 1.1185e+02 2.8444e-03 1.1185e+02 1.1185e+02 1.1574e+02 -1.9254e-02 1.1572e+02 1.1570e+02
1.1148e+02 -7.1088e-03 1.1147e+02 1.1213e+02 1.1379e+02 2.9782e-03 1.1379e+02 1.1381e+02 1.2071e+02 -4.7121e-02 1.2066e+02 1.2042e+02 1.1074e+02 -2.6006e-02 1.1071e+02 1.1081e+02 1.1494e+02 4.0039e-02 1.1498e+02 1.1486e+02
1.1636e+02 -5.0867e-02 1.1631e+02 1.1605e+02 1.1617e+02 6.0169e-03 1.1617e+02 1.1584e+02 1.2195e+02 -1.4057e-02 1.2194e+02 1.2212e+02 1.1023e+02 3.0448e-02 1.1026e+02 1.1011e+02 1.1651e+02 -3.5851e-02 1.1648e+02 1.1641e+02
1.1541e+02 -4.3060e-02 1.1537e+02 1.1522e+02 1.1366e+02 1.0022e-02 1.1367e+02 1.1298e+02 1.2222e+02 -4.7917e-02 1.2217e+02 1.2226e+02 1.1193e+02 1.1568e-02 1.1194e+02 1.1103e+02 1.1463e+02 -1.0137e-03 1.1463e+02 1.1410e+02
1.1223e+02 -1.2173e-01 1.1211e+02 1.1191e+02 1.1446e+02 7.2155e-03 1.1447e+02 1.1490e+02 1.2248e+02 -1.6172e-03 1.2248e+02 1.2235e+02 1.0872e+02 2.7777e-02 1.0875e+02 1.0870e+02 1.1561e+02 -2.6627e-02 1.1559e+02 1.1573e+02
1.1392e+02 -2.9695e-01 1.1362e+02 1.1370e+02 1.1683e+02 1.8841e-03 1.1683e+02 1.1704e+02 1.2004e+02 1.1290e-01 1.2015e+02 1.2014e+02 1.1089e+02 8.5716e-03 1.1089e+02 1.1057e+02 1.1673e+02 -5.3313e-02 1.1667e+02 1.1660e+02
1.0743e+02 -2.9723e-02 1.0740e+02 1.0685e+02 1.1459e+02 9.3473e-03 1.1459e+02 1.1392e+02 1.2000e+02 -7.0750e-02 1.1993e+02 1.1954e+02 1.1118e+02 -8.5866e-02 1.1110e+02 1.0982e+02 1.1590e+02 -3.4178e-02 1.1586e+02 1.1518e+02
1.1045e+02 1.1271e-01 1.1056e+02 1.1064e+02 1.1435e+02 7.7158e-03 1.1436e+02 1.1393e+02 1.2017e+02 4.2709e-02 1.2021e+02 1.2030e+02 1.1223e+02 -4.0339e-02 1.1219e+02 1.1170e+02 1.1569e+02 2.8786e-02 1.1572e+02 1.1539e+02
1.1603e+02 -6.3389e-02 1.1596e+02 1.1548e+02 1.1552e+02 -1.7450e-04 1.1552e+02 1.1554e+02 1.2046e+02 5.4143e-02 1.2051e+02 1.2049e+02 1.1379e+02 -3.4172e-02 1.1376e+02 1.1324e+02 1.1635e+02 -5.1595e-03 1.1635e+02 1.1645e+02
1.1342e+02 -1.6591e-01 1.1325e+02 1.1320e+02 1.1559e+02 -1.9723e-02 1.1557e+02 1.1554e+02 1.2081e+02 1.1623e-01 1.2093e+02 1.2093e+02 1.1213e+02 -2.1000e-02 1.1211e+02 1.1179e+02 1.1631e+02 -4.4720e-02 1.1626e+02 1.1612e+02
1.1134e+02 -3.5879e-01 1.1098e+02 1.1019e+02 1.1684e+02 -1.0009e-02 1.1683e+02 1.1749e+02 1.2199e+02 1.5587e-02 1.2201e+02 1.2213e+02 1.1368e+02 -2.0344e-02 1.1366e+02 1.1310e+02 1.1681e+02 -2.6338e-02 1.1679e+02 1.1670e+02
1.1530e+02 -2.7880e-01 1.1502e+02 1.1492e+02 1.1547e+02 -6.4809e-03 1.1546e+02 1.1506e+02 1.2190e+02 3.3622e-02 1.2194e+02 1.2159e+02 1.1275e+02 1.2525e-01 1.1287e+02 1.1209e+02 1.1559e+02 -4.4907e-02 1.1555e+02 1.1532e+02
1.1655e+02 7.5103e-02 1.1663e+02 1.1655e+02 1.1613e+02 -1.8569e-03 1.1612e+02 1.1576e+02 1.2123e+02 9.5733e-03 1.2124e+02 1.2109e+02 1.1281e+02 1.2828e-02 1.1282e+02 1.1116e+02 1.1642e+02 -1.3547e-02 1.1640e+02 1.1608e+02
1.1294e+02 1.3749e-01 1.1308e+02 1.1279e+02 1.1498e+02 9.1938e-03 1.1499e+02 1.1468e+02 1.2124e+02 -6.3058e-02 1.2117e+02 1.2118e+02 1.1386e+02 -3.2923e-02 1.1382e+02 1.1223e+02 1.1579e+02 3.1215e-02 1.1582e+02 1.1567e+02
1.1283e+02 -1.9904e-01 1.1263e+02 1.1274e+02 1.1599e+02 -3.9576e-03 1.1599e+02 1.1591e+02 1.2043e+02 9.1989e-03 1.2044e+02 1.2052e+02 1.1200e+02 -3.9999e-03 1.1199e+02 1.1257e+02 1.1633e+02 -7.3401e-02 1.1626e+02 1.1624e+02
1.0967e+02 -1.3180e-01 1.0954e+02 1.0900e+02 1.1336e+02 -2.3768e-03 1.1336e+02 1.1415e+02 1.2055e+02 5.4368e-02 1.2061e+02 1.2059e+02 1.0769e+02 -2.7633e-02 1.0766e+02 1.0794e+02 1.1524e+02 4.2704e-02 1.1529e+02 1.1577e+02
1.1398e+02 5.1450e-02 1.1403e+02 1.1407e+02 1.1506e+02 -3.1693e-03 1.1506e+02 1.1487e+02 1.2068e+02 -5.0399e-02 1.2063e+02 1.2030e+02 1.1144e+02 9.4555e-02 1.1154e+02 1.1163e+02 1.1617e+02 -1.3085e-02 1.1616e+02 1.1607e+02
1.1400e+02 -9.6221e-02 1.1391e+02 1.1420e+02 1.1604e+02 -6.5945e-03 1.1604e+02 1.1584e+02 1.2083e+02 1.7232e-02 1.2085e+02 1.2062e+02 1.1258e+02 4.8240e-03 1.1258e+02 1.1230e+02 1.1658e+02 -6.1748e-02 1.1652e+02 1.1624e+02
1.1416e+02 -2.1405e-01 1.1395e+02 1.1353e+02 1.1359e+02 1.2452e-02 1.1360e+02 1.1351e+02 1.2111e+02 9.0542e-02 1.2120e+02 1.2091e+02 1.1081e+02 3.3584e-02 1.1084e+02 1.1085e+02 1.1498e+02 5.4048e-02 1.1504e+02 1.1466e+02
1.1314e+02 4.5447e-02 1.1319e+02 1.1322e+02 1.1581e+02 -1.7488e-02 1.1579e+02 1.1568e+02 1.2152e+02 8.2907e-02 1.2161e+02 1.2136e+02 1.1171e+02 8.2227e-04 1.1171e+02 1.1200e+02 1.1616e+02 -6.1031e-02 1.1610e+02 1.1616e+02
1.1381e+02 -9.4434e-02 1.1371e+02 1.1414e+02 1.1619e+02 -7.3375e-03 1.1619e+02 1.1632e+02 1.2059e+02 1.9582e-01 1.2078e+02 1.2100e+02 1.1188e+02 1.6058e-02 1.1189e+02 1.1113e+02 1.1680e+02 -4.8501e-02 1.1675e+02 1.1680e+02
1.1328e+02 4.9215e-02 1.1333e+02 1.1375e+02 1.1534e+02 -6.5522e-03 1.1534e+02 1.1522e+02 1.2220e+02 3.5688e-02 1.2223e+02 1.2197e+02 1.1283e+02 2.9280e-02 1.1286e+02 1.1289e+02 1.1625e+02 -5.6517e-02 1.1619e+02 1.1626e+02
1.0956e+02 -4.9746e-02 1.0951e+02 1.1008e+02 1.1284e+02 9.4927e-03 1.1285e+02 1.1262e+02 1.1998e+02 8.9287e-03 1.1999e+02 1.1966e+02 1.0837e+02 -5.9801e-02 1.0831e+02 1.0743e+02 1.1458e+02 3.3947e-02 1.1462e+02 1.1462e+02
1.1368e+02 -2.0603e-01 1.1348e+02 1.1372e+02 1.1379e+02 -1.3926e-02 1.1377e+02 1.1395e+02 1.2003e+02 -5.9306e-03 1.2002e+02 1.2005e+02 1.0965e+02 5.4028e-02 1.0971e+02 1.0979e+02 1.1556e+02 -2.9053e-02 1.1553e+02 1.1582e+02
1.0891e+02 7.6881e-02 1.0899e+02 1.0817e+02 1.1411e+02 -5.5415e-03 1.1410e+02 1.1374e+02 1.2095e+02 9.0044e-02 1.2104e+02 1.2104e+02 1.1247e+02 -1.1170e-01 1.1236e+02 1.1151e+02 1.1554e+02 -2.7527e-02 1.1551e+02 1.1513e+02
1.1365e+02 -1.9400e-01 1.1346e+02 1.1367e+02 1.1439e+02 6.6150e-03 1.1440e+02 1.1410e+02 1.2108e+02 9.9057e-02 1.2118e+02 1.2127e+02 1.0977e+02 7.3391e-02 1.0984e+02 1.0941e+02 1.1538e+02 7.4436e-03 1.1539e+02 1.1506e+02
1.1164e+02 -1.0865e-01 1.1153e+02 1.1198e+02 1.1400e+02 1.0512e-02 1.1401e+02 1.1409e+02 1.2074e+02 4.4904e-02 1.2079e+02 1.2055e+02 1.1181e+02 7.2973e-03 1.1182e+02 1.1136e+02 1.1574e+02 -3.7157e-02 1.1570e+02 1.1567e+02
1.0870e+02 1.2050e-01 1.0882e+02 1.0933e+02 1.1286e+02 3.3801e-03 1.1286e+02 1.1275e+02 1.2051e+02 1.1763e-01 1.2063e+02 1.2035e+02 1.0902e+02 3.0653e-03 1.0902e+02 1.0920e+02 1.1504e+02 -5.0251e-02 1.1499e+02 1.1509e+02
1.1296e+02 -1.2994e-01 1.1283e+02 1.1303e+02 1.1392e+02 5.4429e-03 1.1393e+02 1.1386e+02 1.2016e+02 8.2437e-02 1.2025e+02 1.2035e+02 1.1136e+02 2.3716e-02 1.1139e+02 1.1089e+02 1.1583e+02 -6.3752e-02 1.1577e+02 1.1568e+02
1.1069e+02 -3.1354e-01 1.1037e+02 1.1023e+02 1.1624e+02 -7.1405e-03 1.1623e+02 1.1641e+02 1.2067e+02 1.7713e-02 1.2069e+02 1.2083e+02 1.0940e+02 5.4706e-03 1.0940e+02 1.0818e+02 1.1647e+02 8.1861e-03 1.1647e+02 1.1673e+02
1.1630e+02 -1.6005e-01 1.1614e+02 1.1601e+02 1.1662e+02 -3.3146e-03 1.1662e+02 1.1656e+02 1.2078e+02 -2.0159e-02 1.2075e+02 1.2091e+02 1.1137e+02 -3.3436e-02 1.1134e+02 1.1003e+02 1.1638e+02 -1.2859e-02 1.1637e+02 1.1674e+02
1.1407e+02 -5.4132e-02 1.1402e+02 1.1436e+02 1.1465e+02 -4.8868e-03 1.1465e+02 1.1442e+02 1.2027e+02 -5.1343e-02 1.2022e+02 1.2044e+02 1.0941e+02 5.0944e-02 1.0946e+02 1.0969e+02 1.1480e+02 -1.6804e-03 1.1480e+02 1.1480e+02
1.0940e+02 -1.5294e-01 1.0925e+02 1.0900e+02 1.1383e+02 1.1690e-02 1.1384e+02 1.1413e+02 1.2060e+02 9.4905e-02 1.2069e+02 1.2060e+02 1.1110e+02 -1.8555e-02 1.1108e+02 1.1043e+02 1.1577e+02 -3.7748e-02 1.1573e+02 1.1549e+02
1.0914e+02 -9.7264e-02 1.0904e+02 1.0903e+02 1.1356e+02 8.7635e-03 1.1357e+02 1.1415e+02 1.2316e+02 -1.0989e-01 1.2305e+02 1.2399e+02 1.0915e+02 4.7385e-02 1.0919e+02 1.0929e+02 1.1541e+02 -1.4249e-02 1.1540e+02 1.1566e+02
1.1249e+02 -3.6931e-01 1.1212e+02 1.1261e+02 1.1307e+02 -1.0438e-02 1.1306e+02 1.1273e+02 1.2116e+02 3.3819e-02 1.2119e+02 1.2100e+02 1.0820e+02 -4.8789e-03 1.0819e+02 1.0765e+02 1.1427e+02 -1.9622e-03 1.1427e+02 1.1366e+02
1.0773e+02 -1.4773e-01 1.0758e+02 1.0746e+02 1.1417e+02 -6.4974e-03 1.1416e+02 1.1432e+02 1.2107e+02 2.1762e-02 1.2109e+02 1.2111e+02 1.0942e+02 6.7054e-02 1.0949e+02 1.0948e+02 1.1571e+02 -6.5856e-02 1.1564e+02 1.1574e+02
1.1488e+02 -1.9607e-01 1.1468e+02 1.1445e+02 1.1468e+02 -1.0546e-04 1.1468e+02 1.1466e+02 1.2180e+02 -2.4463e-01 1.2156e+02 1.2198e+02 1.1314e+02 1.6508e-03 1.1315e+02 1.1289e+02 1.1538e+02 -6.0509e-03 1.1537e+02 1.1532e+02
1.0936e+02 -6.7882e-02 1.0929e+02 1.0926e+02 1.1264e+02 -4.1452e-03 1.1263e+02 1.1214e+02 1.2055e+02 -3.5433e-02 1.2051e+02 1.2037e+02 1.0863e+02 4.0321e-03 1.0863e+02 1.0798e+02 1.1470e+02 5.1398e-02 1.1475e+02 1.1435e+02
1.0962e+02 -6.0540e-02 1.0956e+02 1.0996e+02 1.1621e+02 -5.7369e-03 1.1620e+02 1.1640e+02 1.2019e+02 1.0529e-02 1.2020e+02 1.2038e+02 1.1189e+02 -1.1328e-02 1.1188e+02 1.1209e+02 1.1646e+02 -3.3956e-02 1.1642e+02 1.1643e+02
1.1582e+02 -1.2937e-01 1.1569e+02 1.1570e+02 1.1577e+02 -7.4956e-03 1.1576e+02 1.1578e+02 1.2087e+02 -4.5170e-02 1.2083e+02 1.2139e+02 1.1408e+02 -1.2963e-01 1.1395e+02 1.1385e+02 1.1620e+02 -3.0340e-03 1.1620e+02 1.1617e+02
1.1176e+02 -1.7542e-01 1.1159e+02 1.1177e+02 1.1365e+02 1.2933e-02 1.1366e+02 1.1348e+02 1.2089e+02 -4.6869e-02 1.2085e+02 1.2088e+02 1.1077e+02 7.1557e-02 1.1085e+02 1.1049e+02 1.1491e+02 1.2059e-02 1.1492e+02 1.1498e+02
1.0987e+02 -2.2316e-01 1.0965e+02 1.0994e+02 1.1372e+02 8.1461e-03 1.1373e+02 1.1379e+02 1.2005e+02 4.3945e-02 1.2010e+02 1.1963e+02 1.0907e+02 -6.2141e-03 1.0907e+02 1.0909e+02 1.1478e+02 1.1291e-02 1.1479e+02 1.1505e+02
1.1315e+02 -1.7593e-01 1.1298e+02 1.1232e+02 1.1623e+02 -2.0458e-02 1.1621e+02 1.1649e+02 1.2062e+02 1.5378e-01 1.2078e+02 1.2071e+02 1.1654e+02 -1.0261e-01 1.1644e+02 1.1597e+02 1.1654e+02 -5.2325e-02 1.1648e+02 1.1677e+02
1.1024e+02 -1.3167e-01 1.1011e+02 1.1041e+02 1.1648e+02 -1.5124e-02 1.1647e+02 1.1647e+02 1.2113e+02 7.2471e-02 1.2121e+02 1.2099e+02 1.1260e+02 3.4546e-02 1.1264e+02 1.1398e+02 1.1674e+02 -9.7010e-02 1.1664e+02 1.1678e+02
1.0805e+02 -4.1154e-03 1.0805e+02 1.0794e+02 1.1456e+02 -3.9447e-03 1.1456e+02 1.1465e+02 1.2035e+02 9.9198e-02 1.2045e+02 1.2080e+02 1.1144e+02 4.2391e-02 1.1148e+02 1.1155e+02 1.1483e+02 -7.1628e-02 1.1476e+02 1.1513e+02
1.1276e+02 -1.3160e-01 1.1263e+02 1.1263e+02 1.1316e+02 6.5640e-03 1.1317e+02 1.1308e+02 1.2010e+02 -6.2543e-02 1.2004e+02 1.2011e+02 1.1095e+02 -3.7150e-02 1.1091e+02 1.1040e+02 1.1498e+02 8.7450e-02 1.1507e+02 1.1499e+02
1.1131e+02 -8.4700e-02 1.1123e+02 1.1049e+02 1.1606e+02 8.2409e-03 1.1607e+02 1.1592e+02 1.2141e+02 1.7607e-01 1.2158e+02 1.2116e+02 1.1376e+02 -4.5703e-02 1.1371e+02 1.1374e+02 1.1619e+02 -2.6667e-02 1.1616e+02 1.1619e+02
1.1302e+02 5.0813e-02 1.1307e+02 1.1286e+02 1.1267e+02 -1.2277e-02 1.1266e+02 1.1222e+02 1.1998e+02 -2.7871e-02 1.1996e+02 1.1990e+02 1.0921e+02 -1.1743e-01 1.0909e+02 1.0877e+02 1.1516e+02 2.5813e-02 1.1518e+02 1.1563e+02
1.1583e+02 -1.3153e-01 1.1570e+02 1.1514e+02 1.1555e+02 5.1488e-03 1.1555e+02 1.1525e+02 1.2244e+02 -5.4949e-02 1.2238e+02 1.2191e+02 1.1194e+02 6.4185e-02 1.1200e+02 1.1111e+02 1.1618e+02 -4.7803e-02 1.1613e+02 1.1569e+02
1.1339e+02 -4.0229e-02 1.1335e+02 1.1347e+02 1.1527e+02 3.2577e-04 1.1527e+02 1.1519e+02 1.1975e+02 -1.5896e-01 1.1959e+02 1.2001e+02 1.1132e+02 3.7971e-02 1.1136e+02 1.1103e+02 1.1569e+02 -1.5985e-02 1.1568e+02 1.1560e+02
1.1117e+02 1.9158e-01 1.1137e+02 1.1222e+02 1.1446e+02 6.7274e-03 1.1447e+02 1.1464e+02 1.2034e+02 2.1428e-01 1.2055e+02 1.2090e+02 1.0904e+02 4.5308e-03 1.0904e+02 1.0907e+02 1.1533e+02 2.2903e-02 1.1535e+02 1.1529e+02
1.0888e+02 8.5461e-02 1.0896e+02 1.0885e+02 1.1546e+02 -1.0550e-02 1.1545e+02 1.1564e+02 1.2070e+02 -5.5026e-02 1.2064e+02 1.2086e+02 1.0961e+02 -2.4542e-02 1.0959e+02 1.0935e+02 1.1620e+02 3.5862e-02 1.1624e+02 1.1630e+02
1.0953e+02 -1.3987e-01 1.0939e+02 1.1007e+02 1.1529e+02 9.4473e-03 1.1530e+02 1.1531e+02 1.2037e+02 3.1555e-02 1.2041e+02 1.2092e+02 1.1159e+02 9.0450e-02 1.1168e+02 1.1129e+02 1.1657e+02 -5.3009e-03 1.1656e+02 1.1651e+02
1.1270e+02 -4.7159e-02 1.1265e+02 1.1250e+02 1.1443e+02 1.6146e-02 1.1445e+02 1.1414e+02 1.2178e+02 1.1719e-01 1.2190e+02 1.2210e+02 1.1077e+02 2.3679e-02 1.1080e+02 1.1052e+02 1.1541e+02 1.8414e-02 1.1543e+02 1.1529e+02
1.0936e+02 1.7851e-02 1.0938e+02 1.0883e+02 1.1389e+02 5.5730e-03 1.1390e+02 1.1352e+02 1.2030e+02 6.1171e-02 1.2036e+02 1.2036e+02 1.0969e+02 -1.0491e-02 1.0968e+02 1.0941e+02 1.1480e+02 7.4470e-02 1.1487e+02 1.1440e+02
1.1304e+02 8.4268e-02 1.1312e+02 1.1332e+02 1.1630e+02 -7.0855e-03 1.1629e+02 1.1599e+02 1.2182e+02 9.2194e-02 1.2191e+02 1.2206e+02 1.1164e+02 -4.3088e-02 1.1160e+02 1.1105e+02 1.1675e+02 2.4744e-02 1.1677e+02 1.1672e+02
1.1434e+02 -2.0357e-01 1.1414e+02 1.1478e+02 1.1446e+02 -6.1663e-03 1.1445e+02 1.1454e+02 1.2005e+02 -1.7366e-01 1.1987e+02 1.1986e+02 1.1302e+02 3.7750e-02 1.1305e+02 1.1259e+02 1.1573e+02 -3.2591e-02 1.1570e+02 1.1566e+02
1.1551e+02 -8.6108e-02 1.1543e+02 1.1537e+02 1.1625e+02 6.0759e-04 1.1626e+02 1.1608e+02 1.2056e+02 1.9423e-02 1.2058e+02 1.2051e+02 1.1319e+02 -2.1819e-02 1.1317e+02 1.1299e+02 1.1662e+02 4.4653e-02 1.1667e+02 1.1660e+02
1.1511e+02 -2.7294e-02 1.1508e+02 1.1420e+02 1.1569e+02 -6.9220e-03 1.1568e+02 1.1523e+02 1.2109e+02 9.7111e-02 1.2119e+02 1.2103e+02 1.1029e+02 4.0253e-02 1.1033e+02 1.0978e+02 1.1635e+02 -4.7784e-02 1.1630e+02 1.1604e+02
1.1349e+02 -2.0521e-01 1.1329e+02 1.1353e+02 1.1587e+02 -1.1030e-02 1.1586e+02 1.1583e+02 1.2112e+02 -2.2008e-02 1.2109e+02 1.2115e+02 1.1442e+02 3.1047e-02 1.1446e+02 1.1416e+02 1.1606e+02 -1.0266e-02 1.1605e+02 1.1601e+02
1.1573e+02 -1.4414e-02 1.1571e+02 1.1626e+02 1.1446e+02 1.8576e-03 1.1446e+02 1.1477e+02 1.2035e+02 1.4347e-01 1.2050e+02 1.2050e+02 1.0984e+02 5.3412e-02 1.0990e+02 1.0988e+02 1.1589e+02 -7.9346e-04 1.1589e+02 1.1616e+02
1.1421e+02 -1.5166e-02 1.1420e+02 1.1325e+02 1.1378e+02 -4.9569e-03 1.1378e+02 1.1369e+02 1.2046e+02 -6.2626e-02 1.2040e+02 1.2039e+02 1.1268e+02 -4.0162e-02 1.1264e+02 1.1225e+02 1.1528e+02 -5.3671e-02 1.1523e+02 1.1508e+02
1.0995e+02 3.7314e-02 1.0999e+02 1.1045e+02 1.1594e+02 6.3455e-04 1.1595e+02 1.1611e+02 1.2030e+02 4.8981e-02 1.2035e+02 1.2033e+02 1.0920e+02 3.1472e-02 1.0924e+02 1.0845e+02 1.1668e+02 -2.8555e-02 1.1665e+02 1.1664e+02
1.1000e+02 -1.0756e-01 1.0989e+02 1.0987e+02 1.1390e+02 6.8463e-03 1.1390e+02 1.1350e+02 1.2007e+02 -3.1046e-02 1.2004e+02 1.1997e+02 1.0873e+02 -2.4282e-03 1.0872e+02 1.0883e+02 1.1551e+02 7.8129e-03 1.1552e+02 1.1512e+02
1.1647e+02 5.1192e-02 1.1652e+02 1.1567e+02 1.1338e+02 -8.8160e-03 1.1338e+02 1.1406e+02 1.2051e+02 1.3178e-01 1.2065e+02 1.2093e+02 1.1061e+02 -2.7591e-02 1.1058e+02 1.1064e+02 1.1469e+02 5.5793e-02 1.1474e+02 1.1484e+02
1.1472e+02 -1.4739e-02 1.1471e+02 1.1473e+02 1.1488e+02 2.1835e-03 1.1488e+02 1.1468e+02 1.2000e+02 -1.3360e-01 1.1987e+02 1.1992e+02 1.1283e+02 -1.2766e-02 1.1282e+02 1.1253e+02 1.1620e+02 -1.0401e-02 1.1619e+02 1.1619e+02
1.1495e+02 -1.6678e-01 1.1479e+02 1.1473e+02 1.1435e+02 7.4366e-04 1.1435e+02 1.1433e+02 1.2233e+02 1.8246e-01 1.2252e+02 1.2260e+02 1.1182e+02 6.4198e-02 1.1188e+02 1.1137e+02 1.1563e+02 -7.8411e-02 1.1555e+02 1.1549e+02
1.1240e+02 -3.1470e-02 1.1236e+02 1.1277e+02 1.1448e+02 -1.5411e-02 1.1447e+02 1.1404e+02 1.2008e+02 3.8183e-02 1.2012e+02 1.2012e+02 1.0832e+02 -6.7175e-02 1.0825e+02 1.0813e+02 1.1600e+02 -3.3961e-03 1.1600e+02 1.1581e+02
1.1240e+02 -2.1269e-01 1.1219e+02 1.1240e+02 1.1475e+02 -4.0981e-04 1.1475e+02 1.1479e+02 1.2093e+02 4.1549e-02 1.2097e+02 1.2092e+02 1.1157e+02 6.5922e-03 1.1157e+02 1.1137e+02 1.1579e+02 -3.6639e-02 1.1575e+02 1.1586e+02
1.1445e+02 -1.4117e-01 1.1431e+02 1.1501e+02 1.1682e+02 5.0186e-03 1.1683e+02 1.1735e+02 1.2235e+02 -1.4080e-01 1.2221e+02 1.2185e+02 1.1378e+02 1.1005e-01 1.1389e+02 1.1270e+02 1.1671e+02 -4.5404e-02 1.1666e+02 1.1623e+02
1.1280e+02 -6.3758e-02 1.1273e+02 1.1267e+02 1.1467e+02 -7.8650e-03 1.1467e+02 1.1464e+02 1.2146e+02 9.6554e-02 1.2155e+02 1.2160e+02 1.1194e+02 4.5845e-02 1.1199e+02 1.1186e+02 1.1501e+02 5.1521e-02 1.1506e+02 1.1544e+02
1.0980e+02 1.8553e-02 1.0981e+02 1.0957e+02 1.1507e+02 -3.2556e-03 1.1507e+02 1.1472e+02 1.2073e+02 -2.9653e-02 1.2070e+02 1.2069e+02 1.1125e+02 7.1390e-02 1.1132e+02 1.1121e+02 1.1605e+02 -4.6624e-02 1.1600e+02 1.1599e+02
1.1151e+02 -3.7266e-01 1.1114e+02 1.1131e+02 1.1543e+02 -4.8836e-03 1.1542e+02 1.1528e+02 1.2054e+02 4.0212e-02 1.2058e+02 1.2048e+02 1.1237e+02 9.3190e-03 1.1238e+02 1.1179e+02 1.1645e+02 -6.3916e-02 1.1639e+02 1.1618e+02
1.0668e+02 4.2052e-02 1.0672e+02 1.0744e+02 1.1512e+02 1.4864e-03 1.1512e+02 1.1458e+02 1.2108e+02 2.7227e-02 1.2111e+02 1.2108e+02 1.1069e+02 -9.5846e-03 1.1068e+02 1.1037e+02 1.1622e+02 -4.8933e-02 1.1617e+02 1.1561e+02
1.1394e+02 -3.2082e-01 1.1362e+02 1.1375e+02 1.1526e+02 -1.2887e-02 1.1525e+02 1.1564e+02 1.2001e+02 1.8887e-01 1.2020e+02 1.2028e+02 1.1302e+02 1.4851e-03 1.1302e+02 1.1288e+02 1.1616e+02 -7.8769e-02 1.1608e+02 1.1629e+02
1.0732e+02 -7.7491e-02 1.0725e+02 1.0830e+02 1.1469e+02 -4.2580e-03 1.1468e+02 1.1481e+02 1.2171e+02 3.8223e-02 1.2174e+02 1.2197e+02 1.0814e+02 -6.3469e-02 1.0808e+02 1.0833e+02 1.1598e+02 -1.2485e-02 1.1596e+02 1.1600e+02
1.1397e+02 -8.4265e-02 1.1388e+02 1.1366e+02 1.1516e+02 -1.4086e-04 1.1516e+02 1.1514e+02 1.2001e+02 -1.0039e-02 1.2000e+02 1.1952e+02 1.1220e+02 2.0622e-02 1.1222e+02 1.1170e+02 1.1601e+02 -1.5240e-02 1.1600e+02 1.1597e+02
1.1214e+02 1.0975e-01 1.1225e+02 1.1217e+02 1.1576e+02 -1.1511e-02 1.1575e+02 1.1594e+02 1.2405e+02 -1.6538e-01 1.2388e+02 1.2317e+02 1.1147e+02 -6.4329e-03 1.1147e+02 1.1132e+02 1.1617e+02 -5.9441e-03 1.1617e+02 1.1626e+02
1.1234e+02 -8.5285e-02 1.1226e+02 1.1231e+02 1.1552e+02 5.6362e-04 1.1552e+02 1.1519e+02 1.2065e+02 7.7360e-02 1.2073e+02 1.2046e+02 1.1052e+02 9.9103e-02 1.1062e+02 1.1062e+02 1.1654e+02 1.2761e-02 1.1655e+02 1.1620e+02
1.1353e+02 -2.1423e-02 1.1351e+02 1.1376e+02 1.1647e+02 -1.1695e-03 1.1647e+02 1.1632e+02 1.2165e+02 1.0092e-01 1.2175e+02 1.2182e+02 1.1264e+02 3.1907e-02 1.1267e+02 1.1288e+02 1.1631e+02 -6.5477e-02 1.1624e+02 1.1600e+02
1.1400e+02 -3.9498e-01 1.1361e+02 1.1425e+02 1.1644e+02 -2.1255e-02 1.1642e+02 1.1553e+02 1.2047e+02 -5.2111e-02 1.2041e+02 1.2016e+02 1.1297e+02 -6.1245e-03 1.1297e+02 1.1267e+02 1.1698e+02 1.8657e-02 1.1700e+02 1.1656e+02
1.1506e+02 -2.4864e-01 1.1481e+02 1.1549e+02 1.1503e+02 7.9749e-03 1.1503e+02 1.1473e+02 1.2066e+02 1.2078e-01 1.2078e+02 1.2076e+02 1.1118e+02 1.0358e-01 1.1128e+02 1.1135e+02 1.1618e+02 -2.7048e-03 1.1618e+02 1.1601e+02
1.1179e+02 -1.2912e-01 1.1166e+02 1.1209e+02 1.1504e+02 -4.6527e-03 1.1503e+02 1.1534e+02 1.2055e+02 9.6823e-02 1.2064e+02 1.2087e+02 1.1012e+02 5.7819e-02 1.1017e+02 1.1104e+02 1.1578e+02 -9.4011e-02 1.1569e+02 1.1595e+02
1.1272e+02 -3.5628e-01 1.1236e+02 1.1325e+02 1.1495e+02 3.9621e-03 1.1495e+02 1.1532e+02 1.2089e+02 1.6334e-01 1.2105e+02 1.2086e+02 1.0839e+02 1.5786e-02 1.0840e+02 1.0820e+02 1.1542e+02 2.6663e-02 1.1544e+02 1.1583e+02
1.1140e+02 -1.4521e-03 1.1140e+02 1.1128e+02 1.1323e+02 1.3424e-03 1.1323e+02 1.1310e+02 1.2050e+02 5.9502e-02 1.2056e+02 1.2043e+02 1.1097e+02 5.3524e-02 1.1102e+02 1.1129e+02 1.1415e+02 -2.1820e-02 1.1412e+02 1.1408e+02
1.1630e+02 -1.8768e-01 1.1612e+02 1.1612e+02 1.1555e+02 -1.4149e-02 1.1554e+02 1.1525e+02 1.2059e+02 -3.2274e-02 1.2056e+02 1.2055e+02 1.1102e+02 4.5627e-02 1.1106e+02 1.1091e+02 1.1668e+02 -8.3817e-02 1.1659e+02 1.1660e+02
1.1301e+02 -2.3193e-01 1.1277e+02 1.1277e+02 1.1485e+02 1.3560e-02 1.1487e+02 1.1500e+02 1.2089e+02 2.8703e-02 1.2092e+02 1.2137e+02 1.1185e+02 -1.8408e-02 1.1183e+02 1.1179e+02 1.1593e+02 -4.7546e-02 1.1588e+02 1.1554e+02
1.1238e+02 -1.3333e-01 1.1224e+02 1.1259e+02 1.1519e+02 -3.8051e-03 1.1519e+02 1.1408e+02 1.2037e+02 -2.6177e-02 1.2035e+02 1.1982e+02 1.1218e+02 -6.5833e-02 1.1211e+02 1.1181e+02 1.1633e+02 2.3231e-02 1.1635e+02 1.1588e+02
1.1347e+02 -1.0243e-01 1.1337e+02 1.1314e+02 1.1506e+02 -7.3476e-03 1.1505e+02 1.1498e+02 1.2214e+02 3.1174e-02 1.2217e+02 1.2235e+02 1.1126e+02 3.9018e-02 1.1130e+02 1.1063e+02 1.1542e+02 -7.5642e-02 1.1535e+02 1.1535e+02
1.1259e+02 -2.3247e-01 1.1236e+02 1.1268e+02 1.1362e+02 -5.2131e-04 1.1361e+02 1.1392e+02 1.2072e+02 3.1241e-03 1.2072e+02 1.2074e+02 1.1151e+02 2.4723e-02 1.1153e+02 1.1125e+02 1.1427e+02 2.4676e-02 1.1430e+02 1.1444e+02
1.0849e+02 -2.8023e-01 1.0821e+02 1.0770e+02 1.1477e+02 -4.2844e-03 1.1477e+02 1.1436e+02 1.1999e+02 2.3084e-02 1.2001e+02 1.1973e+02 1.1198e+02 5.4393e-02 1.1203e+02 1.1146e+02 1.1570e+02 -3.4750e-02 1.1566e+02 1.1527e+02
1.1381e+02 -1.9868e-01 1.1361e+02 1.1407e+02 1.1317e+02 1.9623e-02 1.1319e+02 1.1312e+02 1.2044e+02 1.4303e-02 1.2046e+02 1.2053e+02 1.1065e+02 7.3940e-02 1.1072e+02 1.1049e+02 1.1444e+02 8.5171e-02 1.1452e+02 1.1474e+02
1.0838e+02 -4.0113e-02 1.0834e+02 1.0918e+02 1.1324e+02 8.0233e-03 1.1325e+02 1.1302e+02 1.2018e+02 1.7856e-01 1.2036e+02 1.2040e+02 1.1018e+02 4.9377e-02 1.1023e+02 1.0977e+02 1.1431e+02 3.4293e-02 1.1434e+02 1.1394e+02
1.1674e+02 1.9830e-01 1.1693e+02 1.1672e+02 1.1664e+02 -1.9723e-03 1.1664e+02 1.1669e+02 1.2040e+02 1.6649e-01 1.2057e+02 1.2039e+02 1.1588e+02 -1.3351e-02 1.1586e+02 1.1494e+02 1.1661e+02 3.4903e-03 1.1661e+02 1.1677e+02
1.1444e+02 -2.1517e-01 1.1423e+02 1.1513e+02 1.1476e+02 -1.5113e-02 1.1474e+02 1.1527e+02 1.2150e+02 1.6548e-01 1.2166e+02 1.2162e+02 1.1139e+02 1.6053e-02 1.1141e+02 1.1201e+02 1.1568e+02 -7.4436e-02 1.1561e+02 1.1592e+02
1.0982e+02 -1.4682e-01 1.0967e+02 1.0979e+02 1.1422e+02 -8.1438e-04 1.1422e+02 1.1405e+02 1.1999e+02 -7.8879e-02 1.1992e+02 1.1990e+02 1.1070e+02 -1.3602e-02 1.1068e+02 1.1061e+02 1.1563e+02 -1.8957e-02 1.1561e+02 1.1514e+02
1.1086e+02 -1.6043e-01 1.1070e+02 1.1112e+02 1.1479e+02 -1.0148e-02 1.1478e+02 1.1512e+02 1.2080e+02 5.2655e-02 1.2085e+02 1.2083e+02 1.0827e+02 8.7601e-02 1.0835e+02 1.0893e+02 1.1549e+02 -4.7021e-02 1.1544e+02 1.1560e+02
1.1247e+02 1.4402e-01 1.1262e+02 1.1328e+02 1.1634e+02 -4.0548e-03 1.1633e+02 1.1628e+02 1.2100e+02 -1.0323e-01 1.2090e+02 1.2085e+02 1.1132e+02 3.5399e-02 1.1135e+02 1.1130e+02 1.1669e+02 3.3383e-02 1.1673e+02 1.1658e+02
1.1300e+02 -1.3997e-01 1.1286e+02 1.1317e+02 1.1525e+02 -6.1353e-03 1.1524e+02 1.1509e+02 1.2098e+02 1.7556e-01 1.2115e+02 1.2077e+02 1.1300e+02 5.9405e-02 1.1305e+02 1.1279e+02 1.1596e+02 -7.0394e-02 1.1589e+02 1.1583e+02
1.1177e+02 7.4513e-02 1.1184e+02 1.1269e+02 1.1321e+02 1.6986e-02 1.1322e+02 1.1321e+02 1.2025e+02 3.2988e-02 1.2028e+02 1.2031e+02 1.0788e+02 3.9480e-02 1.0792e+02 1.0883e+02 1.1557e+02 -4.4967e-02 1.1552e+02 1.1555e+02
1.1265e+02 1.6377e-02 1.1266e+02 1.1334e+02 1.1488e+02 4.9520e-03 1.1489e+02 1.1532e+02 1.2126e+02 1.1321e-01 1.2137e+02 1.2133e+02 1.1184e+02 4.4930e-03 1.1184e+02 1.1259e+02 1.1631e+02 -3.3093e-02 1.1628e+02 1.1643e+02
1.1465e+02 -6.1624e-02 1.1459e+02 1.1528e+02 1.1317e+02 -4.1292e-03 1.1317e+02 1.1242e+02 1.1992e+02 -3.7353e-02 1.1988e+02 1.1950e+02 1.0809e+02 -8.3659e-02 1.0801e+02 1.0736e+02 1.1454e+02 -1.5121e-02 1.1453e+02 1.1350e+02
1.1003e+02 -5.7569e-02 1.0997e+02 1.1004e+02 1.1367e+02 -2.3840e-03 1.1367e+02 1.1329e+02 1.2049e+02 5.1909e-03 1.2050e+02 1.2045e+02 1.1029e+02 8.7396e-02 1.1038e+02 1.1033e+02 1.1494e+02 5.7557e-02 1.1500e+02 1.1470e+02
1.1500e+02 -1.1783e-01 1.1488e+02 1.1500e+02 1.1690e+02 -9.3669e-03 1.1689e+02 1.1645e+02 1.2095e+02 1.3995e-02 1.2096e+02 1.2099e+02 1.1235e+02 6.4406e-04 1.1236e+02 1.1110e+02 1.1654e+02 -4.7255e-02 1.1649e+02 1.1658e+02
1.1023e+02 6.6243e-02 1.1030e+02 1.1065e+02 1.1416e+02 5.3968e-03 1.1417e+02 1.1405e+02 1.2042e+02 2.4664e-02 1.2045e+02 1.2013e+02 1.1030e+02 1.4598e-02 1.1031e+02 1.0969e+02 1.1577e+02 -5.6096e-02 1.1572e+02 1.1559e+02
1.1570e+02 -3.9388e-01 1.1531e+02 1.1573e+02 1.1489e+02 -1.2209e-02 1.1487e+02 1.1486e+02 1.2119e+02 4.9982e-02 1.2124e+02 1.2114e+02 1.1281e+02 5.9719e-03 1.1282e+02 1.1225e+02 1.1520e+02 -7.4692e-03 1.1520e+02 1.1528e+02
1.0953e+02 -9.0282e-02 1.0944e+02 1.0907e+02 1.1469e+02 1.0713e-02 1.1470e+02 1.1472e+02 1.2259e+02 1.1199e-01 1.2270e+02 1.2228e+02 1.1001e+02 2.7730e-02 1.1004e+02 1.0964e+02 1.1641e+02 -1.6946e-02 1.1640e+02 1.1655e+02
1.1100e+02 -1.2135e-01 1.1088e+02 1.1092e+02 1.1566e+02 3.3428e-03 1.1566e+02 1.1535e+02 1.2119e+02 7.4784e-02 1.2127e+02 1.2115e+02 1.1095e+02 -3.6782e-02 1.1092e+02 1.1045e+02 1.1634e+02 -6.8905e-02 1.1627e+02 1.1611e+02
1.1132e+02 -2.7273e-01 1.1104e+02 1.1144e+02 1.1600e+02 -1.5370e-02 1.1598e+02 1.1577e+02 1.1980e+02 2.4851e-02 1.1983e+02 1.1983e+02 1.1299e+02 -4.2661e-02 1.1294e+02 1.1270e+02 1.1654e+02 -8.8986e-03 1.1653e+02 1.1627e+02
1.1194e+02 3.3087e-03 1.1195e+02 1.1189e+02 1.1442e+02 -1.4692e-02 1.1441e+02 1.1500e+02 1.2030e+02 5.5888e-02 1.2036e+02 1.2047e+02 1.1035e+02 3.8856e-03 1.1036e+02 1.1040e+02 1.1613e+02 -6.3662e-02 1.1607e+02 1.1620e+02
1.1601e+02 -7.9191e-02 1.1593e+02 1.1598e+02 1.1585e+02 -1.0239e-03 1.1585e+02 1.1573e+02 1.2082e+02 1.1755e-01 1.2094e+02 1.2083e+02 1.1106e+02 6.5857e-02 1.1112e+02 1.1039e+02 1.1643e+02 -2.6615e-02 1.1640e+02 1.1625e+02
1.0836e+02 -1.6798e-01 1.0819e+02 1.0808e+02 1.1501e+02 -1.2806e-02 1.1500e+02 1.1437e+02 1.2044e+02 6.7805e-02 1.2051e+02 1.2040e+02 1.0993e+02 -4.2466e-03 1.0992e+02 1.0928e+02 1.1648e+02 -3.1326e-02 1.1645e+02 1.1584e+02
1.1648e+02 -1.3729e-01 1.1635e+02 1.1625e+02 1.1599e+02 -3.4505e-03 1.1599e+02 1.1628e+02 1.2073e+02 1.5593e-01 1.2089e+02 1.2115e+02 1.1100e+02 -1.8446e-02 1.1098e+02 1.1040e+02 1.1640e+02 -2.3277e-02 1.1637e+02 1.1651e+02
1.1658e+02 -3.0657e-01 1.1627e+02 1.1606e+02 1.1629e+02 7.6258e-03 1.1630e+02 1.1633e+02 1.2059e+02 1.2569e-01 1.2072e+02 1.2096e+02 1.1129e+02 -9.6350e-03 1.1128e+02 1.1130e+02 1.1660e+02 -1.1437e-03 1.1660e+02 1.1659e+02


==> figures/u_ba_vs_mc_scatter_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_uncond_testing_RF1_1x_ds.txt <==
124_ba_d1 124_ba_d2 124_ba 124_mc 321_ba_d1 321_ba_d2 321_ba 321_mc 423_ba_d1 423_ba_d2 423_ba 423_mc 555_ba_d1 555_ba_d2 555_ba 555_mc 942_ba_d1 942_ba_d2 942_ba 942_mc
1.1187e+02 0.0000e+00 1.1187e+02 1.1137e+02 1.1319e+02 0.0000e+00 1.1319e+02 1.1338e+02 1.1632e+02 0.0000e+00 1.1632e+02 1.1644e+02 1.0791e+02 0.0000e+00 1.0791e+02 1.0872e+02 1.1334e+02 0.0000e+00 1.1334e+02 1.1367e+02
1.1267e+02 -2.1152e-01 1.1246e+02 1.1318e+02 1.1328e+02 1.3457e-01 1.1341e+02 1.1407e+02 1.1923e+02 1.4290e-02 1.1924e+02 1.1982e+02 1.0636e+02 -1.0806e-01 1.0625e+02 1.0574e+02 1.1326e+02 8.2984e-02 1.1334e+02 1.1260e+02
1.1721e+02 -4.2637e-01 1.1679e+02 1.1643e+02 1.1409e+02 8.4170e-02 1.1417e+02 1.1495e+02 1.1818e+02 5.1694e-03 1.1819e+02 1.1771e+02 1.1484e+02 -6.4565e-01 1.1419e+02 1.1206e+02 1.1303e+02 1.1339e-01 1.1314e+02 1.1344e+02
1.0929e+02 -2.3551e-01 1.0906e+02 1.0845e+02 1.1265e+02 7.1505e-02 1.1272e+02 1.1334e+02 1.1775e+02 4.5918e-04 1.1775e+02 1.2051e+02 1.0924e+02 -2.9513e-01 1.0895e+02 1.0753e+02 1.1234e+02 6.8635e-02 1.1240e+02 1.1242e+02
1.1309e+02 -2.7634e-01 1.1282e+02 1.1200e+02 1.1159e+02 2.3406e-01 1.1182e+02 1.1246e+02 1.1650e+02 1.8105e-03 1.1650e+02 1.1838e+02 1.1122e+02 2.2725e-01 1.1144e+02 1.1089e+02 1.1147e+02 2.1421e-01 1.1169e+02 1.1250e+02
1.1593e+02 -6.9265e-02 1.1586e+02 1.1566e+02 1.1012e+02 6.8593e-02 1.1019e+02 1.1006e+02 1.1497e+02 3.1512e-04 1.1497e+02 1.1706e+02 1.0687e+02 4.1574e-01 1.0729e+02 1.0837e+02 1.1003e+02 9.1908e-02 1.1012e+02 1.0959e+02
1.1544e+02 -4.7985e-02 1.1540e+02 1.1495e+02 1.1472e+02 1.7277e-01 1.1489e+02 1.1608e+02 1.1692e+02 1.9566e-02 1.1694e+02 1.1770e+02 1.1265e+02 1.2627e-01 1.1277e+02 1.1265e+02 1.1402e+02 1.0701e-01 1.1413e+02 1.1477e+02
1.1301e+02 -2.0048e-01 1.1281e+02 1.1411e+02 1.1474e+02 3.3091e-02 1.1478e+02 1.1326e+02 1.1912e+02 4.0400e-03 1.1912e+02 1.1982e+02 1.0755e+02 -3.8877e-01 1.0716e+02 1.0679e+02 1.1515e+02 -2.3580e-02 1.1513e+02 1.1424e+02
1.1288e+02 -1.5165e-01 1.1272e+02 1.1068e+02 1.1227e+02 9.2782e-02 1.1237e+02 1.1004e+02 1.1887e+02 1.0930e-03 1.1887e+02 1.1830e+02 1.0742e+02 -6.3534e-02 1.0736e+02 1.0634e+02 1.1298e+02 1.2004e-01 1.1310e+02 1.1079e+02
1.0864e+02 -8.7751e-02 1.0855e+02 1.1088e+02 1.1383e+02 5.4550e-02 1.1389e+02 1.1146e+02 1.1861e+02 1.0518e-04 1.1861e+02 1.1889e+02 1.0677e+02 4.9127e-01 1.0726e+02 1.0766e+02 1.1450e+02 5.8338e-02 1.1456e+02 1.1445e+02
1.1630e+02 -4.9258e-02 1.1625e+02 1.1589e+02 1.1095e+02 3.5869e-02 1.1099e+02 1.0990e+02 1.1784e+02 3.1169e-05 1.1784e+02 1.1860e+02 1.0785e+02 3.0178e-01 1.0815e+02 1.0793e+02 1.1171e+02 6.7363e-02 1.1178e+02 1.1184e+02
1.1225e+02 -1.8829e-01 1.1206e+02 1.1079e+02 1.1219e+02 -4.8182e-03 1.1218e+02 1.1139e+02 1.1593e+02 1.5031e-03 1.1593e+02 1.1626e+02 1.0966e+02 -3.0613e-02 1.0963e+02 1.1052e+02 1.1196e+02 5.3860e-02 1.1202e+02 1.1112e+02
1.1007e+02 -6.6328e-02 1.1001e+02 1.1112e+02 1.1145e+02 4.5068e-02 1.1149e+02 1.1129e+02 1.1684e+02 7.6100e-03 1.1684e+02 1.1761e+02 1.1206e+02 -3.8577e-01 1.1167e+02 1.1138e+02 1.1075e+02 3.4082e-02 1.1078e+02 1.1066e+02
1.1295e+02 -2.4627e-01 1.1270e+02 1.1386e+02 1.1179e+02 -7.2118e-02 1.1172e+02 1.1040e+02 1.1892e+02 2.5454e-03 1.1892e+02 1.1825e+02 1.0764e+02 -2.1804e-01 1.0742e+02 1.0614e+02 1.1299e+02 -3.2275e-03 1.1299e+02 1.1163e+02
1.1080e+02 -1.6883e-02 1.1078e+02 1.1075e+02 1.1318e+02 2.5092e-03 1.1319e+02 1.1227e+02 1.1750e+02 1.5866e-02 1.1752e+02 1.1736e+02 1.0944e+02 1.8551e-01 1.0963e+02 1.0846e+02 1.1454e+02 5.5286e-02 1.1459e+02 1.1364e+02
1.0831e+02 -1.4931e-01 1.0816e+02 1.0877e+02 1.1080e+02 2.1908e-01 1.1102e+02 1.1046e+02 1.1569e+02 4.0574e-03 1.1569e+02 1.1439e+02 1.0690e+02 4.1188e-01 1.0732e+02 1.0639e+02 1.1151e+02 1.6960e-01 1.1168e+02 1.1100e+02
1.1321e+02 -9.5166e-02 1.1312e+02 1.1368e+02 1.1179e+02 9.0779e-02 1.1188e+02 1.1249e+02 1.1570e+02 3.0755e-02 1.1573e+02 1.1644e+02 1.0774e+02 -7.5708e-03 1.0774e+02 1.0791e+02 1.1206e+02 5.4723e-02 1.1211e+02 1.1146e+02
1.1142e+02 -2.1725e-01 1.1120e+02 1.1145e+02 1.0932e+02 -5.0576e-02 1.0927e+02 1.0854e+02 1.1428e+02 3.5017e-03 1.1428e+02 1.1261e+02 1.0595e+02 -4.7593e-01 1.0547e+02 1.0609e+02 1.1067e+02 9.1452e-02 1.1076e+02 1.0959e+02
1.1756e+02 -3.7104e-01 1.1719e+02 1.1675e+02 1.1386e+02 1.0047e-01 1.1396e+02 1.1498e+02 1.1784e+02 1.1873e-04 1.1784e+02 1.1849e+02 1.0844e+02 4.4891e-01 1.0889e+02 1.0901e+02 1.1284e+02 1.1590e-01 1.1295e+02 1.1344e+02
1.1263e+02 -1.0457e-01 1.1252e+02 1.1277e+02 1.0900e+02 4.9461e-02 1.0905e+02 1.0918e+02 1.1587e+02 1.5856e-03 1.1587e+02 1.1899e+02 1.0729e+02 6.4165e-02 1.0735e+02 1.0807e+02 1.0937e+02 1.0291e-01 1.0948e+02 1.0975e+02
1.0865e+02 -1.7415e-01 1.0848e+02 1.0815e+02 1.0957e+02 3.4255e-02 1.0960e+02 1.0949e+02 1.1236e+02 3.3012e-02 1.1239e+02 1.1187e+02 1.0572e+02 2.5124e-03 1.0573e+02 1.0610e+02 1.0982e+02 1.0114e-01 1.0992e+02 1.1043e+02
1.1314e+02 -1.4396e-01 1.1300e+02 1.1358e+02 1.1264e+02 1.0152e-01 1.1274e+02 1.1287e+02 1.1635e+02 1.1260e-02 1.1636e+02 1.1814e+02 1.0741e+02 2.7601e-01 1.0769e+02 1.0851e+02 1.1267e+02 1.2780e-01 1.1280e+02 1.1267e+02
1.1055e+02 -1.0449e-01 1.1044e+02 1.1184e+02 1.0977e+02 2.8108e-02 1.0980e+02 1.1002e+02 1.1527e+02 5.0197e-02 1.1532e+02 1.1673e+02 1.0650e+02 1.3184e-01 1.0663e+02 1.0707e+02 1.1056e+02 2.0320e-02 1.1058e+02 1.1048e+02
1.1163e+02 1.3009e-01 1.1176e+02 1.1333e+02 1.1174e+02 8.9714e-02 1.1183e+02 1.1183e+02 1.1574e+02 4.3546e-02 1.1578e+02 1.1659e+02 1.0572e+02 -4.6349e-03 1.0571e+02 1.0609e+02 1.1393e+02 8.2739e-02 1.1401e+02 1.1409e+02
1.1569e+02 -7.6520e-02 1.1561e+02 1.1478e+02 1.1203e+02 3.5286e-02 1.1206e+02 1.1012e+02 1.1573e+02 4.4450e-04 1.1573e+02 1.1466e+02 1.0768e+02 -2.3284e-01 1.0745e+02 1.0683e+02 1.1161e+02 7.5882e-02 1.1169e+02 1.1032e+02
1.1343e+02 -8.7501e-02 1.1334e+02 1.1464e+02 1.1159e+02 6.2211e-02 1.1165e+02 1.0980e+02 1.1857e+02 8.7171e-03 1.1858e+02 1.1868e+02 1.0677e+02 3.7440e-01 1.0714e+02 1.0614e+02 1.1207e+02 2.6122e-02 1.1210e+02 1.1106e+02
1.1168e+02 -1.6613e-01 1.1151e+02 1.1028e+02 1.1493e+02 1.0614e-01 1.1503e+02 1.1534e+02 1.1617e+02 2.6463e-02 1.1619e+02 1.1732e+02 1.0847e+02 2.8487e-02 1.0850e+02 1.0711e+02 1.1584e+02 7.0648e-02 1.1591e+02 1.1651e+02
1.1434e+02 -5.6117e-02 1.1428e+02 1.1396e+02 1.1140e+02 1.6357e-02 1.1141e+02 1.1156e+02 1.1511e+02 1.5274e-03 1.1511e+02 1.1554e+02 1.0657e+02 3.2102e-01 1.0689e+02 1.0670e+02 1.1229e+02 3.7859e-02 1.1232e+02 1.1191e+02
1.1252e+02 -3.4586e-01 1.1217e+02 1.1553e+02 1.1377e+02 6.7589e-03 1.1378e+02 1.1635e+02 1.1950e+02 1.5285e-03 1.1950e+02 1.2082e+02 1.0932e+02 4.7403e-01 1.0980e+02 1.1200e+02 1.1263e+02 2.0020e-02 1.1265e+02 1.1356e+02
1.1537e+02 5.5824e-03 1.1537e+02 1.1510e+02 1.1590e+02 1.1230e-01 1.1601e+02 1.1576e+02 1.1809e+02 2.4243e-03 1.1809e+02 1.1882e+02 1.1517e+02 1.4495e-01 1.1531e+02 1.1455e+02 1.1650e+02 1.5776e-01 1.1666e+02 1.1583e+02
1.0895e+02 -2.2932e-01 1.0872e+02 1.0852e+02 1.1043e+02 1.6937e-01 1.1060e+02 1.0959e+02 1.1433e+02 8.4377e-05 1.1433e+02 1.1262e+02 1.1081e+02 -2.9139e-01 1.1052e+02 1.0737e+02 1.1039e+02 1.2179e-01 1.1051e+02 1.0992e+02
1.1105e+02 -1.4876e-01 1.1090e+02 1.1129e+02 1.1303e+02 7.5687e-02 1.1311e+02 1.1347e+02 1.1808e+02 4.4833e-02 1.1813e+02 1.1855e+02 1.1404e+02 -5.4709e-02 1.1399e+02 1.1236e+02 1.1459e+02 1.2955e-01 1.1472e+02 1.1426e+02
1.1063e+02 -8.9887e-02 1.1054e+02 1.1370e+02 1.0986e+02 1.1111e-01 1.0997e+02 1.1004e+02 1.1735e+02 4.4976e-03 1.1736e+02 1.1712e+02 1.0609e+02 4.3619e-01 1.0653e+02 1.0714e+02 1.1104e+02 9.2693e-02 1.1113e+02 1.1077e+02
1.1404e+02 -1.2078e-01 1.1392e+02 1.1485e+02 1.1668e+02 -1.9009e-01 1.1649e+02 1.1570e+02 1.1956e+02 1.3658e-03 1.1956e+02 1.1958e+02 1.1036e+02 -4.7078e-01 1.0989e+02 1.0944e+02 1.1685e+02 -3.8797e-02 1.1681e+02 1.1692e+02
1.1629e+02 -1.6346e-01 1.1613e+02 1.1612e+02 1.1527e+02 8.0489e-02 1.1535e+02 1.1376e+02 1.1707e+02 9.1171e-03 1.1708e+02 1.1790e+02 1.1046e+02 2.4286e-01 1.1070e+02 1.0999e+02 1.1424e+02 1.2757e-01 1.1436e+02 1.1264e+02
1.0969e+02 -1.5854e-01 1.0953e+02 1.0845e+02 1.1039e+02 -4.9214e-02 1.1034e+02 1.0935e+02 1.1526e+02 8.5028e-03 1.1527e+02 1.1882e+02 1.0938e+02 6.6480e-02 1.0945e+02 1.0777e+02 1.1239e+02 1.1124e-02 1.1240e+02 1.1205e+02
1.1182e+02 -2.2403e-01 1.1160e+02 1.1378e+02 1.1296e+02 1.4556e-01 1.1311e+02 1.1473e+02 1.1796e+02 1.4921e-03 1.1796e+02 1.1874e+02 1.0577e+02 5.8234e-01 1.0635e+02 1.0581e+02 1.1239e+02 2.0410e-01 1.1259e+02 1.1382e+02
1.1583e+02 -1.9366e-01 1.1564e+02 1.1626e+02 1.1542e+02 3.3102e-02 1.1545e+02 1.1562e+02 1.2006e+02 2.5321e-02 1.2009e+02 1.2152e+02 1.1195e+02 2.6665e-01 1.1222e+02 1.1257e+02 1.1498e+02 5.4210e-02 1.1504e+02 1.1549e+02
1.1524e+02 -1.3677e-01 1.1510e+02 1.1452e+02 1.1039e+02 9.3483e-02 1.1048e+02 1.1006e+02 1.1351e+02 -4.2784e-06 1.1351e+02 1.1461e+02 1.1049e+02 3.2965e-01 1.1082e+02 1.0991e+02 1.1003e+02 1.8215e-01 1.1021e+02 1.1025e+02
1.0986e+02 -1.7112e-01 1.0969e+02 1.1009e+02 1.1576e+02 1.9652e-02 1.1578e+02 1.1615e+02 1.1947e+02 3.1477e-03 1.1947e+02 1.1927e+02 1.1057e+02 -3.2435e-01 1.1024e+02 1.1004e+02 1.1584e+02 7.7470e-02 1.1591e+02 1.1604e+02
1.1482e+02 -2.4016e-01 1.1458e+02 1.1519e+02 1.1670e+02 1.1870e-01 1.1682e+02 1.1634e+02 1.1796e+02 1.1071e-02 1.1797e+02 1.2011e+02 1.1076e+02 1.8319e-01 1.1094e+02 1.1200e+02 1.1699e+02 3.6882e-02 1.1703e+02 1.1701e+02
1.1244e+02 2.0543e-02 1.1247e+02 1.1265e+02 1.1198e+02 1.7758e-01 1.1215e+02 1.1008e+02 1.1855e+02 3.7990e-06 1.1855e+02 1.1776e+02 1.0958e+02 2.6472e-01 1.0984e+02 1.0661e+02 1.1173e+02 1.2250e-01 1.1185e+02 1.1048e+02
1.1491e+02 -1.7421e-01 1.1473e+02 1.1541e+02 1.1112e+02 -1.7290e-02 1.1110e+02 1.1375e+02 1.1905e+02 1.2595e-02 1.1906e+02 1.2123e+02 1.0807e+02 2.7390e-01 1.0834e+02 1.0996e+02 1.1248e+02 1.5254e-03 1.1248e+02 1.1459e+02
1.1292e+02 -1.9037e-01 1.1273e+02 1.1226e+02 1.1199e+02 7.5177e-02 1.1207e+02 1.1188e+02 1.1697e+02 4.3190e-02 1.1702e+02 1.1776e+02 1.0906e+02 -2.6184e-01 1.0880e+02 1.0959e+02 1.1136e+02 3.4009e-02 1.1139e+02 1.1181e+02
1.1223e+02 -1.5892e-01 1.1207e+02 1.1195e+02 1.1118e+02 8.5619e-02 1.1126e+02 1.1111e+02 1.1849e+02 9.3779e-03 1.1850e+02 1.1770e+02 1.0806e+02 -7.7095e-02 1.0798e+02 1.0880e+02 1.1316e+02 5.6206e-02 1.1321e+02 1.1320e+02
1.1257e+02 -1.2730e-01 1.1244e+02 1.1496e+02 1.1361e+02 -5.3552e-04 1.1361e+02 1.1424e+02 1.1666e+02 2.0769e-02 1.1668e+02 1.1736e+02 1.0921e+02 -5.4617e-01 1.0866e+02 1.0936e+02 1.1507e+02 3.8814e-02 1.1511e+02 1.1465e+02
1.0595e+02 -3.1400e-01 1.0564e+02 1.0670e+02 1.0967e+02 1.4956e-01 1.0982e+02 1.1178e+02 1.1613e+02 1.0749e-02 1.1614e+02 1.1787e+02 1.0581e+02 2.3302e-01 1.0605e+02 1.0556e+02 1.1205e+02 1.3135e-01 1.1218e+02 1.1491e+02
1.0886e+02 -2.1201e-01 1.0865e+02 1.0934e+02 1.1199e+02 6.2806e-02 1.1206e+02 1.1260e+02 1.1672e+02 9.2434e-04 1.1672e+02 1.1836e+02 1.0946e+02 -8.9893e-02 1.0937e+02 1.0746e+02 1.1474e+02 9.0003e-02 1.1483e+02 1.1685e+02
1.1062e+02 -2.9959e-02 1.1059e+02 1.1277e+02 1.0964e+02 -7.4654e-02 1.0956e+02 1.0912e+02 1.1697e+02 1.5374e-02 1.1699e+02 1.1655e+02 1.0613e+02 -8.8881e-02 1.0604e+02 1.0575e+02 1.1051e+02 -3.2006e-03 1.1051e+02 1.1034e+02
1.1185e+02 7.1748e-02 1.1193e+02 1.1352e+02 1.1254e+02 9.6321e-02 1.1263e+02 1.1050e+02 1.1475e+02 1.6938e-02 1.1476e+02 1.1453e+02 1.0717e+02 -1.7476e-01 1.0700e+02 1.0757e+02 1.1168e+02 1.1951e-01 1.1179e+02 1.1137e+02
1.0925e+02 -1.1198e-01 1.0913e+02 1.1053e+02 1.1224e+02 7.6082e-02 1.1231e+02 1.1265e+02 1.1923e+02 2.0464e-04 1.1923e+02 1.2110e+02 1.0729e+02 -4.0385e-01 1.0688e+02 1.0628e+02 1.1446e+02 1.2454e-01 1.1458e+02 1.1595e+02
1.1202e+02 -6.6253e-02 1.1196e+02 1.1358e+02 1.1255e+02 4.6807e-02 1.1259e+02 1.1197e+02 1.1736e+02 1.9172e-03 1.1736e+02 1.1912e+02 1.0965e+02 -5.8514e-02 1.0959e+02 1.0823e+02 1.1456e+02 4.6083e-02 1.1460e+02 1.1603e+02
1.1375e+02 -1.5119e-01 1.1360e+02 1.1507e+02 1.1598e+02 1.5245e-01 1.1613e+02 1.1749e+02 1.1837e+02 2.8421e-03 1.1837e+02 1.1967e+02 1.0821e+02 -9.8598e-02 1.0811e+02 1.0660e+02 1.1613e+02 9.2541e-02 1.1622e+02 1.1734e+02
1.1439e+02 -2.7458e-01 1.1411e+02 1.1503e+02 1.1039e+02 4.9571e-02 1.1044e+02 1.1055e+02 1.1775e+02 1.0572e-02 1.1776e+02 1.1829e+02 1.0622e+02 3.7602e-01 1.0659e+02 1.0703e+02 1.1072e+02 3.8531e-02 1.1076e+02 1.1091e+02
1.1418e+02 -6.1040e-02 1.1412e+02 1.1531e+02 1.1147e+02 9.9109e-02 1.1157e+02 1.1080e+02 1.1780e+02 8.4166e-03 1.1781e+02 1.1671e+02 1.0618e+02 1.0530e-01 1.0629e+02 1.0629e+02 1.1224e+02 1.0059e-01 1.1234e+02 1.1219e+02
1.0900e+02 -3.9815e-01 1.0860e+02 1.0976e+02 1.1497e+02 6.9740e-02 1.1504e+02 1.1515e+02 1.1920e+02 3.4927e-02 1.1924e+02 1.2043e+02 1.1083e+02 2.6119e-01 1.1109e+02 1.1014e+02 1.1434e+02 7.7947e-02 1.1442e+02 1.1397e+02
1.1298e+02 -1.7645e-01 1.1281e+02 1.1160e+02 1.1140e+02 5.1334e-02 1.1146e+02 1.1029e+02 1.1949e+02 3.0412e-02 1.1952e+02 1.2070e+02 1.0686e+02 -4.1019e-01 1.0645e+02 1.0638e+02 1.1222e+02 1.1581e-01 1.1234e+02 1.1135e+02
1.1496e+02 -2.5158e-01 1.1471e+02 1.1269e+02 1.1456e+02 1.2686e-01 1.1469e+02 1.1338e+02 1.1800e+02 3.7121e-03 1.1800e+02 1.1849e+02 1.0854e+02 2.0854e-01 1.0875e+02 1.0807e+02 1.1350e+02 3.4985e-02 1.1354e+02 1.1297e+02
1.1060e+02 -1.0085e-01 1.1050e+02 1.1138e+02 1.1359e+02 4.2537e-02 1.1363e+02 1.1271e+02 1.1830e+02 1.2206e-03 1.1830e+02 1.1827e+02 1.0646e+02 -1.2066e-02 1.0644e+02 1.0662e+02 1.1360e+02 5.7868e-02 1.1366e+02 1.1314e+02
1.0950e+02 -2.4714e-01 1.0926e+02 1.1070e+02 1.1354e+02 3.2155e-02 1.1357e+02 1.1256e+02 1.1789e+02 5.4467e-03 1.1790e+02 1.1860e+02 1.0881e+02 2.4520e-01 1.0906e+02 1.0682e+02 1.1245e+02 4.0404e-02 1.1250e+02 1.1223e+02
1.1615e+02 -1.9129e-01 1.1595e+02 1.1583e+02 1.1157e+02 -8.6014e-02 1.1148e+02 1.1101e+02 1.1701e+02 2.0283e-02 1.1703e+02 1.1787e+02 1.0776e+02 -1.0505e-01 1.0766e+02 1.0685e+02 1.1165e+02 -4.5418e-02 1.1161e+02 1.1188e+02
1.1188e+02 -2.2284e-01 1.1166e+02 1.1087e+02 1.1088e+02 7.9898e-02 1.1096e+02 1.1188e+02 1.1744e+02 1.4203e-02 1.1746e+02 1.1870e+02 1.1293e+02 3.0950e-01 1.1324e+02 1.1121e+02 1.1259e+02 6.5378e-02 1.1266e+02 1.1271e+02
1.1336e+02 2.3730e-02 1.1339e+02 1.1299e+02 1.1266e+02 7.2142e-02 1.1274e+02 1.1448e+02 1.1449e+02 1.4500e-03 1.1450e+02 1.1731e+02 1.0838e+02 -5.3339e-02 1.0832e+02 1.0835e+02 1.1435e+02 4.2305e-02 1.1439e+02 1.1579e+02
1.1545e+02 -1.1314e-01 1.1534e+02 1.1480e+02 1.1432e+02 -1.0030e-01 1.1422e+02 1.1352e+02 1.1674e+02 9.1448e-04 1.1675e+02 1.1782e+02 1.0596e+02 4.2544e-02 1.0600e+02 1.0604e+02 1.1439e+02 -2.5453e-02 1.1436e+02 1.1365e+02
1.1348e+02 -9.2724e-02 1.1339e+02 1.1182e+02 1.1654e+02 1.8968e-01 1.1673e+02 1.1447e+02 1.1920e+02 2.3280e-03 1.1920e+02 1.1858e+02 1.1163e+02 -1.1909e-01 1.1152e+02 1.0781e+02 1.1499e+02 1.6273e-01 1.1515e+02 1.1407e+02
1.1121e+02 -2.1133e-01 1.1100e+02 1.1214e+02 1.1210e+02 -5.7529e-03 1.1210e+02 1.1060e+02 1.1709e+02 8.4827e-03 1.1710e+02 1.1782e+02 1.0799e+02 -3.0263e-01 1.0769e+02 1.0708e+02 1.1222e+02 1.0297e-01 1.1232e+02 1.1125e+02
1.0914e+02 -4.7050e-02 1.0909e+02 1.0998e+02 1.0896e+02 -2.7562e-03 1.0896e+02 1.0908e+02 1.1732e+02 6.7270e-03 1.1733e+02 1.1858e+02 1.0571e+02 -1.7740e-01 1.0554e+02 1.0603e+02 1.1060e+02 7.1294e-02 1.1067e+02 1.1084e+02
1.0742e+02 -3.2480e-01 1.0709e+02 1.0921e+02 1.1236e+02 6.2295e-02 1.1242e+02 1.1313e+02 1.1866e+02 1.1129e-02 1.1867e+02 1.1839e+02 1.1003e+02 2.4841e-01 1.1028e+02 1.1166e+02 1.1276e+02 6.9170e-02 1.1283e+02 1.1300e+02
1.1120e+02 -2.6660e-01 1.1093e+02 1.1170e+02 1.1239e+02 8.4712e-02 1.1247e+02 1.1313e+02 1.1804e+02 3.8423e-03 1.1805e+02 1.2014e+02 1.0649e+02 2.7791e-01 1.0676e+02 1.0635e+02 1.1314e+02 1.1826e-01 1.1326e+02 1.1362e+02
1.0878e+02 -1.1422e-01 1.0867e+02 1.1018e+02 1.1328e+02 1.2701e-01 1.1340e+02 1.1243e+02 1.1893e+02 5.8479e-03 1.1894e+02 1.2053e+02 1.0909e+02 -2.3358e-01 1.0885e+02 1.0775e+02 1.1441e+02 2.1522e-02 1.1443e+02 1.1437e+02
1.1370e+02 -1.6170e-03 1.1370e+02 1.1416e+02 1.1267e+02 8.7498e-02 1.1276e+02 1.1073e+02 1.1750e+02 1.1357e-03 1.1750e+02 1.1678e+02 1.0894e+02 1.1169e-01 1.0905e+02 1.0906e+02 1.1423e+02 2.2309e-02 1.1425e+02 1.1243e+02
1.1692e+02 -5.2661e-02 1.1687e+02 1.1693e+02 1.1329e+02 2.0435e-01 1.1349e+02 1.1369e+02 1.1919e+02 3.6594e-02 1.1923e+02 1.1925e+02 1.1176e+02 3.0543e-01 1.1207e+02 1.1236e+02 1.1405e+02 1.4256e-01 1.1419e+02 1.1486e+02
1.1353e+02 -5.9708e-02 1.1347e+02 1.1372e+02 1.1229e+02 9.1630e-02 1.1238e+02 1.1209e+02 1.1742e+02 6.1524e-03 1.1743e+02 1.1820e+02 1.0628e+02 5.5842e-02 1.0634e+02 1.0629e+02 1.1358e+02 1.2145e-01 1.1370e+02 1.1329e+02
1.1544e+02 -1.5682e-01 1.1529e+02 1.1587e+02 1.1508e+02 2.1297e-01 1.1529e+02 1.1637e+02 1.1746e+02 1.1490e-02 1.1748e+02 1.1841e+02 1.1357e+02 4.0742e-01 1.1398e+02 1.1332e+02 1.1600e+02 1.2070e-01 1.1612e+02 1.1622e+02
1.0949e+02 -1.7354e-01 1.0931e+02 1.0941e+02 1.1500e+02 9.9545e-02 1.1510e+02 1.1418e+02 1.1776e+02 2.9264e-03 1.1776e+02 1.1814e+02 1.0792e+02 -2.7153e-01 1.0764e+02 1.0685e+02 1.1560e+02 6.6596e-02 1.1566e+02 1.1533e+02
1.1153e+02 -1.5153e-01 1.1138e+02 1.1450e+02 1.1125e+02 1.6662e-01 1.1141e+02 1.1244e+02 1.1697e+02 1.9802e-02 1.1699e+02 1.1798e+02 1.0717e+02 9.8113e-01 1.0815e+02 1.0941e+02 1.1302e+02 9.8098e-02 1.1312e+02 1.1326e+02
1.1159e+02 -2.1442e-01 1.1138e+02 1.1201e+02 1.1372e+02 1.6635e-02 1.1374e+02 1.1317e+02 1.1809e+02 1.9427e-02 1.1811e+02 1.1902e+02 1.1381e+02 5.1618e-01 1.1433e+02 1.1349e+02 1.1117e+02 -5.3073e-03 1.1116e+02 1.1275e+02
1.1129e+02 -1.7109e-01 1.1112e+02 1.0990e+02 1.1298e+02 6.0383e-02 1.1304e+02 1.0985e+02 1.1903e+02 6.4363e-03 1.1904e+02 1.1918e+02 1.1253e+02 -1.5367e-01 1.1237e+02 1.0917e+02 1.1476e+02 1.6888e-01 1.1493e+02 1.1248e+02
1.1342e+02 -2.6436e-01 1.1315e+02 1.1316e+02 1.1202e+02 1.3351e-01 1.1215e+02 1.1100e+02 1.1751e+02 2.2652e-02 1.1753e+02 1.1683e+02 1.0767e+02 -2.1471e-01 1.0746e+02 1.0826e+02 1.1204e+02 8.3745e-02 1.1213e+02 1.1071e+02
1.1053e+02 -2.7131e-01 1.1026e+02 1.1025e+02 1.1058e+02 1.2006e-01 1.1070e+02 1.1223e+02 1.1682e+02 1.3332e-03 1.1683e+02 1.1836e+02 1.0763e+02 1.4324e-01 1.0777e+02 1.0694e+02 1.1206e+02 2.0801e-02 1.1208e+02 1.1369e+02
1.0978e+02 -1.7388e-01 1.0961e+02 1.0987e+02 1.1041e+02 1.6793e-01 1.1058e+02 1.0984e+02 1.1693e+02 9.1478e-04 1.1693e+02 1.1619e+02 1.0660e+02 1.7604e-01 1.0678e+02 1.0733e+02 1.1073e+02 7.0748e-02 1.1080e+02 1.1027e+02
1.1448e+02 -2.1349e-01 1.1427e+02 1.1594e+02 1.1485e+02 1.2599e-01 1.1498e+02 1.1279e+02 1.1948e+02 1.6171e-02 1.1950e+02 1.1991e+02 1.0808e+02 4.9853e-01 1.0857e+02 1.0771e+02 1.1401e+02 7.2640e-02 1.1408e+02 1.1296e+02
1.1173e+02 -9.4107e-02 1.1163e+02 1.1296e+02 1.1253e+02 4.1709e-02 1.1258e+02 1.1336e+02 1.1756e+02 5.7597e-03 1.1757e+02 1.1741e+02 1.0991e+02 2.2291e-01 1.1014e+02 1.1109e+02 1.1226e+02 9.3665e-02 1.1235e+02 1.1327e+02
1.1139e+02 -2.0894e-01 1.1118e+02 1.1093e+02 1.1511e+02 3.8670e-02 1.1515e+02 1.1584e+02 1.1955e+02 7.2045e-03 1.1956e+02 1.2087e+02 1.0885e+02 1.6637e-01 1.0901e+02 1.0832e+02 1.1404e+02 -1.8032e-02 1.1402e+02 1.1518e+02
1.1724e+02 -1.4621e-01 1.1709e+02 1.1649e+02 1.1434e+02 1.9205e-01 1.1453e+02 1.1293e+02 1.1826e+02 7.5955e-03 1.1827e+02 1.1679e+02 1.0853e+02 7.1099e-01 1.0924e+02 1.0931e+02 1.1372e+02 1.0885e-01 1.1383e+02 1.1265e+02
1.1118e+02 -8.3533e-02 1.1109e+02 1.1093e+02 1.1362e+02 1.7976e-02 1.1364e+02 1.1114e+02 1.1842e+02 1.2040e-02 1.1844e+02 1.1721e+02 1.0888e+02 1.1789e-01 1.0900e+02 1.0779e+02 1.1468e+02 1.4296e-02 1.1469e+02 1.1208e+02
1.1121e+02 -2.0463e-01 1.1101e+02 1.1205e+02 1.1139e+02 1.0059e-02 1.1141e+02 1.1206e+02 1.1751e+02 3.9873e-02 1.1755e+02 1.1746e+02 1.0641e+02 -2.3395e-01 1.0617e+02 1.0625e+02 1.1143e+02 -3.5100e-03 1.1143e+02 1.1119e+02
1.1105e+02 -2.6663e-01 1.1078e+02 1.1030e+02 1.1671e+02 1.3044e-01 1.1684e+02 1.1630e+02 1.1978e+02 4.8556e-03 1.1978e+02 1.1976e+02 1.0738e+02 -3.3216e-01 1.0705e+02 1.0701e+02 1.1620e+02 8.0179e-02 1.1628e+02 1.1651e+02
1.1215e+02 5.7116e-02 1.1220e+02 1.1264e+02 1.1671e+02 -4.9351e-03 1.1671e+02 1.1937e+02 1.1949e+02 1.9077e-02 1.1951e+02 1.2347e+02 1.1192e+02 -1.7372e-01 1.1175e+02 1.1364e+02 1.1514e+02 4.5651e-02 1.1518e+02 1.1936e+02
1.1248e+02 -3.5957e-01 1.1212e+02 1.1408e+02 1.1340e+02 1.9704e-01 1.1360e+02 1.1523e+02 1.1580e+02 4.2192e-02 1.1584e+02 1.1866e+02 1.0812e+02 1.2933e-01 1.0825e+02 1.0762e+02 1.1359e+02 1.2732e-01 1.1372e+02 1.1473e+02
1.1156e+02 -8.0754e-02 1.1148e+02 1.1089e+02 1.1046e+02 9.4458e-02 1.1055e+02 1.1100e+02 1.1729e+02 2.0094e-05 1.1729e+02 1.1801e+02 1.0716e+02 -9.5971e-02 1.0706e+02 1.0641e+02 1.1052e+02 1.4660e-01 1.1067e+02 1.1127e+02
1.1230e+02 -2.4282e-01 1.1206e+02 1.1355e+02 1.1693e+02 4.7240e-02 1.1697e+02 1.1587e+02 1.1994e+02 6.1148e-03 1.1995e+02 1.2089e+02 1.0979e+02 2.0907e-01 1.1000e+02 1.1008e+02 1.1731e+02 3.4273e-02 1.1735e+02 1.1849e+02
1.1756e+02 -2.9340e-01 1.1727e+02 1.1693e+02 1.1580e+02 1.6621e-01 1.1597e+02 1.1774e+02 1.1916e+02 5.0886e-02 1.1921e+02 1.1951e+02 1.1803e+02 2.8993e-01 1.1832e+02 1.1661e+02 1.1720e+02 9.6229e-02 1.1730e+02 1.1724e+02
1.1178e+02 -3.0086e-01 1.1148e+02 1.1256e+02 1.1121e+02 5.2859e-02 1.1127e+02 1.1031e+02 1.1761e+02 1.2356e-03 1.1761e+02 1.1637e+02 1.0739e+02 8.8912e-02 1.0748e+02 1.0769e+02 1.1157e+02 7.9965e-02 1.1165e+02 1.1019e+02
1.1484e+02 -1.7671e-01 1.1467e+02 1.1525e+02 1.1096e+02 -3.1914e-02 1.1092e+02 1.1002e+02 1.1761e+02 4.0927e-03 1.1761e+02 1.1775e+02 1.0737e+02 8.9806e-02 1.0746e+02 1.0705e+02 1.1322e+02 7.0172e-02 1.1329e+02 1.1375e+02
1.0992e+02 -3.5101e-01 1.0957e+02 1.1024e+02 1.1154e+02 1.0339e-01 1.1164e+02 1.1140e+02 1.1604e+02 2.9099e-02 1.1607e+02 1.1509e+02 1.0722e+02 -1.7836e-01 1.0704e+02 1.0780e+02 1.1177e+02 4.6734e-02 1.1182e+02 1.1079e+02
1.1369e+02 -7.9022e-02 1.1361e+02 1.1488e+02 1.1573e+02 1.6362e-01 1.1589e+02 1.1448e+02 1.1782e+02 1.8505e-03 1.1782e+02 1.1692e+02 1.0997e+02 2.2697e-01 1.1020e+02 1.0990e+02 1.1504e+02 1.5024e-01 1.1519e+02 1.1320e+02
1.1246e+02 -4.0611e-01 1.1205e+02 1.1311e+02 1.1180e+02 -5.0878e-02 1.1175e+02 1.1068e+02 1.1570e+02 3.1528e-03 1.1570e+02 1.1471e+02 1.0662e+02 2.9223e-01 1.0691e+02 1.0768e+02 1.1301e+02 6.9195e-02 1.1308e+02 1.1328e+02
1.1223e+02 -1.5314e-01 1.1208e+02 1.1415e+02 1.1000e+02 1.6965e-01 1.1017e+02 1.0951e+02 1.1647e+02 5.7325e-03 1.1647e+02 1.1862e+02 1.0820e+02 1.9208e-01 1.0839e+02 1.0770e+02 1.1160e+02 9.6674e-02 1.1170e+02 1.1043e+02
1.1520e+02 -2.4287e-01 1.1496e+02 1.1653e+02 1.0964e+02 7.8421e-02 1.0972e+02 1.1073e+02 1.1321e+02 5.5708e-03 1.1321e+02 1.1478e+02 1.1002e+02 -2.6584e-02 1.1000e+02 1.1044e+02 1.1101e+02 1.2879e-01 1.1113e+02 1.1194e+02
1.1265e+02 -7.9601e-02 1.1257e+02 1.1526e+02 1.1203e+02 1.5373e-01 1.1219e+02 1.1270e+02 1.1807e+02 5.9685e-03 1.1807e+02 1.1796e+02 1.0703e+02 2.6426e-01 1.0730e+02 1.0847e+02 1.1299e+02 1.0638e-01 1.1310e+02 1.1288e+02
1.1322e+02 -2.6653e-01 1.1295e+02 1.1154e+02 1.1529e+02 7.4542e-02 1.1537e+02 1.1674e+02 1.1842e+02 9.1935e-03 1.1843e+02 1.2033e+02 1.1374e+02 2.0645e-01 1.1395e+02 1.1278e+02 1.1489e+02 -1.2969e-02 1.1488e+02 1.1661e+02
1.0985e+02 -3.5219e-01 1.0950e+02 1.0964e+02 1.1325e+02 -1.7200e-02 1.1324e+02 1.1129e+02 1.1680e+02 5.2896e-03 1.1681e+02 1.1538e+02 1.1031e+02 1.5097e-01 1.1046e+02 1.0975e+02 1.1249e+02 8.1142e-03 1.1249e+02 1.1132e+02
1.1598e+02 -3.0485e-01 1.1568e+02 1.1589e+02 1.1080e+02 1.3286e-01 1.1093e+02 1.1150e+02 1.1770e+02 1.5450e-02 1.1772e+02 1.1866e+02 1.1124e+02 3.4866e-01 1.1159e+02 1.0981e+02 1.1171e+02 1.4423e-01 1.1185e+02 1.1293e+02
1.1390e+02 -1.3472e-01 1.1377e+02 1.1363e+02 1.1068e+02 -1.1879e-02 1.1067e+02 1.1095e+02 1.1879e+02 8.2169e-03 1.1880e+02 1.1843e+02 1.0940e+02 -2.1872e-01 1.0919e+02 1.0809e+02 1.1219e+02 7.8702e-02 1.1227e+02 1.1247e+02
1.1706e+02 -1.7743e-01 1.1688e+02 1.1734e+02 1.1533e+02 4.8538e-02 1.1537e+02 1.1598e+02 1.1907e+02 -1.2847e-05 1.1907e+02 1.1867e+02 1.1496e+02 -1.2129e-01 1.1484e+02 1.1450e+02 1.1369e+02 5.9247e-02 1.1375e+02 1.1568e+02
1.1576e+02 -1.0817e-01 1.1565e+02 1.1684e+02 1.1180e+02 8.9440e-02 1.1189e+02 1.1285e+02 1.1776e+02 4.3280e-03 1.1777e+02 1.1779e+02 1.0699e+02 -2.3038e-01 1.0676e+02 1.0784e+02 1.1386e+02 5.2072e-02 1.1391e+02 1.1435e+02
1.1466e+02 -2.2405e-01 1.1443e+02 1.1412e+02 1.0998e+02 6.5192e-02 1.1005e+02 1.0962e+02 1.1791e+02 5.7807e-05 1.1791e+02 1.1902e+02 1.0966e+02 -5.4704e-03 1.0965e+02 1.0805e+02 1.1107e+02 1.2142e-01 1.1119e+02 1.1094e+02
1.0652e+02 -7.5183e-02 1.0644e+02 1.0666e+02 1.1094e+02 1.5823e-01 1.1109e+02 1.1125e+02 1.1689e+02 1.0224e-02 1.1690e+02 1.1607e+02 1.1014e+02 1.6236e-01 1.1030e+02 1.0764e+02 1.1127e+02 7.2289e-02 1.1134e+02 1.1161e+02
1.1337e+02 -8.8082e-02 1.1329e+02 1.1262e+02 1.1319e+02 9.5582e-02 1.1328e+02 1.1288e+02 1.1821e+02 1.0972e-05 1.1821e+02 1.1825e+02 1.1216e+02 5.2923e-02 1.1222e+02 1.1070e+02 1.1405e+02 2.1971e-02 1.1407e+02 1.1354e+02
1.0978e+02 -7.0426e-02 1.0971e+02 1.0860e+02 1.1302e+02 9.8862e-02 1.1312e+02 1.1152e+02 1.1804e+02 6.2583e-03 1.1805e+02 1.1795e+02 1.0914e+02 -2.2935e-01 1.0891e+02 1.0801e+02 1.1184e+02 1.2401e-01 1.1197e+02 1.1115e+02
1.1678e+02 -3.1978e-02 1.1675e+02 1.1704e+02 1.1365e+02 1.7769e-01 1.1383e+02 1.1307e+02 1.1861e+02 9.5899e-03 1.1862e+02 1.1834e+02 1.1050e+02 1.2609e-01 1.1063e+02 1.0998e+02 1.1288e+02 1.2325e-01 1.1300e+02 1.1300e+02
1.1004e+02 -2.6483e-02 1.1001e+02 1.1563e+02 1.1630e+02 4.7639e-02 1.1635e+02 1.1631e+02 1.1756e+02 6.4297e-03 1.1757e+02 1.1882e+02 1.1295e+02 -1.8923e-01 1.1277e+02 1.1396e+02 1.1673e+02 8.9263e-02 1.1682e+02 1.1636e+02
1.1115e+02 -2.0279e-01 1.1095e+02 1.1261e+02 1.1052e+02 9.4301e-02 1.1062e+02 1.1034e+02 1.1589e+02 8.6253e-04 1.1589e+02 1.1508e+02 1.0775e+02 -7.7371e-01 1.0698e+02 1.0761e+02 1.1096e+02 4.0284e-02 1.1100e+02 1.1090e+02
1.1199e+02 -1.5759e-01 1.1183e+02 1.1232e+02 1.1421e+02 2.6014e-02 1.1424e+02 1.1204e+02 1.1722e+02 2.3662e-04 1.1722e+02 1.1792e+02 1.0765e+02 -2.4615e-02 1.0762e+02 1.0766e+02 1.1497e+02 5.7074e-02 1.1503e+02 1.1286e+02
1.1284e+02 -2.7540e-01 1.1256e+02 1.1159e+02 1.1212e+02 1.1206e-01 1.1224e+02 1.1062e+02 1.1638e+02 8.4726e-03 1.1638e+02 1.1615e+02 1.0862e+02 -3.0630e-02 1.0859e+02 1.0837e+02 1.1218e+02 7.2741e-02 1.1226e+02 1.1139e+02
1.1079e+02 -1.4301e-01 1.1065e+02 1.0926e+02 1.1235e+02 -1.0687e-02 1.1234e+02 1.1290e+02 1.1869e+02 6.6569e-03 1.1869e+02 1.1925e+02 1.0803e+02 -2.4982e-01 1.0778e+02 1.0767e+02 1.1373e+02 9.4818e-02 1.1383e+02 1.1389e+02
1.1336e+02 -3.0496e-01 1.1305e+02 1.1476e+02 1.1259e+02 5.3989e-02 1.1265e+02 1.1175e+02 1.1744e+02 3.8644e-03 1.1745e+02 1.1693e+02 1.1201e+02 -1.2976e-01 1.1188e+02 1.1264e+02 1.1244e+02 1.2661e-01 1.1256e+02 1.1256e+02
1.0953e+02 -2.0270e-01 1.0933e+02 1.1099e+02 1.1254e+02 1.6607e-02 1.1255e+02 1.1312e+02 1.1775e+02 3.3103e-03 1.1775e+02 1.1817e+02 1.0773e+02 3.1454e-01 1.0805e+02 1.0919e+02 1.1319e+02 2.9257e-02 1.1322e+02 1.1422e+02
1.1171e+02 -8.2432e-02 1.1163e+02 1.1203e+02 1.1038e+02 1.0098e-01 1.1048e+02 1.1159e+02 1.1561e+02 7.3929e-03 1.1562e+02 1.1798e+02 1.0634e+02 2.5523e-01 1.0659e+02 1.0646e+02 1.1115e+02 1.2744e-01 1.1128e+02 1.1246e+02
1.1425e+02 -1.0131e-02 1.1424e+02 1.1284e+02 1.1203e+02 1.1440e-01 1.1215e+02 1.1131e+02 1.1660e+02 6.9602e-03 1.1661e+02 1.1570e+02 1.0704e+02 -3.3283e-01 1.0670e+02 1.0643e+02 1.1200e+02 1.1491e-01 1.1212e+02 1.1201e+02
1.1525e+02 -2.1848e-01 1.1503e+02 1.1649e+02 1.1296e+02 -3.5133e-02 1.1292e+02 1.1296e+02 1.1734e+02 7.1697e-03 1.1735e+02 1.1879e+02 1.1328e+02 9.2761e-02 1.1337e+02 1.1119e+02 1.1356e+02 1.7513e-03 1.1356e+02 1.1395e+02
1.1493e+02 7.7747e-02 1.1501e+02 1.1701e+02 1.1375e+02 -2.9198e-02 1.1372e+02 1.1365e+02 1.1704e+02 4.7062e-04 1.1704e+02 1.1809e+02 1.0870e+02 -1.4815e-01 1.0855e+02 1.0742e+02 1.1217e+02 4.4402e-02 1.1222e+02 1.1339e+02
1.1130e+02 -1.7832e-02 1.1128e+02 1.1343e+02 1.1009e+02 3.4345e-02 1.1013e+02 1.1008e+02 1.1787e+02 4.3382e-03 1.1788e+02 1.1924e+02 1.1036e+02 -3.9936e-02 1.1032e+02 1.1019e+02 1.1013e+02 7.4664e-02 1.1021e+02 1.0992e+02
1.1381e+02 -1.6544e-01 1.1364e+02 1.1448e+02 1.1308e+02 8.2182e-02 1.1316e+02 1.1414e+02 1.1567e+02 3.9760e-04 1.1567e+02 1.1810e+02 1.0594e+02 -1.8134e-01 1.0576e+02 1.0646e+02 1.1314e+02 6.1164e-02 1.1320e+02 1.1433e+02
1.1332e+02 -8.6370e-02 1.1324e+02 1.1440e+02 1.1152e+02 -1.0769e-01 1.1141e+02 1.1286e+02 1.1578e+02 1.9172e-02 1.1580e+02 1.1604e+02 1.1215e+02 1.9414e-01 1.1234e+02 1.1257e+02 1.1115e+02 -1.5223e-02 1.1114e+02 1.1261e+02
1.1367e+02 5.3685e-03 1.1368e+02 1.1471e+02 1.1151e+02 2.0762e-02 1.1153e+02 1.1212e+02 1.1776e+02 7.6118e-04 1.1776e+02 1.1957e+02 1.0943e+02 -7.1950e-02 1.0936e+02 1.0937e+02 1.1331e+02 4.1554e-02 1.1335e+02 1.1335e+02
1.1339e+02 -4.2971e-02 1.1335e+02 1.1445e+02 1.1353e+02 -3.0429e-02 1.1350e+02 1.1328e+02 1.1486e+02 2.6315e-04 1.1486e+02 1.1618e+02 1.0867e+02 3.7628e-02 1.0871e+02 1.0916e+02 1.1355e+02 1.0862e-01 1.1366e+02 1.1368e+02
1.1001e+02 -1.4657e-01 1.0986e+02 1.1206e+02 1.0917e+02 5.6743e-02 1.0923e+02 1.0955e+02 1.1855e+02 9.2199e-04 1.1855e+02 1.2908e+02 1.0573e+02 -2.4816e-01 1.0548e+02 1.0655e+02 1.1032e+02 8.9822e-02 1.1041e+02 1.1031e+02
1.1556e+02 -2.2514e-01 1.1533e+02 1.1536e+02 1.1169e+02 1.6054e-01 1.1185e+02 1.1139e+02 1.1636e+02 6.0457e-03 1.1636e+02 1.1912e+02 1.0785e+02 2.7394e-01 1.0812e+02 1.0852e+02 1.1348e+02 8.4721e-02 1.1356e+02 1.1562e+02
1.1700e+02 -2.9035e-01 1.1671e+02 1.1783e+02 1.1166e+02 4.2726e-02 1.1171e+02 1.1211e+02 1.1549e+02 3.3658e-03 1.1550e+02 1.1765e+02 1.1356e+02 -1.9806e-01 1.1337e+02 1.1209e+02 1.1179e+02 8.6969e-02 1.1188e+02 1.1201e+02
1.1063e+02 -3.5897e-01 1.1027e+02 1.1023e+02 1.1139e+02 -4.6260e-02 1.1134e+02 1.1100e+02 1.1789e+02 1.4886e-02 1.1791e+02 1.1782e+02 1.0672e+02 1.1601e-01 1.0684e+02 1.0632e+02 1.1252e+02 -6.1432e-03 1.1251e+02 1.1270e+02
1.0921e+02 1.4194e-01 1.0935e+02 1.0752e+02 1.1049e+02 1.4156e-01 1.1064e+02 1.1001e+02 1.1688e+02 4.4380e-02 1.1692e+02 1.1756e+02 1.0910e+02 1.6252e-01 1.0926e+02 1.0756e+02 1.1287e+02 1.1602e-01 1.1299e+02 1.1203e+02
1.1000e+02 -1.0322e-02 1.0999e+02 1.1147e+02 1.1256e+02 4.8799e-02 1.1261e+02 1.1286e+02 1.1824e+02 4.7261e-03 1.1824e+02 1.1868e+02 1.0913e+02 -9.3935e-02 1.0904e+02 1.0785e+02 1.1388e+02 8.7132e-02 1.1397e+02 1.1439e+02
1.1213e+02 -1.8276e-01 1.1195e+02 1.1193e+02 1.1085e+02 1.0788e-01 1.1096e+02 1.1015e+02 1.1872e+02 4.7626e-04 1.1872e+02 1.1941e+02 1.0819e+02 -2.0619e-01 1.0798e+02 1.0732e+02 1.1308e+02 1.1784e-01 1.1320e+02 1.1356e+02
1.1051e+02 -9.0520e-02 1.1042e+02 1.1026e+02 1.1059e+02 -5.4747e-02 1.1054e+02 1.0984e+02 1.1638e+02 9.7695e-03 1.1639e+02 1.1631e+02 1.0708e+02 -2.3785e-01 1.0684e+02 1.0646e+02 1.1042e+02 1.0531e-01 1.1052e+02 1.0951e+02
1.1362e+02 -8.0299e-02 1.1354e+02 1.1488e+02 1.0949e+02 5.4185e-02 1.0955e+02 1.1060e+02 1.1723e+02 5.9712e-03 1.1724e+02 1.1887e+02 1.0939e+02 -6.0169e-01 1.0879e+02 1.1022e+02 1.0996e+02 5.9656e-02 1.1002e+02 1.1123e+02
1.0955e+02 -1.6811e-01 1.0938e+02 1.0996e+02 1.1187e+02 1.1772e-01 1.1199e+02 1.1221e+02 1.1804e+02 4.7997e-02 1.1809e+02 1.2058e+02 1.0673e+02 -2.4432e-01 1.0649e+02 1.0677e+02 1.1318e+02 5.3800e-02 1.1323e+02 1.1299e+02
1.1420e+02 2.2024e-02 1.1422e+02 1.1489e+02 1.1590e+02 1.2377e-01 1.1602e+02 1.1594e+02 1.2004e+02 7.0496e-03 1.2004e+02 1.2218e+02 1.0870e+02 1.9892e-01 1.0890e+02 1.0887e+02 1.1621e+02 5.4800e-02 1.1627e+02 1.1601e+02
1.1524e+02 -2.1697e-02 1.1522e+02 1.1494e+02 1.1180e+02 5.7181e-02 1.1186e+02 1.1033e+02 1.1549e+02 -2.4214e-06 1.1549e+02 1.1486e+02 1.0720e+02 2.2019e-01 1.0742e+02 1.0676e+02 1.1480e+02 3.3147e-02 1.1483e+02 1.1168e+02
1.1264e+02 -6.1047e-02 1.1257e+02 1.1202e+02 1.1350e+02 7.1557e-03 1.1351e+02 1.1409e+02 1.1728e+02 -1.1192e-05 1.1728e+02 1.1853e+02 1.1030e+02 -7.8156e-02 1.1022e+02 1.1033e+02 1.1287e+02 6.5293e-02 1.1294e+02 1.1352e+02
1.0639e+02 -1.2237e-01 1.0627e+02 1.0696e+02 1.1604e+02 6.5355e-02 1.1610e+02 1.1587e+02 1.1949e+02 8.0190e-05 1.1949e+02 1.2129e+02 1.0663e+02 -3.1239e-01 1.0632e+02 1.0654e+02 1.1495e+02 -9.6838e-03 1.1494e+02 1.1502e+02
1.1365e+02 -1.0984e-01 1.1354e+02 1.1316e+02 1.1210e+02 4.9518e-02 1.1215e+02 1.1275e+02 1.1569e+02 1.0332e-02 1.1570e+02 1.1639e+02 1.0758e+02 4.2700e-01 1.0801e+02 1.0700e+02 1.1118e+02 1.3819e-01 1.1131e+02 1.1235e+02
1.1505e+02 -1.3233e-01 1.1491e+02 1.1581e+02 1.1208e+02 1.3050e-01 1.1221e+02 1.1268e+02 1.1749e+02 5.3526e-03 1.1750e+02 1.1813e+02 1.0719e+02 4.5904e-01 1.0765e+02 1.0824e+02 1.1170e+02 1.1221e-01 1.1181e+02 1.1233e+02
1.1527e+02 -2.3243e-01 1.1504e+02 1.1500e+02 1.1180e+02 4.1139e-02 1.1184e+02 1.1227e+02 1.1761e+02 2.0458e-03 1.1761e+02 1.1788e+02 1.0682e+02 2.1430e-01 1.0704e+02 1.0639e+02 1.1358e+02 1.7245e-02 1.1360e+02 1.1291e+02
1.1695e+02 -6.4086e-03 1.1694e+02 1.1642e+02 1.1337e+02 5.0323e-02 1.1342e+02 1.1301e+02 1.1901e+02 9.4091e-04 1.1901e+02 1.1918e+02 1.1585e+02 -4.6834e-02 1.1581e+02 1.1419e+02 1.1366e+02 5.9555e-02 1.1372e+02 1.1376e+02
1.0807e+02 -3.2804e-01 1.0774e+02 1.0836e+02 1.0914e+02 1.2735e-01 1.0927e+02 1.0963e+02 1.1772e+02 7.8008e-03 1.1773e+02 1.1848e+02 1.0583e+02 4.2349e-01 1.0625e+02 1.0559e+02 1.1021e+02 1.1602e-01 1.1033e+02 1.1080e+02
1.1510e+02 -1.6026e-01 1.1494e+02 1.1809e+02 1.1470e+02 1.7992e-01 1.1488e+02 1.1559e+02 1.1682e+02 2.2825e-02 1.1685e+02 1.1881e+02 1.1082e+02 -2.2956e-01 1.1059e+02 1.0983e+02 1.1445e+02 8.5283e-02 1.1454e+02 1.1568e+02
1.0947e+02 -2.4467e-01 1.0922e+02 1.1061e+02 1.1204e+02 4.9829e-02 1.1209e+02 1.1109e+02 1.1677e+02 6.3406e-04 1.1677e+02 1.1844e+02 1.0816e+02 -5.7343e-01 1.0759e+02 1.0818e+02 1.1423e+02 1.0019e-01 1.1433e+02 1.1227e+02
1.1418e+02 -3.9694e-02 1.1414e+02 1.1561e+02 1.1151e+02 1.2140e-01 1.1163e+02 1.1288e+02 1.1788e+02 5.9253e-03 1.1788e+02 1.2017e+02 1.1008e+02 -4.9256e-02 1.1003e+02 1.1090e+02 1.1195e+02 1.1269e-01 1.1206e+02 1.1437e+02
1.1098e+02 -1.9403e-01 1.1079e+02 1.1346e+02 1.1070e+02 2.1672e-01 1.1092e+02 1.1228e+02 1.1396e+02 -1.9459e-05 1.1396e+02 1.1487e+02 1.0742e+02 4.2397e-01 1.0784e+02 1.0900e+02 1.1077e+02 1.5334e-01 1.1093e+02 1.1218e+02
1.1391e+02 -1.6466e-01 1.1374e+02 1.1355e+02 1.1213e+02 1.7384e-01 1.1231e+02 1.1276e+02 1.1772e+02 2.3746e-03 1.1772e+02 1.1783e+02 1.0735e+02 2.6001e-01 1.0761e+02 1.0754e+02 1.1214e+02 7.3239e-02 1.1221e+02 1.1273e+02
1.1345e+02 -1.9531e-01 1.1326e+02 1.1370e+02 1.1097e+02 -2.9977e-03 1.1097e+02 1.1110e+02 1.1750e+02 9.4186e-03 1.1751e+02 1.1691e+02 1.0965e+02 -3.8295e-01 1.0926e+02 1.0805e+02 1.1188e+02 1.1232e-02 1.1189e+02 1.1145e+02
1.1610e+02 -2.3294e-01 1.1587e+02 1.1669e+02 1.1353e+02 8.0609e-02 1.1361e+02 1.1262e+02 1.1556e+02 6.0383e-03 1.1557e+02 1.1606e+02 1.1138e+02 5.2946e-02 1.1143e+02 1.0901e+02 1.1382e+02 1.0229e-01 1.1393e+02 1.1272e+02
1.1227e+02 -9.8243e-02 1.1217e+02 1.1089e+02 1.1202e+02 -8.2670e-03 1.1201e+02 1.1161e+02 1.1844e+02 1.3440e-02 1.1846e+02 1.1896e+02 1.0981e+02 -2.7234e-01 1.0954e+02 1.0963e+02 1.1313e+02 9.7786e-02 1.1323e+02 1.1234e+02
1.1023e+02 3.7239e-02 1.1027e+02 1.0876e+02 1.1028e+02 -6.4539e-02 1.1022e+02 1.1162e+02 1.1667e+02 6.6881e-03 1.1668e+02 1.1627e+02 1.0572e+02 -1.0402e-01 1.0562e+02 1.0576e+02 1.1125e+02 6.4457e-02 1.1132e+02 1.1181e+02
1.1758e+02 -1.7576e-01 1.1740e+02 1.1679e+02 1.1305e+02 -9.4246e-03 1.1304e+02 1.1289e+02 1.1691e+02 2.1878e-02 1.1693e+02 1.1658e+02 1.0967e+02 -1.9029e-01 1.0948e+02 1.0834e+02 1.1318e+02 9.9680e-02 1.1328e+02 1.1221e+02
1.1154e+02 -1.9057e-01 1.1135e+02 1.1153e+02 1.1049e+02 1.3825e-01 1.1063e+02 1.1003e+02 1.1695e+02 3.3630e-04 1.1695e+02 1.1777e+02 1.0742e+02 -3.2827e-01 1.0709e+02 1.0674e+02 1.1005e+02 1.8772e-01 1.1024e+02 1.0991e+02
1.1186e+02 -3.3440e-01 1.1153e+02 1.1320e+02 1.1027e+02 1.0468e-01 1.1037e+02 1.1064e+02 1.1771e+02 6.2458e-04 1.1771e+02 1.1824e+02 1.0760e+02 3.6011e-02 1.0764e+02 1.0944e+02 1.1174e+02 1.4049e-01 1.1188e+02 1.1116e+02
1.1285e+02 -6.9424e-02 1.1278e+02 1.1167e+02 1.1494e+02 -1.0994e-01 1.1483e+02 1.1413e+02 1.1964e+02 2.6519e-03 1.1964e+02 1.1928e+02 1.0817e+02 -2.5105e-01 1.0792e+02 1.0709e+02 1.1407e+02 3.1023e-02 1.1410e+02 1.1440e+02
1.1700e+02 2.6216e-02 1.1703e+02 1.1708e+02 1.1396e+02 -9.0749e-03 1.1395e+02 1.1302e+02 1.1795e+02 5.8875e-03 1.1795e+02 1.1851e+02 1.1251e+02 -1.3685e-01 1.1238e+02 1.1258e+02 1.1470e+02 1.9466e-02 1.1472e+02 1.1376e+02
1.0756e+02 -7.7460e-02 1.0748e+02 1.0956e+02 1.1271e+02 -6.3632e-02 1.1264e+02 1.1327e+02 1.1883e+02 4.1429e-03 1.1884e+02 1.1959e+02 1.0818e+02 -3.4193e-01 1.0784e+02 1.0984e+02 1.1359e+02 -2.1019e-03 1.1359e+02 1.1343e+02
1.1556e+02 -8.5422e-02 1.1547e+02 1.1455e+02 1.1336e+02 -1.6270e-02 1.1334e+02 1.1467e+02 1.1795e+02 3.6728e-03 1.1795e+02 1.1911e+02 1.1018e+02 2.3037e-01 1.1041e+02 1.1009e+02 1.1486e+02 -3.3477e-02 1.1482e+02 1.1687e+02
1.1280e+02 -1.9823e-02 1.1278e+02 1.1375e+02 1.1243e+02 -3.9420e-02 1.1239e+02 1.1492e+02 1.1883e+02 3.9480e-03 1.1883e+02 1.2000e+02 1.1480e+02 -1.4755e-01 1.1465e+02 1.1587e+02 1.1288e+02 5.6094e-02 1.1294e+02 1.1395e+02
1.1209e+02 -2.8496e-01 1.1181e+02 1.1268e+02 1.1346e+02 1.6659e-02 1.1347e+02 1.1317e+02 1.1791e+02 -2.0055e-06 1.1791e+02 1.1833e+02 1.0839e+02 6.8603e-03 1.0840e+02 1.0768e+02 1.1307e+02 -4.0013e-03 1.1307e+02 1.1229e+02
1.1365e+02 -1.6633e-02 1.1363e+02 1.1355e+02 1.1341e+02 -7.3098e-02 1.1333e+02 1.1271e+02 1.1818e+02 1.1182e-02 1.1819e+02 1.1854e+02 1.0800e+02 1.0607e-01 1.0811e+02 1.0720e+02 1.1244e+02 3.6135e-02 1.1247e+02 1.1263e+02
1.1052e+02 -1.8335e-01 1.1033e+02 1.1129e+02 1.1054e+02 1.7169e-01 1.1072e+02 1.0998e+02 1.1689e+02 1.0005e-02 1.1690e+02 1.1652e+02 1.0858e+02 1.0582e-01 1.0869e+02 1.0894e+02 1.1108e+02 8.7208e-02 1.1117e+02 1.1029e+02
1.1179e+02 -2.3465e-01 1.1156e+02 1.1599e+02 1.1815e+02 -2.6637e-02 1.1812e+02 1.1418e+02 1.1961e+02 -1.9400e-05 1.1961e+02 1.1886e+02 1.1162e+02 1.3991e-01 1.1176e+02 1.1245e+02 1.1702e+02 -8.1754e-03 1.1701e+02 1.1398e+02
1.0852e+02 -1.4680e-01 1.0837e+02 1.0768e+02 1.1041e+02 2.4752e-02 1.1044e+02 1.1042e+02 1.1553e+02 1.6984e-03 1.1553e+02 1.1433e+02 1.0587e+02 -4.3212e-01 1.0544e+02 1.0588e+02 1.1107e+02 8.2909e-02 1.1115e+02 1.1032e+02
1.1306e+02 -1.9480e-01 1.1286e+02 1.1661e+02 1.1621e+02 -1.8332e-01 1.1603e+02 1.1653e+02 1.1693e+02 3.2500e-03 1.1693e+02 1.1899e+02 1.1545e+02 -3.7717e-01 1.1508e+02 1.1580e+02 1.1665e+02 -1.7927e-02 1.1663e+02 1.1704e+02
1.1760e+02 -1.0373e-01 1.1750e+02 1.1716e+02 1.1734e+02 1.2415e-01 1.1747e+02 1.1753e+02 1.1722e+02 4.5298e-03 1.1722e+02 1.1889e+02 1.1440e+02 2.3987e-01 1.1464e+02 1.1320e+02 1.1712e+02 7.2409e-02 1.1719e+02 1.1798e+02
1.1606e+02 -1.7129e-01 1.1588e+02 1.1588e+02 1.1003e+02 1.2783e-01 1.1016e+02 1.1040e+02 1.1683e+02 7.3459e-03 1.1684e+02 1.1505e+02 1.0940e+02 5.7078e-02 1.0946e+02 1.0850e+02 1.1043e+02 6.6231e-02 1.1050e+02 1.0979e+02
1.1303e+02 -2.8365e-02 1.1300e+02 1.1409e+02 1.1473e+02 4.8007e-02 1.1478e+02 1.1673e+02 1.1830e+02 8.7507e-05 1.1830e+02 1.1827e+02 1.0649e+02 2.1047e-01 1.0670e+02 1.0676e+02 1.1631e+02 7.9582e-02 1.1639e+02 1.1629e+02
1.1473e+02 -1.3187e-01 1.1460e+02 1.1608e+02 1.1330e+02 -9.6159e-02 1.1320e+02 1.1217e+02 1.1740e+02 1.3543e-03 1.1740e+02 1.1740e+02 1.0668e+02 -9.8365e-02 1.0658e+02 1.0635e+02 1.1339e+02 4.4501e-02 1.1343e+02 1.1257e+02
1.1432e+02 -1.5428e-01 1.1416e+02 1.1565e+02 1.1158e+02 2.0004e-01 1.1178e+02 1.1155e+02 1.1577e+02 2.2603e-02 1.1579e+02 1.1878e+02 1.0902e+02 2.9637e-01 1.0932e+02 1.0923e+02 1.1148e+02 1.6499e-01 1.1165e+02 1.1213e+02
1.1194e+02 -3.1988e-01 1.1162e+02 1.1225e+02 1.1161e+02 1.8726e-01 1.1179e+02 1.1308e+02 1.1823e+02 1.9862e-02 1.1825e+02 1.1976e+02 1.1013e+02 1.1832e-01 1.1024e+02 1.0779e+02 1.1322e+02 1.4029e-01 1.1336e+02 1.1415e+02
1.1362e+02 -2.3251e-01 1.1339e+02 1.1519e+02 1.1203e+02 1.4732e-02 1.1204e+02 1.1217e+02 1.1598e+02 6.1457e-03 1.1598e+02 1.1642e+02 1.0746e+02 -1.5359e-01 1.0731e+02 1.0890e+02 1.1294e+02 3.0409e-03 1.1294e+02 1.1292e+02
1.1312e+02 -1.5563e-01 1.1296e+02 1.1408e+02 1.1611e+02 7.2858e-02 1.1618e+02 1.1516e+02 1.1920e+02 5.7965e-03 1.1920e+02 1.1880e+02 1.1215e+02 -2.8677e-01 1.1187e+02 1.1004e+02 1.1379e+02 4.9529e-02 1.1384e+02 1.1329e+02
1.0941e+02 -2.3599e-01 1.0917e+02 1.1030e+02 1.1410e+02 -1.7498e-02 1.1408e+02 1.1145e+02 1.1834e+02 2.5648e-03 1.1835e+02 1.1634e+02 1.0720e+02 -7.2940e-03 1.0719e+02 1.0707e+02 1.1326e+02 4.2679e-02 1.1330e+02 1.1172e+02
1.1144e+02 -8.0126e-02 1.1136e+02 1.1175e+02 1.1363e+02 2.7916e-02 1.1366e+02 1.1211e+02 1.1857e+02 4.0766e-03 1.1857e+02 1.1886e+02 1.0901e+02 2.2320e-01 1.0924e+02 1.1053e+02 1.1310e+02 7.0848e-02 1.1318e+02 1.1179e+02
1.1265e+02 -3.0569e-01 1.1235e+02 1.1136e+02 1.1213e+02 1.1686e-02 1.1214e+02 1.1304e+02 1.1713e+02 1.9035e-02 1.1715e+02 1.1833e+02 1.0894e+02 -3.3250e-01 1.0861e+02 1.0751e+02 1.1155e+02 -2.1980e-03 1.1155e+02 1.1291e+02
1.1428e+02 -3.0097e-01 1.1398e+02 1.1446e+02 1.1442e+02 4.6184e-02 1.1447e+02 1.1228e+02 1.1710e+02 3.0661e-03 1.1710e+02 1.1744e+02 1.1129e+02 -4.1754e-02 1.1125e+02 1.1035e+02 1.1359e+02 8.9230e-02 1.1368e+02 1.1187e+02
1.0931e+02 -5.9719e-02 1.0925e+02 1.0807e+02 1.1077e+02 -5.6071e-02 1.1072e+02 1.1264e+02 1.1597e+02 6.4675e-03 1.1598e+02 1.1782e+02 1.0705e+02 -4.1478e-02 1.0701e+02 1.0771e+02 1.1305e+02 1.2961e-02 1.1306e+02 1.1411e+02
1.1426e+02 -1.7033e-01 1.1409e+02 1.1445e+02 1.1308e+02 1.2304e-01 1.1321e+02 1.1155e+02 1.1642e+02 2.2604e-02 1.1644e+02 1.1772e+02 1.0688e+02 2.0246e-01 1.0709e+02 1.0701e+02 1.1506e+02 1.1619e-01 1.1518e+02 1.1530e+02
1.0770e+02 -7.5749e-02 1.0763e+02 1.1058e+02 1.0975e+02 8.2728e-02 1.0983e+02 1.0918e+02 1.1776e+02 2.7423e-04 1.1776e+02 1.1846e+02 1.0571e+02 -8.1263e-02 1.0563e+02 1.0593e+02 1.1041e+02 1.2432e-01 1.1053e+02 1.1141e+02
1.0779e+02 -3.1969e-02 1.0775e+02 1.0942e+02 1.1138e+02 2.0251e-02 1.1140e+02 1.1158e+02 1.1600e+02 1.0808e-02 1.1601e+02 1.1576e+02 1.0767e+02 -2.1345e-02 1.0765e+02 1.0721e+02 1.1205e+02 6.3657e-02 1.1211e+02 1.1251e+02
1.1003e+02 -1.0947e-01 1.0992e+02 1.1035e+02 1.0994e+02 7.4687e-02 1.1002e+02 1.0932e+02 1.1740e+02 4.1554e-03 1.1740e+02 1.1772e+02 1.0746e+02 2.0436e-01 1.0766e+02 1.0705e+02 1.1079e+02 5.0941e-02 1.1084e+02 1.1045e+02
1.0670e+02 -2.4211e-01 1.0646e+02 1.0740e+02 1.1163e+02 -1.0004e-01 1.1153e+02 1.1072e+02 1.1895e+02 2.9635e-03 1.1896e+02 1.2003e+02 1.0675e+02 -3.9664e-01 1.0635e+02 1.0704e+02 1.1248e+02 -3.6608e-02 1.1245e+02 1.1204e+02
1.1368e+02 -1.8550e-01 1.1350e+02 1.1536e+02 1.1346e+02 1.2767e-01 1.1359e+02 1.1604e+02 1.1779e+02 4.2834e-03 1.1779e+02 1.1845e+02 1.0975e+02 -1.7632e-01 1.0957e+02 1.0873e+02 1.1377e+02 1.3469e-01 1.1390e+02 1.1527e+02
1.1642e+02 4.2217e-02 1.1646e+02 1.1578e+02 1.1115e+02 3.1970e-02 1.1118e+02 1.1088e+02 1.1772e+02 3.4352e-03 1.1772e+02 1.1768e+02 1.0913e+02 4.0928e-02 1.0917e+02 1.0970e+02 1.1040e+02 4.5385e-02 1.1044e+02 1.1034e+02
1.1394e+02 -8.3459e-02 1.1385e+02 1.1378e+02 1.1244e+02 4.3549e-02 1.1248e+02 1.1251e+02 1.1796e+02 2.7858e-03 1.1797e+02 1.1841e+02 1.1048e+02 6.2194e-01 1.1111e+02 1.1094e+02 1.1205e+02 4.2341e-02 1.1209e+02 1.1205e+02
1.0885e+02 5.2084e-02 1.0891e+02 1.0834e+02 1.1075e+02 1.5582e-02 1.1076e+02 1.1050e+02 1.1439e+02 2.3632e-03 1.1439e+02 1.1371e+02 1.0705e+02 2.5659e-01 1.0731e+02 1.0714e+02 1.1068e+02 6.8763e-02 1.1075e+02 1.1032e+02
1.1312e+02 -1.0673e-01 1.1301e+02 1.1259e+02 1.0941e+02 2.3443e-02 1.0943e+02 1.1030e+02 1.1623e+02 9.9572e-05 1.1623e+02 1.1855e+02 1.0959e+02 4.4298e-02 1.0964e+02 1.0863e+02 1.0956e+02 6.6924e-02 1.0963e+02 1.1012e+02
1.0926e+02 -2.0687e-02 1.0924e+02 1.1036e+02 1.1272e+02 1.6128e-01 1.1288e+02 1.1387e+02 1.1734e+02 1.6684e-03 1.1734e+02 1.1804e+02 1.0589e+02 3.5234e-01 1.0625e+02 1.0631e+02 1.1355e+02 1.2017e-01 1.1367e+02 1.1312e+02
1.0972e+02 1.7520e-01 1.0989e+02 1.1064e+02 1.0908e+02 1.5427e-01 1.0923e+02 1.0884e+02 1.1429e+02 3.3036e-03 1.1430e+02 1.1539e+02 1.0630e+02 -1.9077e-01 1.0611e+02 1.0636e+02 1.0952e+02 1.2873e-01 1.0964e+02 1.0929e+02
1.1150e+02 4.6697e-02 1.1155e+02 1.1173e+02 1.1503e+02 1.4814e-03 1.1503e+02 1.1396e+02 1.1692e+02 3.4605e-03 1.1693e+02 1.1709e+02 1.0755e+02 -6.4229e-01 1.0691e+02 1.0662e+02 1.1448e+02 7.3233e-02 1.1455e+02 1.1404e+02
1.0871e+02 -1.0116e-01 1.0861e+02 1.0938e+02 1.1149e+02 -1.8930e-01 1.1130e+02 1.1049e+02 1.1664e+02 -1.9708e-05 1.1664e+02 1.1719e+02 1.1065e+02 -3.5398e-01 1.1029e+02 1.0989e+02 1.1487e+02 2.0200e-02 1.1489e+02 1.1403e+02
1.1110e+02 -1.9021e-01 1.1091e+02 1.1217e+02 1.1276e+02 7.6663e-02 1.1284e+02 1.1293e+02 1.1556e+02 3.1150e-03 1.1557e+02 1.1542e+02 1.0594e+02 -1.5342e-01 1.0578e+02 1.0584e+02 1.1350e+02 7.8753e-02 1.1358e+02 1.1272e+02
1.1275e+02 -2.6049e-01 1.1249e+02 1.1247e+02 1.1117e+02 7.7151e-02 1.1125e+02 1.1062e+02 1.1877e+02 2.3748e-03 1.1877e+02 1.1888e+02 1.0571e+02 5.3213e-02 1.0577e+02 1.0583e+02 1.1151e+02 9.8270e-02 1.1161e+02 1.1411e+02
1.1013e+02 1.7460e-02 1.1015e+02 1.0848e+02 1.1494e+02 -3.4904e-02 1.1491e+02 1.1256e+02 1.1707e+02 6.2140e-03 1.1707e+02 1.1532e+02 1.0833e+02 -8.0215e-02 1.0825e+02 1.0831e+02 1.1425e+02 -5.3539e-03 1.1425e+02 1.1197e+02
1.1675e+02 -4.2042e-02 1.1671e+02 1.1646e+02 1.1222e+02 -6.2723e-02 1.1215e+02 1.1150e+02 1.1896e+02 3.2763e-03 1.1896e+02 1.2057e+02 1.1270e+02 -4.5888e-01 1.1224e+02 1.1071e+02 1.1196e+02 -1.3994e-02 1.1194e+02 1.1197e+02
1.1579e+02 -2.2216e-01 1.1557e+02 1.1722e+02 1.1770e+02 6.4306e-02 1.1777e+02 1.1838e+02 1.1880e+02 4.0642e-03 1.1880e+02 1.2007e+02 1.1339e+02 -1.4493e-01 1.1324e+02 1.1341e+02 1.1673e+02 1.2477e-01 1.1686e+02 1.1847e+02
1.1444e+02 -1.6779e-03 1.1444e+02 1.1481e+02 1.1257e+02 -5.6777e-02 1.1251e+02 1.1390e+02 1.1545e+02 2.0783e-04 1.1545e+02 1.1742e+02 1.0597e+02 1.0400e-01 1.0608e+02 1.0585e+02 1.1325e+02 -2.6416e-02 1.1322e+02 1.1372e+02
1.0882e+02 -1.9905e-01 1.0862e+02 1.0977e+02 1.1280e+02 5.8833e-02 1.1286e+02 1.1381e+02 1.1622e+02 2.0961e-03 1.1622e+02 1.1856e+02 1.1072e+02 -2.0621e-01 1.1052e+02 1.1139e+02 1.1395e+02 5.6771e-02 1.1401e+02 1.1395e+02
1.1608e+02 -1.6414e-01 1.1592e+02 1.1558e+02 1.1110e+02 1.7099e-01 1.1127e+02 1.1194e+02 1.1740e+02 1.8621e-05 1.1740e+02 1.1866e+02 1.0745e+02 5.7567e-01 1.0802e+02 1.0632e+02 1.1161e+02 9.2836e-02 1.1170e+02 1.1180e+02
1.1135e+02 -2.1262e-01 1.1114e+02 1.1239e+02 1.1505e+02 5.4783e-02 1.1511e+02 1.1540e+02 1.1889e+02 2.0108e-04 1.1889e+02 1.1957e+02 1.0631e+02 -6.8897e-02 1.0624e+02 1.0672e+02 1.1480e+02 6.2095e-02 1.1487e+02 1.1593e+02
1.1284e+02 -1.5589e-01 1.1268e+02 1.1469e+02 1.1394e+02 2.7304e-02 1.1397e+02 1.1119e+02 1.1823e+02 1.5992e-02 1.1824e+02 1.1757e+02 1.0704e+02 1.6750e-01 1.0721e+02 1.0632e+02 1.1437e+02 8.8263e-02 1.1445e+02 1.1105e+02
1.1332e+02 -3.1900e-01 1.1300e+02 1.1565e+02 1.1655e+02 2.2044e-01 1.1677e+02 1.1705e+02 1.1719e+02 2.1205e-02 1.1721e+02 1.1744e+02 1.0982e+02 2.6644e-01 1.1008e+02 1.1255e+02 1.1605e+02 1.1177e-01 1.1616e+02 1.1445e+02
1.1583e+02 -3.5813e-02 1.1579e+02 1.1432e+02 1.1211e+02 1.7274e-01 1.1228e+02 1.1270e+02 1.1786e+02 3.3701e-03 1.1786e+02 1.1831e+02 1.0616e+02 8.2862e-02 1.0624e+02 1.0575e+02 1.1287e+02 1.4812e-01 1.1302e+02 1.1223e+02
1.1305e+02 -1.7495e-01 1.1288e+02 1.1387e+02 1.1327e+02 7.1289e-02 1.1334e+02 1.1339e+02 1.1986e+02 1.7796e-03 1.1986e+02 1.1933e+02 1.1126e+02 -1.8875e-01 1.1107e+02 1.1116e+02 1.1211e+02 1.1023e-01 1.1222e+02 1.1091e+02
1.1320e+02 5.7460e-02 1.1326e+02 1.1428e+02 1.1298e+02 8.0465e-02 1.1306e+02 1.1231e+02 1.1824e+02 1.0632e-02 1.1825e+02 1.1873e+02 1.0790e+02 2.4505e-01 1.0815e+02 1.0738e+02 1.1256e+02 2.8767e-02 1.1259e+02 1.1129e+02
1.0787e+02 -2.3436e-02 1.0785e+02 1.0750e+02 1.1019e+02 2.3439e-01 1.1042e+02 1.1045e+02 1.1483e+02 9.4286e-03 1.1484e+02 1.1329e+02 1.0619e+02 2.6563e-01 1.0645e+02 1.0589e+02 1.1148e+02 1.3489e-01 1.1162e+02 1.1096e+02
1.1307e+02 -1.8842e-01 1.1288e+02 1.1356e+02 1.1097e+02 8.2460e-02 1.1105e+02 1.1145e+02 1.1552e+02 5.9647e-03 1.1552e+02 1.1701e+02 1.0708e+02 -2.3159e-01 1.0685e+02 1.0792e+02 1.1385e+02 4.1824e-02 1.1390e+02 1.1364e+02
1.1041e+02 -2.2718e-01 1.1019e+02 1.1134e+02 1.1290e+02 -4.9750e-02 1.1285e+02 1.1389e+02 1.1694e+02 9.3189e-05 1.1694e+02 1.1778e+02 1.0676e+02 -2.3214e-02 1.0673e+02 1.0653e+02 1.1298e+02 2.9602e-02 1.1301e+02 1.1342e+02
1.0772e+02 -6.7057e-02 1.0765e+02 1.0942e+02 1.1006e+02 1.6133e-03 1.1006e+02 1.0945e+02 1.1503e+02 2.4619e-03 1.1503e+02 1.1489e+02 1.0697e+02 2.7888e-01 1.0725e+02 1.0661e+02 1.1040e+02 7.6081e-02 1.1047e+02 1.0973e+02
1.1468e+02 -7.5663e-03 1.1467e+02 1.1495e+02 1.0945e+02 2.3584e-02 1.0947e+02 1.1066e+02 1.1630e+02 8.9863e-03 1.1631e+02 1.1640e+02 1.0784e+02 2.7886e-01 1.0812e+02 1.0913e+02 1.1066e+02 -1.0482e-02 1.1065e+02 1.1103e+02
1.0702e+02 1.9564e-02 1.0703e+02 1.0818e+02 1.1330e+02 8.5976e-02 1.1339e+02 1.1322e+02 1.1745e+02 9.5787e-03 1.1746e+02 1.1888e+02 1.0786e+02 -1.8780e-01 1.0767e+02 1.0792e+02 1.1274e+02 5.1114e-02 1.1279e+02 1.1319e+02
1.1348e+02 -1.6048e-01 1.1332e+02 1.1182e+02 1.1260e+02 -1.7471e-02 1.1258e+02 1.1272e+02 1.1644e+02 9.4313e-03 1.1645e+02 1.1798e+02 1.0930e+02 -5.0566e-01 1.0880e+02 1.0885e+02 1.1328e+02 1.2542e-02 1.1329e+02 1.1375e+02
1.1015e+02 -1.3697e-01 1.1001e+02 1.1187e+02 1.1147e+02 2.3493e-02 1.1150e+02 1.1224e+02 1.1778e+02 1.5358e-02 1.1779e+02 1.2041e+02 1.0831e+02 5.3805e-01 1.0885e+02 1.0883e+02 1.1275e+02 -3.4542e-02 1.1272e+02 1.1346e+02
1.1304e+02 -2.2071e-01 1.1282e+02 1.1295e+02 1.1268e+02 6.7431e-02 1.1275e+02 1.1309e+02 1.1549e+02 7.9851e-03 1.1550e+02 1.1725e+02 1.0898e+02 4.5385e-01 1.0944e+02 1.0877e+02 1.1355e+02 9.4603e-02 1.1364e+02 1.1443e+02
1.1352e+02 -1.0633e-01 1.1342e+02 1.1508e+02 1.1332e+02 1.3352e-01 1.1345e+02 1.1377e+02 1.1798e+02 3.1010e-04 1.1798e+02 1.1682e+02 1.0642e+02 3.5487e-01 1.0678e+02 1.0707e+02 1.1427e+02 9.0081e-02 1.1436e+02 1.1390e+02
1.0998e+02 3.4260e-02 1.1002e+02 1.1098e+02 1.1023e+02 5.5552e-02 1.1028e+02 1.1025e+02 1.1521e+02 6.6683e-04 1.1521e+02 1.1716e+02 1.0585e+02 -6.1338e-02 1.0579e+02 1.0617e+02 1.0976e+02 9.8564e-02 1.0986e+02 1.1028e+02
1.1304e+02 -9.4261e-02 1.1295e+02 1.1429e+02 1.1260e+02 1.2610e-01 1.1273e+02 1.1204e+02 1.1812e+02 5.2935e-04 1.1812e+02 1.1862e+02 1.1073e+02 -1.1103e-01 1.1062e+02 1.1174e+02 1.1144e+02 8.8026e-02 1.1153e+02 1.1216e+02
1.1624e+02 -1.4252e-01 1.1610e+02 1.1541e+02 1.1415e+02 -1.6220e-02 1.1413e+02 1.1336e+02 1.1997e+02 2.8851e-03 1.1997e+02 1.1947e+02 1.0955e+02 9.7766e-02 1.0965e+02 1.0924e+02 1.1372e+02 2.4110e-02 1.1375e+02 1.1203e+02
1.1014e+02 1.0279e-01 1.1024e+02 1.1152e+02 1.0984e+02 7.3066e-02 1.0991e+02 1.1037e+02 1.1770e+02 1.5562e-03 1.1770e+02 1.1967e+02 1.0966e+02 6.9274e-01 1.1036e+02 1.1006e+02 1.1055e+02 9.8546e-02 1.1065e+02 1.1075e+02
1.1668e+02 2.1374e-02 1.1670e+02 1.1364e+02 1.1191e+02 1.2872e-01 1.1204e+02 1.1410e+02 1.1778e+02 1.6226e-02 1.1780e+02 1.1851e+02 1.1065e+02 -5.9089e-01 1.1006e+02 1.0919e+02 1.1365e+02 1.1178e-01 1.1376e+02 1.1452e+02
1.0533e+02 -6.6046e-02 1.0527e+02 1.0510e+02 1.1087e+02 1.5481e-01 1.1103e+02 1.1071e+02 1.1800e+02 9.5902e-04 1.1800e+02 1.1946e+02 1.0609e+02 1.5676e-01 1.0625e+02 1.0503e+02 1.1308e+02 7.9091e-02 1.1315e+02 1.1556e+02
1.1345e+02 -9.4738e-03 1.1344e+02 1.1436e+02 1.0969e+02 -7.4642e-03 1.0968e+02 1.1004e+02 1.1696e+02 1.2445e-03 1.1696e+02 1.1792e+02 1.0904e+02 -3.1281e-01 1.0873e+02 1.0803e+02 1.1159e+02 9.7594e-02 1.1169e+02 1.1293e+02
1.1465e+02 -1.8911e-01 1.1446e+02 1.1667e+02 1.1210e+02 -9.6289e-02 1.1200e+02 1.1301e+02 1.1844e+02 9.6851e-05 1.1844e+02 1.1901e+02 1.0679e+02 -1.3665e-01 1.0665e+02 1.0812e+02 1.1304e+02 -4.9994e-02 1.1299e+02 1.1428e+02
1.1343e+02 -1.1171e-01 1.1332e+02 1.1397e+02 1.1145e+02 8.0760e-02 1.1153e+02 1.1090e+02 1.1692e+02 3.6702e-03 1.1692e+02 1.1461e+02 1.0591e+02 2.5215e-01 1.0616e+02 1.0589e+02 1.1174e+02 1.6474e-02 1.1176e+02 1.1016e+02
1.1614e+02 -1.9894e-01 1.1594e+02 1.1634e+02 1.1137e+02 1.2185e-01 1.1149e+02 1.1187e+02 1.1509e+02 6.8874e-03 1.1509e+02 1.1678e+02 1.1156e+02 1.3486e-01 1.1170e+02 1.1019e+02 1.1161e+02 1.3935e-01 1.1175e+02 1.1198e+02
1.1573e+02 -2.5131e-01 1.1548e+02 1.1547e+02 1.1437e+02 3.5295e-02 1.1441e+02 1.1645e+02 1.1728e+02 4.8635e-03 1.1728e+02 1.1826e+02 1.0871e+02 -4.1525e-01 1.0829e+02 1.0732e+02 1.1363e+02 2.3016e-02 1.1365e+02 1.1510e+02
1.1149e+02 -1.1774e-01 1.1137e+02 1.1075e+02 1.1181e+02 2.0613e-01 1.1202e+02 1.1149e+02 1.1682e+02 3.5618e-02 1.1685e+02 1.1626e+02 1.0897e+02 1.0338e-01 1.0907e+02 1.0802e+02 1.1343e+02 8.0886e-02 1.1351e+02 1.1248e+02
1.1594e+02 -1.5348e-01 1.1579e+02 1.1632e+02 1.0958e+02 -7.3279e-02 1.0951e+02 1.1028e+02 1.1520e+02 1.5345e-05 1.1520e+02 1.1455e+02 1.0957e+02 1.1607e-01 1.0968e+02 1.0916e+02 1.1020e+02 4.7526e-03 1.1020e+02 1.1047e+02
1.1424e+02 7.9515e-03 1.1425e+02 1.1470e+02 1.1180e+02 1.1130e-01 1.1191e+02 1.1133e+02 1.1771e+02 1.3269e-04 1.1771e+02 1.1815e+02 1.0929e+02 3.8774e-01 1.0967e+02 1.0778e+02 1.1148e+02 1.3126e-01 1.1162e+02 1.1227e+02
1.1010e+02 -1.0488e-01 1.1000e+02 1.0852e+02 1.1226e+02 1.4097e-01 1.1240e+02 1.1154e+02 1.1733e+02 2.2864e-04 1.1733e+02 1.1590e+02 1.0736e+02 -2.2806e-02 1.0733e+02 1.0685e+02 1.1251e+02 7.9773e-02 1.1259e+02 1.1197e+02
1.1077e+02 -7.0043e-02 1.1070e+02 1.1127e+02 1.1106e+02 1.1929e-01 1.1118e+02 1.1098e+02 1.1877e+02 1.1820e-03 1.1877e+02 1.1910e+02 1.0990e+02 4.8262e-02 1.0995e+02 1.0847e+02 1.1205e+02 1.0415e-01 1.1216e+02 1.1302e+02
1.0768e+02 -1.8003e-01 1.0750e+02 1.1090e+02 1.1317e+02 1.0967e-02 1.1318e+02 1.1470e+02 1.1793e+02 3.8447e-03 1.1794e+02 1.1819e+02 1.0766e+02 -4.2877e-02 1.0762e+02 1.0764e+02 1.1370e+02 1.1456e-02 1.1371e+02 1.1502e+02
1.1426e+02 -2.0545e-01 1.1406e+02 1.1334e+02 1.1247e+02 1.4060e-01 1.1261e+02 1.1394e+02 1.1685e+02 1.9794e-05 1.1685e+02 1.1897e+02 1.0871e+02 -4.2068e-02 1.0867e+02 1.0819e+02 1.1253e+02 4.7412e-02 1.1257e+02 1.1369e+02
1.1119e+02 -1.3586e-01 1.1105e+02 1.1029e+02 1.0953e+02 3.4533e-02 1.0957e+02 1.1083e+02 1.1615e+02 3.7263e-06 1.1615e+02 1.1814e+02 1.0734e+02 -3.1010e-01 1.0703e+02 1.0681e+02 1.1076e+02 5.1839e-02 1.1081e+02 1.1191e+02
1.1606e+02 -5.2219e-02 1.1601e+02 1.1526e+02 1.1177e+02 7.4864e-02 1.1185e+02 1.1089e+02 1.1770e+02 -9.3525e-06 1.1770e+02 1.1799e+02 1.0674e+02 -4.7515e-01 1.0627e+02 1.0643e+02 1.1181e+02 6.4100e-03 1.1182e+02 1.1108e+02
1.1727e+02 -2.1493e-01 1.1706e+02 1.1615e+02 1.1563e+02 -4.3891e-02 1.1559e+02 1.1638e+02 1.1836e+02 3.7841e-03 1.1836e+02 1.1991e+02 1.1187e+02 2.8314e-01 1.1216e+02 1.1262e+02 1.1449e+02 3.5641e-02 1.1453e+02 1.1431e+02
1.1602e+02 -1.3693e-01 1.1589e+02 1.1620e+02 1.1427e+02 -4.6076e-02 1.1423e+02 1.1302e+02 1.1925e+02 4.3174e-05 1.1925e+02 1.1944e+02 1.1362e+02 -2.2631e-01 1.1339e+02 1.1292e+02 1.1391e+02 5.0938e-02 1.1396e+02 1.1291e+02
1.1715e+02 -7.7400e-02 1.1707e+02 1.1708e+02 1.1263e+02 1.1182e-01 1.1274e+02 1.1088e+02 1.1712e+02 1.3390e-03 1.1713e+02 1.1846e+02 1.1041e+02 2.6642e-01 1.1068e+02 1.0949e+02 1.1382e+02 1.4941e-01 1.1397e+02 1.1383e+02
1.1457e+02 -3.4769e-02 1.1454e+02 1.1346e+02 1.1157e+02 -3.0835e-02 1.1154e+02 1.0976e+02 1.1752e+02 1.2045e-02 1.1753e+02 1.1842e+02 1.0802e+02 2.9644e-01 1.0831e+02 1.0777e+02 1.1234e+02 -1.7615e-02 1.1233e+02 1.1015e+02
1.0841e+02 -1.4079e-01 1.0827e+02 1.0905e+02 1.1069e+02 6.0506e-02 1.1075e+02 1.1171e+02 1.1857e+02 3.0645e-03 1.1857e+02 1.1670e+02 1.0917e+02 -1.6457e-02 1.0915e+02 1.0861e+02 1.1233e+02 3.2798e-02 1.1236e+02 1.1264e+02
1.1054e+02 -1.2836e-01 1.1041e+02 1.1086e+02 1.1140e+02 1.0408e-01 1.1151e+02 1.1150e+02 1.1770e+02 4.8210e-04 1.1770e+02 1.1738e+02 1.0786e+02 1.4303e-01 1.0800e+02 1.0811e+02 1.1223e+02 1.5432e-01 1.1239e+02 1.1157e+02
1.1613e+02 -2.0680e-01 1.1592e+02 1.1567e+02 1.1263e+02 1.7964e-01 1.1281e+02 1.1294e+02 1.1724e+02 1.6628e-02 1.1725e+02 1.1736e+02 1.0853e+02 2.4070e-01 1.0877e+02 1.0896e+02 1.1393e+02 1.1175e-01 1.1404e+02 1.1356e+02
1.1738e+02 -1.4621e-01 1.1723e+02 1.1684e+02 1.1082e+02 3.8652e-02 1.1086e+02 1.1196e+02 1.1384e+02 2.0192e-03 1.1384e+02 1.1426e+02 1.1052e+02 -1.0660e-01 1.1041e+02 1.1011e+02 1.1120e+02 9.2320e-02 1.1129e+02 1.1148e+02
1.1323e+02 -1.5144e-01 1.1307e+02 1.1360e+02 1.1534e+02 1.5924e-01 1.1550e+02 1.1553e+02 1.1897e+02 2.6379e-02 1.1900e+02 1.2038e+02 1.1393e+02 3.9508e-01 1.1432e+02 1.1436e+02 1.1577e+02 8.4253e-02 1.1585e+02 1.1599e+02
1.1245e+02 -4.0042e-01 1.1205e+02 1.1269e+02 1.1491e+02 5.5638e-02 1.1496e+02 1.1446e+02 1.1971e+02 6.0901e-04 1.1971e+02 1.1961e+02 1.0893e+02 -3.8581e-01 1.0855e+02 1.0992e+02 1.1436e+02 1.0720e-01 1.1447e+02 1.1354e+02
1.1011e+02 -3.4065e-02 1.1007e+02 1.0876e+02 1.1421e+02 4.2656e-02 1.1425e+02 1.1294e+02 1.1776e+02 2.1791e-03 1.1776e+02 1.1778e+02 1.0678e+02 -3.4055e-01 1.0644e+02 1.0593e+02 1.1344e+02 7.6151e-02 1.1352e+02 1.1162e+02
1.1536e+02 -4.9939e-02 1.1531e+02 1.1624e+02 1.1186e+02 -6.1412e-02 1.1180e+02 1.1432e+02 1.1473e+02 7.5269e-05 1.1473e+02 1.1633e+02 1.1540e+02 -1.4038e-01 1.1526e+02 1.1584e+02 1.1113e+02 -2.6958e-02 1.1111e+02 1.1389e+02
1.0535e+02 -6.0098e-02 1.0529e+02 1.0723e+02 1.1050e+02 4.7356e-02 1.1055e+02 1.1045e+02 1.1816e+02 1.9357e-03 1.1817e+02 1.1844e+02 1.0886e+02 -4.8189e-01 1.0838e+02 1.0806e+02 1.1234e+02 1.1443e-01 1.1246e+02 1.1365e+02
1.0794e+02 -1.7861e-01 1.0776e+02 1.0766e+02 1.1269e+02 1.5043e-01 1.1284e+02 1.1200e+02 1.1765e+02 4.5076e-04 1.1766e+02 1.1755e+02 1.0963e+02 -1.2913e-01 1.0950e+02 1.0838e+02 1.1189e+02 9.3473e-02 1.1198e+02 1.1195e+02
1.0976e+02 -1.8964e-01 1.0957e+02 1.1044e+02 1.1304e+02 -2.1717e-02 1.1302e+02 1.1226e+02 1.1528e+02 2.0699e-03 1.1528e+02 1.1395e+02 1.0929e+02 1.1160e-02 1.0930e+02 1.0948e+02 1.1307e+02 -3.8837e-02 1.1303e+02 1.1231e+02
1.1353e+02 -5.4790e-02 1.1348e+02 1.1400e+02 1.1452e+02 3.6698e-02 1.1456e+02 1.1596e+02 1.1749e+02 7.3285e-04 1.1749e+02 1.1885e+02 1.1339e+02 -1.2903e-01 1.1326e+02 1.1451e+02 1.1553e+02 3.9084e-02 1.1557e+02 1.1653e+02
1.1615e+02 -4.3077e-02 1.1611e+02 1.1704e+02 1.1429e+02 3.5596e-02 1.1432e+02 1.1388e+02 1.1775e+02 8.1475e-04 1.1775e+02 1.1860e+02 1.0858e+02 5.0146e-01 1.0908e+02 1.0898e+02 1.1462e+02 5.2185e-02 1.1467e+02 1.1469e+02
1.0649e+02 -1.4412e-01 1.0634e+02 1.0534e+02 1.0982e+02 3.2226e-02 1.0985e+02 1.1035e+02 1.1514e+02 7.0760e-04 1.1514e+02 1.1558e+02 1.0779e+02 -5.7322e-01 1.0721e+02 1.0741e+02 1.1042e+02 1.1459e-01 1.1053e+02 1.1091e+02
1.1755e+02 -2.7675e-02 1.1752e+02 1.1710e+02 1.1085e+02 8.1112e-02 1.1093e+02 1.1157e+02 1.1748e+02 3.3409e-03 1.1748e+02 1.1756e+02 1.0754e+02 -3.1226e-01 1.0723e+02 1.0705e+02 1.1190e+02 1.1980e-02 1.1191e+02 1.1217e+02
1.1217e+02 -2.3601e-01 1.1193e+02 1.1186e+02 1.1221e+02 1.0420e-01 1.1232e+02 1.1288e+02 1.1818e+02 -1.6939e-05 1.1818e+02 1.1821e+02 1.0739e+02 9.5400e-02 1.0749e+02 1.0748e+02 1.1185e+02 6.4967e-02 1.1192e+02 1.1158e+02
1.1578e+02 -1.5494e-01 1.1563e+02 1.1645e+02 1.1302e+02 1.3902e-02 1.1304e+02 1.1520e+02 1.1565e+02 3.1222e-04 1.1565e+02 1.1869e+02 1.1360e+02 1.2694e-02 1.1361e+02 1.1401e+02 1.1268e+02 4.5087e-02 1.1273e+02 1.1520e+02
1.1503e+02 -6.8052e-02 1.1496e+02 1.1496e+02 1.1642e+02 1.2924e-01 1.1655e+02 1.1549e+02 1.1892e+02 9.7005e-05 1.1892e+02 1.1983e+02 1.1276e+02 1.3437e-01 1.1290e+02 1.1129e+02 1.1677e+02 5.7364e-02 1.1682e+02 1.1711e+02
1.1333e+02 -1.7995e-01 1.1315e+02 1.1516e+02 1.1454e+02 9.4669e-02 1.1464e+02 1.1361e+02 1.1740e+02 6.3106e-04 1.1740e+02 1.1758e+02 1.1183e+02 -3.9510e-03 1.1182e+02 1.1301e+02 1.1410e+02 1.3672e-01 1.1424e+02 1.1432e+02
1.1059e+02 -2.1295e-01 1.1037e+02 1.1008e+02 1.0965e+02 5.0134e-02 1.0970e+02 1.1103e+02 1.1661e+02 1.5109e-04 1.1661e+02 1.1735e+02 1.0575e+02 -1.8951e-02 1.0573e+02 1.0593e+02 1.1121e+02 1.0541e-01 1.1132e+02 1.1410e+02
1.1137e+02 -3.5634e-01 1.1102e+02 1.1011e+02 1.1624e+02 -3.7992e-02 1.1620e+02 1.1642e+02 1.1772e+02 1.8115e-02 1.1774e+02 1.1880e+02 1.0762e+02 2.4114e-01 1.0786e+02 1.0693e+02 1.1595e+02 1.8956e-02 1.1597e+02 1.1599e+02
1.1378e+02 5.7346e-03 1.1379e+02 1.1486e+02 1.1193e+02 4.8593e-02 1.1198e+02 1.1056e+02 1.1684e+02 1.4554e-04 1.1684e+02 1.1680e+02 1.1126e+02 -3.8248e-01 1.1088e+02 1.0898e+02 1.1241e+02 7.6701e-02 1.1249e+02 1.1175e+02
1.1510e+02 -2.4969e-01 1.1485e+02 1.1526e+02 1.1281e+02 1.3156e-02 1.1282e+02 1.1104e+02 1.1712e+02 1.1349e-03 1.1712e+02 1.1652e+02 1.1000e+02 -1.5786e-01 1.0984e+02 1.0955e+02 1.1440e+02 8.1933e-03 1.1441e+02 1.1354e+02
1.1314e+02 -2.9245e-02 1.1311e+02 1.1483e+02 1.1139e+02 4.0235e-02 1.1143e+02 1.1125e+02 1.1941e+02 1.7114e-03 1.1941e+02 1.2087e+02 1.0575e+02 2.2853e-01 1.0597e+02 1.0596e+02 1.1271e+02 1.0287e-02 1.1272e+02 1.1312e+02
1.1526e+02 -5.7273e-02 1.1521e+02 1.1202e+02 1.1230e+02 1.8172e-02 1.1231e+02 1.1287e+02 1.1760e+02 9.9840e-03 1.1761e+02 1.1827e+02 1.0930e+02 4.9231e-01 1.0979e+02 1.0869e+02 1.1288e+02 5.9062e-02 1.1294e+02 1.1319e+02
1.1563e+02 -1.7135e-01 1.1546e+02 1.1562e+02 1.1536e+02 6.6423e-02 1.1542e+02 1.1587e+02 1.1743e+02 6.7707e-03 1.1743e+02 1.1820e+02 1.0849e+02 -2.4240e-01 1.0825e+02 1.0733e+02 1.1452e+02 7.2700e-03 1.1453e+02 1.1550e+02
1.1572e+02 -1.9195e-01 1.1553e+02 1.1634e+02 1.1509e+02 9.4075e-02 1.1518e+02 1.1565e+02 1.1741e+02 1.1395e-02 1.1742e+02 1.1815e+02 1.0997e+02 5.2409e-03 1.0998e+02 1.0760e+02 1.1333e+02 4.0703e-02 1.1337e+02 1.1210e+02
1.1548e+02 -5.5905e-02 1.1543e+02 1.1558e+02 1.1543e+02 1.5435e-02 1.1545e+02 1.1533e+02 1.1725e+02 3.8676e-03 1.1725e+02 1.1792e+02 1.0894e+02 8.5808e-02 1.0902e+02 1.0906e+02 1.1488e+02 1.1983e-01 1.1500e+02 1.1506e+02
1.1108e+02 -2.1424e-02 1.1105e+02 1.1185e+02 1.1143e+02 3.3684e-02 1.1146e+02 1.1115e+02 1.1761e+02 5.0171e-03 1.1761e+02 1.1760e+02 1.1083e+02 -4.6598e-02 1.1078e+02 1.0921e+02 1.1211e+02 -1.0391e-02 1.1210e+02 1.1136e+02
1.1110e+02 -2.4458e-01 1.1086e+02 1.1317e+02 1.1347e+02 3.8443e-02 1.1350e+02 1.1419e+02 1.1746e+02 1.9227e-03 1.1746e+02 1.1880e+02 1.0858e+02 -3.7273e-01 1.0820e+02 1.0972e+02 1.1352e+02 -3.6042e-02 1.1349e+02 1.1399e+02
1.1161e+02 -5.4415e-02 1.1156e+02 1.1359e+02 1.1213e+02 1.8540e-02 1.1214e+02 1.1142e+02 1.1666e+02 8.1200e-04 1.1666e+02 1.1546e+02 1.1126e+02 1.8806e-01 1.1145e+02 1.0906e+02 1.1325e+02 6.1725e-02 1.1332e+02 1.1234e+02
1.1674e+02 -2.1412e-01 1.1653e+02 1.1709e+02 1.1293e+02 9.8063e-02 1.1303e+02 1.1376e+02 1.1748e+02 2.2131e-03 1.1748e+02 1.2203e+02 1.1322e+02 -1.1515e-02 1.1321e+02 1.1509e+02 1.1261e+02 6.5077e-02 1.1267e+02 1.1393e+02
1.1409e+02 -1.1427e-01 1.1397e+02 1.1391e+02 1.1193e+02 4.5263e-02 1.1197e+02 1.1069e+02 1.1454e+02 3.9482e-03 1.1454e+02 1.1406e+02 1.1038e+02 -1.4300e-01 1.1024e+02 1.0881e+02 1.1315e+02 4.1605e-03 1.1315e+02 1.1182e+02
1.1202e+02 -1.2629e-01 1.1189e+02 1.1093e+02 1.1386e+02 2.2969e-01 1.1409e+02 1.1580e+02 1.1800e+02 9.9854e-03 1.1801e+02 1.1981e+02 1.0974e+02 2.7372e-01 1.1001e+02 1.1137e+02 1.1298e+02 1.7293e-01 1.1315e+02 1.1563e+02
1.0929e+02 -2.3936e-01 1.0905e+02 1.0882e+02 1.1347e+02 1.1540e-01 1.1358e+02 1.1447e+02 1.1692e+02 5.6653e-04 1.1692e+02 1.1797e+02 1.1052e+02 -5.8963e-01 1.0993e+02 1.1265e+02 1.1263e+02 2.0309e-01 1.1283e+02 1.1053e+02
1.0636e+02 -2.6548e-01 1.0610e+02 1.0725e+02 1.1362e+02 6.5773e-02 1.1369e+02 1.1107e+02 1.1728e+02 4.9087e-03 1.1728e+02 1.1638e+02 1.0674e+02 -2.5734e-01 1.0648e+02 1.0608e+02 1.1281e+02 -3.0426e-03 1.1280e+02 1.1177e+02
1.1250e+02 -5.8048e-02 1.1244e+02 1.1236e+02 1.1382e+02 1.3023e-01 1.1395e+02 1.1196e+02 1.1794e+02 1.9269e-03 1.1794e+02 1.1659e+02 1.0603e+02 2.1056e-01 1.0624e+02 1.0565e+02 1.1600e+02 9.8600e-02 1.1610e+02 1.1422e+02
1.1523e+02 -4.1359e-01 1.1482e+02 1.1529e+02 1.1262e+02 1.9343e-01 1.1281e+02 1.1242e+02 1.1611e+02 7.7799e-04 1.1612e+02 1.1523e+02 1.0955e+02 1.3916e-01 1.0969e+02 1.1013e+02 1.1206e+02 1.6130e-01 1.1222e+02 1.1270e+02
1.1657e+02 -1.0278e-01 1.1647e+02 1.1623e+02 1.1464e+02 7.4897e-02 1.1471e+02 1.1371e+02 1.1714e+02 3.6756e-03 1.1715e+02 1.1673e+02 1.1490e+02 -1.4372e-01 1.1476e+02 1.1353e+02 1.1516e+02 2.1343e-02 1.1519e+02 1.1413e+02
1.1223e+02 5.3945e-02 1.1229e+02 1.1123e+02 1.1469e+02 9.0971e-02 1.1478e+02 1.1485e+02 1.1795e+02 2.1529e-03 1.1796e+02 1.1770e+02 1.0971e+02 2.9900e-01 1.1001e+02 1.0792e+02 1.1420e+02 8.0540e-02 1.1428e+02 1.1521e+02
1.1589e+02 -2.2612e-01 1.1567e+02 1.1575e+02 1.1536e+02 -5.2923e-02 1.1531e+02 1.1498e+02 1.1734e+02 1.6642e-02 1.1736e+02 1.1791e+02 1.1515e+02 -2.3870e-01 1.1491e+02 1.1336e+02 1.1515e+02 7.1375e-02 1.1522e+02 1.1536e+02
1.1405e+02 -8.8908e-02 1.1396e+02 1.1406e+02 1.1187e+02 5.5360e-02 1.1193e+02 1.1258e+02 1.1701e+02 1.2734e-04 1.1701e+02 1.1843e+02 1.0848e+02 1.0343e-02 1.0849e+02 1.0792e+02 1.1218e+02 8.6594e-02 1.1227e+02 1.1263e+02
1.1278e+02 -2.4435e-01 1.1254e+02 1.1298e+02 1.1311e+02 2.6725e-02 1.1313e+02 1.1335e+02 1.1736e+02 5.5723e-03 1.1737e+02 1.1617e+02 1.0822e+02 -5.6487e-02 1.0816e+02 1.0974e+02 1.1463e+02 4.2304e-02 1.1468e+02 1.1392e+02
1.1218e+02 -1.7166e-01 1.1201e+02 1.1024e+02 1.1218e+02 1.3586e-01 1.1231e+02 1.1188e+02 1.1836e+02 1.6966e-02 1.1837e+02 1.1870e+02 1.1043e+02 1.7229e-03 1.1044e+02 1.0911e+02 1.1238e+02 1.2969e-01 1.1251e+02 1.1115e+02
1.1362e+02 -2.5962e-01 1.1336e+02 1.1253e+02 1.1486e+02 -1.3104e-01 1.1473e+02 1.1326e+02 1.1911e+02 3.3684e-02 1.1914e+02 1.1876e+02 1.1416e+02 3.1233e-01 1.1447e+02 1.1148e+02 1.1439e+02 -6.3245e-02 1.1433e+02 1.1293e+02
1.1589e+02 -2.4315e-01 1.1565e+02 1.1325e+02 1.1747e+02 1.7663e-01 1.1765e+02 1.1721e+02 1.1830e+02 5.3922e-03 1.1831e+02 1.1982e+02 1.1162e+02 1.4625e-01 1.1177e+02 1.0985e+02 1.1753e+02 1.7428e-01 1.1770e+02 1.1749e+02
1.1747e+02 -2.3886e-01 1.1723e+02 1.1763e+02 1.1469e+02 1.3516e-01 1.1483e+02 1.1663e+02 1.1863e+02 9.1343e-04 1.1863e+02 1.1996e+02 1.1114e+02 7.7764e-02 1.1122e+02 1.0960e+02 1.1534e+02 6.6100e-02 1.1541e+02 1.1651e+02
1.0691e+02 -6.1781e-02 1.0685e+02 1.0937e+02 1.1020e+02 -5.3474e-02 1.1014e+02 1.0963e+02 1.1589e+02 3.5132e-03 1.1589e+02 1.1546e+02 1.0813e+02 2.6089e-02 1.0816e+02 1.0767e+02 1.1088e+02 1.6800e-02 1.1090e+02 1.0996e+02
1.1207e+02 -1.0034e-01 1.1196e+02 1.1124e+02 1.1060e+02 9.1875e-02 1.1069e+02 1.1163e+02 1.1574e+02 9.7666e-03 1.1575e+02 1.1545e+02 1.0795e+02 8.6330e-02 1.0804e+02 1.0806e+02 1.1150e+02 5.0626e-02 1.1155e+02 1.1205e+02
1.1084e+02 -1.8101e-01 1.1066e+02 1.1187e+02 1.1644e+02 -3.5053e-02 1.1641e+02 1.1337e+02 1.1830e+02 -1.7755e-05 1.1830e+02 1.1776e+02 1.1347e+02 3.2985e-03 1.1348e+02 1.0937e+02 1.1511e+02 1.6899e-02 1.1512e+02 1.1367e+02
1.1761e+02 -2.0910e-01 1.1740e+02 1.1764e+02 1.1190e+02 -3.4298e-02 1.1187e+02 1.1191e+02 1.1594e+02 2.3176e-05 1.1594e+02 1.1551e+02 1.1156e+02 -4.6666e-02 1.1151e+02 1.0908e+02 1.1161e+02 1.4598e-02 1.1163e+02 1.1151e+02
1.1199e+02 -1.7663e-01 1.1181e+02 1.1180e+02 1.1001e+02 1.8903e-02 1.1003e+02 1.0976e+02 1.1521e+02 3.8956e-03 1.1521e+02 1.1518e+02 1.0857e+02 5.1128e-01 1.0908e+02 1.0817e+02 1.1013e+02 4.6234e-02 1.1018e+02 1.1012e+02
1.0820e+02 -1.7266e-01 1.0803e+02 1.0814e+02 1.1232e+02 1.5512e-01 1.1247e+02 1.1350e+02 1.1691e+02 5.1019e-03 1.1692e+02 1.1929e+02 1.0621e+02 -1.4860e-01 1.0606e+02 1.0616e+02 1.1310e+02 1.3282e-01 1.1323e+02 1.1429e+02
1.1176e+02 -2.6850e-01 1.1149e+02 1.1055e+02 1.1450e+02 1.2536e-01 1.1463e+02 1.1276e+02 1.1857e+02 1.3330e-02 1.1858e+02 1.1898e+02 1.1018e+02 -5.1135e-01 1.0966e+02 1.0898e+02 1.1304e+02 1.1702e-01 1.1315e+02 1.1256e+02
1.1330e+02 -1.8481e-01 1.1311e+02 1.1255e+02 1.1381e+02 1.4795e-02 1.1382e+02 1.1384e+02 1.1939e+02 7.8240e-03 1.1940e+02 1.1927e+02 1.1383e+02 -1.6173e-01 1.1367e+02 1.1047e+02 1.1560e+02 4.2791e-02 1.1565e+02 1.1539e+02
1.1217e+02 -5.7510e-02 1.1212e+02 1.1220e+02 1.1624e+02 -5.5331e-02 1.1619e+02 1.1526e+02 1.1778e+02 1.1784e-02 1.1779e+02 1.1846e+02 1.0573e+02 6.3276e-02 1.0579e+02 1.0620e+02 1.1509e+02 -2.6962e-02 1.1507e+02 1.1487e+02
1.1160e+02 -1.7897e-01 1.1143e+02 1.1235e+02 1.1456e+02 1.1238e-01 1.1467e+02 1.1342e+02 1.1940e+02 6.3182e-04 1.1940e+02 1.1880e+02 1.0628e+02 -5.3871e-02 1.0622e+02 1.0584e+02 1.1317e+02 8.5249e-02 1.1325e+02 1.1287e+02
1.1442e+02 -3.2868e-01 1.1409e+02 1.1291e+02 1.1037e+02 -6.6280e-02 1.1030e+02 1.1019e+02 1.1455e+02 1.2261e-02 1.1456e+02 1.1585e+02 1.0784e+02 3.2512e-02 1.0787e+02 1.0696e+02 1.1082e+02 1.0519e-02 1.1083e+02 1.1036e+02
1.1126e+02 -7.7072e-02 1.1118e+02 1.1207e+02 1.1219e+02 7.9703e-02 1.1227e+02 1.1254e+02 1.1444e+02 -1.9435e-05 1.1444e+02 1.1560e+02 1.1125e+02 5.9007e-01 1.1184e+02 1.1052e+02 1.1259e+02 4.4533e-02 1.1263e+02 1.1218e+02
1.1414e+02 -1.5511e-01 1.1399e+02 1.1384e+02 1.1522e+02 4.0478e-02 1.1526e+02 1.1558e+02 1.1700e+02 1.2719e-03 1.1700e+02 1.1870e+02 1.1312e+02 -3.0048e-01 1.1282e+02 1.1232e+02 1.1442e+02 7.8340e-03 1.1443e+02 1.1507e+02
1.1431e+02 -1.3065e-01 1.1418e+02 1.1287e+02 1.0951e+02 1.2388e-01 1.0963e+02 1.0946e+02 1.1603e+02 4.2217e-03 1.1604e+02 1.1631e+02 1.1019e+02 1.5866e-01 1.1035e+02 1.0859e+02 1.1071e+02 9.7252e-02 1.1081e+02 1.1078e+02
1.1618e+02 -2.3820e-01 1.1594e+02 1.1429e+02 1.1310e+02 2.2071e-03 1.1310e+02 1.1219e+02 1.1886e+02 4.7408e-04 1.1886e+02 1.1989e+02 1.1190e+02 -1.4352e-01 1.1176e+02 1.0925e+02 1.1222e+02 2.4487e-02 1.1224e+02 1.1201e+02
1.1358e+02 -2.4582e-01 1.1334e+02 1.1132e+02 1.1336e+02 7.2423e-02 1.1343e+02 1.1259e+02 1.1664e+02 3.0997e-04 1.1664e+02 1.1892e+02 1.1042e+02 -3.1815e-01 1.1010e+02 1.1082e+02 1.1250e+02 1.1574e-01 1.1262e+02 1.1221e+02
1.1685e+02 -1.6412e-01 1.1669e+02 1.1595e+02 1.1644e+02 8.3233e-02 1.1652e+02 1.1221e+02 1.1864e+02 8.6559e-05 1.1864e+02 1.1498e+02 1.1113e+02 -4.7490e-01 1.1066e+02 1.0835e+02 1.1478e+02 6.0070e-02 1.1484e+02 1.1120e+02
1.1465e+02 -6.8471e-03 1.1465e+02 1.1330e+02 1.1593e+02 1.2980e-01 1.1606e+02 1.1525e+02 1.1914e+02 9.3877e-03 1.1915e+02 1.2044e+02 1.1100e+02 2.8905e-01 1.1129e+02 1.1016e+02 1.1408e+02 9.5273e-02 1.1418e+02 1.1437e+02
1.1250e+02 -3.4795e-01 1.1215e+02 1.1577e+02 1.1680e+02 1.0797e-02 1.1681e+02 1.1587e+02 1.1544e+02 1.4030e-02 1.1545e+02 1.1698e+02 1.1180e+02 -7.1543e-03 1.1180e+02 1.1080e+02 1.1678e+02 2.6047e-02 1.1680e+02 1.1602e+02
1.1516e+02 -1.3635e-01 1.1502e+02 1.1093e+02 1.0946e+02 9.0610e-02 1.0956e+02 1.0865e+02 1.1518e+02 2.1326e-03 1.1518e+02 1.1620e+02 1.0596e+02 4.5519e-01 1.0641e+02 1.0574e+02 1.1057e+02 3.0850e-02 1.1060e+02 1.1132e+02
1.0981e+02 -6.3862e-04 1.0981e+02 1.0935e+02 1.1216e+02 2.8516e-03 1.1216e+02 1.1180e+02 1.1702e+02 1.0517e-02 1.1703e+02 1.1777e+02 1.0726e+02 -1.5573e-01 1.0710e+02 1.0669e+02 1.1260e+02 1.2559e-02 1.1262e+02 1.1286e+02
1.1366e+02 -1.5912e-01 1.1350e+02 1.1361e+02 1.1251e+02 5.4071e-02 1.1257e+02 1.1187e+02 1.1518e+02 5.1671e-03 1.1519e+02 1.1769e+02 1.0757e+02 2.1604e-01 1.0779e+02 1.0733e+02 1.1109e+02 4.7586e-02 1.1114e+02 1.1144e+02
1.1683e+02 -1.0085e-01 1.1673e+02 1.1674e+02 1.1198e+02 7.0591e-02 1.1205e+02 1.1128e+02 1.1818e+02 1.8617e-03 1.1818e+02 1.1872e+02 1.0958e+02 -1.2826e-01 1.0946e+02 1.0824e+02 1.1437e+02 5.7954e-02 1.1443e+02 1.1366e+02
1.1219e+02 -4.7465e-02 1.1214e+02 1.1273e+02 1.1176e+02 9.0029e-02 1.1185e+02 1.1212e+02 1.1640e+02 7.7643e-04 1.1640e+02 1.1834e+02 1.1160e+02 2.4100e-01 1.1184e+02 1.1150e+02 1.1190e+02 7.2580e-02 1.1198e+02 1.1201e+02
1.1363e+02 -1.1207e-01 1.1352e+02 1.1341e+02 1.1284e+02 -2.0417e-02 1.1282e+02 1.1239e+02 1.1781e+02 2.0804e-03 1.1781e+02 1.1835e+02 1.0746e+02 1.9626e-01 1.0765e+02 1.0727e+02 1.1431e+02 4.6488e-02 1.1436e+02 1.1429e+02
1.1517e+02 -3.2578e-01 1.1484e+02 1.1573e+02 1.1288e+02 1.3741e-01 1.1302e+02 1.1474e+02 1.1897e+02 1.4967e-02 1.1899e+02 1.1900e+02 1.1280e+02 -1.0877e-01 1.1270e+02 1.1330e+02 1.1358e+02 1.6086e-02 1.1359e+02 1.1477e+02
1.1037e+02 -1.6143e-02 1.1036e+02 1.0967e+02 1.1291e+02 1.3248e-01 1.1304e+02 1.1125e+02 1.1991e+02 4.6432e-05 1.1991e+02 1.2126e+02 1.0928e+02 3.5862e-01 1.0964e+02 1.0859e+02 1.1219e+02 9.6035e-02 1.1229e+02 1.1177e+02
1.1459e+02 -8.1620e-02 1.1451e+02 1.1380e+02 1.1642e+02 1.3770e-01 1.1656e+02 1.1558e+02 1.1847e+02 1.0056e-02 1.1848e+02 1.1910e+02 1.1267e+02 1.8453e-01 1.1286e+02 1.1134e+02 1.1678e+02 1.0552e-01 1.1689e+02 1.1630e+02
1.1231e+02 -7.0267e-02 1.1224e+02 1.1215e+02 1.1297e+02 1.9240e-01 1.1316e+02 1.1168e+02 1.1526e+02 2.3348e-03 1.1526e+02 1.1475e+02 1.0927e+02 1.5982e-02 1.0929e+02 1.0941e+02 1.1339e+02 2.3510e-01 1.1363e+02 1.1171e+02
1.1199e+02 -1.1085e-01 1.1188e+02 1.1265e+02 1.0953e+02 1.3953e-01 1.0967e+02 1.1094e+02 1.1269e+02 6.9238e-03 1.1270e+02 1.1422e+02 1.0703e+02 -3.0231e-01 1.0673e+02 1.0669e+02 1.1045e+02 1.1793e-01 1.1057e+02 1.1116e+02
1.1168e+02 -6.9750e-03 1.1167e+02 1.1194e+02 1.1322e+02 4.2927e-02 1.1326e+02 1.1250e+02 1.1811e+02 1.9607e-03 1.1811e+02 1.1641e+02 1.0995e+02 -4.6992e-01 1.0948e+02 1.1002e+02 1.1176e+02 1.1531e-01 1.1187e+02 1.1178e+02
1.0738e+02 -6.1744e-02 1.0731e+02 1.0757e+02 1.0937e+02 8.3949e-02 1.0945e+02 1.0961e+02 1.1522e+02 1.8580e-03 1.1522e+02 1.1548e+02 1.0605e+02 1.4725e-01 1.0620e+02 1.0597e+02 1.1120e+02 9.2545e-02 1.1129e+02 1.1199e+02
1.0849e+02 -1.2640e-01 1.0836e+02 1.1001e+02 1.1160e+02 -1.5228e-02 1.1159e+02 1.1158e+02 1.1337e+02 4.9350e-04 1.1337e+02 1.1408e+02 1.0630e+02 -2.5975e-01 1.0604e+02 1.0635e+02 1.1202e+02 2.2388e-02 1.1204e+02 1.1190e+02
1.0718e+02 -1.8493e-01 1.0700e+02 1.0990e+02 1.1291e+02 1.5821e-02 1.1292e+02 1.1427e+02 1.1597e+02 4.4499e-04 1.1597e+02 1.1746e+02 1.0717e+02 -5.1328e-02 1.0712e+02 1.0801e+02 1.1478e+02 7.3330e-02 1.1485e+02 1.1528e+02
1.1559e+02 -1.8510e-01 1.1540e+02 1.1615e+02 1.1672e+02 4.6862e-02 1.1677e+02 1.1730e+02 1.1960e+02 1.8692e-02 1.1962e+02 1.2065e+02 1.1326e+02 5.3341e-01 1.1379e+02 1.1394e+02 1.1666e+02 -5.1712e-03 1.1665e+02 1.1726e+02
1.0845e+02 -5.0071e-02 1.0840e+02 1.0952e+02 1.0959e+02 1.8730e-01 1.0978e+02 1.1002e+02 1.1714e+02 5.3173e-04 1.1714e+02 1.1934e+02 1.0721e+02 -1.5729e-01 1.0705e+02 1.0683e+02 1.0953e+02 2.0096e-01 1.0973e+02 1.1010e+02
1.0833e+02 6.1589e-02 1.0839e+02 1.0898e+02 1.1118e+02 8.2159e-02 1.1126e+02 1.1149e+02 1.1797e+02 1.4230e-02 1.1799e+02 1.1881e+02 1.0894e+02 -1.8928e-02 1.0892e+02 1.0683e+02 1.1107e+02 9.9416e-02 1.1117e+02 1.1192e+02
1.0885e+02 -1.6086e-01 1.0869e+02 1.0952e+02 1.1212e+02 3.4083e-03 1.1213e+02 1.1189e+02 1.1743e+02 7.2231e-03 1.1744e+02 1.1827e+02 1.0758e+02 -8.9543e-02 1.0749e+02 1.0719e+02 1.1196e+02 4.7094e-02 1.1201e+02 1.1202e+02
1.0958e+02 -1.9068e-01 1.0939e+02 1.0871e+02 1.1060e+02 1.6438e-01 1.1077e+02 1.1186e+02 1.1744e+02 5.1209e-03 1.1744e+02 1.1799e+02 1.0574e+02 3.6225e-02 1.0577e+02 1.0511e+02 1.1222e+02 1.2989e-01 1.1235e+02 1.1375e+02
1.1087e+02 -8.2920e-02 1.1078e+02 1.0999e+02 1.1161e+02 9.8242e-03 1.1162e+02 1.1124e+02 1.1758e+02 2.4342e-03 1.1758e+02 1.1765e+02 1.0747e+02 -5.9621e-02 1.0741e+02 1.0659e+02 1.1248e+02 7.1482e-02 1.1255e+02 1.1154e+02
1.1424e+02 -2.8375e-01 1.1396e+02 1.1412e+02 1.0959e+02 8.2790e-02 1.0967e+02 1.0870e+02 1.1568e+02 1.7943e-02 1.1570e+02 1.1687e+02 1.0842e+02 1.8012e-01 1.0860e+02 1.0734e+02 1.1086e+02 1.4504e-01 1.1101e+02 1.0911e+02
1.1129e+02 -1.4977e-01 1.1114e+02 1.1319e+02 1.1011e+02 6.5620e-02 1.1017e+02 1.1040e+02 1.1609e+02 2.3144e-03 1.1609e+02 1.1602e+02 1.0872e+02 -4.8381e-01 1.0824e+02 1.0915e+02 1.1159e+02 9.7384e-02 1.1168e+02 1.1265e+02
1.1525e+02 -1.9142e-01 1.1506e+02 1.1463e+02 1.1359e+02 9.5682e-02 1.1369e+02 1.1345e+02 1.1795e+02 6.6328e-03 1.1795e+02 1.1909e+02 1.0835e+02 -9.4930e-02 1.0826e+02 1.0764e+02 1.1192e+02 8.9249e-02 1.1201e+02 1.1312e+02
1.1103e+02 -2.3682e-01 1.1079e+02 1.1133e+02 1.1051e+02 1.0038e-01 1.1061e+02 1.1074e+02 1.1711e+02 5.4040e-05 1.1711e+02 1.1763e+02 1.0646e+02 1.8696e-01 1.0665e+02 1.0718e+02 1.1140e+02 9.5753e-02 1.1150e+02 1.1174e+02
1.1116e+02 -1.9601e-01 1.1097e+02 1.1013e+02 1.1176e+02 4.5921e-02 1.1181e+02 1.1277e+02 1.1510e+02 2.8191e-03 1.1510e+02 1.1637e+02 1.1173e+02 -7.0682e-02 1.1166e+02 1.1141e+02 1.1226e+02 9.9524e-02 1.1236e+02 1.1265e+02
1.1115e+02 -5.9555e-02 1.1109e+02 1.1133e+02 1.1423e+02 3.7630e-02 1.1427e+02 1.1420e+02 1.1893e+02 -1.7122e-05 1.1893e+02 1.1837e+02 1.0803e+02 -2.0951e-01 1.0782e+02 1.0874e+02 1.1423e+02 7.5233e-02 1.1431e+02 1.1428e+02
1.1476e+02 -1.0687e-01 1.1465e+02 1.1373e+02 1.1371e+02 1.9089e-02 1.1373e+02 1.1346e+02 1.1532e+02 2.0330e-03 1.1532e+02 1.1654e+02 1.1088e+02 2.8566e-01 1.1117e+02 1.0924e+02 1.1453e+02 8.3580e-02 1.1461e+02 1.1385e+02
1.0737e+02 -1.8955e-01 1.0718e+02 1.0702e+02 1.1085e+02 -6.9895e-03 1.1084e+02 1.0947e+02 1.1813e+02 7.3288e-03 1.1813e+02 1.1998e+02 1.1030e+02 -1.6429e-01 1.1013e+02 1.0796e+02 1.1063e+02 8.0459e-02 1.1071e+02 1.0951e+02
1.1285e+02 -8.3341e-02 1.1277e+02 1.1143e+02 1.1375e+02 -1.2675e-01 1.1362e+02 1.1515e+02 1.1808e+02 6.5050e-03 1.1808e+02 1.1969e+02 1.0664e+02 -3.2625e-01 1.0631e+02 1.0660e+02 1.1291e+02 -6.9449e-03 1.1290e+02 1.1510e+02
1.1106e+02 -2.0867e-01 1.1085e+02 1.1287e+02 1.1420e+02 -1.2316e-02 1.1419e+02 1.1448e+02 1.1924e+02 2.2010e-02 1.1927e+02 1.1885e+02 1.1403e+02 6.0021e-02 1.1409e+02 1.1275e+02 1.1493e+02 6.1179e-02 1.1499e+02 1.1436e+02
1.1581e+02 -1.8933e-01 1.1562e+02 1.1405e+02 1.1471e+02 5.9983e-02 1.1477e+02 1.1225e+02 1.1771e+02 5.6846e-02 1.1776e+02 1.1622e+02 1.1046e+02 -7.9126e-02 1.1038e+02 1.0787e+02 1.1333e+02 1.1235e-01 1.1344e+02 1.1252e+02
1.1436e+02 -2.2754e-01 1.1414e+02 1.1503e+02 1.1136e+02 5.3658e-02 1.1142e+02 1.0976e+02 1.1734e+02 1.4290e-02 1.1735e+02 1.1694e+02 1.0682e+02 -2.4538e-02 1.0680e+02 1.0649e+02 1.1195e+02 9.6500e-03 1.1196e+02 1.1106e+02
1.1297e+02 -1.1333e-01 1.1285e+02 1.1393e+02 1.1541e+02 7.6262e-02 1.1548e+02 1.1504e+02 1.1785e+02 2.1303e-03 1.1785e+02 1.1835e+02 1.0901e+02 6.6455e-01 1.0968e+02 1.0835e+02 1.1578e+02 6.8209e-02 1.1585e+02 1.1521e+02
1.1446e+02 -3.1234e-01 1.1415e+02 1.1394e+02 1.1337e+02 -2.4975e-04 1.1337e+02 1.1249e+02 1.1915e+02 2.5146e-04 1.1915e+02 1.2012e+02 1.1353e+02 2.4652e-01 1.1378e+02 1.1387e+02 1.1257e+02 -5.8054e-02 1.1251e+02 1.1245e+02
1.1080e+02 -1.9387e-01 1.1061e+02 1.1204e+02 1.1274e+02 -2.3530e-02 1.1272e+02 1.1340e+02 1.1737e+02 6.2576e-03 1.1738e+02 1.1846e+02 1.1149e+02 -2.6011e-01 1.1123e+02 1.1014e+02 1.1370e+02 4.0298e-02 1.1374e+02 1.1447e+02
1.0920e+02 -2.2203e-01 1.0898e+02 1.1154e+02 1.1360e+02 1.6944e-01 1.1377e+02 1.1427e+02 1.1853e+02 5.1150e-03 1.1854e+02 1.1840e+02 1.0630e+02 -4.7532e-02 1.0625e+02 1.0595e+02 1.1427e+02 1.1190e-01 1.1438e+02 1.1480e+02
1.0793e+02 -2.3807e-01 1.0769e+02 1.0858e+02 1.1232e+02 7.4804e-03 1.1233e+02 1.1194e+02 1.1677e+02 6.8058e-03 1.1678e+02 1.1655e+02 1.1039e+02 -3.2399e-01 1.1007e+02 1.0890e+02 1.1267e+02 9.5092e-02 1.1276e+02 1.1225e+02
1.1361e+02 -1.6699e-01 1.1344e+02 1.1492e+02 1.1005e+02 4.5731e-02 1.1010e+02 1.0983e+02 1.1748e+02 1.2559e-06 1.1748e+02 1.1827e+02 1.0705e+02 -1.8221e-01 1.0687e+02 1.0621e+02 1.0935e+02 9.6147e-02 1.0945e+02 1.0922e+02
1.1746e+02 -2.8523e-02 1.1743e+02 1.1669e+02 1.1421e+02 8.3645e-02 1.1430e+02 1.1366e+02 1.1846e+02 1.2175e-04 1.1846e+02 1.1950e+02 1.0942e+02 -2.0274e-01 1.0922e+02 1.0726e+02 1.1598e+02 5.6688e-02 1.1604e+02 1.1518e+02
1.1081e+02 -2.6304e-01 1.1055e+02 1.1002e+02 1.1200e+02 1.2348e-01 1.1212e+02 1.1129e+02 1.1727e+02 2.2024e-03 1.1727e+02 1.1840e+02 1.0703e+02 -3.7828e-01 1.0665e+02 1.0727e+02 1.1274e+02 1.6558e-01 1.1291e+02 1.1134e+02
1.1594e+02 -2.7488e-01 1.1567e+02 1.1606e+02 1.1336e+02 3.8817e-02 1.1340e+02 1.1387e+02 1.1690e+02 1.0062e-03 1.1690e+02 1.1815e+02 1.0833e+02 5.8950e-01 1.0892e+02 1.0882e+02 1.1325e+02 9.2071e-02 1.1334e+02 1.1315e+02
1.1374e+02 -2.9157e-02 1.1371e+02 1.1363e+02 1.1210e+02 8.7296e-02 1.1219e+02 1.1218e+02 1.1895e+02 2.2092e-03 1.1895e+02 1.1912e+02 1.0906e+02 -4.6108e-01 1.0860e+02 1.0809e+02 1.1311e+02 6.3126e-02 1.1317e+02 1.1258e+02
1.1270e+02 -1.0851e-02 1.1269e+02 1.1226e+02 1.1370e+02 3.5870e-02 1.1374e+02 1.1345e+02 1.1743e+02 1.6996e-03 1.1743e+02 1.1890e+02 1.0846e+02 8.4378e-02 1.0855e+02 1.0853e+02 1.1289e+02 8.6764e-02 1.1298e+02 1.1158e+02
1.1562e+02 -2.8218e-01 1.1534e+02 1.1590e+02 1.1093e+02 1.5534e-01 1.1109e+02 1.1093e+02 1.1698e+02 1.5787e-03 1.1698e+02 1.1972e+02 1.0595e+02 8.9592e-01 1.0684e+02 1.0701e+02 1.1252e+02 1.4823e-01 1.1267e+02 1.1129e+02
1.0808e+02 -3.3987e-01 1.0774e+02 1.0782e+02 1.1003e+02 1.3280e-02 1.1005e+02 1.0911e+02 1.1577e+02 3.4026e-04 1.1577e+02 1.1584e+02 1.0586e+02 2.0756e-01 1.0607e+02 1.0626e+02 1.1153e+02 9.5558e-03 1.1154e+02 1.1047e+02
1.1228e+02 -1.4463e-01 1.1213e+02 1.1297e+02 1.1272e+02 1.7149e-01 1.1289e+02 1.1643e+02 1.1751e+02 5.1402e-04 1.1751e+02 1.1914e+02 1.0763e+02 4.1687e-01 1.0805e+02 1.0725e+02 1.1193e+02 2.3835e-01 1.1217e+02 1.1448e+02
1.1411e+02 -5.3302e-02 1.1405e+02 1.1327e+02 1.1012e+02 2.0477e-01 1.1032e+02 1.0997e+02 1.1340e+02 2.1502e-02 1.1343e+02 1.1230e+02 1.0596e+02 7.1569e-03 1.0597e+02 1.0601e+02 1.1062e+02 1.4487e-01 1.1076e+02 1.1016e+02
1.1445e+02 -1.9232e-01 1.1426e+02 1.1457e+02 1.1506e+02 2.4988e-04 1.1506e+02 1.1490e+02 1.1900e+02 2.9936e-05 1.1900e+02 1.1890e+02 1.0871e+02 -1.6320e-02 1.0870e+02 1.0645e+02 1.1434e+02 1.8076e-02 1.1435e+02 1.1435e+02
1.1610e+02 -1.0498e-01 1.1600e+02 1.1585e+02 1.1313e+02 8.0548e-02 1.1321e+02 1.1192e+02 1.1682e+02 7.9857e-04 1.1682e+02 1.1715e+02 1.1257e+02 8.7343e-03 1.1258e+02 1.1078e+02 1.1114e+02 1.1196e-01 1.1125e+02 1.1134e+02
1.1214e+02 -1.9366e-01 1.1194e+02 1.1164e+02 1.1197e+02 1.8047e-01 1.1215e+02 1.1277e+02 1.1785e+02 5.8485e-03 1.1785e+02 1.1902e+02 1.0621e+02 1.3166e-01 1.0634e+02 1.0684e+02 1.1203e+02 2.0113e-01 1.1224e+02 1.1267e+02
1.1358e+02 -5.9274e-02 1.1352e+02 1.1467e+02 1.0939e+02 9.0130e-02 1.0948e+02 1.0878e+02 1.1521e+02 8.6996e-03 1.1521e+02 1.1519e+02 1.0576e+02 9.8785e-02 1.0586e+02 1.0534e+02 1.1072e+02 3.0310e-02 1.1076e+02 1.1111e+02
1.1280e+02 -1.0607e-01 1.1269e+02 1.1249e+02 1.1301e+02 5.6389e-02 1.1306e+02 1.1306e+02 1.1973e+02 6.0878e-03 1.1974e+02 1.1904e+02 1.0761e+02 9.8854e-02 1.0771e+02 1.0906e+02 1.1248e+02 1.2523e-01 1.1260e+02 1.1206e+02
1.1541e+02 -3.1618e-02 1.1538e+02 1.1605e+02 1.1479e+02 3.0454e-02 1.1482e+02 1.1663e+02 1.1859e+02 1.6298e-02 1.1861e+02 1.1963e+02 1.1642e+02 5.0200e-02 1.1647e+02 1.1655e+02 1.1458e+02 7.7967e-02 1.1466e+02 1.1459e+02
1.0791e+02 -2.6397e-01 1.0765e+02 1.1282e+02 1.0967e+02 -2.5056e-02 1.0965e+02 1.1038e+02 1.1442e+02 2.6534e-02 1.1445e+02 1.1371e+02 1.0777e+02 -1.1802e-01 1.0765e+02 1.0827e+02 1.1078e+02 2.6279e-02 1.1081e+02 1.1122e+02
1.1194e+02 -1.7121e-01 1.1177e+02 1.1226e+02 1.1178e+02 9.0761e-03 1.1179e+02 1.1134e+02 1.1790e+02 -3.4450e-06 1.1790e+02 1.1802e+02 1.0728e+02 9.1699e-03 1.0729e+02 1.0651e+02 1.1268e+02 5.6065e-02 1.1274e+02 1.1298e+02
1.1058e+02 -2.9752e-01 1.1028e+02 1.1039e+02 1.1187e+02 1.2505e-02 1.1189e+02 1.1113e+02 1.1588e+02 9.2154e-03 1.1589e+02 1.1445e+02 1.0618e+02 -1.4218e-02 1.0617e+02 1.0632e+02 1.1313e+02 5.7996e-02 1.1319e+02 1.1192e+02
1.1465e+02 -1.1586e-01 1.1453e+02 1.1524e+02 1.1115e+02 5.1094e-02 1.1120e+02 1.1262e+02 1.1835e+02 4.0572e-03 1.1835e+02 1.1889e+02 1.0841e+02 -1.0240e-01 1.0831e+02 1.0761e+02 1.1115e+02 1.0283e-01 1.1125e+02 1.1102e+02
1.1193e+02 -1.6780e-01 1.1176e+02 1.1134e+02 1.1676e+02 2.3833e-02 1.1678e+02 1.1434e+02 1.1727e+02 9.4437e-03 1.1728e+02 1.1619e+02 1.0981e+02 -7.9138e-02 1.0973e+02 1.1036e+02 1.1582e+02 4.1494e-02 1.1586e+02 1.1403e+02
1.0548e+02 -1.1911e-01 1.0536e+02 1.0493e+02 1.1162e+02 2.7412e-02 1.1165e+02 1.1154e+02 1.1678e+02 7.2261e-03 1.1679e+02 1.1914e+02 1.0687e+02 -1.4866e-03 1.0686e+02 1.0793e+02 1.1092e+02 4.2402e-02 1.1096e+02 1.1133e+02
1.1527e+02 -2.9357e-01 1.1497e+02 1.1453e+02 1.1348e+02 1.4915e-01 1.1363e+02 1.1318e+02 1.1764e+02 3.0554e-04 1.1764e+02 1.1639e+02 1.0895e+02 1.4471e-01 1.0910e+02 1.0741e+02 1.1292e+02 9.6751e-02 1.1302e+02 1.1309e+02
1.1426e+02 -1.9150e-01 1.1407e+02 1.1537e+02 1.1053e+02 1.2453e-01 1.1065e+02 1.1022e+02 1.1654e+02 2.6361e-02 1.1657e+02 1.1648e+02 1.0713e+02 -3.2219e-02 1.0710e+02 1.0713e+02 1.1091e+02 5.9282e-02 1.1097e+02 1.1032e+02
1.1615e+02 -1.7002e-01 1.1598e+02 1.1731e+02 1.0946e+02 1.1175e-01 1.0957e+02 1.0886e+02 1.1633e+02 2.1529e-03 1.1633e+02 1.1772e+02 1.0808e+02 -2.9938e-01 1.0778e+02 1.0707e+02 1.0932e+02 1.1373e-01 1.0944e+02 1.0890e+02
1.1120e+02 -6.8438e-02 1.1113e+02 1.1013e+02 1.1506e+02 1.2991e-01 1.1519e+02 1.1431e+02 1.1662e+02 7.1603e-04 1.1662e+02 1.1876e+02 1.0812e+02 -1.3570e-01 1.0798e+02 1.0688e+02 1.1541e+02 1.3609e-01 1.1554e+02 1.1659e+02
1.1269e+02 -3.3091e-01 1.1236e+02 1.1309e+02 1.1265e+02 8.6989e-02 1.1273e+02 1.1310e+02 1.1704e+02 1.5086e-03 1.1704e+02 1.1833e+02 1.0674e+02 8.9683e-02 1.0683e+02 1.0646e+02 1.1388e+02 7.6008e-02 1.1395e+02 1.1390e+02
1.0759e+02 -3.4592e-01 1.0724e+02 1.0701e+02 1.1344e+02 2.6027e-01 1.1370e+02 1.1266e+02 1.1759e+02 1.2787e-02 1.1761e+02 1.1666e+02 1.1077e+02 1.3225e-01 1.1090e+02 1.1122e+02 1.1261e+02 1.9420e-01 1.1280e+02 1.1189e+02
1.1353e+02 -1.5788e-01 1.1337e+02 1.1281e+02 1.1192e+02 1.3148e-01 1.1205e+02 1.1237e+02 1.1706e+02 4.0532e-05 1.1706e+02 1.1832e+02 1.1162e+02 5.4190e-02 1.1167e+02 1.1038e+02 1.1185e+02 9.4688e-02 1.1194e+02 1.1156e+02
1.1201e+02 -4.0346e-02 1.1197e+02 1.1331e+02 1.1067e+02 9.3051e-03 1.1068e+02 1.1152e+02 1.1715e+02 1.7119e-02 1.1716e+02 1.1722e+02 1.0661e+02 -1.9629e-01 1.0641e+02 1.0712e+02 1.1215e+02 6.6329e-02 1.1221e+02 1.1289e+02
1.1101e+02 -2.2252e-01 1.1079e+02 1.0768e+02 1.1087e+02 -2.3778e-02 1.1084e+02 1.1027e+02 1.1793e+02 1.1358e-02 1.1795e+02 1.1928e+02 1.1012e+02 -1.9768e-01 1.0992e+02 1.0793e+02 1.1176e+02 6.5663e-02 1.1182e+02 1.1126e+02
1.1668e+02 -7.9125e-02 1.1660e+02 1.1556e+02 1.1131e+02 2.1734e-01 1.1153e+02 1.1105e+02 1.1635e+02 2.7942e-04 1.1635e+02 1.1583e+02 1.0663e+02 4.8918e-01 1.0711e+02 1.0759e+02 1.1122e+02 1.4383e-01 1.1137e+02 1.1109e+02
1.1028e+02 -5.9196e-02 1.1022e+02 1.0899e+02 1.1704e+02 -1.5033e-02 1.1703e+02 1.1744e+02 1.1759e+02 2.9525e-03 1.1759e+02 1.1942e+02 1.1075e+02 -1.3623e-01 1.1062e+02 1.0812e+02 1.1725e+02 4.9753e-02 1.1730e+02 1.1747e+02
1.0787e+02 -1.2300e-01 1.0775e+02 1.0885e+02 1.1241e+02 5.6882e-02 1.1247e+02 1.1225e+02 1.1635e+02 6.0612e-04 1.1635e+02 1.1623e+02 1.0749e+02 -3.5547e-01 1.0713e+02 1.0653e+02 1.1469e+02 1.6172e-02 1.1470e+02 1.1347e+02
1.0612e+02 5.4998e-03 1.0613e+02 1.0565e+02 1.1072e+02 8.9452e-02 1.1081e+02 1.1242e+02 1.1871e+02 4.4824e-03 1.1871e+02 1.2062e+02 1.0591e+02 1.2172e-01 1.0603e+02 1.0536e+02 1.1186e+02 9.0503e-02 1.1195e+02 1.1290e+02
1.1730e+02 -1.3367e-01 1.1716e+02 1.1634e+02 1.1479e+02 -1.7001e-02 1.1477e+02 1.1368e+02 1.1609e+02 9.0506e-03 1.1610e+02 1.1758e+02 1.1160e+02 -2.0102e-01 1.1140e+02 1.0992e+02 1.1164e+02 3.7148e-02 1.1167e+02 1.1164e+02
1.0883e+02 -2.1626e-01 1.0861e+02 1.0853e+02 1.1265e+02 -4.9945e-02 1.1260e+02 1.1245e+02 1.1549e+02 5.4773e-04 1.1549e+02 1.1529e+02 1.0944e+02 -1.5678e-01 1.0929e+02 1.0761e+02 1.1244e+02 -2.5061e-02 1.1241e+02 1.1267e+02
1.1618e+02 -1.4208e-01 1.1604e+02 1.1560e+02 1.1199e+02 -1.9896e-02 1.1197e+02 1.1125e+02 1.1691e+02 3.3052e-03 1.1691e+02 1.1769e+02 1.0843e+02 -1.7816e-01 1.0825e+02 1.0766e+02 1.1468e+02 6.8728e-03 1.1469e+02 1.1448e+02
1.1486e+02 -9.6874e-02 1.1476e+02 1.1467e+02 1.1377e+02 1.6705e-02 1.1379e+02 1.1572e+02 1.1856e+02 7.5301e-03 1.1857e+02 1.1975e+02 1.0686e+02 4.0342e-01 1.0727e+02 1.0682e+02 1.1325e+02 7.2037e-02 1.1332e+02 1.1416e+02
1.0825e+02 3.1887e-02 1.0828e+02 1.0939e+02 1.1466e+02 9.0926e-02 1.1475e+02 1.1462e+02 1.1893e+02 4.0563e-04 1.1893e+02 1.1934e+02 1.0741e+02 1.7582e-01 1.0758e+02 1.0760e+02 1.1364e+02 3.5188e-02 1.1367e+02 1.1365e+02
1.1235e+02 -1.4628e-01 1.1220e+02 1.1277e+02 1.0964e+02 1.5936e-02 1.0966e+02 1.0915e+02 1.1653e+02 2.7342e-03 1.1653e+02 1.1692e+02 1.0660e+02 -3.1670e-01 1.0628e+02 1.0640e+02 1.1055e+02 3.1171e-02 1.1059e+02 1.1003e+02
1.1332e+02 -1.4159e-01 1.1318e+02 1.1292e+02 1.0937e+02 -3.6497e-03 1.0936e+02 1.0963e+02 1.1769e+02 2.4937e-03 1.1769e+02 1.1806e+02 1.0780e+02 1.0281e-01 1.0790e+02 1.0747e+02 1.1029e+02 9.0376e-02 1.1038e+02 1.1334e+02
1.1428e+02 2.2648e-02 1.1430e+02 1.1317e+02 1.1260e+02 8.5174e-02 1.1268e+02 1.1160e+02 1.1452e+02 3.6462e-05 1.1452e+02 1.1472e+02 1.0642e+02 1.2803e-01 1.0655e+02 1.0648e+02 1.1280e+02 9.5028e-02 1.1289e+02 1.1199e+02
1.1425e+02 8.8068e-03 1.1426e+02 1.1596e+02 1.1194e+02 3.3347e-02 1.1197e+02 1.1104e+02 1.1719e+02 3.7467e-04 1.1719e+02 1.1819e+02 1.0991e+02 5.2419e-01 1.1044e+02 1.0833e+02 1.1280e+02 9.3840e-02 1.1290e+02 1.1255e+02
1.1261e+02 -2.2465e-01 1.1239e+02 1.1305e+02 1.1584e+02 -1.0468e-01 1.1574e+02 1.1836e+02 1.1943e+02 1.8697e-04 1.1943e+02 1.2017e+02 1.0977e+02 2.1329e-01 1.0998e+02 1.0934e+02 1.1567e+02 2.4793e-03 1.1567e+02 1.1564e+02
1.1425e+02 -1.5914e-01 1.1409e+02 1.1644e+02 1.1091e+02 1.5052e-01 1.1106e+02 1.1170e+02 1.1718e+02 3.8118e-03 1.1718e+02 1.1824e+02 1.0715e+02 3.2859e-01 1.0748e+02 1.0692e+02 1.1292e+02 3.4661e-02 1.1296e+02 1.1425e+02
1.1083e+02 1.1839e-01 1.1095e+02 1.0864e+02 1.1127e+02 1.7293e-01 1.1144e+02 1.1162e+02 1.1428e+02 5.6408e-03 1.1429e+02 1.1605e+02 1.0625e+02 1.6815e-02 1.0626e+02 1.0622e+02 1.1223e+02 4.1758e-02 1.1228e+02 1.1248e+02
1.1259e+02 -1.3828e-01 1.1245e+02 1.1180e+02 1.1392e+02 7.0536e-02 1.1399e+02 1.1200e+02 1.1554e+02 5.6896e-04 1.1554e+02 1.1574e+02 1.0933e+02 -3.3523e-01 1.0899e+02 1.0765e+02 1.1239e+02 1.5506e-01 1.1254e+02 1.1122e+02
1.1379e+02 -8.5351e-02 1.1370e+02 1.1388e+02 1.1014e+02 -4.6398e-03 1.1013e+02 1.0982e+02 1.1986e+02 2.5214e-05 1.1986e+02 1.2021e+02 1.0643e+02 2.9440e-02 1.0646e+02 1.0655e+02 1.1005e+02 5.0749e-02 1.1010e+02 1.0928e+02
1.1446e+02 -2.6952e-01 1.1419e+02 1.1531e+02 1.1111e+02 1.1722e-01 1.1123e+02 1.1049e+02 1.1569e+02 2.2683e-02 1.1571e+02 1.1471e+02 1.0713e+02 -2.7650e-01 1.0686e+02 1.0664e+02 1.1073e+02 1.2057e-01 1.1085e+02 1.1086e+02
1.1300e+02 -1.0125e-02 1.1299e+02 1.1483e+02 1.0913e+02 8.5070e-02 1.0921e+02 1.0938e+02 1.1711e+02 6.8102e-04 1.1711e+02 1.1752e+02 1.0700e+02 1.2453e-01 1.0713e+02 1.0779e+02 1.1030e+02 1.0069e-01 1.1040e+02 1.1036e+02
1.1314e+02 -1.1049e-01 1.1303e+02 1.1411e+02 1.1130e+02 -1.3394e-02 1.1128e+02 1.1259e+02 1.1644e+02 7.9163e-03 1.1644e+02 1.1621e+02 1.0996e+02 1.4957e-01 1.1011e+02 1.1005e+02 1.1110e+02 3.8791e-02 1.1114e+02 1.1287e+02
1.1033e+02 -1.0919e-01 1.1022e+02 1.1092e+02 1.1282e+02 1.7109e-01 1.1299e+02 1.1171e+02 1.1724e+02 1.2518e-03 1.1724e+02 1.1702e+02 1.0645e+02 2.7679e-01 1.0673e+02 1.0596e+02 1.1209e+02 1.2185e-01 1.1221e+02 1.1199e+02
1.0801e+02 -2.0519e-01 1.0780e+02 1.1027e+02 1.1197e+02 8.8639e-02 1.1206e+02 1.1355e+02 1.1655e+02 1.5003e-03 1.1655e+02 1.1663e+02 1.0600e+02 1.9785e-01 1.0620e+02 1.0631e+02 1.1321e+02 1.0676e-01 1.1331e+02 1.1400e+02
1.1351e+02 -1.6804e-01 1.1334e+02 1.1312e+02 1.1103e+02 1.5384e-01 1.1119e+02 1.1143e+02 1.1883e+02 2.3258e-03 1.1883e+02 1.1829e+02 1.0945e+02 -1.8776e-02 1.0943e+02 1.0928e+02 1.1187e+02 9.7997e-02 1.1197e+02 1.1255e+02
1.1286e+02 -1.2811e-02 1.1285e+02 1.1177e+02 1.1189e+02 6.2325e-02 1.1196e+02 1.1203e+02 1.1520e+02 4.1347e-03 1.1521e+02 1.1647e+02 1.0940e+02 -1.5673e-01 1.0924e+02 1.0877e+02 1.1309e+02 3.8333e-02 1.1312e+02 1.1389e+02
1.1164e+02 -2.0640e-01 1.1143e+02 1.1181e+02 1.1118e+02 1.4385e-01 1.1133e+02 1.1117e+02 1.1667e+02 1.7504e-03 1.1667e+02 1.1610e+02 1.0659e+02 3.6692e-01 1.0696e+02 1.0735e+02 1.1097e+02 1.9268e-01 1.1116e+02 1.1071e+02
1.1457e+02 -2.3835e-01 1.1434e+02 1.1453e+02 1.1469e+02 8.0830e-02 1.1477e+02 1.1466e+02 1.1891e+02 1.3731e-02 1.1892e+02 1.1895e+02 1.0877e+02 -4.0830e-02 1.0873e+02 1.0857e+02 1.1450e+02 1.3507e-01 1.1464e+02 1.1475e+02
1.1285e+02 -2.2079e-01 1.1263e+02 1.1293e+02 1.1225e+02 1.4320e-01 1.1239e+02 1.1022e+02 1.1470e+02 4.1821e-03 1.1471e+02 1.1355e+02 1.0670e+02 -2.0048e-01 1.0650e+02 1.0556e+02 1.1200e+02 1.5260e-01 1.1216e+02 1.1061e+02
1.1401e+02 -1.6150e-01 1.1384e+02 1.1338e+02 1.1420e+02 -7.6659e-02 1.1412e+02 1.1374e+02 1.1875e+02 5.8991e-05 1.1875e+02 1.1852e+02 1.0901e+02 -3.7323e-01 1.0863e+02 1.0673e+02 1.1420e+02 -2.0258e-03 1.1419e+02 1.1341e+02
1.1329e+02 -3.0950e-01 1.1298e+02 1.1395e+02 1.1247e+02 8.1508e-02 1.1255e+02 1.1203e+02 1.1609e+02 1.9118e-02 1.1611e+02 1.1751e+02 1.0618e+02 1.0962e-01 1.0629e+02 1.0604e+02 1.1254e+02 8.7558e-02 1.1262e+02 1.1257e+02
1.1353e+02 2.6773e-03 1.1353e+02 1.1603e+02 1.1519e+02 -1.4203e-01 1.1505e+02 1.1309e+02 1.1934e+02 8.1895e-04 1.1934e+02 1.1775e+02 1.1268e+02 -1.7833e-02 1.1266e+02 1.1132e+02 1.1312e+02 -2.2876e-02 1.1310e+02 1.1282e+02
1.1056e+02 1.5781e-02 1.1058e+02 1.1242e+02 1.1319e+02 -9.8069e-02 1.1309e+02 1.1452e+02 1.1834e+02 1.3972e-02 1.1836e+02 1.1845e+02 1.1183e+02 -1.9165e-01 1.1164e+02 1.1157e+02 1.1233e+02 4.1461e-02 1.1237e+02 1.1304e+02
1.0941e+02 -1.6926e-01 1.0924e+02 1.0803e+02 1.1319e+02 1.1411e-01 1.1331e+02 1.1287e+02 1.1512e+02 5.6930e-03 1.1513e+02 1.1688e+02 1.0944e+02 4.3576e-02 1.0948e+02 1.0988e+02 1.1277e+02 2.3546e-02 1.1280e+02 1.1273e+02
1.1761e+02 -2.9718e-01 1.1731e+02 1.1841e+02 1.1333e+02 1.0864e-02 1.1334e+02 1.1399e+02 1.1582e+02 1.8064e-02 1.1584e+02 1.1614e+02 1.1514e+02 2.6311e-01 1.1540e+02 1.1256e+02 1.1210e+02 1.0805e-01 1.1221e+02 1.1169e+02
1.1470e+02 -1.1397e-01 1.1459e+02 1.1452e+02 1.1505e+02 1.9624e-01 1.1524e+02 1.1494e+02 1.1573e+02 6.1582e-04 1.1573e+02 1.1709e+02 1.1002e+02 -2.6261e-01 1.0976e+02 1.0957e+02 1.1388e+02 8.5131e-02 1.1396e+02 1.1419e+02
1.0775e+02 -9.8756e-02 1.0765e+02 1.0844e+02 1.1028e+02 3.8473e-02 1.1032e+02 1.1061e+02 1.1927e+02 1.5597e-04 1.1927e+02 1.1930e+02 1.0586e+02 -3.3687e-01 1.0553e+02 1.0562e+02 1.1105e+02 5.9419e-02 1.1111e+02 1.1088e+02
1.1509e+02 -6.7941e-02 1.1502e+02 1.1537e+02 1.1325e+02 1.6478e-02 1.1326e+02 1.1268e+02 1.1739e+02 4.5550e-03 1.1739e+02 1.1814e+02 1.1007e+02 5.3049e-01 1.1060e+02 1.1077e+02 1.1370e+02 6.8120e-02 1.1377e+02 1.1392e+02
1.0893e+02 -2.7779e-02 1.0890e+02 1.0858e+02 1.0992e+02 5.3949e-02 1.0998e+02 1.1036e+02 1.1757e+02 2.1941e-03 1.1758e+02 1.1991e+02 1.0752e+02 2.1895e-02 1.0754e+02 1.0715e+02 1.1067e+02 5.9354e-02 1.1073e+02 1.1053e+02
1.1553e+02 -1.9259e-01 1.1534e+02 1.1513e+02 1.1103e+02 1.7555e-01 1.1121e+02 1.1180e+02 1.1552e+02 8.0830e-03 1.1553e+02 1.1586e+02 1.0574e+02 3.5058e-01 1.0609e+02 1.0557e+02 1.1114e+02 1.6706e-01 1.1131e+02 1.1226e+02
1.1309e+02 -2.2534e-01 1.1286e+02 1.1375e+02 1.1316e+02 2.0473e-02 1.1318e+02 1.1377e+02 1.1874e+02 7.3490e-03 1.1874e+02 1.2580e+02 1.0721e+02 -1.5537e-01 1.0706e+02 1.0846e+02 1.1188e+02 1.3188e-01 1.1201e+02 1.1364e+02
1.1417e+02 -1.6993e-01 1.1400e+02 1.1520e+02 1.1148e+02 -2.7831e-02 1.1145e+02 1.1183e+02 1.1799e+02 2.1540e-04 1.1799e+02 1.1985e+02 1.0639e+02 1.0365e-01 1.0650e+02 1.0615e+02 1.1337e+02 3.3200e-02 1.1340e+02 1.1262e+02
1.1434e+02 -1.9834e-01 1.1414e+02 1.1499e+02 1.1364e+02 1.4474e-01 1.1379e+02 1.1370e+02 1.1770e+02 2.9093e-03 1.1770e+02 1.1896e+02 1.0852e+02 1.6722e-01 1.0868e+02 1.0709e+02 1.1367e+02 1.1391e-01 1.1379e+02 1.1376e+02
1.1322e+02 1.6859e-02 1.1324e+02 1.1508e+02 1.1535e+02 -2.0564e-02 1.1533e+02 1.1446e+02 1.1781e+02 3.8314e-03 1.1782e+02 1.1849e+02 1.1168e+02 -2.7431e-01 1.1141e+02 1.1059e+02 1.1427e+02 3.0657e-02 1.1430e+02 1.1421e+02
1.1281e+02 -2.3289e-02 1.1279e+02 1.1205e+02 1.0979e+02 1.9124e-02 1.0981e+02 1.1000e+02 1.1715e+02 1.5049e-02 1.1716e+02 1.1822e+02 1.0813e+02 3.3786e-02 1.0816e+02 1.0774e+02 1.0939e+02 1.0134e-01 1.0949e+02 1.0956e+02
1.1264e+02 -2.1650e-02 1.1262e+02 1.1392e+02 1.1122e+02 7.0225e-02 1.1129e+02 1.1144e+02 1.1766e+02 4.8184e-03 1.1767e+02 1.1774e+02 1.0824e+02 7.1233e-01 1.0895e+02 1.0904e+02 1.1270e+02 9.9523e-03 1.1271e+02 1.1216e+02
1.1652e+02 -7.0446e-02 1.1645e+02 1.1496e+02 1.1025e+02 2.9876e-02 1.1028e+02 1.1067e+02 1.1761e+02 3.2936e-02 1.1764e+02 1.1843e+02 1.1089e+02 -2.9238e-01 1.1059e+02 1.0954e+02 1.1082e+02 1.1847e-01 1.1094e+02 1.1076e+02
1.1075e+02 1.2521e-02 1.1076e+02 1.1098e+02 1.1246e+02 -5.4954e-02 1.1241e+02 1.1155e+02 1.1909e+02 1.2260e-02 1.1910e+02 1.1968e+02 1.0864e+02 -6.2801e-02 1.0858e+02 1.0825e+02 1.1191e+02 1.0191e-02 1.1192e+02 1.1164e+02
1.1105e+02 -3.5338e-01 1.1070e+02 1.1156e+02 1.1617e+02 5.3936e-02 1.1623e+02 1.1536e+02 1.1748e+02 -6.0719e-06 1.1748e+02 1.1808e+02 1.1023e+02 -2.9122e-01 1.0994e+02 1.0836e+02 1.1511e+02 8.6825e-02 1.1520e+02 1.1549e+02
1.1012e+02 -7.6005e-02 1.1005e+02 1.1063e+02 1.1432e+02 1.6030e-03 1.1432e+02 1.1426e+02 1.1442e+02 1.3567e-02 1.1444e+02 1.1612e+02 1.1167e+02 -1.1224e-01 1.1156e+02 1.1170e+02 1.1463e+02 -1.1295e-02 1.1462e+02 1.1409e+02
1.1229e+02 -2.3188e-01 1.1206e+02 1.1288e+02 1.1409e+02 1.9576e-01 1.1429e+02 1.1250e+02 1.2022e+02 1.8753e-04 1.2022e+02 1.2020e+02 1.0813e+02 -1.5941e-01 1.0797e+02 1.0801e+02 1.1516e+02 8.5083e-02 1.1525e+02 1.1560e+02
1.1097e+02 -1.5173e-01 1.1082e+02 1.1044e+02 1.1076e+02 3.9602e-02 1.1080e+02 1.1022e+02 1.1646e+02 6.2523e-03 1.1646e+02 1.1674e+02 1.0794e+02 -2.2113e-01 1.0771e+02 1.0786e+02 1.1115e+02 6.7979e-02 1.1122e+02 1.1027e+02
1.0822e+02 -1.2022e-01 1.0810e+02 1.0779e+02 1.1161e+02 1.4629e-01 1.1175e+02 1.1297e+02 1.1428e+02 1.5743e-02 1.1429e+02 1.1578e+02 1.0608e+02 -2.2782e-02 1.0606e+02 1.0566e+02 1.1234e+02 1.0004e-01 1.1244e+02 1.1352e+02
1.0826e+02 -2.0230e-01 1.0806e+02 1.0853e+02 1.1587e+02 3.6490e-02 1.1591e+02 1.1640e+02 1.1930e+02 5.1288e-05 1.1930e+02 1.2023e+02 1.0846e+02 -3.2135e-01 1.0814e+02 1.0776e+02 1.1534e+02 2.9792e-02 1.1537e+02 1.1608e+02
1.1193e+02 -1.5551e-01 1.1178e+02 1.0870e+02 1.1208e+02 3.3543e-02 1.1211e+02 1.1105e+02 1.1704e+02 3.7576e-02 1.1708e+02 1.1850e+02 1.0795e+02 -1.5384e-01 1.0780e+02 1.0673e+02 1.1197e+02 -8.6559e-03 1.1196e+02 1.1184e+02
1.0909e+02 -2.0868e-01 1.0888e+02 1.0828e+02 1.1243e+02 1.4321e-01 1.1257e+02 1.1158e+02 1.1757e+02 6.0983e-04 1.1757e+02 1.1812e+02 1.0981e+02 -5.6994e-02 1.0976e+02 1.0886e+02 1.1552e+02 1.1337e-01 1.1564e+02 1.1647e+02
1.0950e+02 -1.6929e-01 1.0933e+02 1.1065e+02 1.1086e+02 3.0859e-02 1.1089e+02 1.1069e+02 1.1668e+02 1.6638e-03 1.1668e+02 1.1870e+02 1.0603e+02 -4.1495e-01 1.0561e+02 1.0592e+02 1.1325e+02 2.6151e-03 1.1325e+02 1.1406e+02
1.1305e+02 -2.7267e-01 1.1278e+02 1.1320e+02 1.1457e+02 1.2739e-01 1.1470e+02 1.1642e+02 1.1829e+02 1.2370e-02 1.1830e+02 1.2149e+02 1.1150e+02 2.4030e-01 1.1174e+02 1.1004e+02 1.1547e+02 4.0761e-02 1.1551e+02 1.1650e+02
1.1292e+02 -6.8001e-03 1.1291e+02 1.1429e+02 1.1200e+02 5.2275e-02 1.1205e+02 1.1220e+02 1.1559e+02 2.5432e-02 1.1562e+02 1.1670e+02 1.1182e+02 -5.4489e-02 1.1177e+02 1.1233e+02 1.1332e+02 1.2112e-01 1.1344e+02 1.1383e+02
1.1470e+02 -1.3343e-01 1.1457e+02 1.1457e+02 1.1207e+02 9.7213e-03 1.1208e+02 1.1288e+02 1.1863e+02 6.3615e-03 1.1864e+02 1.1827e+02 1.0662e+02 5.4608e-02 1.0668e+02 1.0672e+02 1.1277e+02 6.9121e-02 1.1284e+02 1.1301e+02
1.0784e+02 -1.5742e-01 1.0768e+02 1.0666e+02 1.1291e+02 1.7018e-01 1.1308e+02 1.1269e+02 1.1864e+02 4.8210e-05 1.1864e+02 1.2027e+02 1.0800e+02 -2.5085e-02 1.0798e+02 1.0716e+02 1.1388e+02 1.8438e-01 1.1407e+02 1.1334e+02
1.1577e+02 -1.1181e-01 1.1566e+02 1.1544e+02 1.1016e+02 -3.0010e-02 1.1013e+02 1.1168e+02 1.1516e+02 1.5159e-04 1.1516e+02 1.1773e+02 1.1330e+02 4.1246e-01 1.1371e+02 1.1225e+02 1.1061e+02 2.5634e-03 1.1061e+02 1.1258e+02
1.0709e+02 -1.4559e-01 1.0695e+02 1.0649e+02 1.1304e+02 1.7888e-01 1.1322e+02 1.1284e+02 1.1729e+02 2.4257e-02 1.1732e+02 1.1786e+02 1.0581e+02 2.1819e-01 1.0603e+02 1.0613e+02 1.1293e+02 1.6430e-01 1.1309e+02 1.1296e+02
1.1496e+02 -2.4266e-01 1.1472e+02 1.1500e+02 1.1168e+02 1.5985e-01 1.1184e+02 1.1110e+02 1.1800e+02 2.9095e-03 1.1800e+02 1.1798e+02 1.0797e+02 6.0953e-02 1.0803e+02 1.0733e+02 1.1203e+02 1.3298e-01 1.1217e+02 1.1185e+02
1.1181e+02 -7.3567e-02 1.1174e+02 1.1226e+02 1.1274e+02 1.4599e-01 1.1288e+02 1.1259e+02 1.1730e+02 7.6086e-03 1.1730e+02 1.1757e+02 1.1066e+02 -9.8812e-02 1.1056e+02 1.0924e+02 1.1421e+02 1.5558e-01 1.1437e+02 1.1364e+02
1.1370e+02 -1.4437e-02 1.1369e+02 1.1491e+02 1.1161e+02 2.2372e-02 1.1163e+02 1.1100e+02 1.1801e+02 1.4969e-02 1.1802e+02 1.1671e+02 1.0988e+02 -8.9256e-02 1.0979e+02 1.0903e+02 1.1334e+02 7.5325e-02 1.1342e+02 1.1178e+02
1.1331e+02 -8.0521e-02 1.1323e+02 1.1442e+02 1.1302e+02 1.0766e-01 1.1313e+02 1.1309e+02 1.1628e+02 4.8204e-04 1.1628e+02 1.1753e+02 1.1071e+02 -1.8106e-01 1.1053e+02 1.0992e+02 1.1233e+02 1.2816e-01 1.1246e+02 1.1356e+02
1.1321e+02 -8.7865e-02 1.1312e+02 1.1226e+02 1.1246e+02 9.5588e-02 1.1256e+02 1.1291e+02 1.1682e+02 5.8640e-04 1.1683e+02 1.1825e+02 1.0679e+02 6.7903e-02 1.0686e+02 1.0746e+02 1.1424e+02 1.2203e-01 1.1437e+02 1.1450e+02
1.0980e+02 -4.5465e-02 1.0976e+02 1.0800e+02 1.1054e+02 5.1433e-02 1.1060e+02 1.1037e+02 1.1600e+02 3.8968e-05 1.1600e+02 1.1714e+02 1.0594e+02 2.1012e-01 1.0615e+02 1.0574e+02 1.1121e+02 6.5895e-02 1.1128e+02 1.1056e+02
1.1077e+02 -1.3099e-02 1.1075e+02 1.0949e+02 1.1115e+02 6.4192e-02 1.1122e+02 1.0985e+02 1.1582e+02 1.1544e-03 1.1582e+02 1.1683e+02 1.0729e+02 1.8960e-01 1.0748e+02 1.0651e+02 1.1182e+02 1.9723e-02 1.1184e+02 1.1104e+02
1.0854e+02 -1.1262e-01 1.0843e+02 1.0947e+02 1.1306e+02 -4.1126e-03 1.1306e+02 1.1179e+02 1.1904e+02 2.7818e-05 1.1904e+02 1.1810e+02 1.0822e+02 4.9114e-01 1.0871e+02 1.0799e+02 1.1353e+02 5.5932e-02 1.1359e+02 1.1218e+02
1.0922e+02 -8.7574e-02 1.0913e+02 1.1055e+02 1.1231e+02 2.0398e-01 1.1251e+02 1.1284e+02 1.1730e+02 1.6383e-03 1.1730e+02 1.1844e+02 1.0944e+02 2.9854e-01 1.0974e+02 1.0976e+02 1.1444e+02 1.0271e-01 1.1454e+02 1.1527e+02
1.1301e+02 -2.2293e-01 1.1278e+02 1.1419e+02 1.1273e+02 -3.0444e-02 1.1270e+02 1.1174e+02 1.1776e+02 1.3314e-02 1.1777e+02 1.1811e+02 1.0613e+02 4.1612e-01 1.0655e+02 1.0570e+02 1.1415e+02 -3.8443e-03 1.1415e+02 1.1212e+02
1.1563e+02 -9.6045e-02 1.1553e+02 1.1629e+02 1.1140e+02 1.3863e-01 1.1154e+02 1.1061e+02 1.1861e+02 1.4702e-02 1.1862e+02 1.1811e+02 1.0655e+02 -1.0828e-01 1.0644e+02 1.0610e+02 1.1301e+02 5.7890e-02 1.1306e+02 1.1191e+02
1.1395e+02 1.6519e-02 1.1397e+02 1.1412e+02 1.1602e+02 -1.3628e-01 1.1588e+02 1.1783e+02 1.2040e+02 2.3208e-05 1.2040e+02 1.2059e+02 1.0650e+02 -4.0627e-01 1.0609e+02 1.0601e+02 1.1647e+02 -2.7876e-02 1.1645e+02 1.1774e+02
1.0832e+02 8.9069e-03 1.0833e+02 1.0973e+02 1.1395e+02 1.0513e-02 1.1396e+02 1.1335e+02 1.1897e+02 -1.7961e-05 1.1897e+02 1.1945e+02 1.0685e+02 -1.1068e-01 1.0674e+02 1.0629e+02 1.1429e+02 3.0059e-02 1.1432e+02 1.1354e+02
1.0876e+02 -1.7193e-01 1.0859e+02 1.0886e+02 1.1093e+02 -1.0550e-02 1.1092e+02 1.0897e+02 1.2011e+02 9.0311e-03 1.2012e+02 1.2030e+02 1.0756e+02 -3.5665e-01 1.0720e+02 1.0647e+02 1.1012e+02 7.7161e-02 1.1020e+02 1.0928e+02
1.0895e+02 -1.8220e-01 1.0877e+02 1.1027e+02 1.1164e+02 7.7125e-02 1.1171e+02 1.0963e+02 1.1790e+02 7.0593e-04 1.1790e+02 1.1748e+02 1.0790e+02 3.2096e-01 1.0822e+02 1.0637e+02 1.1337e+02 1.0481e-01 1.1348e+02 1.1398e+02
1.1195e+02 -1.3558e-01 1.1182e+02 1.1149e+02 1.1296e+02 1.6323e-01 1.1313e+02 1.1541e+02 1.1712e+02 1.1633e-02 1.1713e+02 1.1926e+02 1.0696e+02 4.4451e-01 1.0740e+02 1.0656e+02 1.1310e+02 1.4882e-01 1.1325e+02 1.1546e+02
1.1561e+02 -9.7966e-02 1.1551e+02 1.1470e+02 1.1335e+02 -6.7593e-02 1.1328e+02 1.1514e+02 1.1867e+02 5.3918e-04 1.1867e+02 1.1955e+02 1.1145e+02 1.2409e-01 1.1158e+02 1.0950e+02 1.1488e+02 6.1775e-02 1.1494e+02 1.1551e+02
1.1428e+02 -5.0096e-02 1.1423e+02 1.1480e+02 1.0990e+02 -1.1744e-02 1.0989e+02 1.1086e+02 1.1652e+02 1.1395e-02 1.1654e+02 1.1724e+02 1.0623e+02 5.4204e-02 1.0629e+02 1.0620e+02 1.0995e+02 -7.4506e-03 1.0994e+02 1.1113e+02
1.1012e+02 -3.2575e-01 1.0979e+02 1.1152e+02 1.1307e+02 1.0087e-01 1.1317e+02 1.1354e+02 1.1611e+02 8.3784e-03 1.1612e+02 1.1782e+02 1.0816e+02 4.7488e-01 1.0863e+02 1.0847e+02 1.1540e+02 1.3524e-01 1.1554e+02 1.1675e+02
1.1117e+02 9.0553e-02 1.1126e+02 1.1192e+02 1.1481e+02 8.5821e-02 1.1490e+02 1.1460e+02 1.1879e+02 3.2283e-04 1.1879e+02 1.1968e+02 1.0951e+02 1.7665e-01 1.0969e+02 1.0980e+02 1.1506e+02 3.9945e-02 1.1510e+02 1.1557e+02
1.1272e+02 -1.1973e-01 1.1260e+02 1.1389e+02 1.1503e+02 -3.2869e-02 1.1499e+02 1.1397e+02 1.1713e+02 -1.2662e-05 1.1713e+02 1.1798e+02 1.1131e+02 -6.1653e-01 1.1069e+02 1.1037e+02 1.1397e+02 1.6334e-02 1.1399e+02 1.1361e+02
1.1522e+02 -1.2172e-01 1.1510e+02 1.1641e+02 1.1470e+02 6.2707e-02 1.1476e+02 1.1428e+02 1.1866e+02 1.9654e-03 1.1866e+02 1.1824e+02 1.1420e+02 -6.8620e-02 1.1414e+02 1.1350e+02 1.1464e+02 1.1030e-01 1.1475e+02 1.1404e+02
1.0777e+02 -2.5762e-01 1.0751e+02 1.0701e+02 1.1130e+02 4.6278e-02 1.1135e+02 1.1191e+02 1.1638e+02 2.9601e-03 1.1639e+02 1.1661e+02 1.0782e+02 2.5497e-01 1.0807e+02 1.0650e+02 1.1092e+02 3.0048e-02 1.1095e+02 1.1045e+02
1.0974e+02 -3.0967e-01 1.0943e+02 1.1016e+02 1.1152e+02 1.1610e-01 1.1163e+02 1.1222e+02 1.1748e+02 3.0083e-02 1.1751e+02 1.1838e+02 1.0870e+02 9.2459e-02 1.0879e+02 1.0846e+02 1.1241e+02 6.5826e-02 1.1248e+02 1.1319e+02
1.0939e+02 -2.6826e-01 1.0912e+02 1.0712e+02 1.1212e+02 9.0480e-02 1.1221e+02 1.1205e+02 1.1764e+02 -1.6776e-05 1.1764e+02 1.1771e+02 1.0799e+02 -2.6410e-01 1.0772e+02 1.0644e+02 1.1200e+02 1.4747e-01 1.1215e+02 1.1075e+02
1.1327e+02 -2.0154e-01 1.1307e+02 1.1291e+02 1.1135e+02 1.1965e-01 1.1147e+02 1.1213e+02 1.1570e+02 -7.3757e-06 1.1570e+02 1.1856e+02 1.0917e+02 -4.5251e-02 1.0912e+02 1.0944e+02 1.1088e+02 1.0562e-01 1.1098e+02 1.1219e+02
1.1019e+02 -2.0888e-01 1.0998e+02 1.1104e+02 1.1083e+02 1.1934e-01 1.1094e+02 1.1039e+02 1.1677e+02 3.0049e-03 1.1677e+02 1.1721e+02 1.0829e+02 -1.4236e-02 1.0828e+02 1.0736e+02 1.1201e+02 9.2342e-02 1.1210e+02 1.1256e+02
1.1418e+02 -2.3452e-01 1.1394e+02 1.1792e+02 1.1206e+02 8.6382e-02 1.1215e+02 1.1524e+02 1.1742e+02 3.1832e-02 1.1746e+02 1.1908e+02 1.1145e+02 1.5294e-01 1.1160e+02 1.1358e+02 1.1377e+02 1.0245e-01 1.1387e+02 1.1505e+02
1.1359e+02 -1.2948e-01 1.1346e+02 1.1276e+02 1.1114e+02 1.6875e-02 1.1116e+02 1.1288e+02 1.1709e+02 3.2991e-02 1.1713e+02 1.1769e+02 1.1377e+02 2.2241e-01 1.1399e+02 1.1257e+02 1.1240e+02 1.9117e-02 1.1242e+02 1.1345e+02
1.1225e+02 -2.5360e-01 1.1200e+02 1.1264e+02 1.0957e+02 -8.1053e-02 1.0949e+02 1.0977e+02 1.1778e+02 4.7757e-03 1.1778e+02 1.2053e+02 1.0670e+02 -2.3760e-01 1.0647e+02 1.0660e+02 1.1027e+02 2.0753e-02 1.1029e+02 1.1117e+02
1.0779e+02 -7.1110e-02 1.0772e+02 1.0956e+02 1.1288e+02 1.1882e-01 1.1300e+02 1.1408e+02 1.1656e+02 1.8823e-02 1.1658e+02 1.1847e+02 1.0859e+02 -4.9720e-01 1.0809e+02 1.0850e+02 1.1327e+02 1.8946e-01 1.1346e+02 1.1445e+02
1.1559e+02 -2.9739e-02 1.1556e+02 1.1546e+02 1.1185e+02 1.2581e-01 1.1198e+02 1.1093e+02 1.1510e+02 8.3320e-04 1.1510e+02 1.1668e+02 1.1019e+02 2.5857e-01 1.1045e+02 1.0850e+02 1.1088e+02 9.0773e-02 1.1097e+02 1.1068e+02
1.1589e+02 -7.5299e-02 1.1582e+02 1.1568e+02 1.1466e+02 -1.1534e-02 1.1465e+02 1.1430e+02 1.1612e+02 3.4912e-03 1.1612e+02 1.1736e+02 1.1088e+02 -1.7485e-01 1.1070e+02 1.1049e+02 1.1462e+02 1.4295e-03 1.1462e+02 1.1414e+02
1.0846e+02 -8.4882e-02 1.0837e+02 1.0927e+02 1.0934e+02 6.6828e-02 1.0941e+02 1.0894e+02 1.1430e+02 3.8107e-03 1.1431e+02 1.1429e+02 1.0625e+02 4.0351e-01 1.0666e+02 1.0650e+02 1.1081e+02 1.2407e-01 1.1093e+02 1.0918e+02
1.1018e+02 -7.2513e-02 1.1011e+02 1.0967e+02 1.1217e+02 -2.0503e-02 1.1215e+02 1.1223e+02 1.1859e+02 4.9132e-03 1.1859e+02 1.2090e+02 1.0768e+02 -3.6271e-01 1.0732e+02 1.0724e+02 1.1357e+02 1.3957e-03 1.1357e+02 1.1414e+02
1.1648e+02 -1.4570e-01 1.1633e+02 1.1643e+02 1.1248e+02 1.0671e-01 1.1259e+02 1.1193e+02 1.1902e+02 1.9279e-02 1.1904e+02 1.1825e+02 1.1090e+02 7.1469e-02 1.1098e+02 1.0846e+02 1.1231e+02 7.3901e-02 1.1238e+02 1.1081e+02
1.1475e+02 -1.5409e-01 1.1459e+02 1.1653e+02 1.1471e+02 1.2630e-01 1.1483e+02 1.1721e+02 1.1676e+02 2.1788e-03 1.1676e+02 1.1910e+02 1.1198e+02 2.7756e-01 1.1225e+02 1.1254e+02 1.1476e+02 1.3970e-01 1.1490e+02 1.1662e+02
1.1510e+02 -6.6166e-02 1.1504e+02 1.1602e+02 1.1149e+02 -4.0982e-02 1.1145e+02 1.1155e+02 1.1600e+02 2.2484e-03 1.1601e+02 1.1592e+02 1.1232e+02 1.0529e-01 1.1243e+02 1.1056e+02 1.1169e+02 -3.3589e-02 1.1165e+02 1.1207e+02
1.0825e+02 -1.9351e-01 1.0805e+02 1.0928e+02 1.1280e+02 1.3018e-02 1.1282e+02 1.1070e+02 1.1542e+02 9.4496e-03 1.1543e+02 1.1501e+02 1.0786e+02 -5.0797e-01 1.0735e+02 1.0681e+02 1.1298e+02 1.0948e-01 1.1309e+02 1.1126e+02
1.1169e+02 -7.0551e-02 1.1162e+02 1.1180e+02 1.0932e+02 1.1209e-01 1.0943e+02 1.1000e+02 1.1562e+02 8.5953e-03 1.1563e+02 1.1757e+02 1.0637e+02 -1.4347e-01 1.0623e+02 1.0680e+02 1.1027e+02 7.9276e-02 1.1035e+02 1.1061e+02
1.1260e+02 2.5552e-03 1.1260e+02 1.1293e+02 1.1040e+02 4.5188e-02 1.1045e+02 1.1106e+02 1.1577e+02 2.1789e-02 1.1579e+02 1.1782e+02 1.0902e+02 5.6961e-02 1.0908e+02 1.0955e+02 1.1077e+02 1.1075e-01 1.1088e+02 1.1091e+02
1.1211e+02 -1.0032e-01 1.1201e+02 1.1238e+02 1.1542e+02 1.5320e-01 1.1557e+02 1.1271e+02 1.1832e+02 3.1818e-03 1.1833e+02 1.1643e+02 1.0988e+02 2.6062e-01 1.1014e+02 1.1084e+02 1.1556e+02 2.0418e-02 1.1558e+02 1.1353e+02
1.1336e+02 -1.6480e-01 1.1320e+02 1.1387e+02 1.1395e+02 1.0281e-01 1.1405e+02 1.1419e+02 1.1634e+02 1.2403e-03 1.1634e+02 1.1728e+02 1.0978e+02 1.2012e-01 1.0990e+02 1.0952e+02 1.1567e+02 8.7643e-02 1.1576e+02 1.1547e+02
1.0962e+02 -1.3324e-03 1.0962e+02 1.0931e+02 1.1344e+02 6.2262e-02 1.1350e+02 1.1228e+02 1.1777e+02 5.6250e-03 1.1778e+02 1.1772e+02 1.0770e+02 1.4762e-02 1.0771e+02 1.0715e+02 1.1199e+02 9.9903e-02 1.1209e+02 1.1211e+02
1.1172e+02 -2.8702e-01 1.1143e+02 1.1057e+02 1.1310e+02 -1.2617e-02 1.1309e+02 1.1371e+02 1.1623e+02 -1.2575e-07 1.1623e+02 1.1661e+02 1.0702e+02 -2.7454e-01 1.0675e+02 1.0610e+02 1.1341e+02 7.4766e-02 1.1349e+02 1.1414e+02
1.1347e+02 -5.2847e-02 1.1342e+02 1.1169e+02 1.1240e+02 1.3614e-02 1.1241e+02 1.1284e+02 1.1674e+02 1.0025e-02 1.1675e+02 1.1746e+02 1.1203e+02 5.9422e-01 1.1263e+02 1.1145e+02 1.1352e+02 5.5236e-02 1.1357e+02 1.1371e+02
1.0781e+02 -2.7766e-01 1.0754e+02 1.0805e+02 1.1370e+02 6.9438e-02 1.1377e+02 1.1403e+02 1.1621e+02 8.2533e-03 1.1622e+02 1.1749e+02 1.0764e+02 -2.0536e-01 1.0744e+02 1.0737e+02 1.1263e+02 8.0007e-02 1.1271e+02 1.1244e+02
1.1064e+02 -2.6616e-01 1.1037e+02 1.1033e+02 1.1116e+02 3.0943e-02 1.1119e+02 1.1209e+02 1.1739e+02 1.7047e-03 1.1739e+02 1.1793e+02 1.0742e+02 -1.6835e-01 1.0725e+02 1.0707e+02 1.1068e+02 1.1933e-02 1.1069e+02 1.1185e+02
1.1100e+02 -3.9372e-01 1.1061e+02 1.1120e+02 1.1217e+02 5.3639e-02 1.1223e+02 1.1243e+02 1.1562e+02 1.8788e-02 1.1564e+02 1.1348e+02 1.0573e+02 1.3748e-01 1.0586e+02 1.0580e+02 1.1226e+02 3.2677e-02 1.1230e+02 1.1048e+02
1.1444e+02 -1.0492e-01 1.1434e+02 1.1750e+02 1.1084e+02 -4.9765e-02 1.1079e+02 1.1119e+02 1.1718e+02 1.3390e-03 1.1718e+02 1.1602e+02 1.0937e+02 3.1101e-02 1.0940e+02 1.1123e+02 1.1144e+02 2.3784e-02 1.1146e+02 1.1098e+02
1.1173e+02 -3.0314e-01 1.1143e+02 1.1162e+02 1.1155e+02 2.8835e-02 1.1158e+02 1.1116e+02 1.1624e+02 6.8157e-03 1.1625e+02 1.1877e+02 1.0848e+02 -2.5352e-02 1.0846e+02 1.0841e+02 1.1226e+02 5.8908e-02 1.1232e+02 1.1161e+02
1.1221e+02 -1.5329e-01 1.1205e+02 1.1160e+02 1.1083e+02 1.7167e-01 1.1100e+02 1.1217e+02 1.1505e+02 1.7843e-02 1.1507e+02 1.1614e+02 1.0765e+02 -1.9334e-01 1.0746e+02 1.0728e+02 1.1218e+02 1.5644e-01 1.1233e+02 1.1258e+02
1.1445e+02 -1.2272e-01 1.1433e+02 1.1438e+02 1.1417e+02 -6.2280e-03 1.1416e+02 1.1395e+02 1.1906e+02 -4.5680e-06 1.1906e+02 1.1937e+02 1.1161e+02 1.8704e-01 1.1180e+02 1.1022e+02 1.1286e+02 1.7876e-02 1.1288e+02 1.1107e+02
1.0925e+02 -1.5969e-01 1.0909e+02 1.1112e+02 1.0979e+02 9.0554e-03 1.0980e+02 1.1059e+02 1.1790e+02 3.3862e-03 1.1790e+02 1.2004e+02 1.0676e+02 9.0351e-02 1.0685e+02 1.0712e+02 1.1034e+02 6.5558e-03 1.1035e+02 1.1100e+02
1.1494e+02 -2.5024e-01 1.1469e+02 1.1507e+02 1.1307e+02 1.1700e-01 1.1319e+02 1.1461e+02 1.1831e+02 3.0731e-03 1.1831e+02 1.2080e+02 1.1641e+02 6.8635e-02 1.1648e+02 1.1476e+02 1.1239e+02 4.5357e-02 1.1243e+02 1.1426e+02
1.0964e+02 -1.7777e-01 1.0947e+02 1.0864e+02 1.1085e+02 7.6707e-02 1.1093e+02 1.1122e+02 1.1551e+02 1.4847e-02 1.1553e+02 1.1649e+02 1.0806e+02 2.3012e-01 1.0829e+02 1.0747e+02 1.1242e+02 2.5113e-02 1.1244e+02 1.1204e+02
1.1755e+02 -1.6374e-01 1.1739e+02 1.1701e+02 1.1525e+02 -3.0848e-02 1.1522e+02 1.1481e+02 1.1724e+02 3.2974e-04 1.1724e+02 1.1832e+02 1.1677e+02 -2.8309e-01 1.1648e+02 1.1348e+02 1.1436e+02 7.8159e-03 1.1436e+02 1.1471e+02
1.1259e+02 -1.2511e-01 1.1247e+02 1.1252e+02 1.1275e+02 1.5428e-01 1.1290e+02 1.1096e+02 1.1837e+02 9.9345e-03 1.1838e+02 1.1844e+02 1.1136e+02 1.4059e-01 1.1150e+02 1.0881e+02 1.1175e+02 1.2968e-01 1.1188e+02 1.1071e+02


==> figures/u_ba_vs_mc_scatter_NY=100_Nu=323_NYxi=1000_Nens=5000_1d_dim=2_deg=3_n_gauss=5_uncond_training_RF1_1x_ds.txt <==
124_ba_d1 124_ba_d2 124_ba 124_mc 321_ba_d1 321_ba_d2 321_ba 321_mc 423_ba_d1 423_ba_d2 423_ba 423_mc 555_ba_d1 555_ba_d2 555_ba 555_mc 942_ba_d1 942_ba_d2 942_ba 942_mc
1.0892e+02 0.0000e+00 1.0892e+02 1.0881e+02 1.1634e+02 0.0000e+00 1.1634e+02 1.1626e+02 1.2009e+02 0.0000e+00 1.2009e+02 1.2408e+02 1.0807e+02 0.0000e+00 1.0807e+02 1.0738e+02 1.1552e+02 0.0000e+00 1.1552e+02 1.1556e+02
1.1425e+02 -9.4413e-02 1.1416e+02 1.1485e+02 1.1051e+02 5.7774e-02 1.1057e+02 1.0994e+02 1.1691e+02 2.5585e-03 1.1692e+02 1.1836e+02 1.0650e+02 -4.1665e-01 1.0608e+02 1.0669e+02 1.1089e+02 7.8912e-02 1.1097e+02 1.1033e+02
1.1061e+02 -9.8323e-02 1.1051e+02 1.1202e+02 1.1070e+02 -4.6038e-02 1.1065e+02 1.1068e+02 1.1626e+02 -6.1647e-03 1.1626e+02 1.1613e+02 1.0757e+02 -3.3034e-01 1.0724e+02 1.0694e+02 1.1252e+02 -2.3378e-02 1.1249e+02 1.1242e+02
1.1236e+02 -1.1724e-01 1.1224e+02 1.1260e+02 1.1448e+02 9.3318e-04 1.1448e+02 1.1452e+02 1.1701e+02 -4.8271e-03 1.1701e+02 1.1811e+02 1.0778e+02 -7.1223e-02 1.0771e+02 1.0729e+02 1.1417e+02 -2.1312e-02 1.1415e+02 1.1452e+02
1.1035e+02 -7.0249e-02 1.1028e+02 1.1058e+02 1.1080e+02 1.1784e-02 1.1081e+02 1.1057e+02 1.1508e+02 -6.0478e-03 1.1507e+02 1.1513e+02 1.0851e+02 2.9334e-01 1.0881e+02 1.0836e+02 1.1164e+02 -3.4131e-02 1.1160e+02 1.1081e+02
1.1121e+02 -1.2185e-01 1.1108e+02 1.0917e+02 1.1290e+02 5.4672e-02 1.1295e+02 1.1299e+02 1.1517e+02 -5.7205e-03 1.1516e+02 1.1777e+02 1.0668e+02 -3.0583e-01 1.0637e+02 1.0652e+02 1.1444e+02 -2.7040e-02 1.1441e+02 1.1501e+02
1.1354e+02 -2.0527e-01 1.1333e+02 1.1367e+02 1.1206e+02 4.7136e-02 1.1211e+02 1.1239e+02 1.1775e+02 2.1517e-04 1.1775e+02 1.1826e+02 1.1546e+02 -6.3232e-01 1.1483e+02 1.1486e+02 1.1150e+02 2.4439e-02 1.1152e+02 1.1209e+02
1.1339e+02 -1.6737e-01 1.1323e+02 1.1289e+02 1.1581e+02 -8.8344e-02 1.1572e+02 1.1424e+02 1.1712e+02 -5.3997e-03 1.1712e+02 1.1721e+02 1.1025e+02 -3.4053e-01 1.0991e+02 1.0925e+02 1.1512e+02 -5.9250e-02 1.1506e+02 1.1421e+02
1.0642e+02 -1.6336e-01 1.0625e+02 1.0601e+02 1.1431e+02 3.6368e-02 1.1434e+02 1.1392e+02 1.1688e+02 -5.7732e-03 1.1687e+02 1.1754e+02 1.1121e+02 -7.7317e-02 1.1113e+02 1.0865e+02 1.1485e+02 5.5674e-02 1.1491e+02 1.1458e+02
1.1135e+02 -1.4310e-01 1.1121e+02 1.1107e+02 1.1081e+02 7.5162e-02 1.1088e+02 1.0998e+02 1.1423e+02 1.1706e-03 1.1423e+02 1.1436e+02 1.0866e+02 -5.4342e-01 1.0812e+02 1.0848e+02 1.1203e+02 8.2252e-02 1.1211e+02 1.1079e+02
1.0981e+02 -2.4496e-01 1.0956e+02 1.1116e+02 1.1086e+02 9.5833e-02 1.1096e+02 1.1092e+02 1.1504e+02 -4.5604e-04 1.1504e+02 1.1745e+02 1.0613e+02 -4.2998e-02 1.0609e+02 1.0552e+02 1.1267e+02 3.3665e-02 1.1270e+02 1.1255e+02
1.1440e+02 -2.0995e-01 1.1419e+02 1.1343e+02 1.1314e+02 3.1090e-02 1.1317e+02 1.1430e+02 1.1913e+02 1.0173e-02 1.1914e+02 1.1985e+02 1.0913e+02 1.7093e-01 1.0930e+02 1.0950e+02 1.1402e+02 -6.4870e-02 1.1396e+02 1.1530e+02
1.1597e+02 -2.8345e-01 1.1569e+02 1.1527e+02 1.1217e+02 4.3936e-02 1.1221e+02 1.1211e+02 1.1892e+02 2.9914e-03 1.1892e+02 1.2061e+02 1.0765e+02 3.1695e-01 1.0797e+02 1.0803e+02 1.1238e+02 -3.1186e-02 1.1235e+02 1.1233e+02
1.1705e+02 -1.9583e-01 1.1686e+02 1.1665e+02 1.0971e+02 1.0166e-01 1.0981e+02 1.0921e+02 1.1707e+02 2.5813e-03 1.1707e+02 1.1656e+02 1.0783e+02 -9.3502e-02 1.0773e+02 1.0767e+02 1.0972e+02 -2.0735e-02 1.0970e+02 1.0910e+02
1.0937e+02 -1.7540e-01 1.0919e+02 1.0934e+02 1.1110e+02 7.6791e-02 1.1118e+02 1.1016e+02 1.1836e+02 -7.8278e-05 1.1836e+02 1.1741e+02 1.1027e+02 4.1448e-02 1.1031e+02 1.0829e+02 1.1224e+02 5.0930e-02 1.1229e+02 1.1082e+02
1.0947e+02 -2.2818e-01 1.0924e+02 1.0781e+02 1.1047e+02 -3.0844e-02 1.1044e+02 1.0955e+02 1.1768e+02 -5.5185e-03 1.1768e+02 1.1766e+02 1.0846e+02 -1.5995e-01 1.0830e+02 1.0710e+02 1.1187e+02 2.4138e-02 1.1189e+02 1.1162e+02
1.0721e+02 -2.4279e-01 1.0697e+02 1.0774e+02 1.1094e+02 2.6812e-02 1.1096e+02 1.1175e+02 1.1693e+02 7.2731e-03 1.1694e+02 1.1819e+02 1.0600e+02 2.3817e-01 1.0623e+02 1.0569e+02 1.1122e+02 1.0165e-01 1.1132e+02 1.1220e+02
1.1561e+02 -1.8279e-01 1.1543e+02 1.1497e+02 1.1339e+02 5.5613e-03 1.1340e+02 1.1462e+02 1.1702e+02 -6.0096e-03 1.1701e+02 1.1812e+02 1.0585e+02 -2.4469e-01 1.0561e+02 1.0571e+02 1.1369e+02 -2.9909e-02 1.1366e+02 1.1439e+02
1.1039e+02 -2.9526e-01 1.1009e+02 1.1149e+02 1.1382e+02 -2.0763e-02 1.1380e+02 1.1467e+02 1.1788e+02 -5.9684e-03 1.1787e+02 1.1824e+02 1.0624e+02 -5.1922e-02 1.0618e+02 1.0697e+02 1.1322e+02 -3.1972e-02 1.1319e+02 1.1367e+02
1.1150e+02 6.8280e-03 1.1151e+02 1.1303e+02 1.1326e+02 1.2279e-01 1.1338e+02 1.1353e+02 1.1430e+02 -4.6705e-03 1.1429e+02 1.1652e+02 1.0727e+02 1.9603e-01 1.0747e+02 1.0712e+02 1.1341e+02 8.4897e-02 1.1350e+02 1.1373e+02
1.1088e+02 -4.6345e-02 1.1084e+02 1.1268e+02 1.1186e+02 6.7143e-02 1.1192e+02 1.1072e+02 1.1665e+02 -5.3769e-03 1.1665e+02 1.1609e+02 1.0655e+02 -2.6226e-01 1.0629e+02 1.0673e+02 1.1359e+02 -4.8442e-02 1.1355e+02 1.1212e+02
1.1749e+02 -1.2037e-01 1.1737e+02 1.1716e+02 1.1062e+02 -1.3808e-02 1.1061e+02 1.0992e+02 1.1491e+02 -5.2713e-03 1.1490e+02 1.1606e+02 1.0755e+02 -1.7402e-02 1.0753e+02 1.0697e+02 1.1138e+02 -1.5014e-03 1.1138e+02 1.1279e+02
1.1313e+02 -1.4789e-01 1.1298e+02 1.1291e+02 1.1391e+02 -1.2747e-01 1.1378e+02 1.1395e+02 1.1836e+02 -2.2615e-03 1.1836e+02 1.1996e+02 1.0885e+02 -2.5777e-01 1.0859e+02 1.0792e+02 1.1421e+02 -3.1174e-02 1.1418e+02 1.1376e+02
1.0931e+02 -2.3819e-01 1.0907e+02 1.1005e+02 1.1268e+02 -4.0889e-02 1.1264e+02 1.1200e+02 1.1602e+02 -4.4573e-03 1.1602e+02 1.1813e+02 1.0734e+02 -2.1543e-01 1.0712e+02 1.0755e+02 1.1230e+02 -6.5330e-02 1.1223e+02 1.1229e+02
1.1385e+02 -1.8556e-01 1.1366e+02 1.1390e+02 1.1344e+02 5.4321e-02 1.1350e+02 1.1367e+02 1.1853e+02 2.5459e-03 1.1853e+02 1.1890e+02 1.1296e+02 -1.4913e-01 1.1281e+02 1.1155e+02 1.1205e+02 -1.4888e-02 1.1203e+02 1.1188e+02
1.1162e+02 -5.4750e-02 1.1157e+02 1.1168e+02 1.1190e+02 1.5884e-02 1.1191e+02 1.1058e+02 1.1714e+02 -5.8237e-03 1.1714e+02 1.1681e+02 1.1277e+02 -1.6733e-01 1.1260e+02 1.1063e+02 1.1392e+02 -1.3249e-02 1.1390e+02 1.1218e+02
1.1019e+02 -1.6688e-01 1.1002e+02 1.1074e+02 1.1392e+02 9.3062e-02 1.1401e+02 1.1427e+02 1.1832e+02 -5.6304e-03 1.1831e+02 1.1866e+02 1.0757e+02 4.9505e-02 1.0762e+02 1.0750e+02 1.1532e+02 3.4309e-02 1.1535e+02 1.1527e+02
1.1468e+02 -2.3907e-01 1.1444e+02 1.1601e+02 1.1138e+02 1.3589e-01 1.1151e+02 1.1090e+02 1.1653e+02 -6.1025e-03 1.1653e+02 1.1660e+02 1.0794e+02 -6.9289e-02 1.0787e+02 1.0770e+02 1.1276e+02 2.7947e-02 1.1279e+02 1.1125e+02
1.1052e+02 -2.0792e-01 1.1032e+02 1.0967e+02 1.1272e+02 7.2165e-02 1.1280e+02 1.1087e+02 1.1537e+02 -4.5699e-03 1.1537e+02 1.1406e+02 1.0797e+02 -3.4782e-01 1.0762e+02 1.0729e+02 1.1155e+02 4.5940e-02 1.1159e+02 1.1022e+02
1.1205e+02 -1.1157e-01 1.1194e+02 1.1390e+02 1.1434e+02 -1.6608e-02 1.1433e+02 1.1409e+02 1.1971e+02 -1.6627e-03 1.1971e+02 1.1954e+02 1.1434e+02 -4.7677e-01 1.1386e+02 1.1427e+02 1.1282e+02 -1.5229e-02 1.1280e+02 1.1190e+02
1.1493e+02 -2.9039e-01 1.1464e+02 1.1340e+02 1.1325e+02 1.2081e-01 1.1337e+02 1.1220e+02 1.2013e+02 5.9900e-02 1.2019e+02 1.2178e+02 1.0867e+02 -6.7989e-02 1.0860e+02 1.0680e+02 1.1327e+02 4.2458e-02 1.1331e+02 1.1254e+02
1.1370e+02 -1.8712e-01 1.1351e+02 1.1308e+02 1.1148e+02 -5.6158e-03 1.1148e+02 1.1320e+02 1.1598e+02 -7.3574e-04 1.1598e+02 1.1757e+02 1.0860e+02 3.0883e-02 1.0863e+02 1.0764e+02 1.1272e+02 2.4470e-02 1.1275e+02 1.1434e+02
1.1485e+02 -1.3922e-01 1.1471e+02 1.1607e+02 1.1451e+02 -1.0773e-02 1.1450e+02 1.1393e+02 1.1498e+02 -4.5120e-03 1.1498e+02 1.1659e+02 1.1200e+02 -3.0273e-01 1.1170e+02 1.1028e+02 1.1277e+02 3.9792e-02 1.1281e+02 1.1301e+02
1.1104e+02 -2.0626e-01 1.1084e+02 1.1084e+02 1.1102e+02 4.3352e-02 1.1107e+02 1.1144e+02 1.1550e+02 3.6832e-03 1.1550e+02 1.1560e+02 1.0888e+02 -2.0696e-01 1.0868e+02 1.0711e+02 1.1132e+02 1.1257e-02 1.1133e+02 1.1159e+02
1.1399e+02 -3.3397e-01 1.1366e+02 1.1401e+02 1.1269e+02 6.4975e-02 1.1275e+02 1.1303e+02 1.1489e+02 -4.3239e-03 1.1488e+02 1.1556e+02 1.0765e+02 1.0442e-01 1.0776e+02 1.0714e+02 1.1259e+02 6.1309e-02 1.1265e+02 1.1340e+02
1.0889e+02 7.0263e-02 1.0896e+02 1.0968e+02 1.1057e+02 1.9272e-02 1.1059e+02 1.1042e+02 1.1667e+02 -1.7725e-03 1.1666e+02 1.1858e+02 1.0582e+02 -1.8959e-01 1.0563e+02 1.0631e+02 1.1074e+02 2.5794e-02 1.1077e+02 1.1071e+02
1.1210e+02 -2.8599e-01 1.1182e+02 1.1163e+02 1.1150e+02 -2.8008e-02 1.1148e+02 1.1144e+02 1.1311e+02 -5.8816e-03 1.1311e+02 1.1490e+02 1.0630e+02 -2.4205e-01 1.0605e+02 1.0608e+02 1.1217e+02 -3.3494e-02 1.1214e+02 1.1193e+02
1.1241e+02 -9.2531e-02 1.1231e+02 1.1303e+02 1.1314e+02 -3.7801e-02 1.1311e+02 1.1313e+02 1.1676e+02 7.5073e-03 1.1677e+02 1.1708e+02 1.1087e+02 1.8821e-01 1.1105e+02 1.1065e+02 1.1341e+02 -1.0538e-01 1.1331e+02 1.1255e+02
1.1603e+02 -1.6034e-01 1.1587e+02 1.1610e+02 1.1196e+02 9.7451e-02 1.1205e+02 1.1248e+02 1.1683e+02 -1.6158e-03 1.1682e+02 1.1764e+02 1.0942e+02 -3.9784e-02 1.0938e+02 1.0824e+02 1.1170e+02 3.8299e-02 1.1174e+02 1.1217e+02
1.1588e+02 -7.6083e-02 1.1581e+02 1.1598e+02 1.1306e+02 1.2858e-02 1.1307e+02 1.1222e+02 1.1638e+02 -5.2661e-03 1.1638e+02 1.1877e+02 1.1066e+02 -2.9384e-01 1.1037e+02 1.1071e+02 1.1606e+02 -3.5990e-02 1.1603e+02 1.1732e+02
1.0635e+02 -4.8650e-03 1.0634e+02 1.0736e+02 1.1212e+02 1.0124e-01 1.1222e+02 1.1395e+02 1.1690e+02 -4.6824e-03 1.1689e+02 1.1865e+02 1.0652e+02 -1.1651e-02 1.0650e+02 1.0727e+02 1.1178e+02 5.3163e-02 1.1184e+02 1.1280e+02
1.1585e+02 -1.4757e-01 1.1570e+02 1.1568e+02 1.1294e+02 2.9459e-02 1.1297e+02 1.1156e+02 1.1692e+02 -6.1440e-03 1.1692e+02 1.1624e+02 1.1025e+02 2.4146e-01 1.1049e+02 1.1036e+02 1.1119e+02 5.6893e-02 1.1125e+02 1.1063e+02
1.1359e+02 -2.1577e-01 1.1337e+02 1.1427e+02 1.1377e+02 -1.1779e-02 1.1376e+02 1.1425e+02 1.1857e+02 -5.2568e-03 1.1857e+02 1.1821e+02 1.0853e+02 1.7942e-01 1.0871e+02 1.0956e+02 1.1386e+02 -5.5206e-02 1.1381e+02 1.1404e+02
1.1396e+02 -2.4110e-01 1.1372e+02 1.1274e+02 1.1156e+02 1.0974e-01 1.1167e+02 1.1266e+02 1.1560e+02 -5.2052e-03 1.1560e+02 1.1705e+02 1.1057e+02 2.4246e-01 1.1081e+02 1.1053e+02 1.1246e+02 4.4816e-02 1.1250e+02 1.1361e+02
1.1105e+02 -4.1452e-01 1.1063e+02 1.1134e+02 1.1175e+02 8.7632e-02 1.1184e+02 1.1148e+02 1.1674e+02 1.0127e-03 1.1674e+02 1.1689e+02 1.0668e+02 1.4330e-01 1.0683e+02 1.0634e+02 1.1233e+02 1.3421e-01 1.1246e+02 1.1243e+02
1.1301e+02 -3.9307e-01 1.1262e+02 1.1253e+02 1.1228e+02 5.3638e-03 1.1229e+02 1.1185e+02 1.1858e+02 -4.9350e-03 1.1858e+02 1.1866e+02 1.1037e+02 -4.0000e-01 1.0997e+02 1.0968e+02 1.1329e+02 -4.0815e-02 1.1324e+02 1.1296e+02
1.1377e+02 -1.9192e-01 1.1358e+02 1.1413e+02 1.1367e+02 -4.0879e-02 1.1363e+02 1.1447e+02 1.1920e+02 -4.2207e-03 1.1919e+02 1.2007e+02 1.0699e+02 5.7496e-02 1.0705e+02 1.0723e+02 1.1376e+02 -2.0157e-02 1.1374e+02 1.1451e+02
1.0684e+02 -1.3142e-01 1.0671e+02 1.0821e+02 1.1046e+02 1.1816e-01 1.1058e+02 1.1153e+02 1.1583e+02 -2.8606e-03 1.1583e+02 1.1666e+02 1.0632e+02 -7.2836e-04 1.0632e+02 1.0634e+02 1.1263e+02 1.2285e-01 1.1275e+02 1.1329e+02
1.1282e+02 -1.7185e-01 1.1265e+02 1.1246e+02 1.1423e+02 8.8013e-02 1.1432e+02 1.1385e+02 1.1846e+02 7.2538e-03 1.1847e+02 1.1920e+02 1.0739e+02 -1.0281e-01 1.0728e+02 1.0670e+02 1.1547e+02 7.5836e-02 1.1555e+02 1.1445e+02
1.0981e+02 8.9368e-02 1.0990e+02 1.0977e+02 1.1111e+02 1.1550e-01 1.1122e+02 1.1205e+02 1.1811e+02 -5.6617e-03 1.1810e+02 1.1908e+02 1.0587e+02 -3.9918e-01 1.0547e+02 1.0607e+02 1.1171e+02 5.1377e-02 1.1176e+02 1.1200e+02
1.1016e+02 -7.2765e-02 1.1008e+02 1.1121e+02 1.1386e+02 -4.2918e-02 1.1382e+02 1.1562e+02 1.1950e+02 1.6512e-02 1.1952e+02 1.1989e+02 1.0660e+02 1.2902e-01 1.0673e+02 1.0609e+02 1.1114e+02 -1.8196e-02 1.1112e+02 1.1099e+02
1.1157e+02 -3.9279e-01 1.1118e+02 1.1124e+02 1.1293e+02 9.3490e-02 1.1302e+02 1.1223e+02 1.2018e+02 7.8359e-03 1.2018e+02 1.2541e+02 1.0733e+02 2.4232e-01 1.0757e+02 1.0696e+02 1.1371e+02 -2.4540e-02 1.1369e+02 1.1289e+02
1.1275e+02 -1.2549e-01 1.1262e+02 1.1236e+02 1.1330e+02 -1.0213e-02 1.1329e+02 1.1233e+02 1.1827e+02 -3.9053e-03 1.1826e+02 1.1888e+02 1.1166e+02 -5.0726e-01 1.1116e+02 1.0803e+02 1.1439e+02 2.4250e-02 1.1441e+02 1.1503e+02
1.1167e+02 -6.3479e-02 1.1161e+02 1.1125e+02 1.0969e+02 -6.2869e-02 1.0962e+02 1.0999e+02 1.1821e+02 -2.2374e-03 1.1821e+02 1.1922e+02 1.0680e+02 -2.1024e-01 1.0659e+02 1.0529e+02 1.1086e+02 -4.1432e-02 1.1082e+02 1.1120e+02
1.1145e+02 -3.0085e-01 1.1115e+02 1.1358e+02 1.0932e+02 -3.4012e-02 1.0928e+02 1.0964e+02 1.1785e+02 -4.2376e-03 1.1784e+02 1.1808e+02 1.0804e+02 -2.2346e-01 1.0782e+02 1.0770e+02 1.1003e+02 -4.6533e-02 1.0998e+02 1.1072e+02
1.1597e+02 -2.9798e-01 1.1567e+02 1.1640e+02 1.1408e+02 6.5383e-03 1.1409e+02 1.1447e+02 1.1689e+02 -2.1456e-03 1.1689e+02 1.1714e+02 1.1148e+02 -1.4455e-01 1.1134e+02 1.1227e+02 1.1394e+02 5.0725e-02 1.1399e+02 1.1399e+02
1.1228e+02 -5.7587e-02 1.1223e+02 1.1218e+02 1.1139e+02 1.9025e-02 1.1141e+02 1.1121e+02 1.1399e+02 -5.1096e-03 1.1399e+02 1.1461e+02 1.0685e+02 3.6129e-02 1.0688e+02 1.0639e+02 1.1268e+02 3.8014e-02 1.1272e+02 1.1224e+02
1.0924e+02 -2.1647e-01 1.0902e+02 1.0923e+02 1.1161e+02 5.6270e-03 1.1161e+02 1.1186e+02 1.1714e+02 8.8533e-03 1.1715e+02 1.1827e+02 1.1032e+02 -2.2163e-01 1.1010e+02 1.1069e+02 1.1176e+02 -2.3330e-02 1.1174e+02 1.1238e+02
1.1432e+02 -2.5958e-01 1.1406e+02 1.1719e+02 1.1467e+02 3.2025e-02 1.1470e+02 1.1475e+02 1.1883e+02 -5.9873e-03 1.1883e+02 1.1910e+02 1.1125e+02 -2.2724e-01 1.1102e+02 1.0899e+02 1.1492e+02 -2.6479e-02 1.1490e+02 1.1484e+02
1.0962e+02 -3.5923e-02 1.0958e+02 1.1148e+02 1.1052e+02 3.0768e-02 1.1055e+02 1.1159e+02 1.1583e+02 -2.1192e-03 1.1583e+02 1.1710e+02 1.0572e+02 -2.2210e-01 1.0550e+02 1.0610e+02 1.1181e+02 5.2168e-02 1.1186e+02 1.1275e+02
1.0810e+02 -1.3435e-01 1.0797e+02 1.0679e+02 1.1169e+02 -3.4835e-02 1.1166e+02 1.1092e+02 1.1716e+02 -5.2048e-03 1.1715e+02 1.1812e+02 1.0966e+02 -3.8598e-01 1.0928e+02 1.0668e+02 1.1360e+02 -7.2944e-02 1.1353e+02 1.1340e+02
1.1482e+02 -1.7833e-01 1.1465e+02 1.1394e+02 1.1325e+02 -1.0078e-02 1.1324e+02 1.1308e+02 1.1768e+02 -4.6009e-03 1.1768e+02 1.1807e+02 1.1020e+02 -4.2813e-01 1.0977e+02 1.0804e+02 1.1334e+02 -3.3747e-02 1.1330e+02 1.1333e+02
1.0710e+02 -1.9867e-02 1.0708e+02 1.0731e+02 1.0946e+02 -2.8533e-02 1.0944e+02 1.0962e+02 1.1359e+02 -2.7801e-03 1.1358e+02 1.1440e+02 1.0680e+02 -1.4094e-01 1.0665e+02 1.0700e+02 1.1063e+02 1.6041e-02 1.1064e+02 1.1016e+02
1.1120e+02 -6.5955e-02 1.1113e+02 1.1253e+02 1.1261e+02 4.1993e-02 1.1265e+02 1.1311e+02 1.1626e+02 -6.0797e-03 1.1626e+02 1.1591e+02 1.0674e+02 1.2249e-01 1.0686e+02 1.0709e+02 1.1402e+02 3.4658e-03 1.1402e+02 1.1364e+02
1.1359e+02 -1.7797e-01 1.1341e+02 1.1426e+02 1.1250e+02 1.9216e-02 1.1252e+02 1.1312e+02 1.1770e+02 -9.1932e-04 1.1770e+02 1.1939e+02 1.0880e+02 1.1940e-01 1.0892e+02 1.1086e+02 1.1335e+02 -2.4741e-02 1.1333e+02 1.1426e+02
1.1437e+02 -2.6625e-01 1.1410e+02 1.1363e+02 1.1484e+02 7.3835e-02 1.1491e+02 1.1411e+02 1.1798e+02 -6.1713e-03 1.1797e+02 1.1776e+02 1.1033e+02 9.0766e-02 1.1042e+02 1.0943e+02 1.1515e+02 3.2749e-02 1.1518e+02 1.1467e+02
1.1205e+02 2.3224e-02 1.1207e+02 1.1357e+02 1.1609e+02 1.4215e-02 1.1611e+02 1.1509e+02 1.1846e+02 -6.0683e-03 1.1846e+02 1.2053e+02 1.1337e+02 -5.1067e-01 1.1286e+02 1.1289e+02 1.1477e+02 1.9145e-02 1.1479e+02 1.1485e+02
1.1666e+02 -1.8997e-01 1.1647e+02 1.1701e+02 1.1169e+02 -9.6843e-02 1.1159e+02 1.1092e+02 1.1457e+02 -6.1730e-03 1.1457e+02 1.1498e+02 1.0860e+02 -2.9277e-01 1.0830e+02 1.0726e+02 1.1197e+02 -6.5697e-02 1.1190e+02 1.1117e+02
1.1332e+02 -1.4251e-01 1.1318e+02 1.1323e+02 1.1197e+02 6.6987e-02 1.1204e+02 1.1184e+02 1.1741e+02 8.8163e-03 1.1742e+02 1.1784e+02 1.0895e+02 2.3242e-01 1.0919e+02 1.0864e+02 1.1251e+02 -1.1677e-02 1.1250e+02 1.1243e+02
1.1209e+02 -2.8885e-02 1.1206e+02 1.1350e+02 1.1104e+02 1.0793e-01 1.1115e+02 1.1103e+02 1.1639e+02 6.2474e-03 1.1639e+02 1.1677e+02 1.0708e+02 -4.8758e-01 1.0659e+02 1.0717e+02 1.1289e+02 2.1038e-02 1.1292e+02 1.1289e+02
1.1421e+02 -1.3849e-01 1.1407e+02 1.1510e+02 1.1413e+02 -9.2557e-03 1.1412e+02 1.1248e+02 1.1813e+02 -2.6764e-03 1.1812e+02 1.1838e+02 1.0968e+02 1.4298e-01 1.0982e+02 1.0910e+02 1.1512e+02 -1.1630e-02 1.1511e+02 1.1435e+02
1.1216e+02 -1.1473e-01 1.1205e+02 1.1364e+02 1.1266e+02 -1.4630e-02 1.1265e+02 1.1372e+02 1.1896e+02 -5.6183e-03 1.1895e+02 1.2113e+02 1.0684e+02 -4.1822e-02 1.0680e+02 1.0662e+02 1.1277e+02 1.8002e-02 1.1279e+02 1.1448e+02
1.1101e+02 -1.1613e-01 1.1090e+02 1.1178e+02 1.1474e+02 1.9224e-02 1.1475e+02 1.1499e+02 1.1909e+02 -5.7592e-03 1.1908e+02 1.1940e+02 1.0656e+02 -1.3125e-01 1.0643e+02 1.0588e+02 1.1632e+02 6.5193e-03 1.1632e+02 1.1516e+02
1.1367e+02 -1.5967e-01 1.1351e+02 1.1314e+02 1.1105e+02 5.1618e-02 1.1110e+02 1.1058e+02 1.1803e+02 -6.1730e-03 1.1803e+02 1.1918e+02 1.0732e+02 -1.0728e-01 1.0721e+02 1.0659e+02 1.1257e+02 3.4364e-02 1.1261e+02 1.1284e+02
1.1520e+02 -5.3763e-02 1.1515e+02 1.1570e+02 1.1442e+02 -5.2831e-02 1.1437e+02 1.1453e+02 1.1690e+02 -5.6544e-03 1.1689e+02 1.1753e+02 1.1115e+02 -3.0826e-01 1.1084e+02 1.1073e+02 1.1431e+02 -4.2659e-02 1.1427e+02 1.1447e+02
1.1132e+02 -2.0167e-01 1.1111e+02 1.1075e+02 1.1076e+02 9.1764e-02 1.1085e+02 1.1057e+02 1.1913e+02 -6.0605e-03 1.1912e+02 1.2109e+02 1.0856e+02 -3.4335e-01 1.0822e+02 1.0732e+02 1.1152e+02 7.2941e-03 1.1153e+02 1.1148e+02
1.1188e+02 -1.6255e-01 1.1171e+02 1.1348e+02 1.1276e+02 3.5410e-02 1.1280e+02 1.1134e+02 1.1706e+02 2.3792e-02 1.1708e+02 1.1742e+02 1.0987e+02 -8.0047e-02 1.0979e+02 1.1084e+02 1.1433e+02 6.0597e-03 1.1434e+02 1.1287e+02
1.1424e+02 -1.2247e-01 1.1412e+02 1.1533e+02 1.1235e+02 -1.4308e-02 1.1233e+02 1.1306e+02 1.1496e+02 -6.0609e-03 1.1495e+02 1.1596e+02 1.0961e+02 -1.4277e-01 1.0947e+02 1.1069e+02 1.1167e+02 2.7579e-02 1.1170e+02 1.1248e+02
1.0749e+02 -2.2044e-01 1.0727e+02 1.1037e+02 1.1175e+02 3.0268e-02 1.1178e+02 1.1067e+02 1.1468e+02 -4.2669e-03 1.1468e+02 1.1230e+02 1.0835e+02 -1.5081e-01 1.0820e+02 1.0817e+02 1.1187e+02 3.8430e-02 1.1191e+02 1.1080e+02
1.1205e+02 -2.2808e-01 1.1182e+02 1.1174e+02 1.1246e+02 -4.9586e-02 1.1241e+02 1.1131e+02 1.1980e+02 -3.8190e-03 1.1979e+02 1.2003e+02 1.0955e+02 -3.0020e-01 1.0925e+02 1.0840e+02 1.1214e+02 -3.7657e-02 1.1210e+02 1.1112e+02
1.1196e+02 -1.3983e-01 1.1182e+02 1.1219e+02 1.1268e+02 6.3835e-02 1.1274e+02 1.1247e+02 1.1804e+02 1.6947e-02 1.1806e+02 1.1828e+02 1.0764e+02 -1.4890e-01 1.0749e+02 1.0751e+02 1.1284e+02 1.1998e-02 1.1285e+02 1.1241e+02
1.1358e+02 9.8701e-03 1.1359e+02 1.1499e+02 1.1308e+02 6.5964e-02 1.1314e+02 1.1368e+02 1.1594e+02 5.3399e-03 1.1594e+02 1.1665e+02 1.0911e+02 -3.7512e-02 1.0907e+02 1.0923e+02 1.1389e+02 4.0097e-02 1.1393e+02 1.1385e+02
1.1172e+02 -1.1434e-01 1.1161e+02 1.1103e+02 1.1303e+02 2.0215e-02 1.1305e+02 1.1347e+02 1.1875e+02 -3.9527e-03 1.1875e+02 1.1928e+02 1.0668e+02 -1.5403e-01 1.0653e+02 1.0636e+02 1.1356e+02 -2.5291e-02 1.1353e+02 1.1370e+02
1.0787e+02 -2.2545e-01 1.0765e+02 1.0664e+02 1.1132e+02 3.8961e-02 1.1136e+02 1.1151e+02 1.1458e+02 -1.0886e-03 1.1457e+02 1.1565e+02 1.0670e+02 -3.8772e-01 1.0631e+02 1.0636e+02 1.1359e+02 1.0849e-03 1.1360e+02 1.1273e+02
1.1137e+02 -3.0465e-02 1.1134e+02 1.1182e+02 1.1285e+02 -3.2573e-02 1.1282e+02 1.1418e+02 1.1646e+02 -5.3129e-03 1.1645e+02 1.1821e+02 1.0753e+02 3.5277e-02 1.0757e+02 1.0686e+02 1.1370e+02 -7.8048e-02 1.1362e+02 1.1410e+02
1.1427e+02 -1.9361e-01 1.1408e+02 1.1370e+02 1.1114e+02 1.8137e-02 1.1116e+02 1.1157e+02 1.1802e+02 -3.4181e-03 1.1802e+02 1.1950e+02 1.1128e+02 -1.2725e-01 1.1115e+02 1.1103e+02 1.1168e+02 8.5865e-03 1.1169e+02 1.1175e+02
1.1200e+02 -1.5844e-01 1.1184e+02 1.1280e+02 1.0972e+02 -2.4144e-02 1.0969e+02 1.0958e+02 1.1763e+02 -2.4962e-03 1.1763e+02 1.1890e+02 1.0602e+02 -7.0627e-02 1.0595e+02 1.0607e+02 1.1039e+02 -2.5412e-02 1.1036e+02 1.1001e+02
1.0947e+02 3.5816e-02 1.0950e+02 1.1131e+02 1.0944e+02 -8.9655e-02 1.0935e+02 1.0810e+02 1.1689e+02 -5.4256e-03 1.1689e+02 1.1590e+02 1.0674e+02 -3.3179e-01 1.0640e+02 1.0642e+02 1.1044e+02 -1.0393e-02 1.1043e+02 1.0876e+02
1.1219e+02 -2.2439e-01 1.1197e+02 1.1264e+02 1.1079e+02 -6.8852e-02 1.1072e+02 1.1067e+02 1.1669e+02 -5.3823e-03 1.1668e+02 1.1647e+02 1.0752e+02 1.9207e-01 1.0771e+02 1.0770e+02 1.1000e+02 -9.8215e-02 1.0990e+02 1.1045e+02
1.0702e+02 -8.1876e-02 1.0694e+02 1.0791e+02 1.1083e+02 3.1538e-02 1.1086e+02 1.1123e+02 1.1682e+02 -1.3067e-03 1.1682e+02 1.1743e+02 1.0627e+02 -1.4746e-03 1.0626e+02 1.0665e+02 1.1303e+02 3.2792e-02 1.1307e+02 1.1326e+02
1.0811e+02 -6.7299e-02 1.0804e+02 1.0729e+02 1.1094e+02 2.7883e-02 1.1097e+02 1.1111e+02 1.1642e+02 -3.7127e-03 1.1642e+02 1.1763e+02 1.0639e+02 -5.0601e-01 1.0589e+02 1.0556e+02 1.1097e+02 3.2575e-02 1.1100e+02 1.1123e+02
1.1502e+02 -2.4079e-01 1.1478e+02 1.1453e+02 1.1268e+02 1.4025e-02 1.1269e+02 1.1264e+02 1.1585e+02 -6.1274e-03 1.1585e+02 1.1665e+02 1.1180e+02 -3.7784e-01 1.1142e+02 1.1133e+02 1.1230e+02 -1.5591e-02 1.1228e+02 1.1261e+02
1.1183e+02 -1.1491e-01 1.1171e+02 1.1251e+02 1.1235e+02 2.2086e-02 1.1237e+02 1.1212e+02 1.1982e+02 -3.5808e-03 1.1982e+02 1.1982e+02 1.0837e+02 -1.6407e-01 1.0821e+02 1.0725e+02 1.1475e+02 3.1147e-02 1.1478e+02 1.1400e+02
1.0932e+02 -3.2769e-01 1.0899e+02 1.1006e+02 1.1285e+02 2.0727e-02 1.1287e+02 1.1223e+02 1.1914e+02 -4.0898e-03 1.1913e+02 1.1886e+02 1.0814e+02 -4.1768e-01 1.0772e+02 1.0830e+02 1.1473e+02 -2.0159e-02 1.1471e+02 1.1379e+02
1.1225e+02 -3.1120e-01 1.1193e+02 1.1216e+02 1.1461e+02 1.4931e-01 1.1475e+02 1.1695e+02 1.1975e+02 -1.7567e-03 1.1975e+02 1.1950e+02 1.0635e+02 4.1933e-01 1.0677e+02 1.0668e+02 1.1564e+02 -1.5962e-02 1.1562e+02 1.1564e+02
1.0931e+02 -9.9819e-02 1.0921e+02 1.1007e+02 1.0972e+02 -1.7323e-02 1.0970e+02 1.0993e+02 1.1716e+02 8.4714e-04 1.1717e+02 1.1832e+02 1.0755e+02 -1.5949e-01 1.0739e+02 1.0781e+02 1.1121e+02 -1.2951e-02 1.1120e+02 1.1213e+02
1.1377e+02 -2.0131e-01 1.1357e+02 1.1405e+02 1.1286e+02 1.2062e-02 1.1287e+02 1.1221e+02 1.1799e+02 -4.1082e-03 1.1799e+02 1.1777e+02 1.0682e+02 3.3775e-01 1.0716e+02 1.0631e+02 1.1333e+02 -3.0448e-02 1.1330e+02 1.1240e+02
1.1433e+02 -1.8399e-01 1.1414e+02 1.1513e+02 1.1087e+02 1.3871e-02 1.1089e+02 1.1128e+02 1.1857e+02 -5.7066e-03 1.1856e+02 1.2131e+02 1.0747e+02 2.3734e-02 1.0749e+02 1.0665e+02 1.1234e+02 4.4098e-02 1.1239e+02 1.1372e+02
1.1186e+02 -1.9485e-01 1.1167e+02 1.1249e+02 1.1327e+02 -3.4821e-03 1.1327e+02 1.1212e+02 1.1724e+02 5.7216e-03 1.1725e+02 1.1828e+02 1.0583e+02 -2.8139e-01 1.0555e+02 1.0588e+02 1.1390e+02 -1.1690e-02 1.1389e+02 1.1284e+02
1.1107e+02 -2.3673e-01 1.1084e+02 1.1337e+02 1.0920e+02 3.8990e-02 1.0924e+02 1.0960e+02 1.1466e+02 1.5816e-02 1.1468e+02 1.1539e+02 1.0575e+02 -4.6387e-01 1.0528e+02 1.0609e+02 1.1107e+02 3.9224e-02 1.1111e+02 1.1146e+02
1.1387e+02 -1.5229e-01 1.1372e+02 1.1357e+02 1.1166e+02 8.3424e-02 1.1174e+02 1.1201e+02 1.1516e+02 -5.8050e-03 1.1515e+02 1.1513e+02 1.0592e+02 5.4974e-02 1.0598e+02 1.0598e+02 1.1175e+02 5.4358e-03 1.1175e+02 1.1229e+02
1.1251e+02 -1.2883e-01 1.1238e+02 1.1343e+02 1.1055e+02 1.4664e-01 1.1070e+02 1.0975e+02 1.1569e+02 -4.0096e-03 1.1568e+02 1.1690e+02 1.0619e+02 -8.6321e-02 1.0610e+02 1.0649e+02 1.1250e+02 -1.5632e-03 1.1250e+02 1.1210e+02
1.1536e+02 -2.5914e-01 1.1510e+02 1.1483e+02 1.0989e+02 -2.5181e-02 1.0987e+02 1.1047e+02 1.1514e+02 -5.2477e-03 1.1514e+02 1.1422e+02 1.0714e+02 1.0593e-02 1.0715e+02 1.0730e+02 1.1046e+02 -3.9574e-02 1.1042e+02 1.1030e+02
1.1204e+02 -2.5376e-01 1.1179e+02 1.1479e+02 1.1417e+02 1.7015e-01 1.1434e+02 1.1558e+02 1.1801e+02 -2.3620e-03 1.1801e+02 1.1790e+02 1.1125e+02 -4.8260e-01 1.1076e+02 1.1093e+02 1.1425e+02 3.3896e-02 1.1428e+02 1.1476e+02
1.1665e+02 -1.7740e-01 1.1647e+02 1.1767e+02 1.1361e+02 -3.9744e-02 1.1357e+02 1.1429e+02 1.1856e+02 -6.1569e-03 1.1855e+02 1.1879e+02 1.0728e+02 3.3704e-01 1.0762e+02 1.0665e+02 1.1401e+02 -7.4005e-02 1.1394e+02 1.1468e+02
1.1145e+02 -1.5717e-01 1.1129e+02 1.1168e+02 1.1283e+02 -2.9468e-02 1.1281e+02 1.1258e+02 1.1610e+02 -3.8040e-03 1.1610e+02 1.1679e+02 1.0786e+02 6.1526e-01 1.0848e+02 1.0695e+02 1.1448e+02 -4.6720e-02 1.1443e+02 1.1444e+02
1.0892e+02 -9.8466e-02 1.0882e+02 1.0847e+02 1.1189e+02 2.9308e-03 1.1190e+02 1.1050e+02 1.1430e+02 -6.1211e-03 1.1429e+02 1.1401e+02 1.0755e+02 -2.3420e-02 1.0753e+02 1.0605e+02 1.1220e+02 -1.2983e-02 1.1218e+02 1.1135e+02
1.1131e+02 -1.8119e-01 1.1112e+02 1.1159e+02 1.1092e+02 8.1597e-02 1.1100e+02 1.1159e+02 1.1721e+02 1.9340e-03 1.1721e+02 1.1813e+02 1.0749e+02 -5.6824e-02 1.0743e+02 1.0706e+02 1.1170e+02 8.7076e-02 1.1179e+02 1.1300e+02
1.1498e+02 -2.2770e-01 1.1475e+02 1.1520e+02 1.1305e+02 -3.4840e-02 1.1302e+02 1.1319e+02 1.1814e+02 -2.3025e-03 1.1814e+02 1.1833e+02 1.1059e+02 -4.6288e-01 1.1013e+02 1.0925e+02 1.1284e+02 2.9279e-02 1.1287e+02 1.1261e+02
1.1157e+02 -1.7743e-01 1.1139e+02 1.1319e+02 1.1442e+02 8.4698e-02 1.1450e+02 1.1528e+02 1.1777e+02 -3.3449e-03 1.1777e+02 1.1900e+02 1.1132e+02 -1.3941e-01 1.1118e+02 1.1057e+02 1.1483e+02 9.5757e-03 1.1484e+02 1.1586e+02
1.1237e+02 -2.1233e-01 1.1216e+02 1.1332e+02 1.1163e+02 8.0321e-02 1.1171e+02 1.1166e+02 1.1869e+02 -5.7393e-03 1.1868e+02 1.1890e+02 1.0693e+02 -4.5661e-01 1.0648e+02 1.0627e+02 1.1149e+02 1.0067e-01 1.1159e+02 1.1161e+02
1.1465e+02 -2.4616e-01 1.1441e+02 1.1522e+02 1.1140e+02 -1.0423e-01 1.1130e+02 1.1092e+02 1.1813e+02 -6.1211e-03 1.1813e+02 1.1913e+02 1.0907e+02 -5.1347e-01 1.0855e+02 1.0940e+02 1.1130e+02 -6.9845e-02 1.1123e+02 1.1108e+02
1.1166e+02 -2.4984e-01 1.1141e+02 1.1387e+02 1.1646e+02 2.2860e-02 1.1648e+02 1.1694e+02 1.1941e+02 -5.7556e-03 1.1941e+02 1.2107e+02 1.1336e+02 -9.6817e-03 1.1335e+02 1.1333e+02 1.1682e+02 -3.2226e-03 1.1681e+02 1.1733e+02
1.1290e+02 -9.4237e-02 1.1281e+02 1.1278e+02 1.1511e+02 -6.8650e-02 1.1504e+02 1.1480e+02 1.1649e+02 -6.1038e-03 1.1648e+02 1.1652e+02 1.1153e+02 -4.7570e-01 1.1105e+02 1.1041e+02 1.1505e+02 -3.6769e-02 1.1501e+02 1.1397e+02
1.1256e+02 -1.2035e-01 1.1244e+02 1.1292e+02 1.1366e+02 -2.7333e-02 1.1363e+02 1.1320e+02 1.1822e+02 -5.3969e-03 1.1821e+02 1.1904e+02 1.0878e+02 9.9919e-02 1.0888e+02 1.0825e+02 1.1368e+02 6.8768e-03 1.1369e+02 1.1331e+02
1.0776e+02 5.9715e-02 1.0782e+02 1.0805e+02 1.1193e+02 5.3346e-02 1.1199e+02 1.1161e+02 1.1939e+02 -6.1459e-03 1.1938e+02 1.2099e+02 1.0867e+02 -1.2765e-01 1.0854e+02 1.0735e+02 1.1178e+02 8.0126e-02 1.1186e+02 1.1225e+02
1.0767e+02 -1.2054e-01 1.0755e+02 1.0777e+02 1.1043e+02 5.3683e-02 1.1048e+02 1.1014e+02 1.1800e+02 -6.0959e-03 1.1799e+02 1.1859e+02 1.0788e+02 2.4305e-01 1.0812e+02 1.0762e+02 1.0957e+02 -9.0790e-02 1.0948e+02 1.0947e+02
1.0872e+02 2.1077e-02 1.0874e+02 1.0817e+02 1.1104e+02 4.9299e-02 1.1108e+02 1.1101e+02 1.1595e+02 -5.6957e-03 1.1595e+02 1.1659e+02 1.0757e+02 -5.3534e-01 1.0704e+02 1.0660e+02 1.1224e+02 1.3254e-02 1.1226e+02 1.1213e+02
1.1410e+02 -2.6390e-01 1.1384e+02 1.1515e+02 1.1107e+02 6.5678e-03 1.1107e+02 1.1004e+02 1.1752e+02 -6.1518e-03 1.1752e+02 1.1927e+02 1.0962e+02 -1.1710e-01 1.0950e+02 1.0812e+02 1.1097e+02 -4.9071e-02 1.1092e+02 1.1094e+02
1.1693e+02 -7.7775e-02 1.1685e+02 1.1698e+02 1.1027e+02 7.1832e-03 1.1028e+02 1.1017e+02 1.1506e+02 2.3369e-02 1.1509e+02 1.1419e+02 1.1043e+02 -8.9941e-02 1.1034e+02 1.1015e+02 1.1105e+02 -2.8888e-02 1.1102e+02 1.1067e+02
1.1113e+02 -3.0164e-02 1.1110e+02 1.1194e+02 1.1493e+02 4.1495e-02 1.1497e+02 1.1364e+02 1.1646e+02 -4.0559e-03 1.1646e+02 1.1602e+02 1.1059e+02 3.2701e-01 1.1092e+02 1.1123e+02 1.1482e+02 -1.5756e-02 1.1480e+02 1.1336e+02
1.1163e+02 -7.4780e-02 1.1156e+02 1.1350e+02 1.1012e+02 -4.4566e-02 1.1008e+02 1.1173e+02 1.1677e+02 -2.3491e-03 1.1677e+02 1.1852e+02 1.0707e+02 -2.8283e-02 1.0705e+02 1.0686e+02 1.1070e+02 -2.3988e-02 1.1068e+02 1.1158e+02
1.0910e+02 -2.2328e-01 1.0888e+02 1.0810e+02 1.1074e+02 1.3714e-02 1.1075e+02 1.0931e+02 1.1849e+02 -4.1709e-03 1.1848e+02 1.1951e+02 1.0746e+02 -3.1161e-01 1.0715e+02 1.0667e+02 1.1171e+02 2.6543e-02 1.1174e+02 1.1091e+02
1.1703e+02 -2.5956e-01 1.1677e+02 1.1692e+02 1.1128e+02 7.1345e-02 1.1135e+02 1.1194e+02 1.1879e+02 -6.4835e-04 1.1878e+02 1.1924e+02 1.0713e+02 -1.3072e-01 1.0700e+02 1.0626e+02 1.1232e+02 4.2200e-02 1.1236e+02 1.1238e+02
1.1652e+02 -2.1668e-01 1.1631e+02 1.1596e+02 1.1402e+02 -4.3557e-02 1.1398e+02 1.1391e+02 1.1842e+02 -4.8785e-03 1.1842e+02 1.1875e+02 1.1369e+02 1.0660e-01 1.1380e+02 1.1236e+02 1.1523e+02 3.5860e-03 1.1523e+02 1.1515e+02
1.1284e+02 -1.1185e-01 1.1273e+02 1.1270e+02 1.1063e+02 9.7387e-02 1.1073e+02 1.1012e+02 1.1680e+02 -3.3917e-03 1.1680e+02 1.1623e+02 1.0663e+02 -1.3058e-01 1.0650e+02 1.0626e+02 1.1073e+02 2.2618e-02 1.1076e+02 1.1008e+02
1.0939e+02 -1.4543e-01 1.0924e+02 1.1023e+02 1.1392e+02 -1.5776e-02 1.1391e+02 1.1454e+02 1.1685e+02 -5.9745e-03 1.1684e+02 1.1875e+02 1.0878e+02 4.0666e-02 1.0882e+02 1.0887e+02 1.1388e+02 2.2751e-02 1.1390e+02 1.1468e+02
1.1272e+02 -2.4203e-01 1.1248e+02 1.1296e+02 1.1216e+02 7.9470e-02 1.1224e+02 1.1256e+02 1.1625e+02 -4.4095e-03 1.1625e+02 1.1671e+02 1.0583e+02 -4.4766e-01 1.0539e+02 1.0568e+02 1.1308e+02 1.4579e-02 1.1309e+02 1.1301e+02
1.1605e+02 -1.9339e-01 1.1586e+02 1.1664e+02 1.1524e+02 -4.8018e-04 1.1524e+02 1.1485e+02 1.1920e+02 -5.2202e-03 1.1919e+02 1.1970e+02 1.1192e+02 -2.7216e-01 1.1165e+02 1.1107e+02 1.1480e+02 -2.8841e-02 1.1478e+02 1.1308e+02
1.0840e+02 -6.4908e-02 1.0834e+02 1.0892e+02 1.1223e+02 6.1715e-02 1.1229e+02 1.1358e+02 1.1995e+02 1.4873e-02 1.1997e+02 1.1986e+02 1.1209e+02 -1.3043e-01 1.1196e+02 1.1238e+02 1.1366e+02 3.5364e-02 1.1370e+02 1.1350e+02
1.1376e+02 -1.0738e-01 1.1365e+02 1.1352e+02 1.1258e+02 -2.2606e-02 1.1256e+02 1.1179e+02 1.1687e+02 -3.5711e-03 1.1687e+02 1.1771e+02 1.1027e+02 -6.6566e-02 1.1020e+02 1.0934e+02 1.1193e+02 4.4812e-03 1.1194e+02 1.1141e+02
1.1551e+02 -2.3343e-01 1.1528e+02 1.1548e+02 1.1311e+02 -6.2792e-02 1.1305e+02 1.1247e+02 1.1812e+02 -6.1720e-03 1.1812e+02 1.1861e+02 1.0845e+02 -2.5272e-01 1.0820e+02 1.0735e+02 1.1254e+02 -4.6553e-02 1.1249e+02 1.1119e+02
1.0790e+02 2.2146e-01 1.0812e+02 1.0886e+02 1.1338e+02 5.8830e-02 1.1344e+02 1.1438e+02 1.1789e+02 -2.7681e-03 1.1789e+02 1.1879e+02 1.0824e+02 -2.2751e-01 1.0801e+02 1.0798e+02 1.1406e+02 -5.0272e-02 1.1401e+02 1.1507e+02
1.0727e+02 -4.4553e-02 1.0723e+02 1.0727e+02 1.0956e+02 -4.4177e-02 1.0952e+02 1.0932e+02 1.1565e+02 -4.1802e-03 1.1564e+02 1.1682e+02 1.0668e+02 -4.0174e-01 1.0628e+02 1.0611e+02 1.1009e+02 -4.0970e-02 1.1005e+02 1.0980e+02
1.0953e+02 -1.3032e-01 1.0940e+02 1.0973e+02 1.1328e+02 8.5160e-02 1.1336e+02 1.1400e+02 1.1722e+02 -5.8877e-03 1.1721e+02 1.1921e+02 1.0726e+02 -2.4455e-01 1.0702e+02 1.0699e+02 1.1390e+02 7.1872e-02 1.1397e+02 1.1453e+02
1.1564e+02 -1.4908e-01 1.1549e+02 1.1457e+02 1.1246e+02 8.6856e-02 1.1255e+02 1.1284e+02 1.1710e+02 -1.3455e-03 1.1710e+02 1.1706e+02 1.1263e+02 1.3624e-01 1.1277e+02 1.0959e+02 1.1456e+02 2.2763e-02 1.1458e+02 1.1406e+02
1.1569e+02 -1.4701e-01 1.1554e+02 1.1645e+02 1.1366e+02 5.9886e-02 1.1372e+02 1.1371e+02 1.1928e+02 3.0851e-03 1.1928e+02 1.1909e+02 1.1417e+02 -2.1459e-01 1.1395e+02 1.1433e+02 1.1243e+02 8.4557e-02 1.1251e+02 1.1208e+02
1.1444e+02 -2.2181e-01 1.1422e+02 1.1494e+02 1.0975e+02 -1.1486e-01 1.0963e+02 1.1013e+02 1.1837e+02 -3.9867e-03 1.1836e+02 1.1881e+02 1.0852e+02 -7.2848e-02 1.0845e+02 1.0857e+02 1.1245e+02 -3.5988e-02 1.1241e+02 1.1248e+02
1.1117e+02 -1.2756e-01 1.1104e+02 1.1171e+02 1.1574e+02 -4.0953e-04 1.1574e+02 1.1580e+02 1.1546e+02 -5.8403e-03 1.1545e+02 1.1714e+02 1.0946e+02 3.0375e-01 1.0976e+02 1.1054e+02 1.1677e+02 4.2790e-02 1.1682e+02 1.1618e+02
1.1546e+02 -4.7422e-01 1.1498e+02 1.1492e+02 1.1177e+02 -1.5726e-03 1.1176e+02 1.1221e+02 1.1687e+02 3.0401e-02 1.1690e+02 1.1840e+02 1.1100e+02 -4.6104e-01 1.1054e+02 1.0971e+02 1.1319e+02 1.9967e-02 1.1321e+02 1.1362e+02
1.0828e+02 -1.0532e-01 1.0818e+02 1.0937e+02 1.0945e+02 -6.8782e-02 1.0939e+02 1.0923e+02 1.1763e+02 1.2967e-02 1.1765e+02 1.1962e+02 1.0593e+02 5.3709e-03 1.0593e+02 1.0586e+02 1.1168e+02 3.2849e-02 1.1172e+02 1.1296e+02
1.1025e+02 -1.3181e-02 1.1024e+02 1.1079e+02 1.1022e+02 1.1615e-01 1.1034e+02 1.0885e+02 1.1798e+02 -4.1789e-03 1.1797e+02 1.1982e+02 1.0665e+02 1.2559e-01 1.0678e+02 1.0732e+02 1.0991e+02 -2.4107e-02 1.0989e+02 1.0887e+02
1.0853e+02 -1.7050e-01 1.0836e+02 1.0779e+02 1.1324e+02 9.7615e-02 1.1334e+02 1.1393e+02 1.1720e+02 -6.1669e-03 1.1719e+02 1.1924e+02 1.0575e+02 -2.3543e-01 1.0551e+02 1.0552e+02 1.1414e+02 3.2237e-02 1.1417e+02 1.1498e+02
1.1072e+02 -1.5182e-01 1.1056e+02 1.1075e+02 1.1391e+02 8.6643e-02 1.1400e+02 1.1418e+02 1.1837e+02 -5.7162e-03 1.1836e+02 1.1892e+02 1.0737e+02 -5.1096e-02 1.0732e+02 1.0787e+02 1.1533e+02 -6.3373e-02 1.1526e+02 1.1522e+02
1.1576e+02 -2.1725e-01 1.1555e+02 1.1601e+02 1.1369e+02 -2.3790e-02 1.1366e+02 1.1419e+02 1.1790e+02 -2.0831e-03 1.1790e+02 1.1777e+02 1.0917e+02 -4.2790e-01 1.0874e+02 1.0988e+02 1.1328e+02 -1.1904e-02 1.1326e+02 1.1325e+02
1.1503e+02 -2.2973e-01 1.1480e+02 1.1452e+02 1.1383e+02 6.6977e-03 1.1384e+02 1.1378e+02 1.1833e+02 1.2881e-03 1.1833e+02 1.1895e+02 1.1682e+02 -4.2050e-01 1.1640e+02 1.1455e+02 1.1430e+02 1.1692e-02 1.1431e+02 1.1359e+02
1.1386e+02 -3.0215e-01 1.1356e+02 1.1403e+02 1.1028e+02 3.0615e-02 1.1031e+02 1.0921e+02 1.1638e+02 -4.5779e-03 1.1638e+02 1.1594e+02 1.0667e+02 -1.9330e-01 1.0648e+02 1.0665e+02 1.1150e+02 2.5097e-02 1.1152e+02 1.1013e+02
1.1035e+02 -6.5459e-02 1.1029e+02 1.1036e+02 1.1149e+02 1.1819e-01 1.1161e+02 1.1176e+02 1.1870e+02 6.3484e-03 1.1871e+02 1.2137e+02 1.0574e+02 -2.0171e-01 1.0554e+02 1.0567e+02 1.1304e+02 1.9293e-02 1.1306e+02 1.1350e+02
1.1342e+02 -9.6739e-02 1.1333e+02 1.1304e+02 1.1253e+02 3.3646e-02 1.1257e+02 1.1217e+02 1.1877e+02 -4.5656e-03 1.1876e+02 1.1999e+02 1.0998e+02 4.1253e-01 1.1039e+02 1.1015e+02 1.1553e+02 -3.7127e-02 1.1549e+02 1.1554e+02
1.1256e+02 -3.6028e-01 1.1220e+02 1.1144e+02 1.1402e+02 -4.6399e-02 1.1397e+02 1.1264e+02 1.1696e+02 4.1816e-03 1.1696e+02 1.1715e+02 1.0848e+02 -1.6093e-01 1.0832e+02 1.0741e+02 1.1482e+02 -2.3382e-02 1.1479e+02 1.1353e+02
1.0766e+02 -2.1356e-01 1.0744e+02 1.0722e+02 1.1172e+02 -7.1069e-02 1.1165e+02 1.1103e+02 1.1644e+02 -6.0426e-03 1.1643e+02 1.1670e+02 1.0679e+02 2.1508e-01 1.0700e+02 1.0735e+02 1.1265e+02 -6.2573e-02 1.1259e+02 1.1203e+02
1.1111e+02 -2.8193e-01 1.1082e+02 1.1236e+02 1.1302e+02 1.8678e-01 1.1321e+02 1.1459e+02 1.1580e+02 -3.9720e-03 1.1579e+02 1.1880e+02 1.0813e+02 5.3057e-02 1.0818e+02 1.0849e+02 1.1279e+02 1.0000e-01 1.1289e+02 1.1401e+02
1.0975e+02 -8.3439e-02 1.0966e+02 1.1067e+02 1.1358e+02 -6.8647e-02 1.1351e+02 1.1432e+02 1.1800e+02 -5.8164e-03 1.1800e+02 1.1803e+02 1.0684e+02 -3.2240e-01 1.0652e+02 1.0755e+02 1.1231e+02 -4.3557e-02 1.1227e+02 1.1209e+02
1.1536e+02 -1.2305e-01 1.1523e+02 1.1427e+02 1.1564e+02 1.7193e-02 1.1565e+02 1.1404e+02 1.1845e+02 -2.7701e-03 1.1844e+02 1.1923e+02 1.0897e+02 -2.0218e-02 1.0895e+02 1.0792e+02 1.1550e+02 -4.1723e-02 1.1546e+02 1.1418e+02
1.1568e+02 -3.3500e-01 1.1534e+02 1.1455e+02 1.1069e+02 3.1238e-03 1.1069e+02 1.1072e+02 1.1715e+02 -5.8364e-03 1.1714e+02 1.1822e+02 1.0876e+02 -2.6635e-01 1.0850e+02 1.0782e+02 1.1167e+02 -1.4834e-03 1.1167e+02 1.1161e+02
1.1002e+02 -5.3755e-02 1.0996e+02 1.1080e+02 1.1237e+02 -9.3066e-02 1.1227e+02 1.1243e+02 1.2006e+02 2.3856e-02 1.2009e+02 1.2083e+02 1.0803e+02 -2.1666e-01 1.0782e+02 1.0862e+02 1.1314e+02 -1.1035e-01 1.1303e+02 1.1273e+02
1.1143e+02 -5.2777e-02 1.1137e+02 1.1261e+02 1.1126e+02 1.6176e-01 1.1142e+02 1.1186e+02 1.1776e+02 -1.1696e-04 1.1776e+02 1.1855e+02 1.0829e+02 5.6914e-01 1.0886e+02 1.0912e+02 1.1373e+02 3.6661e-02 1.1376e+02 1.1279e+02
1.1588e+02 -2.6088e-01 1.1562e+02 1.1595e+02 1.1113e+02 -4.9837e-02 1.1108e+02 1.1221e+02 1.1911e+02 -5.7074e-03 1.1910e+02 1.1930e+02 1.0607e+02 -3.6987e-01 1.0570e+02 1.0708e+02 1.1162e+02 -2.8543e-02 1.1159e+02 1.1210e+02
1.0755e+02 5.7691e-02 1.0761e+02 1.0840e+02 1.0996e+02 -9.8395e-02 1.0986e+02 1.0882e+02 1.1701e+02 -2.7919e-03 1.1701e+02 1.1757e+02 1.0572e+02 -2.4994e-01 1.0547e+02 1.0584e+02 1.1192e+02 -6.3485e-02 1.1186e+02 1.1116e+02
1.1530e+02 -1.3516e-01 1.1516e+02 1.1801e+02 1.1394e+02 -3.3989e-02 1.1391e+02 1.1326e+02 1.1591e+02 -5.4949e-03 1.1591e+02 1.1578e+02 1.1069e+02 -2.8479e-01 1.1041e+02 1.0946e+02 1.1311e+02 -2.1476e-02 1.1309e+02 1.1326e+02
1.0932e+02 -3.3585e-01 1.0898e+02 1.0907e+02 1.0943e+02 -3.7977e-03 1.0943e+02 1.0887e+02 1.1648e+02 1.5913e-02 1.1650e+02 1.1456e+02 1.0640e+02 -1.6881e-01 1.0624e+02 1.0638e+02 1.1021e+02 -1.4896e-02 1.1020e+02 1.0941e+02
1.1518e+02 -2.9860e-01 1.1488e+02 1.1751e+02 1.1458e+02 1.3622e-01 1.1472e+02 1.1475e+02 1.1764e+02 -5.7058e-03 1.1763e+02 1.1896e+02 1.1318e+02 1.7624e-01 1.1336e+02 1.1454e+02 1.1321e+02 2.2682e-02 1.1323e+02 1.1318e+02
1.1007e+02 -2.1042e-01 1.0986e+02 1.1004e+02 1.1415e+02 -1.8982e-02 1.1413e+02 1.1355e+02 1.1632e+02 -5.9065e-03 1.1631e+02 1.1685e+02 1.0900e+02 -3.7347e-01 1.0863e+02 1.0905e+02 1.1422e+02 3.0287e-02 1.1425e+02 1.1380e+02
1.0961e+02 -2.6200e-01 1.0935e+02 1.0959e+02 1.1534e+02 -5.1011e-02 1.1529e+02 1.1667e+02 1.1757e+02 -3.1512e-03 1.1757e+02 1.1897e+02 1.0625e+02 -3.0139e-01 1.0595e+02 1.0584e+02 1.1584e+02 -4.2178e-02 1.1580e+02 1.1674e+02
1.1161e+02 -2.5487e-01 1.1136e+02 1.1076e+02 1.1180e+02 -6.0128e-03 1.1180e+02 1.1024e+02 1.1899e+02 -2.1989e-03 1.1899e+02 1.1964e+02 1.0888e+02 -1.8886e-01 1.0869e+02 1.0729e+02 1.1320e+02 5.4758e-02 1.1325e+02 1.1341e+02
1.1681e+02 -2.2084e-01 1.1659e+02 1.1661e+02 1.1402e+02 6.2041e-02 1.1408e+02 1.1623e+02 1.1760e+02 -2.5525e-03 1.1760e+02 1.1942e+02 1.1437e+02 -5.7345e-01 1.1380e+02 1.1253e+02 1.1308e+02 4.6184e-02 1.1313e+02 1.1495e+02
1.1250e+02 -2.1126e-01 1.1229e+02 1.1237e+02 1.1352e+02 3.8912e-02 1.1355e+02 1.1439e+02 1.1986e+02 3.5012e-03 1.1986e+02 1.2246e+02 1.0702e+02 -3.3798e-01 1.0668e+02 1.0671e+02 1.1341e+02 -1.6580e-02 1.1340e+02 1.1511e+02
1.1268e+02 -1.8974e-01 1.1249e+02 1.1282e+02 1.1640e+02 8.4459e-03 1.1640e+02 1.1630e+02 1.1786e+02 -5.9798e-03 1.1785e+02 1.1999e+02 1.0903e+02 3.1953e-01 1.0935e+02 1.0876e+02 1.1504e+02 4.9866e-02 1.1509e+02 1.1645e+02
1.0887e+02 -2.0003e-02 1.0885e+02 1.1120e+02 1.1127e+02 1.3700e-02 1.1128e+02 1.1150e+02 1.1660e+02 -8.5166e-04 1.1660e+02 1.1653e+02 1.0832e+02 -1.2176e-01 1.0819e+02 1.0915e+02 1.1235e+02 2.5219e-02 1.1238e+02 1.1226e+02
1.1322e+02 -4.3760e-02 1.1318e+02 1.1428e+02 1.0988e+02 4.2656e-02 1.0992e+02 1.0878e+02 1.1427e+02 4.7927e-03 1.1427e+02 1.1313e+02 1.0675e+02 1.6275e-01 1.0691e+02 1.0648e+02 1.1003e+02 -6.2853e-03 1.1002e+02 1.0927e+02
1.1235e+02 -1.7387e-01 1.1218e+02 1.1290e+02 1.0991e+02 -6.3424e-02 1.0985e+02 1.0921e+02 1.1800e+02 9.3581e-04 1.1800e+02 1.1782e+02 1.0587e+02 -1.8244e-02 1.0585e+02 1.0608e+02 1.1196e+02 -4.1883e-02 1.1192e+02 1.1136e+02
1.1448e+02 -5.6999e-02 1.1442e+02 1.1225e+02 1.1425e+02 4.6114e-03 1.1425e+02 1.1528e+02 1.1864e+02 -4.1379e-03 1.1863e+02 1.1968e+02 1.1353e+02 2.0196e-01 1.1373e+02 1.1377e+02 1.1346e+02 -2.5489e-02 1.1344e+02 1.1356e+02
1.1295e+02 -1.3824e-01 1.1281e+02 1.1357e+02 1.1007e+02 3.0939e-02 1.1011e+02 1.0985e+02 1.1484e+02 9.9100e-05 1.1484e+02 1.1431e+02 1.0660e+02 2.4847e-01 1.0685e+02 1.0607e+02 1.1063e+02 1.4111e-02 1.1064e+02 1.1019e+02
1.1683e+02 -2.1710e-01 1.1661e+02 1.1721e+02 1.1400e+02 1.5747e-01 1.1416e+02 1.1533e+02 1.1900e+02 -2.3092e-03 1.1900e+02 1.1900e+02 1.0648e+02 4.5088e-02 1.0652e+02 1.0605e+02 1.1448e+02 5.1975e-02 1.1453e+02 1.1556e+02
1.1215e+02 -1.1996e-01 1.1203e+02 1.1303e+02 1.1236e+02 7.4942e-02 1.1244e+02 1.1358e+02 1.1681e+02 2.5750e-03 1.1681e+02 1.1807e+02 1.0800e+02 1.8836e-01 1.0819e+02 1.0855e+02 1.1234e+02 2.8302e-02 1.1237e+02 1.1345e+02
1.1179e+02 4.2882e-02 1.1183e+02 1.1211e+02 1.1585e+02 -1.1675e-01 1.1573e+02 1.1783e+02 1.1985e+02 6.7980e-03 1.1985e+02 1.2344e+02 1.0862e+02 -5.1582e-01 1.0810e+02 1.0797e+02 1.1415e+02 -2.6803e-02 1.1412e+02 1.1552e+02
1.0909e+02 -1.6214e-01 1.0893e+02 1.0910e+02 1.1090e+02 3.5127e-02 1.1094e+02 1.1040e+02 1.1652e+02 -1.2205e-03 1.1652e+02 1.1732e+02 1.0702e+02 -8.4927e-02 1.0694e+02 1.0622e+02 1.1131e+02 -4.2526e-02 1.1127e+02 1.1066e+02
1.1301e+02 -1.3746e-01 1.1287e+02 1.1371e+02 1.1525e+02 9.9170e-03 1.1526e+02 1.1547e+02 1.1884e+02 -4.1288e-03 1.1883e+02 1.1886e+02 1.1136e+02 -6.0106e-01 1.1076e+02 1.1067e+02 1.1541e+02 -5.3702e-02 1.1536e+02 1.1532e+02
1.1544e+02 -8.8117e-02 1.1535e+02 1.1739e+02 1.1400e+02 1.5829e-02 1.1401e+02 1.1692e+02 1.1835e+02 1.8368e-02 1.1837e+02 1.1984e+02 1.1301e+02 -1.9396e-01 1.1282e+02 1.1339e+02 1.1352e+02 2.1577e-02 1.1355e+02 1.1521e+02
1.0711e+02 -7.3255e-02 1.0703e+02 1.0791e+02 1.1144e+02 6.3780e-02 1.1150e+02 1.1097e+02 1.1676e+02 -3.4564e-03 1.1676e+02 1.1762e+02 1.0925e+02 -7.0047e-01 1.0855e+02 1.0756e+02 1.1230e+02 2.8218e-02 1.1232e+02 1.1197e+02
1.1525e+02 -2.0405e-01 1.1505e+02 1.1401e+02 1.1163e+02 1.4975e-02 1.1164e+02 1.1026e+02 1.1802e+02 -1.6536e-03 1.1802e+02 1.1882e+02 1.0936e+02 1.2942e-01 1.0949e+02 1.0766e+02 1.1189e+02 -3.0610e-02 1.1186e+02 1.1108e+02
1.1493e+02 -1.5052e-01 1.1478e+02 1.1532e+02 1.1333e+02 -8.8062e-02 1.1325e+02 1.1465e+02 1.1962e+02 5.2479e-04 1.1962e+02 1.2013e+02 1.1583e+02 -5.2858e-01 1.1530e+02 1.1611e+02 1.1331e+02 -4.7771e-02 1.1326e+02 1.1348e+02
1.1131e+02 -1.9802e-01 1.1111e+02 1.1148e+02 1.1203e+02 -4.8319e-02 1.1199e+02 1.1127e+02 1.1619e+02 -5.8623e-03 1.1618e+02 1.1612e+02 1.1159e+02 -5.6360e-01 1.1103e+02 1.0987e+02 1.1188e+02 -3.1912e-02 1.1184e+02 1.1116e+02
1.1109e+02 -1.2982e-01 1.1096e+02 1.1207e+02 1.1119e+02 4.3324e-02 1.1123e+02 1.1332e+02 1.1682e+02 -5.1465e-03 1.1681e+02 1.1805e+02 1.0759e+02 2.3489e-01 1.0782e+02 1.0799e+02 1.1248e+02 -8.5060e-03 1.1247e+02 1.1377e+02
1.1442e+02 -2.3850e-01 1.1418e+02 1.1425e+02 1.1137e+02 2.9942e-02 1.1140e+02 1.1162e+02 1.1815e+02 1.5344e-03 1.1815e+02 1.1824e+02 1.0813e+02 1.5551e-01 1.0828e+02 1.0722e+02 1.1181e+02 2.7642e-02 1.1184e+02 1.1253e+02
1.1147e+02 2.9795e-02 1.1150e+02 1.1249e+02 1.1479e+02 3.2825e-02 1.1482e+02 1.1538e+02 1.1740e+02 -5.8329e-03 1.1739e+02 1.1795e+02 1.1414e+02 -7.6251e-01 1.1338e+02 1.1486e+02 1.1416e+02 5.2662e-02 1.1421e+02 1.1480e+02
1.1358e+02 -1.1665e-01 1.1346e+02 1.1483e+02 1.1451e+02 -2.6199e-02 1.1449e+02 1.1629e+02 1.1865e+02 -3.7998e-03 1.1865e+02 1.2254e+02 1.1487e+02 -8.9086e-02 1.1478e+02 1.1478e+02 1.1294e+02 1.6737e-02 1.1295e+02 1.1617e+02
1.1276e+02 -1.8787e-01 1.1257e+02 1.1367e+02 1.1380e+02 1.0160e-01 1.1391e+02 1.1391e+02 1.1809e+02 -4.4444e-03 1.1809e+02 1.1911e+02 1.0977e+02 -2.0675e-01 1.0956e+02 1.0850e+02 1.1367e+02 2.4384e-02 1.1369e+02 1.1370e+02
1.0852e+02 -1.2319e-01 1.0840e+02 1.0941e+02 1.1194e+02 1.8748e-01 1.1213e+02 1.1305e+02 1.1687e+02 -4.6044e-03 1.1686e+02 1.1876e+02 1.1101e+02 3.7294e-01 1.1139e+02 1.1177e+02 1.1454e+02 9.3178e-02 1.1464e+02 1.1509e+02
1.1004e+02 -1.8569e-01 1.0986e+02 1.1044e+02 1.1138e+02 1.1233e-01 1.1150e+02 1.1082e+02 1.1651e+02 -5.8353e-03 1.1650e+02 1.1783e+02 1.0645e+02 1.8045e-01 1.0663e+02 1.0654e+02 1.1167e+02 8.6782e-02 1.1176e+02 1.1142e+02
1.1163e+02 -7.1489e-02 1.1155e+02 1.1167e+02 1.1241e+02 -1.5962e-02 1.1239e+02 1.0959e+02 1.2009e+02 3.4126e-02 1.2012e+02 1.2060e+02 1.0836e+02 -2.4491e-01 1.0811e+02 1.0692e+02 1.1349e+02 -2.0225e-02 1.1347e+02 1.1162e+02
1.1234e+02 -2.1343e-01 1.1213e+02 1.1335e+02 1.1426e+02 4.0337e-02 1.1430e+02 1.1382e+02 1.1797e+02 -3.2144e-03 1.1796e+02 1.1806e+02 1.0999e+02 -1.2878e-01 1.0986e+02 1.0740e+02 1.1583e+02 -3.8677e-02 1.1579e+02 1.1528e+02
1.1195e+02 -1.9397e-01 1.1175e+02 1.1395e+02 1.1431e+02 -1.5632e-02 1.1430e+02 1.1434e+02 1.1726e+02 -5.0730e-03 1.1726e+02 1.1880e+02 1.0958e+02 -1.0679e-01 1.0947e+02 1.1067e+02 1.1583e+02 -1.5223e-02 1.1582e+02 1.1557e+02
1.1621e+02 -1.0625e-01 1.1610e+02 1.1615e+02 1.1646e+02 -3.8521e-02 1.1642e+02 1.1504e+02 1.1717e+02 -4.5945e-03 1.1716e+02 1.1726e+02 1.1241e+02 1.0750e-01 1.1252e+02 1.1042e+02 1.1553e+02 -7.8674e-02 1.1545e+02 1.1491e+02
1.1543e+02 -2.7377e-01 1.1515e+02 1.1625e+02 1.1112e+02 3.8957e-03 1.1113e+02 1.1111e+02 1.1637e+02 -1.3387e-03 1.1637e+02 1.1679e+02 1.0714e+02 -3.6421e-01 1.0677e+02 1.0750e+02 1.1160e+02 -3.6436e-02 1.1157e+02 1.1214e+02
1.1605e+02 -2.6103e-01 1.1579e+02 1.1616e+02 1.1504e+02 -6.2999e-02 1.1497e+02 1.1567e+02 1.1839e+02 3.7000e-05 1.1839e+02 1.1908e+02 1.0697e+02 -5.4782e-04 1.0697e+02 1.0699e+02 1.1472e+02 -3.5138e-02 1.1469e+02 1.1593e+02
1.1380e+02 -2.2172e-01 1.1358e+02 1.1430e+02 1.1165e+02 8.3847e-02 1.1173e+02 1.1175e+02 1.1634e+02 -3.5281e-03 1.1634e+02 1.1746e+02 1.0928e+02 -1.0616e-01 1.0918e+02 1.0866e+02 1.1248e+02 4.8538e-02 1.1252e+02 1.1235e+02
1.1538e+02 -3.5068e-01 1.1503e+02 1.1591e+02 1.1785e+02 -1.0904e-02 1.1784e+02 1.1864e+02 1.1882e+02 -2.2830e-03 1.1882e+02 1.2001e+02 1.0999e+02 -2.0708e-01 1.0978e+02 1.0861e+02 1.1708e+02 -1.2317e-02 1.1707e+02 1.1831e+02
1.0719e+02 -1.9945e-01 1.0699e+02 1.0730e+02 1.1091e+02 -1.1809e-02 1.1090e+02 1.1079e+02 1.1883e+02 -1.7143e-03 1.1882e+02 1.2008e+02 1.0769e+02 3.0890e-02 1.0772e+02 1.0717e+02 1.1309e+02 -2.4063e-02 1.1307e+02 1.1355e+02
1.1554e+02 -2.2991e-01 1.1531e+02 1.1531e+02 1.1413e+02 9.5322e-02 1.1423e+02 1.1413e+02 1.1785e+02 2.6202e-02 1.1788e+02 1.1750e+02 1.0749e+02 3.3121e-01 1.0782e+02 1.0760e+02 1.1340e+02 3.4561e-02 1.1344e+02 1.1425e+02
1.1258e+02 -1.0433e-01 1.1247e+02 1.1357e+02 1.1480e+02 -1.0072e-02 1.1479e+02 1.1294e+02 1.1775e+02 2.1519e-03 1.1775e+02 1.1758e+02 1.0997e+02 1.4779e-01 1.1012e+02 1.0811e+02 1.1394e+02 -3.2874e-02 1.1391e+02 1.1218e+02
1.1320e+02 -1.6173e-01 1.1304e+02 1.1371e+02 1.1080e+02 6.7862e-02 1.1087e+02 1.1173e+02 1.1493e+02 -3.9657e-03 1.1493e+02 1.1631e+02 1.0933e+02 1.7176e-02 1.0935e+02 1.0954e+02 1.1287e+02 5.7454e-02 1.1293e+02 1.1398e+02
1.0694e+02 -1.8716e-01 1.0675e+02 1.0661e+02 1.1230e+02 1.0267e-01 1.1241e+02 1.1244e+02 1.1958e+02 -5.5200e-03 1.1957e+02 1.2002e+02 1.0919e+02 -2.8340e-01 1.0891e+02 1.0811e+02 1.1404e+02 6.3430e-02 1.1411e+02 1.1298e+02
1.0966e+02 -1.0131e-01 1.0956e+02 1.0815e+02 1.1067e+02 8.1980e-02 1.1075e+02 1.1096e+02 1.1683e+02 -3.7095e-03 1.1682e+02 1.1709e+02 1.0582e+02 -3.1278e-01 1.0550e+02 1.0602e+02 1.1336e+02 2.2866e-02 1.1338e+02 1.1463e+02
1.1125e+02 -3.1351e-02 1.1122e+02 1.1207e+02 1.1330e+02 -2.3259e-02 1.1327e+02 1.1110e+02 1.1658e+02 -5.7858e-03 1.1658e+02 1.1532e+02 1.1062e+02 -5.7838e-01 1.1004e+02 1.0851e+02 1.1424e+02 -3.9288e-02 1.1420e+02 1.1276e+02
1.1693e+02 -7.0830e-02 1.1686e+02 1.1661e+02 1.1248e+02 6.1414e-02 1.1254e+02 1.1226e+02 1.1899e+02 -1.4989e-03 1.1899e+02 1.1952e+02 1.1040e+02 -2.5937e-01 1.1014e+02 1.0892e+02 1.1128e+02 7.2882e-02 1.1135e+02 1.1182e+02
1.0984e+02 -1.2320e-01 1.0972e+02 1.0914e+02 1.1292e+02 6.0816e-02 1.1298e+02 1.1323e+02 1.1753e+02 -5.0999e-03 1.1753e+02 1.1836e+02 1.0825e+02 -1.1472e-01 1.0813e+02 1.0778e+02 1.1346e+02 -2.5584e-02 1.1344e+02 1.1350e+02
1.1067e+02 -9.1576e-02 1.1058e+02 1.1152e+02 1.1284e+02 1.2397e-01 1.1296e+02 1.1295e+02 1.1611e+02 9.3382e-03 1.1612e+02 1.1696e+02 1.0573e+02 -3.6340e-01 1.0537e+02 1.0556e+02 1.1330e+02 4.9672e-02 1.1335e+02 1.1388e+02
1.1356e+02 -2.3606e-01 1.1333e+02 1.1372e+02 1.1221e+02 1.7827e-02 1.1223e+02 1.1163e+02 1.1848e+02 -3.4128e-03 1.1848e+02 1.1877e+02 1.1054e+02 -9.3919e-02 1.1045e+02 1.1073e+02 1.1109e+02 5.0624e-02 1.1114e+02 1.1064e+02
1.1473e+02 -3.1919e-01 1.1441e+02 1.1390e+02 1.1286e+02 3.5292e-02 1.1290e+02 1.1186e+02 1.1796e+02 -5.7081e-03 1.1795e+02 1.1831e+02 1.0908e+02 3.1863e-01 1.0940e+02 1.0945e+02 1.1288e+02 2.2209e-02 1.1290e+02 1.1286e+02
1.0909e+02 -9.5977e-02 1.0900e+02 1.0920e+02 1.1652e+02 -6.9009e-04 1.1651e+02 1.1516e+02 1.1724e+02 -5.9171e-03 1.1724e+02 1.1750e+02 1.0896e+02 -3.5406e-01 1.0860e+02 1.0763e+02 1.1571e+02 -3.3002e-03 1.1570e+02 1.1461e+02
1.1038e+02 -1.5309e-01 1.1023e+02 1.1085e+02 1.1284e+02 3.4536e-02 1.1287e+02 1.1376e+02 1.1674e+02 -6.0936e-03 1.1673e+02 1.1718e+02 1.0943e+02 -3.6869e-01 1.0906e+02 1.0968e+02 1.1261e+02 4.9943e-02 1.1266e+02 1.1304e+02
1.1093e+02 3.1872e-02 1.1096e+02 1.1131e+02 1.1423e+02 3.7628e-02 1.1427e+02 1.1322e+02 1.1591e+02 -1.2379e-03 1.1591e+02 1.1619e+02 1.1039e+02 8.1660e-02 1.1047e+02 1.1084e+02 1.1415e+02 3.3291e-02 1.1419e+02 1.1408e+02
1.1256e+02 -2.5337e-01 1.1231e+02 1.1239e+02 1.1290e+02 -5.7331e-04 1.1290e+02 1.1287e+02 1.1677e+02 -4.1843e-03 1.1676e+02 1.1687e+02 1.0850e+02 -1.5000e-01 1.0835e+02 1.0909e+02 1.1276e+02 -7.0583e-02 1.1269e+02 1.1281e+02
1.1334e+02 -2.5801e-01 1.1308e+02 1.1338e+02 1.1363e+02 -5.4327e-02 1.1358e+02 1.1352e+02 1.1703e+02 -6.1128e-03 1.1702e+02 1.1796e+02 1.0966e+02 -3.4932e-02 1.0963e+02 1.0959e+02 1.1411e+02 -5.3257e-02 1.1406e+02 1.1419e+02
1.1358e+02 -2.9660e-01 1.1329e+02 1.1456e+02 1.1272e+02 9.6729e-02 1.1282e+02 1.1385e+02 1.1715e+02 -5.0451e-03 1.1715e+02 1.1833e+02 1.0896e+02 1.8719e-03 1.0896e+02 1.0992e+02 1.1430e+02 3.2989e-02 1.1433e+02 1.1629e+02
1.0792e+02 -9.6823e-02 1.0783e+02 1.0886e+02 1.1525e+02 -8.1519e-02 1.1516e+02 1.1432e+02 1.1734e+02 -5.7599e-03 1.1733e+02 1.1659e+02 1.0719e+02 3.1405e-01 1.0751e+02 1.0694e+02 1.1598e+02 -7.0724e-02 1.1591e+02 1.1506e+02
1.1751e+02 -1.5247e-01 1.1736e+02 1.1746e+02 1.1337e+02 1.1371e-01 1.1348e+02 1.1378e+02 1.1707e+02 1.7700e-02 1.1709e+02 1.1678e+02 1.1287e+02 -5.4475e-01 1.1232e+02 1.1313e+02 1.1325e+02 8.5708e-02 1.1334e+02 1.1374e+02
1.0934e+02 -2.7302e-02 1.0931e+02 1.1060e+02 1.1563e+02 2.1205e-02 1.1565e+02 1.1582e+02 1.1776e+02 -4.4013e-04 1.1776e+02 1.1867e+02 1.0825e+02 4.3136e-02 1.0830e+02 1.0749e+02 1.1606e+02 1.8919e-02 1.1608e+02 1.1538e+02
1.0846e+02 -1.9341e-01 1.0827e+02 1.0907e+02 1.1110e+02 9.1752e-02 1.1120e+02 1.1104e+02 1.1934e+02 -5.8680e-03 1.1933e+02 1.2267e+02 1.0578e+02 -4.0546e-01 1.0538e+02 1.0558e+02 1.1213e+02 -3.1743e-02 1.1210e+02 1.1085e+02
1.1097e+02 -1.7076e-01 1.1080e+02 1.0985e+02 1.1040e+02 3.2413e-02 1.1043e+02 1.1063e+02 1.1696e+02 -4.1554e-03 1.1696e+02 1.1661e+02 1.0774e+02 1.7086e-01 1.0791e+02 1.0764e+02 1.1143e+02 -3.8725e-02 1.1139e+02 1.1116e+02
1.1374e+02 -3.0325e-01 1.1344e+02 1.1489e+02 1.1014e+02 -7.8148e-02 1.1006e+02 1.1002e+02 1.1644e+02 -6.0724e-03 1.1643e+02 1.1829e+02 1.0680e+02 -3.3582e-01 1.0646e+02 1.0795e+02 1.1033e+02 -2.5198e-02 1.1031e+02 1.1023e+02
1.1537e+02 -1.9099e-01 1.1518e+02 1.1502e+02 1.1322e+02 -1.0334e-02 1.1321e+02 1.1190e+02 1.1751e+02 -5.9721e-03 1.1750e+02 1.1709e+02 1.0810e+02 7.4212e-02 1.0817e+02 1.0776e+02 1.1407e+02 -7.8166e-02 1.1399e+02 1.1269e+02
1.1078e+02 -1.8865e-01 1.1060e+02 1.1191e+02 1.1256e+02 9.6937e-02 1.1265e+02 1.1324e+02 1.1676e+02 -8.7801e-04 1.1676e+02 1.1619e+02 1.1083e+02 -8.3203e-02 1.1074e+02 1.1012e+02 1.1323e+02 1.4907e-02 1.1325e+02 1.1343e+02
1.1110e+02 -1.2895e-01 1.1098e+02 1.1163e+02 1.1468e+02 5.9912e-03 1.1469e+02 1.1460e+02 1.1646e+02 -4.0980e-04 1.1646e+02 1.1903e+02 1.1146e+02 -2.5347e-01 1.1121e+02 1.1120e+02 1.1511e+02 -1.2016e-02 1.1510e+02 1.1519e+02
1.1005e+02 -2.6570e-01 1.0978e+02 1.0952e+02 1.1076e+02 9.9894e-03 1.1077e+02 1.1039e+02 1.1576e+02 -6.0637e-03 1.1575e+02 1.1599e+02 1.0631e+02 -4.2929e-01 1.0588e+02 1.0619e+02 1.1171e+02 2.6033e-02 1.1174e+02 1.1122e+02
1.1106e+02 -8.1139e-02 1.1098e+02 1.1015e+02 1.1248e+02 3.8372e-02 1.1252e+02 1.1431e+02 1.1716e+02 -9.2629e-04 1.1716e+02 1.1862e+02 1.0694e+02 -5.8498e-01 1.0635e+02 1.0613e+02 1.1170e+02 -4.1881e-02 1.1166e+02 1.1228e+02
1.0800e+02 -9.2671e-02 1.0791e+02 1.0887e+02 1.1163e+02 2.4288e-02 1.1166e+02 1.1108e+02 1.1959e+02 -3.9307e-03 1.1958e+02 1.2110e+02 1.0933e+02 -8.0377e-02 1.0925e+02 1.0865e+02 1.1215e+02 4.4082e-03 1.1215e+02 1.1175e+02
1.1563e+02 -3.3379e-01 1.1530e+02 1.1568e+02 1.1163e+02 4.1173e-02 1.1167e+02 1.1185e+02 1.1746e+02 6.2163e-03 1.1747e+02 1.1745e+02 1.0830e+02 -1.9083e-02 1.0828e+02 1.0839e+02 1.1248e+02 -1.2218e-02 1.1246e+02 1.1296e+02
1.1369e+02 -1.2292e-01 1.1357e+02 1.1344e+02 1.1375e+02 -2.9649e-02 1.1372e+02 1.1378e+02 1.1865e+02 4.1109e-04 1.1865e+02 1.1856e+02 1.0855e+02 -2.9703e-01 1.0825e+02 1.0710e+02 1.1467e+02 -6.0586e-02 1.1461e+02 1.1432e+02
1.1591e+02 -1.6653e-01 1.1574e+02 1.1562e+02 1.1364e+02 1.0150e-01 1.1374e+02 1.1541e+02 1.1734e+02 -5.8469e-03 1.1733e+02 1.1817e+02 1.1238e+02 -4.0491e-01 1.1198e+02 1.1032e+02 1.1421e+02 -3.0073e-02 1.1418e+02 1.1543e+02
1.1626e+02 -3.0872e-01 1.1595e+02 1.1526e+02 1.1418e+02 2.7178e-02 1.1421e+02 1.1489e+02 1.1766e+02 4.2946e-03 1.1767e+02 1.1749e+02 1.0894e+02 1.5223e-01 1.0909e+02 1.0855e+02 1.1427e+02 -2.4987e-02 1.1424e+02 1.1382e+02
1.1088e+02 -1.6208e-01 1.1072e+02 1.1264e+02 1.1298e+02 7.6740e-02 1.1306e+02 1.1278e+02 1.1947e+02 -5.4129e-03 1.1946e+02 1.1997e+02 1.1395e+02 -3.5616e-01 1.1359e+02 1.1510e+02 1.1342e+02 1.0694e-02 1.1343e+02 1.1362e+02
1.0899e+02 -1.4721e-01 1.0884e+02 1.0950e+02 1.0958e+02 4.6702e-02 1.0963e+02 1.0864e+02 1.1765e+02 -3.8856e-03 1.1765e+02 1.1868e+02 1.0785e+02 2.1830e-01 1.0807e+02 1.0695e+02 1.1119e+02 3.4732e-02 1.1123e+02 1.0985e+02
1.1662e+02 4.4633e-02 1.1667e+02 1.1627e+02 1.1072e+02 -6.1205e-02 1.1066e+02 1.1115e+02 1.1877e+02 1.1642e-02 1.1878e+02 1.2000e+02 1.0944e+02 4.6780e-01 1.0990e+02 1.0886e+02 1.1086e+02 -5.2647e-02 1.1080e+02 1.1145e+02
1.1237e+02 -2.1927e-01 1.1215e+02 1.1302e+02 1.1175e+02 8.8680e-02 1.1183e+02 1.1135e+02 1.1558e+02 -6.1339e-03 1.1557e+02 1.1622e+02 1.0711e+02 1.9249e-01 1.0731e+02 1.0802e+02 1.1232e+02 3.4199e-02 1.1235e+02 1.1180e+02
1.0918e+02 -1.0881e-01 1.0907e+02 1.0909e+02 1.1242e+02 1.3559e-01 1.1255e+02 1.1220e+02 1.1458e+02 -5.5649e-03 1.1458e+02 1.1555e+02 1.0732e+02 1.0906e-01 1.0743e+02 1.0824e+02 1.1221e+02 7.1668e-02 1.1229e+02 1.1230e+02
1.1414e+02 -1.3644e-01 1.1400e+02 1.1474e+02 1.1572e+02 -2.0010e-02 1.1570e+02 1.1438e+02 1.1752e+02 -3.4021e-03 1.1752e+02 1.1854e+02 1.1432e+02 -3.7725e-01 1.1394e+02 1.1327e+02 1.1493e+02 -5.8972e-03 1.1492e+02 1.1429e+02
1.1238e+02 -3.3813e-01 1.1204e+02 1.1165e+02 1.1161e+02 1.3906e-02 1.1162e+02 1.1197e+02 1.1874e+02 -3.6492e-03 1.1874e+02 1.2073e+02 1.0775e+02 -1.5780e-01 1.0759e+02 1.0684e+02 1.1417e+02 -1.6031e-02 1.1416e+02 1.1383e+02
1.1544e+02 -4.7832e-02 1.1539e+02 1.1538e+02 1.1303e+02 2.6647e-02 1.1306e+02 1.1199e+02 1.1710e+02 -6.0744e-03 1.1709e+02 1.1818e+02 1.0983e+02 -2.2210e-01 1.0960e+02 1.0954e+02 1.1319e+02 1.5724e-02 1.1321e+02 1.1354e+02
1.1662e+02 -1.3635e-01 1.1648e+02 1.1658e+02 1.1448e+02 -6.7451e-02 1.1441e+02 1.1534e+02 1.1703e+02 -3.1993e-04 1.1703e+02 1.2033e+02 1.1620e+02 -6.6789e-01 1.1553e+02 1.1487e+02 1.1352e+02 -4.3014e-02 1.1348e+02 1.1514e+02
1.0705e+02 -7.0209e-02 1.0698e+02 1.0788e+02 1.1236e+02 -1.1276e-01 1.1225e+02 1.1246e+02 1.1902e+02 -4.4275e-03 1.1902e+02 1.1934e+02 1.0911e+02 -1.8928e-01 1.0893e+02 1.0843e+02 1.1214e+02 -1.0145e-01 1.1204e+02 1.1248e+02
1.1083e+02 -1.1529e-01 1.1071e+02 1.0923e+02 1.1163e+02 6.8602e-02 1.1170e+02 1.1145e+02 1.1711e+02 1.4488e-03 1.1711e+02 1.1707e+02 1.0919e+02 2.7500e-02 1.0922e+02 1.0993e+02 1.1187e+02 3.5274e-02 1.1190e+02 1.1121e+02
1.0929e+02 -2.8787e-02 1.0926e+02 1.1000e+02 1.1116e+02 9.8362e-03 1.1117e+02 1.1022e+02 1.1844e+02 -4.0195e-03 1.1844e+02 1.1932e+02 1.0870e+02 -2.8450e-01 1.0842e+02 1.0810e+02 1.1222e+02 -2.0538e-02 1.1220e+02 1.1142e+02
1.1670e+02 -1.3404e-01 1.1656e+02 1.1550e+02 1.1273e+02 1.2051e-01 1.1285e+02 1.1372e+02 1.1952e+02 -5.2289e-03 1.1951e+02 1.1969e+02 1.0817e+02 3.4003e-01 1.0851e+02 1.0803e+02 1.1440e+02 7.1950e-02 1.1448e+02 1.1432e+02
1.1227e+02 -1.1984e-01 1.1215e+02 1.1230e+02 1.1387e+02 -8.6097e-02 1.1378e+02 1.1496e+02 1.1685e+02 -4.2407e-04 1.1685e+02 1.1858e+02 1.1094e+02 -3.1160e-02 1.1091e+02 1.1308e+02 1.1433e+02 -6.3833e-02 1.1427e+02 1.1632e+02
1.1179e+02 4.0060e-02 1.1183e+02 1.1159e+02 1.1510e+02 4.2073e-02 1.1514e+02 1.1464e+02 1.1756e+02 9.7884e-04 1.1756e+02 1.1848e+02 1.0895e+02 -3.6544e-01 1.0859e+02 1.0805e+02 1.1490e+02 -3.8104e-02 1.1486e+02 1.1452e+02
1.0970e+02 -1.3444e-01 1.0957e+02 1.0967e+02 1.1668e+02 -3.0375e-02 1.1665e+02 1.1628e+02 1.1842e+02 -2.7507e-03 1.1842e+02 1.1909e+02 1.0844e+02 -8.4687e-02 1.0836e+02 1.0740e+02 1.1683e+02 -2.4386e-02 1.1680e+02 1.1683e+02
1.1363e+02 -1.2812e-01 1.1350e+02 1.1476e+02 1.1360e+02 -2.7797e-03 1.1360e+02 1.1226e+02 1.1551e+02 -2.8902e-03 1.1550e+02 1.1600e+02 1.1075e+02 -5.2015e-01 1.1023e+02 1.1005e+02 1.1416e+02 -4.4574e-02 1.1412e+02 1.1282e+02
1.1247e+02 -2.1380e-01 1.1226e+02 1.1374e+02 1.1248e+02 -4.9387e-02 1.1243e+02 1.1255e+02 1.1596e+02 -2.6911e-03 1.1596e+02 1.1759e+02 1.0743e+02 2.3677e-01 1.0766e+02 1.0835e+02 1.1419e+02 -4.7391e-02 1.1414e+02 1.1474e+02
1.1553e+02 -1.3532e-01 1.1539e+02 1.1553e+02 1.1226e+02 8.6699e-02 1.1235e+02 1.1123e+02 1.1687e+02 2.9203e-03 1.1687e+02 1.1841e+02 1.1012e+02 -2.7817e-01 1.0984e+02 1.0934e+02 1.1276e+02 3.3108e-02 1.1279e+02 1.1201e+02
1.0968e+02 -1.5828e-01 1.0952e+02 1.1032e+02 1.1670e+02 -5.7377e-02 1.1664e+02 1.1741e+02 1.1725e+02 -4.5097e-03 1.1725e+02 1.1900e+02 1.0636e+02 -4.0161e-02 1.0632e+02 1.0632e+02 1.1686e+02 -9.8049e-03 1.1685e+02 1.1752e+02
1.1230e+02 -1.7566e-01 1.1213e+02 1.1356e+02 1.1212e+02 1.5698e-01 1.1228e+02 1.1284e+02 1.1789e+02 -4.2869e-03 1.1789e+02 1.1909e+02 1.0839e+02 -2.4871e-02 1.0837e+02 1.0888e+02 1.1219e+02 1.0892e-01 1.1230e+02 1.1307e+02
1.1393e+02 -3.5511e-01 1.1357e+02 1.1462e+02 1.0962e+02 -7.7767e-02 1.0954e+02 1.0926e+02 1.1688e+02 3.4126e-03 1.1688e+02 1.1654e+02 1.0890e+02 1.0577e-01 1.0900e+02 1.0911e+02 1.1026e+02 2.0784e-02 1.1028e+02 1.0963e+02
1.1092e+02 -1.2112e-01 1.1080e+02 1.1204e+02 1.1156e+02 1.0983e-01 1.1167e+02 1.1115e+02 1.1713e+02 1.8592e-02 1.1715e+02 1.1783e+02 1.0744e+02 2.8858e-01 1.0773e+02 1.0755e+02 1.1256e+02 2.9870e-02 1.1259e+02 1.1178e+02
1.1347e+02 -5.4456e-02 1.1342e+02 1.1338e+02 1.1278e+02 4.2866e-02 1.1282e+02 1.1369e+02 1.1760e+02 4.7269e-03 1.1761e+02 1.1837e+02 1.1012e+02 8.4634e-03 1.1012e+02 1.1159e+02 1.1519e+02 -5.4415e-02 1.1514e+02 1.1546e+02
1.1608e+02 -1.0829e-01 1.1597e+02 1.1585e+02 1.1331e+02 5.8717e-02 1.1337e+02 1.1305e+02 1.1879e+02 9.0470e-05 1.1879e+02 1.1892e+02 1.1174e+02 -2.7310e-01 1.1147e+02 1.1080e+02 1.1156e+02 -1.3785e-02 1.1155e+02 1.1132e+02
1.1126e+02 -2.8161e-01 1.1098e+02 1.1056e+02 1.1265e+02 6.6433e-02 1.1272e+02 1.1255e+02 1.1952e+02 3.2279e-03 1.1952e+02 1.2251e+02 1.1064e+02 -2.7248e-01 1.1036e+02 1.0985e+02 1.1341e+02 4.2840e-02 1.1345e+02 1.1285e+02
1.1040e+02 -8.8692e-02 1.1031e+02 1.1160e+02 1.1212e+02 1.1939e-01 1.1224e+02 1.1109e+02 1.1601e+02 4.9454e-03 1.1602e+02 1.1581e+02 1.1137e+02 -4.5279e-01 1.1091e+02 1.1030e+02 1.1091e+02 2.6171e-02 1.1093e+02 1.1041e+02
1.1059e+02 -2.1354e-01 1.1038e+02 1.1099e+02 1.1210e+02 8.3467e-02 1.1218e+02 1.1226e+02 1.1633e+02 2.6885e-03 1.1633e+02 1.1588e+02 1.0675e+02 -1.0672e-01 1.0664e+02 1.0707e+02 1.1220e+02 3.9506e-02 1.1224e+02 1.1210e+02
1.1083e+02 -2.1756e-01 1.1061e+02 1.1173e+02 1.1133e+02 -7.2176e-02 1.1125e+02 1.1242e+02 1.1655e+02 -5.7324e-03 1.1654e+02 1.1778e+02 1.0963e+02 -6.1470e-03 1.0962e+02 1.1041e+02 1.1191e+02 -3.5291e-02 1.1187e+02 1.1222e+02
1.1533e+02 -6.8481e-02 1.1526e+02 1.1580e+02 1.1534e+02 -8.0762e-02 1.1526e+02 1.1550e+02 1.1865e+02 -2.2373e-03 1.1865e+02 1.1904e+02 1.1344e+02 -1.9139e-01 1.1325e+02 1.1288e+02 1.1532e+02 -6.3525e-02 1.1526e+02 1.1541e+02
1.1015e+02 -3.7970e-02 1.1011e+02 1.1209e+02 1.1110e+02 8.8074e-02 1.1119e+02 1.1189e+02 1.1586e+02 -6.1689e-03 1.1585e+02 1.1616e+02 1.0729e+02 1.0420e-01 1.0739e+02 1.0753e+02 1.1131e+02 6.2591e-02 1.1137e+02 1.1197e+02
1.1265e+02 -1.6064e-01 1.1249e+02 1.1243e+02 1.1403e+02 9.7454e-02 1.1413e+02 1.1502e+02 1.1679e+02 -5.4056e-03 1.1678e+02 1.1873e+02 1.0993e+02 -5.0793e-01 1.0943e+02 1.1018e+02 1.1325e+02 6.6566e-02 1.1332e+02 1.1446e+02
1.0941e+02 -2.8295e-01 1.0913e+02 1.0956e+02 1.1150e+02 4.7920e-02 1.1155e+02 1.1267e+02 1.1692e+02 -5.9593e-03 1.1691e+02 1.1751e+02 1.0697e+02 2.4833e-02 1.0699e+02 1.0690e+02 1.1165e+02 7.1817e-02 1.1172e+02 1.1241e+02
1.1268e+02 -3.8375e-02 1.1264e+02 1.1316e+02 1.1308e+02 3.2884e-02 1.1311e+02 1.1406e+02 1.1926e+02 1.4464e-03 1.1926e+02 1.1995e+02 1.0606e+02 -4.6955e-01 1.0559e+02 1.0627e+02 1.1359e+02 -1.9346e-03 1.1359e+02 1.1444e+02
1.1113e+02 -1.3635e-02 1.1112e+02 1.1093e+02 1.1052e+02 4.5889e-02 1.1057e+02 1.1004e+02 1.1933e+02 -5.9803e-03 1.1932e+02 1.1973e+02 1.0788e+02 4.8419e-02 1.0793e+02 1.0683e+02 1.1128e+02 -2.3107e-02 1.1126e+02 1.1107e+02
1.0647e+02 -2.5138e-01 1.0622e+02 1.0639e+02 1.1244e+02 -4.8589e-02 1.1239e+02 1.1160e+02 1.1852e+02 7.0600e-03 1.1852e+02 1.1992e+02 1.0996e+02 -6.7781e-01 1.0928e+02 1.0744e+02 1.1124e+02 1.1997e-02 1.1125e+02 1.1134e+02
1.1552e+02 -1.0925e-01 1.1541e+02 1.1605e+02 1.1825e+02 -5.5968e-02 1.1819e+02 1.1788e+02 1.1964e+02 -9.1608e-04 1.1964e+02 1.2027e+02 1.1155e+02 -2.1987e-01 1.1133e+02 1.1131e+02 1.1818e+02 -3.9472e-02 1.1814e+02 1.1814e+02
1.1411e+02 -3.3677e-01 1.1377e+02 1.1322e+02 1.1064e+02 7.1714e-02 1.1072e+02 1.0924e+02 1.1988e+02 -1.5508e-03 1.1988e+02 1.2035e+02 1.0778e+02 -3.1160e-01 1.0747e+02 1.0729e+02 1.1134e+02 2.2054e-02 1.1137e+02 1.1035e+02
1.1118e+02 -1.5866e-01 1.1102e+02 1.1370e+02 1.1110e+02 4.9018e-02 1.1115e+02 1.1169e+02 1.1979e+02 1.6242e-02 1.1980e+02 1.2314e+02 1.0579e+02 -2.7217e-01 1.0551e+02 1.0599e+02 1.1186e+02 4.3915e-02 1.1190e+02 1.1236e+02
1.0979e+02 -1.1184e-01 1.0967e+02 1.1168e+02 1.0926e+02 -1.0186e-01 1.0916e+02 1.0905e+02 1.1824e+02 -5.7048e-03 1.1824e+02 1.2101e+02 1.0610e+02 -1.2278e-01 1.0597e+02 1.0685e+02 1.1199e+02 8.5631e-03 1.1200e+02 1.1384e+02
1.1447e+02 -2.3803e-01 1.1423e+02 1.1363e+02 1.1611e+02 -1.3786e-01 1.1598e+02 1.1524e+02 1.1866e+02 -1.8462e-03 1.1866e+02 1.1908e+02 1.1085e+02 -4.3714e-01 1.1041e+02 1.1018e+02 1.1555e+02 -4.8779e-02 1.1550e+02 1.1528e+02
1.0824e+02 -1.0268e-01 1.0814e+02 1.0908e+02 1.1325e+02 9.5936e-03 1.1326e+02 1.1327e+02 1.1838e+02 -5.3233e-03 1.1837e+02 1.1833e+02 1.0741e+02 -4.7513e-01 1.0694e+02 1.0687e+02 1.1156e+02 -4.8116e-03 1.1155e+02 1.1118e+02
1.1471e+02 -2.1181e-01 1.1450e+02 1.1451e+02 1.1424e+02 -9.5671e-02 1.1414e+02 1.1445e+02 1.1812e+02 -5.4175e-03 1.1812e+02 1.1953e+02 1.1325e+02 -4.8296e-01 1.1277e+02 1.1270e+02 1.1437e+02 -3.2128e-02 1.1434e+02 1.1480e+02
1.0633e+02 -1.5284e-01 1.0618e+02 1.0664e+02 1.1320e+02 -4.6676e-02 1.1315e+02 1.1236e+02 1.1683e+02 6.7386e-03 1.1684e+02 1.1699e+02 1.1014e+02 -4.7023e-01 1.0967e+02 1.0930e+02 1.1366e+02 -8.9565e-02 1.1357e+02 1.1239e+02
1.0820e+02 -1.7335e-01 1.0802e+02 1.0833e+02 1.1178e+02 3.5214e-03 1.1178e+02 1.1214e+02 1.1832e+02 5.1542e-03 1.1833e+02 1.1915e+02 1.0755e+02 -4.8067e-02 1.0750e+02 1.0743e+02 1.1129e+02 -5.2023e-02 1.1124e+02 1.1189e+02
1.0945e+02 -1.7956e-02 1.0943e+02 1.1091e+02 1.1235e+02 7.0232e-02 1.1242e+02 1.1362e+02 1.1495e+02 -6.1589e-03 1.1495e+02 1.1686e+02 1.0574e+02 -2.3120e-01 1.0550e+02 1.0557e+02 1.1205e+02 8.9448e-02 1.1214e+02 1.1349e+02
1.1160e+02 -1.7531e-01 1.1142e+02 1.1188e+02 1.1249e+02 -1.4911e-02 1.1248e+02 1.1186e+02 1.1810e+02 2.5655e-02 1.1813e+02 1.1842e+02 1.0918e+02 -1.3064e-02 1.0916e+02 1.0816e+02 1.1373e+02 -3.3716e-02 1.1370e+02 1.1505e+02
1.1094e+02 -2.5073e-01 1.1069e+02 1.0871e+02 1.1222e+02 7.2572e-02 1.1230e+02 1.1212e+02 1.1802e+02 -6.1712e-03 1.1802e+02 1.1880e+02 1.0748e+02 -3.3950e-01 1.0714e+02 1.0652e+02 1.1155e+02 8.2696e-02 1.1163e+02 1.1119e+02
1.0936e+02 -9.2898e-02 1.0927e+02 1.0990e+02 1.1131e+02 4.1547e-02 1.1135e+02 1.1084e+02 1.1769e+02 4.3477e-03 1.1770e+02 1.1749e+02 1.1005e+02 -1.6769e-01 1.0989e+02 1.0931e+02 1.1369e+02 -1.4159e-02 1.1368e+02 1.1347e+02
1.1616e+02 -2.6632e-01 1.1590e+02 1.1573e+02 1.1431e+02 -2.6775e-02 1.1428e+02 1.1531e+02 1.1812e+02 4.3406e-02 1.1816e+02 1.1920e+02 1.0997e+02 1.0581e-01 1.1008e+02 1.1054e+02 1.1395e+02 -3.5788e-02 1.1392e+02 1.1343e+02
1.0969e+02 -1.3473e-01 1.0955e+02 1.0894e+02 1.1189e+02 6.7685e-02 1.1196e+02 1.1359e+02 1.1957e+02 7.1734e-03 1.1957e+02 1.2139e+02 1.0597e+02 -3.1413e-01 1.0566e+02 1.0591e+02 1.1163e+02 4.6555e-02 1.1168e+02 1.1278e+02
1.0771e+02 -2.0253e-01 1.0751e+02 1.0784e+02 1.0966e+02 -4.0823e-02 1.0961e+02 1.0912e+02 1.1712e+02 -5.7901e-03 1.1712e+02 1.1775e+02 1.0571e+02 -7.1860e-01 1.0500e+02 1.0561e+02 1.1109e+02 6.7184e-02 1.1115e+02 1.1104e+02
1.1558e+02 -3.2621e-01 1.1526e+02 1.1542e+02 1.1490e+02 -1.1342e-02 1.1489e+02 1.1453e+02 1.1889e+02 8.4623e-03 1.1890e+02 1.1909e+02 1.1006e+02 -1.2171e-01 1.0994e+02 1.1043e+02 1.1514e+02 -1.8886e-02 1.1512e+02 1.1521e+02
1.1444e+02 -2.1061e-01 1.1423e+02 1.1465e+02 1.1364e+02 5.6006e-02 1.1370e+02 1.1261e+02 1.1647e+02 1.3539e-02 1.1648e+02 1.1792e+02 1.0762e+02 1.0278e-01 1.0772e+02 1.0738e+02 1.1332e+02 -9.0366e-04 1.1332e+02 1.1276e+02
1.1545e+02 -3.5136e-01 1.1510e+02 1.1443e+02 1.1162e+02 -1.7464e-02 1.1160e+02 1.1078e+02 1.1656e+02 -3.8038e-03 1.1655e+02 1.1725e+02 1.0716e+02 1.1276e-01 1.0727e+02 1.0692e+02 1.1156e+02 -8.2366e-02 1.1148e+02 1.1085e+02
1.0940e+02 -1.8705e-01 1.0921e+02 1.0936e+02 1.0955e+02 4.2852e-03 1.0955e+02 1.0841e+02 1.1486e+02 -6.1546e-03 1.1486e+02 1.1524e+02 1.0572e+02 -5.6936e-01 1.0515e+02 1.0572e+02 1.1026e+02 -4.3251e-03 1.1025e+02 1.1128e+02
1.1589e+02 -1.7020e-01 1.1572e+02 1.1722e+02 1.1366e+02 1.1629e-01 1.1378e+02 1.1541e+02 1.1905e+02 -5.5704e-03 1.1905e+02 1.1983e+02 1.1414e+02 -2.4985e-01 1.1389e+02 1.1456e+02 1.1414e+02 8.7517e-02 1.1423e+02 1.1580e+02
1.1518e+02 -3.0172e-01 1.1488e+02 1.1495e+02 1.1201e+02 1.0394e-01 1.1211e+02 1.1290e+02 1.1571e+02 -6.1699e-03 1.1570e+02 1.1619e+02 1.1282e+02 -5.7018e-01 1.1225e+02 1.1248e+02 1.1433e+02 4.8059e-02 1.1438e+02 1.1451e+02
1.1353e+02 -5.1475e-02 1.1348e+02 1.1146e+02 1.1622e+02 2.7588e-02 1.1625e+02 1.1794e+02 1.1879e+02 -9.6930e-04 1.1879e+02 1.2041e+02 1.1245e+02 3.9620e-02 1.1249e+02 1.1180e+02 1.1525e+02 1.5357e-02 1.1527e+02 1.1652e+02
1.1471e+02 -3.5144e-01 1.1435e+02 1.1440e+02 1.1580e+02 -8.3391e-02 1.1572e+02 1.1518e+02 1.1787e+02 3.3318e-03 1.1788e+02 1.1814e+02 1.1032e+02 -4.8240e-01 1.0984e+02 1.0861e+02 1.1524e+02 -7.7414e-02 1.1516e+02 1.1526e+02
1.1524e+02 -2.0972e-01 1.1503e+02 1.1513e+02 1.1587e+02 -1.1157e-01 1.1576e+02 1.1575e+02 1.1983e+02 -2.5087e-03 1.1982e+02 1.1965e+02 1.1156e+02 -2.7682e-01 1.1128e+02 1.1087e+02 1.1602e+02 -3.5810e-02 1.1599e+02 1.1551e+02
1.1120e+02 -1.7769e-01 1.1102e+02 1.1154e+02 1.1485e+02 -2.1606e-02 1.1483e+02 1.1490e+02 1.1577e+02 -6.1438e-03 1.1577e+02 1.1786e+02 1.1342e+02 -1.0176e-01 1.1332e+02 1.1208e+02 1.1567e+02 -1.0738e-02 1.1566e+02 1.1595e+02
1.0671e+02 -7.4966e-02 1.0663e+02 1.0729e+02 1.0970e+02 -4.3137e-02 1.0966e+02 1.0933e+02 1.1367e+02 -1.1426e-03 1.1367e+02 1.1237e+02 1.0766e+02 -1.2511e-01 1.0754e+02 1.0649e+02 1.1037e+02 -1.4702e-02 1.1036e+02 1.0974e+02
1.1163e+02 -1.2801e-01 1.1151e+02 1.1254e+02 1.1266e+02 1.1533e-01 1.1277e+02 1.1248e+02 1.1687e+02 6.7170e-03 1.1688e+02 1.1675e+02 1.1002e+02 7.7300e-03 1.1003e+02 1.1028e+02 1.1188e+02 5.1017e-02 1.1194e+02 1.1076e+02
1.1395e+02 -8.4371e-02 1.1387e+02 1.1417e+02 1.1194e+02 3.8161e-02 1.1198e+02 1.1238e+02 1.1724e+02 -2.3857e-03 1.1724e+02 1.1861e+02 1.0819e+02 3.7075e-01 1.0856e+02 1.0789e+02 1.1372e+02 -1.3821e-02 1.1370e+02 1.1418e+02
1.1178e+02 -8.7120e-02 1.1169e+02 1.1437e+02 1.1309e+02 -3.1679e-02 1.1306e+02 1.1262e+02 1.1794e+02 -3.9809e-03 1.1794e+02 1.1873e+02 1.1658e+02 -6.7961e-01 1.1590e+02 1.1485e+02 1.1249e+02 -2.0607e-02 1.1247e+02 1.1225e+02
1.1150e+02 -2.9563e-01 1.1120e+02 1.1029e+02 1.1114e+02 -6.3157e-04 1.1114e+02 1.1098e+02 1.1610e+02 7.4244e-03 1.1610e+02 1.1458e+02 1.0711e+02 -1.2179e-01 1.0699e+02 1.0629e+02 1.1064e+02 -5.5501e-03 1.1063e+02 1.1069e+02
1.0728e+02 -7.1932e-02 1.0720e+02 1.0576e+02 1.1416e+02 5.9672e-02 1.1422e+02 1.1523e+02 1.1951e+02 -6.0540e-03 1.1950e+02 1.2077e+02 1.1279e+02 -7.7250e-02 1.1272e+02 1.1514e+02 1.1450e+02 -2.8591e-02 1.1447e+02 1.1500e+02
1.0651e+02 -2.6426e-01 1.0624e+02 1.0740e+02 1.0970e+02 -4.4541e-02 1.0966e+02 1.0973e+02 1.1366e+02 -4.3714e-03 1.1366e+02 1.1260e+02 1.0835e+02 -5.5784e-01 1.0780e+02 1.0746e+02 1.1122e+02 9.2945e-02 1.1132e+02 1.1094e+02
1.1679e+02 -1.0764e-01 1.1668e+02 1.1739e+02 1.1493e+02 -2.0999e-02 1.1491e+02 1.1493e+02 1.1908e+02 -6.7364e-04 1.1908e+02 1.1959e+02 1.1149e+02 1.1195e-01 1.1160e+02 1.1154e+02 1.1375e+02 -6.2774e-02 1.1369e+02 1.1367e+02
1.1354e+02 -2.4292e-01 1.1330e+02 1.1414e+02 1.1098e+02 9.2428e-02 1.1107e+02 1.1182e+02 1.1689e+02 -5.8366e-03 1.1689e+02 1.1827e+02 1.0769e+02 1.6996e-01 1.0786e+02 1.0801e+02 1.1102e+02 4.2581e-02 1.1106e+02 1.1181e+02
1.1091e+02 -2.0987e-01 1.1070e+02 1.1095e+02 1.1374e+02 6.3080e-02 1.1380e+02 1.1275e+02 1.1742e+02 1.7156e-03 1.1742e+02 1.1693e+02 1.0717e+02 -3.5356e-01 1.0682e+02 1.0688e+02 1.1424e+02 -1.7411e-02 1.1422e+02 1.1348e+02
1.1210e+02 -1.9534e-01 1.1191e+02 1.1187e+02 1.1095e+02 -5.0272e-03 1.1095e+02 1.1065e+02 1.1785e+02 -2.1949e-03 1.1785e+02 1.1827e+02 1.0762e+02 2.1170e-01 1.0783e+02 1.0669e+02 1.1197e+02 -6.4671e-02 1.1190e+02 1.1264e+02
1.0714e+02 -1.5265e-01 1.0699e+02 1.0660e+02 1.1390e+02 -4.1102e-02 1.1386e+02 1.1419e+02 1.1864e+02 -5.5779e-03 1.1863e+02 1.2022e+02 1.0933e+02 4.6217e-02 1.0938e+02 1.0742e+02 1.1385e+02 -3.5730e-03 1.1384e+02 1.1439e+02
1.1439e+02 -2.6573e-01 1.1412e+02 1.1329e+02 1.1165e+02 4.9470e-02 1.1170e+02 1.1040e+02 1.1787e+02 -6.0999e-03 1.1786e+02 1.1922e+02 1.1151e+02 -1.7355e-01 1.1134e+02 1.0840e+02 1.1367e+02 3.1965e-02 1.1370e+02 1.1308e+02
1.1224e+02 -2.0768e-01 1.1203e+02 1.1275e+02 1.1174e+02 -2.0774e-03 1.1174e+02 1.1180e+02 1.2007e+02 -6.1537e-03 1.2007e+02 1.2024e+02 1.0641e+02 -8.4463e-02 1.0632e+02 1.0663e+02 1.1228e+02 -1.1956e-02 1.1226e+02 1.1245e+02
1.1103e+02 -3.0976e-02 1.1100e+02 1.1150e+02 1.1250e+02 2.4973e-02 1.1252e+02 1.1231e+02 1.1895e+02 -2.7928e-03 1.1894e+02 1.1951e+02 1.0654e+02 -1.2446e-01 1.0642e+02 1.0595e+02 1.1358e+02 -9.4023e-02 1.1349e+02 1.1306e+02
1.1112e+02 -1.7858e-01 1.1095e+02 1.1157e+02 1.0995e+02 -2.8809e-02 1.0992e+02 1.1013e+02 1.1548e+02 -4.9015e-03 1.1548e+02 1.1716e+02 1.0746e+02 -1.6470e-02 1.0744e+02 1.0837e+02 1.0982e+02 -4.3791e-02 1.0978e+02 1.1008e+02
1.1267e+02 -1.9900e-01 1.1248e+02 1.1225e+02 1.1238e+02 1.3137e-01 1.1251e+02 1.1237e+02 1.1743e+02 5.8609e-03 1.1743e+02 1.1864e+02 1.0840e+02 -6.6558e-03 1.0839e+02 1.0895e+02 1.1429e+02 1.1690e-01 1.1440e+02 1.1458e+02
1.1373e+02 -1.9163e-01 1.1354e+02 1.1367e+02 1.1368e+02 4.2790e-02 1.1372e+02 1.1500e+02 1.1754e+02 -1.4475e-03 1.1753e+02 1.1848e+02 1.1056e+02 -3.2376e-01 1.1024e+02 1.0935e+02 1.1463e+02 5.4344e-02 1.1469e+02 1.1559e+02
1.1282e+02 -2.6817e-01 1.1256e+02 1.1115e+02 1.1518e+02 -3.6446e-02 1.1515e+02 1.1533e+02 1.1793e+02 1.0747e-02 1.1794e+02 1.1887e+02 1.0875e+02 -7.0413e-02 1.0868e+02 1.0782e+02 1.1665e+02 -6.2913e-02 1.1658e+02 1.1656e+02
1.0841e+02 -3.8409e-02 1.0837e+02 1.0997e+02 1.1181e+02 6.6428e-02 1.1187e+02 1.1183e+02 1.1409e+02 -6.1206e-03 1.1408e+02 1.1490e+02 1.0796e+02 -2.8127e-01 1.0768e+02 1.0759e+02 1.1209e+02 4.5379e-02 1.1214e+02 1.1223e+02
1.1452e+02 -2.5765e-01 1.1426e+02 1.1516e+02 1.1261e+02 8.8931e-02 1.1270e+02 1.1371e+02 1.1667e+02 -5.4953e-03 1.1666e+02 1.1739e+02 1.1230e+02 -2.5767e-01 1.1205e+02 1.1312e+02 1.1250e+02 1.2772e-01 1.1263e+02 1.1367e+02
1.1251e+02 -2.5939e-01 1.1225e+02 1.1360e+02 1.0998e+02 6.7644e-02 1.1005e+02 1.1044e+02 1.1444e+02 -5.5560e-03 1.1443e+02 1.1566e+02 1.0601e+02 1.1112e-01 1.0613e+02 1.0709e+02 1.1063e+02 2.7277e-02 1.1066e+02 1.1068e+02
1.1164e+02 -2.9629e-01 1.1134e+02 1.1318e+02 1.1399e+02 -1.4679e-02 1.1398e+02 1.1531e+02 1.1880e+02 -1.6629e-03 1.1879e+02 1.1980e+02 1.0645e+02 -2.7492e-01 1.0617e+02 1.0577e+02 1.1453e+02 2.9429e-03 1.1453e+02 1.1579e+02
1.1215e+02 -1.9851e-01 1.1196e+02 1.1213e+02 1.1691e+02 -1.7068e-02 1.1690e+02 1.1706e+02 1.1933e+02 7.1368e-03 1.1934e+02 1.1923e+02 1.1520e+02 -1.8040e-01 1.1502e+02 1.1496e+02 1.1661e+02 -1.2154e-01 1.1649e+02 1.1686e+02
1.0792e+02 -1.4233e-01 1.0777e+02 1.0716e+02 1.1056e+02 1.6009e-01 1.1072e+02 1.1035e+02 1.1674e+02 3.8060e-05 1.1674e+02 1.1683e+02 1.0759e+02 3.4954e-01 1.0794e+02 1.0686e+02 1.1091e+02 3.2546e-03 1.1091e+02 1.1053e+02
1.1296e+02 -1.1622e-01 1.1285e+02 1.1323e+02 1.1085e+02 5.2622e-02 1.1090e+02 1.1063e+02 1.1743e+02 -1.3031e-03 1.1743e+02 1.1826e+02 1.1038e+02 -1.8552e-01 1.1020e+02 1.1021e+02 1.1037e+02 1.9133e-02 1.1039e+02 1.1075e+02
1.1518e+02 -2.3072e-01 1.1495e+02 1.1525e+02 1.1341e+02 9.6178e-02 1.1351e+02 1.1290e+02 1.1814e+02 1.8000e-03 1.1815e+02 1.1876e+02 1.1148e+02 -3.1872e-01 1.1116e+02 1.1155e+02 1.1425e+02 -3.0119e-03 1.1424e+02 1.1400e+02
1.1438e+02 -5.6236e-02 1.1432e+02 1.1476e+02 1.1378e+02 3.0617e-02 1.1381e+02 1.1422e+02 1.1619e+02 -5.6368e-03 1.1618e+02 1.1800e+02 1.0970e+02 -1.6036e-01 1.0954e+02 1.0903e+02 1.1281e+02 1.4019e-02 1.1282e+02 1.1346e+02
1.1565e+02 -3.5241e-01 1.1530e+02 1.1644e+02 1.1618e+02 4.1742e-02 1.1622e+02 1.1664e+02 1.1955e+02 -5.6859e-03 1.1955e+02 1.2052e+02 1.1587e+02 -6.1007e-01 1.1526e+02 1.1445e+02 1.1523e+02 5.9473e-02 1.1529e+02 1.1564e+02
1.1347e+02 -1.4389e-01 1.1333e+02 1.1143e+02 1.1374e+02 -2.6091e-02 1.1372e+02 1.1358e+02 1.1692e+02 -6.0334e-03 1.1691e+02 1.1735e+02 1.0648e+02 -2.8942e-01 1.0619e+02 1.0578e+02 1.1444e+02 -1.4536e-02 1.1443e+02 1.1453e+02
1.1618e+02 -1.9646e-01 1.1599e+02 1.1477e+02 1.1180e+02 -9.5937e-02 1.1171e+02 1.1140e+02 1.1826e+02 -5.0880e-03 1.1825e+02 1.1839e+02 1.1072e+02 -3.6040e-01 1.1036e+02 1.0929e+02 1.1318e+02 -5.4721e-02 1.1312e+02 1.1266e+02
1.1220e+02 -1.4797e-01 1.1206e+02 1.1287e+02 1.1093e+02 4.7519e-02 1.1098e+02 1.1241e+02 1.1721e+02 1.7523e-02 1.1722e+02 1.1912e+02 1.0591e+02 -3.0877e-01 1.0560e+02 1.0569e+02 1.1217e+02 1.0694e-02 1.1218e+02 1.1309e+02
1.1249e+02 -8.5504e-02 1.1240e+02 1.1431e+02 1.1235e+02 -2.4158e-02 1.1233e+02 1.1203e+02 1.1835e+02 -3.4149e-03 1.1835e+02 1.1902e+02 1.0963e+02 -1.5323e-01 1.0948e+02 1.0971e+02 1.1284e+02 -6.3312e-02 1.1278e+02 1.1224e+02
1.1761e+02 9.8099e-02 1.1770e+02 1.1760e+02 1.1414e+02 3.8029e-02 1.1418e+02 1.1397e+02 1.1779e+02 -6.1729e-03 1.1779e+02 1.1852e+02 1.0867e+02 -3.3228e-01 1.0834e+02 1.0743e+02 1.1421e+02 9.1274e-03 1.1422e+02 1.1420e+02
1.1241e+02 -2.4862e-01 1.1216e+02 1.1070e+02 1.1137e+02 6.3114e-02 1.1143e+02 1.1275e+02 1.1962e+02 -4.2562e-03 1.1961e+02 1.2164e+02 1.0786e+02 -3.8853e-01 1.0748e+02 1.0701e+02 1.1081e+02 5.6492e-03 1.1082e+02 1.1076e+02
1.1461e+02 -1.5998e-01 1.1445e+02 1.1587e+02 1.1401e+02 4.9270e-02 1.1406e+02 1.1513e+02 1.1668e+02 9.8136e-03 1.1669e+02 1.1729e+02 1.1053e+02 -5.4562e-01 1.0998e+02 1.1177e+02 1.1416e+02 2.2333e-02 1.1418e+02 1.1457e+02
1.1494e+02 -2.1015e-01 1.1473e+02 1.1378e+02 1.1327e+02 -1.8478e-03 1.1327e+02 1.1374e+02 1.1979e+02 -3.4976e-03 1.1979e+02 1.2042e+02 1.0844e+02 -1.8128e-01 1.0826e+02 1.0784e+02 1.1281e+02 -2.4677e-02 1.1279e+02 1.1340e+02
1.1582e+02 -2.7401e-01 1.1555e+02 1.1578e+02 1.1418e+02 -5.0861e-02 1.1413e+02 1.1602e+02 1.1928e+02 5.3572e-05 1.1928e+02 1.2004e+02 1.1268e+02 -1.0536e-01 1.1257e+02 1.1136e+02 1.1566e+02 -7.4163e-02 1.1558e+02 1.1669e+02
1.1440e+02 -2.4669e-01 1.1415e+02 1.1500e+02 1.1249e+02 7.9152e-02 1.1257e+02 1.1136e+02 1.1701e+02 -4.9818e-03 1.1701e+02 1.1914e+02 1.0815e+02 -1.2225e-01 1.0803e+02 1.0808e+02 1.1186e+02 1.0958e-02 1.1187e+02 1.1110e+02
1.0961e+02 -1.4742e-01 1.0946e+02 1.1007e+02 1.1368e+02 7.8002e-02 1.1376e+02 1.1250e+02 1.1755e+02 -3.2461e-03 1.1755e+02 1.1651e+02 1.0717e+02 1.7868e-01 1.0735e+02 1.0763e+02 1.1267e+02 5.8181e-03 1.1268e+02 1.1231e+02
1.1007e+02 -1.0799e-01 1.0996e+02 1.1179e+02 1.1112e+02 -2.3650e-02 1.1110e+02 1.1369e+02 1.1622e+02 -5.6147e-03 1.1622e+02 1.1822e+02 1.0763e+02 2.2071e-01 1.0785e+02 1.0801e+02 1.1236e+02 -2.2323e-02 1.1233e+02 1.1411e+02
1.1590e+02 -2.7229e-01 1.1563e+02 1.1542e+02 1.0949e+02 -2.7861e-02 1.0946e+02 1.0872e+02 1.1553e+02 1.2806e-02 1.1554e+02 1.1522e+02 1.0640e+02 -2.8578e-01 1.0611e+02 1.0579e+02 1.1132e+02 2.9736e-02 1.1135e+02 1.1055e+02
1.1511e+02 -1.4404e-01 1.1496e+02 1.1415e+02 1.1298e+02 8.1393e-03 1.1298e+02 1.1408e+02 1.1717e+02 -6.0793e-03 1.1716e+02 1.1858e+02 1.1086e+02 -1.8209e-01 1.1068e+02 1.1061e+02 1.1370e+02 3.4528e-02 1.1374e+02 1.1420e+02
1.1619e+02 -2.0511e-01 1.1598e+02 1.1573e+02 1.1594e+02 3.1664e-02 1.1597e+02 1.1549e+02 1.1790e+02 -5.4103e-03 1.1790e+02 1.1808e+02 1.1548e+02 -7.0361e-01 1.1477e+02 1.1416e+02 1.1407e+02 6.1278e-02 1.1413e+02 1.1425e+02
1.1353e+02 -1.5461e-01 1.1338e+02 1.1409e+02 1.0974e+02 -9.4630e-03 1.0973e+02 1.1066e+02 1.1814e+02 5.3337e-03 1.1815e+02 1.1969e+02 1.0612e+02 1.8817e-01 1.0631e+02 1.0666e+02 1.1025e+02 5.2655e-03 1.1025e+02 1.1011e+02
1.1396e+02 -1.2597e-01 1.1384e+02 1.1408e+02 1.1100e+02 3.1414e-02 1.1104e+02 1.1112e+02 1.1508e+02 5.3969e-03 1.1509e+02 1.1542e+02 1.0893e+02 -4.5496e-01 1.0848e+02 1.0816e+02 1.1110e+02 -1.2361e-02 1.1109e+02 1.1095e+02
1.1162e+02 -2.3418e-01 1.1139e+02 1.1294e+02 1.1144e+02 2.4058e-02 1.1146e+02 1.1392e+02 1.1655e+02 -5.8865e-03 1.1654e+02 1.1920e+02 1.1049e+02 -2.6354e-01 1.1023e+02 1.1118e+02 1.1165e+02 4.3091e-02 1.1170e+02 1.1363e+02
1.1166e+02 -2.6769e-01 1.1139e+02 1.1200e+02 1.1297e+02 -1.6936e-02 1.1296e+02 1.1310e+02 1.1755e+02 -5.9168e-03 1.1754e+02 1.1725e+02 1.1167e+02 -4.6561e-01 1.1120e+02 1.0997e+02 1.1325e+02 3.4418e-02 1.1328e+02 1.1320e+02
1.1509e+02 -1.1541e-01 1.1498e+02 1.1539e+02 1.1084e+02 7.6850e-02 1.1092e+02 1.1081e+02 1.1377e+02 -2.9820e-03 1.1377e+02 1.1614e+02 1.0851e+02 -1.2475e-01 1.0838e+02 1.1028e+02 1.1118e+02 2.7551e-02 1.1121e+02 1.1121e+02
1.1609e+02 -2.4283e-01 1.1585e+02 1.1582e+02 1.1431e+02 8.2785e-02 1.1440e+02 1.1523e+02 1.1734e+02 3.3965e-03 1.1734e+02 1.1840e+02 1.1196e+02 1.9194e-01 1.1216e+02 1.1226e+02 1.1395e+02 5.0358e-02 1.1400e+02 1.1543e+02
1.1252e+02 -1.1048e-02 1.1251e+02 1.1231e+02 1.1326e+02 5.3547e-02 1.1331e+02 1.1361e+02 1.1551e+02 -5.3488e-03 1.1551e+02 1.1718e+02 1.0931e+02 -3.2117e-01 1.0899e+02 1.0782e+02 1.1254e+02 3.6830e-02 1.1257e+02 1.1363e+02
1.1460e+02 -2.8010e-01 1.1432e+02 1.1429e+02 1.1435e+02 -3.1760e-02 1.1431e+02 1.1312e+02 1.1914e+02 -6.1642e-03 1.1913e+02 1.1868e+02 1.1085e+02 -2.5603e-01 1.1059e+02 1.1015e+02 1.1402e+02 -5.5080e-02 1.1397e+02 1.1381e+02
1.1449e+02 -2.8986e-01 1.1420e+02 1.1394e+02 1.1470e+02 -1.1470e-01 1.1458e+02 1.1366e+02 1.1914e+02 -5.7498e-03 1.1914e+02 1.1984e+02 1.1460e+02 -2.6087e-01 1.1434e+02 1.1228e+02 1.1509e+02 -6.0541e-02 1.1503e+02 1.1380e+02
1.1274e+02 -2.5067e-01 1.1249e+02 1.1325e+02 1.1444e+02 -4.0534e-02 1.1440e+02 1.1356e+02 1.1791e+02 -3.4907e-03 1.1791e+02 1.1678e+02 1.0805e+02 -1.4052e-01 1.0791e+02 1.0764e+02 1.1383e+02 -3.6942e-02 1.1379e+02 1.1262e+02
1.1116e+02 -1.8537e-01 1.1097e+02 1.1133e+02 1.1207e+02 3.8479e-02 1.1211e+02 1.1202e+02 1.1800e+02 -5.1324e-03 1.1800e+02 1.1916e+02 1.0936e+02 1.2814e-01 1.0949e+02 1.0910e+02 1.1242e+02 -5.0830e-02 1.1237e+02 1.1257e+02
1.1231e+02 -2.5551e-01 1.1206e+02 1.1170e+02 1.1234e+02 -3.8060e-03 1.1234e+02 1.1326e+02 1.1767e+02 -5.8604e-03 1.1767e+02 1.1776e+02 1.0588e+02 -2.3993e-01 1.0564e+02 1.0579e+02 1.1292e+02 -5.3045e-02 1.1286e+02 1.1301e+02
1.1204e+02 -2.4128e-01 1.1180e+02 1.1210e+02 1.1105e+02 7.9159e-02 1.1112e+02 1.1069e+02 1.1813e+02 -6.1325e-03 1.1812e+02 1.1960e+02 1.0777e+02 -7.3586e-02 1.0770e+02 1.0704e+02 1.1126e+02 8.4275e-02 1.1134e+02 1.1099e+02
1.1357e+02 -2.3682e-01 1.1333e+02 1.1285e+02 1.1224e+02 8.4717e-02 1.1233e+02 1.1322e+02 1.1726e+02 -5.5740e-03 1.1725e+02 1.1853e+02 1.0872e+02 -5.7016e-02 1.0866e+02 1.0845e+02 1.1241e+02 5.4817e-02 1.1246e+02 1.1326e+02
1.1358e+02 -2.4291e-01 1.1333e+02 1.1406e+02 1.1386e+02 1.0137e-01 1.1396e+02 1.1526e+02 1.1965e+02 -4.4362e-03 1.1964e+02 1.2215e+02 1.1499e+02 -2.9920e-01 1.1469e+02 1.1513e+02 1.1365e+02 6.7711e-02 1.1372e+02 1.1477e+02
1.1332e+02 -2.0312e-01 1.1311e+02 1.1335e+02 1.1460e+02 3.1510e-02 1.1463e+02 1.1591e+02 1.1878e+02 -5.8193e-03 1.1877e+02 1.1932e+02 1.0854e+02 4.4210e-01 1.0898e+02 1.0834e+02 1.1416e+02 -1.6218e-02 1.1414e+02 1.1436e+02
1.1568e+02 -3.5510e-01 1.1533e+02 1.1581e+02 1.0952e+02 -3.7884e-02 1.0948e+02 1.0899e+02 1.1837e+02 -6.0984e-03 1.1836e+02 1.2013e+02 1.0758e+02 -2.3019e-02 1.0756e+02 1.0681e+02 1.0983e+02 -8.4304e-02 1.0975e+02 1.0907e+02
1.1355e+02 -8.3593e-02 1.1347e+02 1.1367e+02 1.1016e+02 1.7355e-01 1.1033e+02 1.1112e+02 1.1528e+02 -6.1712e-03 1.1528e+02 1.1562e+02 1.0725e+02 -7.8033e-02 1.0718e+02 1.0862e+02 1.1068e+02 1.3093e-01 1.1081e+02 1.1120e+02
1.1295e+02 -1.8786e-01 1.1277e+02 1.1338e+02 1.1425e+02 2.0026e-02 1.1427e+02 1.1469e+02 1.1763e+02 -2.9498e-05 1.1763e+02 1.1823e+02 1.0964e+02 -3.0129e-01 1.0934e+02 1.0907e+02 1.1399e+02 2.4624e-03 1.1399e+02 1.1422e+02
1.1459e+02 -2.2604e-01 1.1436e+02 1.1452e+02 1.1134e+02 3.2242e-02 1.1138e+02 1.1180e+02 1.1810e+02 -5.0339e-03 1.1809e+02 1.1968e+02 1.1344e+02 -2.1173e-01 1.1323e+02 1.1235e+02 1.1242e+02 2.8722e-02 1.1245e+02 1.1311e+02
1.1469e+02 -3.0215e-01 1.1439e+02 1.1474e+02 1.1241e+02 -9.2522e-03 1.1240e+02 1.1336e+02 1.2040e+02 8.1591e-02 1.2049e+02 1.2136e+02 1.1011e+02 -2.1403e-01 1.0990e+02 1.1112e+02 1.1162e+02 4.8136e-02 1.1167e+02 1.1146e+02
1.1551e+02 -1.6909e-01 1.1534e+02 1.1547e+02 1.1753e+02 4.4633e-02 1.1757e+02 1.1655e+02 1.1635e+02 -1.0199e-03 1.1635e+02 1.1802e+02 1.1005e+02 -1.5120e-01 1.0990e+02 1.1002e+02 1.1671e+02 3.5215e-02 1.1674e+02 1.1674e+02
1.1135e+02 -6.0507e-02 1.1129e+02 1.1183e+02 1.1273e+02 2.8093e-02 1.1276e+02 1.1194e+02 1.1860e+02 -6.1689e-03 1.1859e+02 1.1751e+02 1.1013e+02 -5.1539e-01 1.0962e+02 1.0838e+02 1.1256e+02 2.2184e-02 1.1259e+02 1.1231e+02
1.1385e+02 -1.0263e-01 1.1374e+02 1.1324e+02 1.1134e+02 5.9854e-02 1.1139e+02 1.1165e+02 1.1875e+02 1.8124e-03 1.1875e+02 1.1936e+02 1.1198e+02 -2.9467e-01 1.1169e+02 1.1081e+02 1.1253e+02 -9.6562e-03 1.1252e+02 1.1279e+02
1.1380e+02 -2.4264e-01 1.1356e+02 1.1499e+02 1.1494e+02 -6.8505e-02 1.1487e+02 1.1531e+02 1.1741e+02 -5.8450e-03 1.1741e+02 1.1850e+02 1.0669e+02 -4.2011e-01 1.0627e+02 1.0663e+02 1.1418e+02 3.1945e-02 1.1421e+02 1.1512e+02
1.0636e+02 -6.6452e-03 1.0635e+02 1.0619e+02 1.1060e+02 3.0124e-02 1.1063e+02 1.1016e+02 1.1599e+02 -3.1777e-03 1.1599e+02 1.1613e+02 1.0611e+02 2.5215e-02 1.0614e+02 1.0604e+02 1.1202e+02 1.9981e-02 1.1204e+02 1.1195e+02
1.1741e+02 -1.6718e-01 1.1724e+02 1.1717e+02 1.1112e+02 4.7257e-02 1.1117e+02 1.1141e+02 1.1714e+02 -2.3359e-03 1.1714e+02 1.1812e+02 1.0916e+02 1.2698e-02 1.0918e+02 1.0944e+02 1.1116e+02 4.0299e-03 1.1117e+02 1.1119e+02
1.1287e+02 -2.8680e-01 1.1258e+02 1.1253e+02 1.1510e+02 6.7582e-02 1.1516e+02 1.1551e+02 1.1844e+02 -3.9220e-03 1.1843e+02 1.1856e+02 1.0897e+02 4.2618e-02 1.0901e+02 1.0862e+02 1.1629e+02 3.7359e-02 1.1632e+02 1.1594e+02
1.0788e+02 -1.5242e-01 1.0773e+02 1.0910e+02 1.1370e+02 1.6514e-02 1.1372e+02 1.1511e+02 1.1439e+02 -4.3212e-03 1.1439e+02 1.1771e+02 1.0720e+02 5.6664e-02 1.0726e+02 1.0731e+02 1.1505e+02 -5.3849e-02 1.1500e+02 1.1639e+02
1.0890e+02 -2.5599e-01 1.0865e+02 1.0789e+02 1.1586e+02 9.1995e-02 1.1595e+02 1.1699e+02 1.1822e+02 -5.4140e-03 1.1821e+02 1.1896e+02 1.1230e+02 -3.3107e-01 1.1197e+02 1.1165e+02 1.1405e+02 4.4136e-02 1.1409e+02 1.1392e+02
1.1242e+02 -1.4219e-01 1.1228e+02 1.1257e+02 1.1229e+02 1.4264e-01 1.1243e+02 1.1185e+02 1.1505e+02 -5.6927e-03 1.1504e+02 1.1574e+02 1.0953e+02 1.2643e-01 1.0965e+02 1.0838e+02 1.1207e+02 1.0540e-01 1.1218e+02 1.1188e+02
1.1046e+02 -4.1256e-02 1.1042e+02 1.1135e+02 1.1281e+02 -6.9808e-03 1.1280e+02 1.1388e+02 1.1940e+02 -3.9184e-03 1.1940e+02 1.1956e+02 1.0961e+02 -3.5442e-01 1.0925e+02 1.0990e+02 1.1394e+02 -4.1928e-02 1.1390e+02 1.1488e+02
1.1432e+02 -2.3527e-01 1.1409e+02 1.1464e+02 1.1427e+02 1.0685e-01 1.1438e+02 1.1224e+02 1.1862e+02 -3.8059e-03 1.1861e+02 1.1874e+02 1.0951e+02 -4.6182e-01 1.0905e+02 1.0830e+02 1.1453e+02 2.3756e-02 1.1455e+02 1.1418e+02
1.1704e+02 -8.0409e-02 1.1696e+02 1.1697e+02 1.1245e+02 1.9881e-01 1.1265e+02 1.1193e+02 1.1752e+02 -5.7767e-03 1.1752e+02 1.1719e+02 1.0738e+02 2.0587e-02 1.0740e+02 1.0757e+02 1.1385e+02 1.2192e-01 1.1397e+02 1.1258e+02
1.1542e+02 -2.5324e-01 1.1517e+02 1.1444e+02 1.1572e+02 -5.4091e-02 1.1567e+02 1.1474e+02 1.1943e+02 -6.1653e-03 1.1942e+02 1.1912e+02 1.1444e+02 -9.6748e-01 1.1348e+02 1.1108e+02 1.1463e+02 -2.4851e-02 1.1460e+02 1.1497e+02
1.1078e+02 -6.2106e-02 1.1072e+02 1.1197e+02 1.1302e+02 -2.7874e-02 1.1299e+02 1.1359e+02 1.1697e+02 2.5926e-03 1.1698e+02 1.1771e+02 1.0942e+02 4.8889e-02 1.0947e+02 1.1010e+02 1.1345e+02 -7.8718e-02 1.1337e+02 1.1415e+02
1.1528e+02 -2.5349e-01 1.1502e+02 1.1634e+02 1.1332e+02 7.9538e-02 1.1340e+02 1.1273e+02 1.1691e+02 -1.9382e-03 1.1691e+02 1.1613e+02 1.1078e+02 9.9046e-02 1.1088e+02 1.1004e+02 1.1401e+02 1.7921e-02 1.1403e+02 1.1284e+02
1.1329e+02 -7.3775e-02 1.1322e+02 1.1454e+02 1.1354e+02 6.1723e-02 1.1360e+02 1.1415e+02 1.1757e+02 6.1004e-03 1.1758e+02 1.1854e+02 1.0976e+02 -1.5709e-01 1.0960e+02 1.0887e+02 1.1601e+02 -2.7178e-02 1.1598e+02 1.1524e+02
1.1412e+02 -1.6554e-01 1.1396e+02 1.1432e+02 1.1460e+02 -8.1770e-02 1.1451e+02 1.1239e+02 1.1665e+02 -4.6592e-03 1.1665e+02 1.1644e+02 1.1259e+02 -2.2446e-01 1.1236e+02 1.1147e+02 1.1248e+02 -9.5832e-03 1.1247e+02 1.1135e+02
1.1405e+02 -3.1932e-01 1.1373e+02 1.1471e+02 1.1523e+02 -5.6747e-02 1.1517e+02 1.1365e+02 1.1887e+02 -4.4914e-03 1.1886e+02 1.1903e+02 1.0779e+02 -3.5241e-01 1.0744e+02 1.0680e+02 1.1383e+02 -5.1318e-02 1.1378e+02 1.1313e+02
1.0854e+02 -1.7043e-01 1.0837e+02 1.0853e+02 1.1098e+02 1.1060e-01 1.1109e+02 1.1094e+02 1.1463e+02 4.4225e-03 1.1463e+02 1.1505e+02 1.0580e+02 -2.4485e-01 1.0555e+02 1.0583e+02 1.1269e+02 1.0299e-01 1.1279e+02 1.1212e+02
1.1440e+02 -1.1471e-01 1.1429e+02 1.1616e+02 1.1322e+02 3.7164e-02 1.1326e+02 1.1253e+02 1.1940e+02 -2.1892e-03 1.1940e+02 1.1916e+02 1.1078e+02 -2.3565e-01 1.1055e+02 1.0988e+02 1.1258e+02 -3.4525e-02 1.1255e+02 1.1187e+02
1.1134e+02 -4.0008e-02 1.1130e+02 1.1247e+02 1.1363e+02 7.6680e-02 1.1371e+02 1.1192e+02 1.1701e+02 2.6972e-04 1.1701e+02 1.1824e+02 1.1171e+02 -4.6893e-01 1.1124e+02 1.1043e+02 1.1324e+02 3.4068e-02 1.1327e+02 1.1177e+02
1.1451e+02 -1.7498e-01 1.1434e+02 1.1326e+02 1.1753e+02 2.8004e-02 1.1756e+02 1.1685e+02 1.1944e+02 -1.9457e-03 1.1944e+02 1.1939e+02 1.1386e+02 -6.6869e-01 1.1319e+02 1.1277e+02 1.1651e+02 1.4152e-02 1.1652e+02 1.1714e+02
1.1417e+02 -1.9921e-01 1.1397e+02 1.1408e+02 1.1187e+02 -4.1347e-03 1.1187e+02 1.1171e+02 1.1932e+02 -2.4226e-03 1.1932e+02 1.1970e+02 1.0588e+02 -5.5609e-01 1.0533e+02 1.0548e+02 1.1174e+02 -5.2120e-02 1.1169e+02 1.1225e+02
1.1678e+02 -1.2213e-01 1.1665e+02 1.1650e+02 1.1293e+02 2.0451e-02 1.1295e+02 1.1181e+02 1.1717e+02 -6.5546e-04 1.1717e+02 1.1623e+02 1.0966e+02 -7.7489e-02 1.0959e+02 1.0860e+02 1.1215e+02 3.0324e-02 1.1218e+02 1.1154e+02
1.1679e+02 -1.8111e-01 1.1661e+02 1.1637e+02 1.1253e+02 4.8238e-02 1.1258e+02 1.1115e+02 1.1858e+02 -4.2344e-03 1.1858e+02 1.1908e+02 1.0866e+02 2.3903e-02 1.0869e+02 1.0798e+02 1.1325e+02 -1.9607e-02 1.1323e+02 1.1240e+02
1.1221e+02 -2.6586e-01 1.1194e+02 1.1391e+02 1.1185e+02 1.6537e-01 1.1201e+02 1.1284e+02 1.1747e+02 -6.0161e-03 1.1747e+02 1.1847e+02 1.0737e+02 -1.6150e-01 1.0721e+02 1.0915e+02 1.1377e+02 6.3596e-02 1.1384e+02 1.1485e+02
1.1071e+02 -9.6846e-02 1.1062e+02 1.1225e+02 1.0987e+02 -5.7143e-02 1.0981e+02 1.1086e+02 1.1329e+02 7.7332e-05 1.1329e+02 1.1545e+02 1.0756e+02 -1.1977e-01 1.0744e+02 1.0732e+02 1.1082e+02 -6.3836e-02 1.1076e+02 1.1159e+02
1.1616e+02 -1.5282e-01 1.1601e+02 1.1653e+02 1.1158e+02 1.6479e-01 1.1174e+02 1.1077e+02 1.1534e+02 -6.0053e-03 1.1534e+02 1.1519e+02 1.1076e+02 -3.4831e-01 1.1041e+02 1.1033e+02 1.1122e+02 1.3106e-01 1.1135e+02 1.1036e+02
1.1367e+02 -2.3524e-01 1.1343e+02 1.1430e+02 1.1065e+02 2.1529e-02 1.1067e+02 1.0999e+02 1.1945e+02 5.1836e-03 1.1946e+02 1.2053e+02 1.0674e+02 -2.9372e-02 1.0671e+02 1.0663e+02 1.1144e+02 7.0702e-02 1.1151e+02 1.1091e+02
1.1132e+02 -1.9973e-01 1.1112e+02 1.1138e+02 1.1088e+02 9.4149e-02 1.1097e+02 1.0976e+02 1.1702e+02 -4.3124e-03 1.1701e+02 1.1689e+02 1.0754e+02 -5.8613e-02 1.0748e+02 1.0792e+02 1.1227e+02 1.0009e-01 1.1237e+02 1.1117e+02
1.0853e+02 6.1240e-03 1.0853e+02 1.0799e+02 1.1233e+02 1.2521e-01 1.1246e+02 1.1227e+02 1.1807e+02 3.3955e-03 1.1808e+02 1.1851e+02 1.0640e+02 -2.3057e-01 1.0617e+02 1.0597e+02 1.1408e+02 2.9554e-02 1.1411e+02 1.1368e+02
1.0834e+02 -1.7089e-01 1.0817e+02 1.0911e+02 1.1525e+02 -1.9173e-02 1.1523e+02 1.1380e+02 1.1987e+02 -1.9129e-04 1.1987e+02 1.1945e+02 1.0679e+02 -5.8287e-01 1.0621e+02 1.0608e+02 1.1431e+02 7.2385e-03 1.1432e+02 1.1309e+02
1.1191e+02 -1.6978e-01 1.1174e+02 1.1134e+02 1.1739e+02 -1.7648e-01 1.1721e+02 1.1713e+02 1.1978e+02 1.2757e-02 1.1980e+02 1.2204e+02 1.1048e+02 -5.3885e-01 1.0994e+02 1.0797e+02 1.1647e+02 -1.0835e-01 1.1636e+02 1.1712e+02
1.0980e+02 -1.5038e-01 1.0965e+02 1.0986e+02 1.1149e+02 1.0429e-01 1.1160e+02 1.1184e+02 1.1588e+02 -5.5634e-03 1.1588e+02 1.1614e+02 1.0721e+02 -7.3196e-02 1.0714e+02 1.0728e+02 1.1180e+02 9.0674e-03 1.1181e+02 1.1264e+02
1.0975e+02 -1.6346e-01 1.0959e+02 1.0878e+02 1.1285e+02 4.7320e-02 1.1290e+02 1.1295e+02 1.1933e+02 -8.6865e-04 1.1933e+02 1.2004e+02 1.0834e+02 -8.4655e-02 1.0826e+02 1.0797e+02 1.1396e+02 -2.2416e-02 1.1394e+02 1.1485e+02
1.1748e+02 -8.8478e-02 1.1739e+02 1.1711e+02 1.1124e+02 1.1408e-01 1.1136e+02 1.1315e+02 1.1765e+02 -1.2250e-04 1.1765e+02 1.1970e+02 1.0664e+02 -6.2489e-02 1.0658e+02 1.0617e+02 1.1313e+02 7.8984e-03 1.1314e+02 1.1483e+02
1.1435e+02 -9.4420e-02 1.1426e+02 1.1500e+02 1.1303e+02 1.0674e-01 1.1314e+02 1.1119e+02 1.1526e+02 -2.9088e-03 1.1526e+02 1.1487e+02 1.1170e+02 -6.2161e-02 1.1164e+02 1.1160e+02 1.1360e+02 8.6760e-02 1.1368e+02 1.1184e+02
1.1669e+02 -1.5554e-01 1.1653e+02 1.1614e+02 1.1485e+02 -6.3744e-02 1.1479e+02 1.1536e+02 1.1757e+02 1.4888e-02 1.1759e+02 1.1831e+02 1.1489e+02 -4.8681e-01 1.1440e+02 1.1424e+02 1.1514e+02 -7.1934e-02 1.1506e+02 1.1568e+02
1.1139e+02 -3.6520e-02 1.1135e+02 1.1150e+02 1.1003e+02 -1.9499e-03 1.1003e+02 1.1002e+02 1.1779e+02 -2.5739e-03 1.1779e+02 1.1955e+02 1.0706e+02 3.2500e-01 1.0739e+02 1.0678e+02 1.1017e+02 1.1095e-02 1.1018e+02 1.1048e+02
1.0851e+02 -2.7260e-02 1.0848e+02 1.0805e+02 1.1381e+02 -3.0902e-02 1.1378e+02 1.1329e+02 1.1758e+02 -4.5115e-03 1.1757e+02 1.1694e+02 1.1049e+02 -9.1802e-02 1.1039e+02 1.0974e+02 1.1495e+02 -7.6907e-02 1.1487e+02 1.1481e+02
1.1299e+02 -1.1062e-01 1.1288e+02 1.1209e+02 1.1546e+02 -2.9456e-02 1.1543e+02 1.1599e+02 1.1766e+02 -6.1395e-03 1.1765e+02 1.1905e+02 1.0768e+02 -4.4045e-01 1.0724e+02 1.0684e+02 1.1539e+02 -1.0685e-02 1.1538e+02 1.1615e+02
1.1620e+02 -1.8623e-01 1.1602e+02 1.1615e+02 1.1121e+02 3.8215e-02 1.1125e+02 1.1060e+02 1.1727e+02 -6.1728e-03 1.1726e+02 1.1774e+02 1.0874e+02 1.8725e-01 1.0893e+02 1.0770e+02 1.1144e+02 -1.5917e-03 1.1144e+02 1.1082e+02
1.1311e+02 -2.4274e-01 1.1287e+02 1.1285e+02 1.1192e+02 -2.6269e-02 1.1189e+02 1.1269e+02 1.1778e+02 -6.0478e-03 1.1777e+02 1.1896e+02 1.1055e+02 -6.8810e-02 1.1048e+02 1.1047e+02 1.1239e+02 6.4949e-03 1.1240e+02 1.1224e+02
1.1583e+02 -2.0820e-01 1.1562e+02 1.1545e+02 1.1261e+02 9.2604e-02 1.1270e+02 1.1290e+02 1.1672e+02 -5.7632e-03 1.1671e+02 1.1779e+02 1.0678e+02 -6.2254e-01 1.0616e+02 1.0608e+02 1.1368e+02 -8.6568e-03 1.1367e+02 1.1445e+02
1.0960e+02 4.9170e-02 1.0965e+02 1.1034e+02 1.1531e+02 -4.4308e-02 1.1526e+02 1.1536e+02 1.1845e+02 -4.8472e-03 1.1844e+02 1.1889e+02 1.0969e+02 -2.2807e-01 1.0946e+02 1.0921e+02 1.1456e+02 -3.3214e-02 1.1453e+02 1.1424e+02
1.1250e+02 -8.3016e-02 1.1242e+02 1.1354e+02 1.1167e+02 4.0308e-02 1.1171e+02 1.1126e+02 1.1565e+02 -6.1721e-03 1.1564e+02 1.1695e+02 1.0680e+02 8.3673e-02 1.0689e+02 1.0712e+02 1.1173e+02 -8.9463e-03 1.1172e+02 1.1135e+02
1.1702e+02 8.6880e-03 1.1703e+02 1.1753e+02 1.1543e+02 4.7235e-02 1.1548e+02 1.1555e+02 1.1868e+02 -2.2386e-03 1.1868e+02 1.1865e+02 1.1169e+02 -3.0673e-02 1.1166e+02 1.1175e+02 1.1537e+02 -4.3687e-02 1.1532e+02 1.1489e+02
1.1573e+02 -2.0302e-01 1.1553e+02 1.1587e+02 1.1184e+02 3.3311e-02 1.1187e+02 1.1275e+02 1.1686e+02 -3.6232e-03 1.1685e+02 1.1695e+02 1.0846e+02 2.9239e-01 1.0876e+02 1.0974e+02 1.1277e+02 1.1279e-02 1.1278e+02 1.1410e+02
1.0956e+02 -6.1936e-02 1.0950e+02 1.1026e+02 1.1275e+02 3.6443e-02 1.1279e+02 1.1201e+02 1.1598e+02 2.0848e-03 1.1598e+02 1.1663e+02 1.0955e+02 9.1981e-02 1.0964e+02 1.0948e+02 1.1162e+02 6.9812e-02 1.1169e+02 1.1076e+02
1.1174e+02 -1.3627e-01 1.1160e+02 1.1290e+02 1.1073e+02 -2.1429e-02 1.1071e+02 1.0981e+02 1.1891e+02 -2.5027e-04 1.1891e+02 1.1886e+02 1.0670e+02 -8.6805e-02 1.0662e+02 1.0632e+02 1.1125e+02 -1.4562e-02 1.1124e+02 1.1042e+02
1.1446e+02 -1.1688e-01 1.1434e+02 1.1561e+02 1.1495e+02 2.6104e-02 1.1497e+02 1.1416e+02 1.1556e+02 8.9915e-03 1.1557e+02 1.1745e+02 1.1065e+02 -8.1651e-02 1.1057e+02 1.1143e+02 1.1354e+02 8.7203e-03 1.1355e+02 1.1386e+02
1.1179e+02 -1.3710e-01 1.1165e+02 1.1020e+02 1.1692e+02 3.9254e-03 1.1692e+02 1.1712e+02 1.1883e+02 -2.6096e-03 1.1883e+02 1.2003e+02 1.1732e+02 -3.2103e-01 1.1700e+02 1.1644e+02 1.1585e+02 -1.6263e-02 1.1584e+02 1.1701e+02
1.0730e+02 -1.4294e-01 1.0716e+02 1.0731e+02 1.1318e+02 4.6554e-02 1.1323e+02 1.1155e+02 1.1879e+02 -3.2892e-03 1.1879e+02 1.1919e+02 1.0848e+02 -8.3339e-02 1.0840e+02 1.0728e+02 1.1360e+02 1.1076e-01 1.1371e+02 1.1284e+02
1.1413e+02 -2.2147e-01 1.1390e+02 1.1270e+02 1.1501e+02 -9.0334e-03 1.1500e+02 1.1568e+02 1.1791e+02 7.8014e-03 1.1792e+02 1.1890e+02 1.0823e+02 -1.3656e-01 1.0810e+02 1.0750e+02 1.1364e+02 -2.1388e-02 1.1362e+02 1.1437e+02
1.0581e+02 -2.3751e-01 1.0557e+02 1.0609e+02 1.1197e+02 -9.5607e-03 1.1196e+02 1.1299e+02 1.1748e+02 -2.6948e-03 1.1748e+02 1.1799e+02 1.0662e+02 -1.4513e-01 1.0648e+02 1.0635e+02 1.1275e+02 -1.4399e-02 1.1273e+02 1.1321e+02
1.1106e+02 -8.0189e-02 1.1098e+02 1.1075e+02 1.1363e+02 4.1321e-02 1.1367e+02 1.1337e+02 1.1586e+02 6.8527e-04 1.1586e+02 1.1677e+02 1.1289e+02 -1.4728e-01 1.1274e+02 1.1199e+02 1.1272e+02 1.3725e-02 1.1273e+02 1.1294e+02
1.1026e+02 -1.2016e-01 1.1014e+02 1.0836e+02 1.1319e+02 7.9501e-02 1.1327e+02 1.1443e+02 1.1973e+02 -6.1527e-03 1.1972e+02 1.1989e+02 1.1002e+02 -3.7630e-02 1.0998e+02 1.1023e+02 1.1149e+02 2.7424e-02 1.1151e+02 1.1312e+02
1.1147e+02 -2.0044e-01 1.1127e+02 1.1049e+02 1.1437e+02 -8.4745e-03 1.1436e+02 1.1320e+02 1.1913e+02 -5.4041e-03 1.1913e+02 1.1904e+02 1.0955e+02 -3.6696e-01 1.0918e+02 1.0804e+02 1.1530e+02 -7.3333e-02 1.1522e+02 1.1382e+02
1.1297e+02 -2.9365e-01 1.1268e+02 1.1287e+02 1.1508e+02 -4.6556e-02 1.1503e+02 1.1446e+02 1.1419e+02 -1.3217e-03 1.1419e+02 1.1501e+02 1.1155e+02 1.9140e-01 1.1174e+02 1.1129e+02 1.1390e+02 -3.4448e-02 1.1386e+02 1.1348e+02
1.1656e+02 -1.5182e-01 1.1641e+02 1.1603e+02 1.1089e+02 1.1374e-02 1.1090e+02 1.1031e+02 1.1496e+02 -6.1668e-03 1.1495e+02 1.1575e+02 1.0860e+02 5.4329e-02 1.0865e+02 1.0849e+02 1.1152e+02 3.0556e-02 1.1155e+02 1.1072e+02
1.1588e+02 -9.4583e-02 1.1579e+02 1.1509e+02 1.1104e+02 -1.4804e-02 1.1103e+02 1.0999e+02 1.1466e+02 -1.8689e-03 1.1466e+02 1.1387e+02 1.1080e+02 5.5764e-02 1.1086e+02 1.0775e+02 1.1132e+02 3.8523e-03 1.1132e+02 1.1025e+02
1.1122e+02 -1.6487e-01 1.1105e+02 1.0989e+02 1.1162e+02 1.3987e-01 1.1176e+02 1.1254e+02 1.1414e+02 -5.2453e-03 1.1414e+02 1.1577e+02 1.0917e+02 -3.2903e-02 1.0914e+02 1.0785e+02 1.1288e+02 1.4743e-01 1.1302e+02 1.1299e+02
1.1316e+02 -1.9134e-01 1.1297e+02 1.1377e+02 1.1166e+02 2.5114e-02 1.1169e+02 1.1062e+02 1.1799e+02 -3.3640e-03 1.1799e+02 1.1881e+02 1.0778e+02 -1.6694e-01 1.0762e+02 1.0729e+02 1.1344e+02 2.7004e-03 1.1344e+02 1.1353e+02
1.1756e+02 -6.1936e-02 1.1750e+02 1.1802e+02 1.1616e+02 1.5047e-02 1.1618e+02 1.1600e+02 1.1910e+02 -5.6930e-03 1.1909e+02 1.2077e+02 1.1358e+02 -3.2662e-01 1.1326e+02 1.1246e+02 1.1508e+02 -2.3592e-02 1.1506e+02 1.1507e+02
1.1221e+02 -2.0750e-01 1.1200e+02 1.1292e+02 1.1475e+02 -4.8744e-02 1.1470e+02 1.1372e+02 1.1665e+02 1.6898e-02 1.1666e+02 1.1690e+02 1.0775e+02 -3.6749e-02 1.0771e+02 1.0713e+02 1.1589e+02 -6.9751e-02 1.1582e+02 1.1466e+02
1.1573e+02 -1.7857e-01 1.1555e+02 1.1580e+02 1.1074e+02 5.0295e-02 1.1079e+02 1.1026e+02 1.1867e+02 -3.1439e-03 1.1867e+02 1.2186e+02 1.0989e+02 -1.1408e-01 1.0978e+02 1.0794e+02 1.1127e+02 -3.8840e-02 1.1123e+02 1.1059e+02
1.1510e+02 -1.3992e-01 1.1496e+02 1.1558e+02 1.1379e+02 -1.5035e-02 1.1377e+02 1.1377e+02 1.1703e+02 -5.9731e-03 1.1702e+02 1.1731e+02 1.1156e+02 -2.4243e-01 1.1131e+02 1.1063e+02 1.1427e+02 -8.1848e-02 1.1419e+02 1.1392e+02
1.1185e+02 -2.6641e-01 1.1158e+02 1.1426e+02 1.1031e+02 6.2023e-02 1.1037e+02 1.1139e+02 1.1696e+02 1.3630e-02 1.1697e+02 1.1798e+02 1.0579e+02 -1.9923e-01 1.0559e+02 1.0580e+02 1.1068e+02 -2.6521e-02 1.1065e+02 1.1105e+02
1.1624e+02 -2.6342e-01 1.1597e+02 1.1630e+02 1.1095e+02 -1.0388e-02 1.1093e+02 1.1145e+02 1.1470e+02 -6.1692e-03 1.1469e+02 1.1587e+02 1.1075e+02 -5.5527e-01 1.1019e+02 1.1034e+02 1.1090e+02 1.1004e-02 1.1092e+02 1.1197e+02
1.1681e+02 -1.2993e-01 1.1668e+02 1.1570e+02 1.1574e+02 -6.8353e-02 1.1568e+02 1.1602e+02 1.1788e+02 6.2966e-03 1.1789e+02 1.1906e+02 1.0759e+02 1.8216e-02 1.0761e+02 1.0725e+02 1.1666e+02 -4.9176e-02 1.1661e+02 1.1739e+02
1.1456e+02 -3.1927e-01 1.1424e+02 1.1506e+02 1.1257e+02 1.1018e-01 1.1268e+02 1.1295e+02 1.1563e+02 9.2300e-03 1.1564e+02 1.1572e+02 1.0753e+02 2.7882e-01 1.0781e+02 1.0771e+02 1.1228e+02 3.0905e-02 1.1231e+02 1.1254e+02
1.1427e+02 -2.0567e-01 1.1406e+02 1.1395e+02 1.1039e+02 5.2631e-03 1.1040e+02 1.1011e+02 1.1643e+02 -4.6541e-03 1.1643e+02 1.1818e+02 1.0716e+02 -1.1680e-01 1.0704e+02 1.0765e+02 1.1025e+02 -2.9145e-02 1.1022e+02 1.1041e+02
1.1352e+02 -3.4442e-01 1.1318e+02 1.1186e+02 1.1388e+02 6.8017e-02 1.1395e+02 1.1435e+02 1.1703e+02 4.6698e-03 1.1703e+02 1.1792e+02 1.0897e+02 2.8852e-02 1.0900e+02 1.0819e+02 1.1472e+02 2.3256e-02 1.1474e+02 1.1499e+02
1.1492e+02 -3.1296e-01 1.1461e+02 1.1336e+02 1.1141e+02 8.9066e-02 1.1150e+02 1.1149e+02 1.1789e+02 1.4428e-03 1.1789e+02 1.1963e+02 1.0959e+02 -1.9757e-01 1.0939e+02 1.0806e+02 1.1129e+02 -3.5434e-03 1.1128e+02 1.1172e+02
1.1535e+02 -2.2472e-01 1.1513e+02 1.1600e+02 1.1360e+02 9.6856e-02 1.1370e+02 1.1489e+02 1.1799e+02 -3.7017e-03 1.1798e+02 1.1935e+02 1.1246e+02 -2.7478e-01 1.1218e+02 1.1316e+02 1.1267e+02 7.2134e-02 1.1274e+02 1.1371e+02
1.1044e+02 -1.8901e-01 1.1025e+02 1.0976e+02 1.1192e+02 1.9081e-02 1.1194e+02 1.1201e+02 1.1945e+02 -1.0825e-03 1.1945e+02 1.1951e+02 1.0878e+02 2.1052e-01 1.0899e+02 1.0794e+02 1.1145e+02 -1.0024e-03 1.1145e+02 1.1169e+02
1.1364e+02 -1.4743e-01 1.1349e+02 1.1373e+02 1.1690e+02 -1.4190e-01 1.1676e+02 1.1628e+02 1.1909e+02 -5.9986e-03 1.1908e+02 1.1802e+02 1.1397e+02 -4.6081e-01 1.1351e+02 1.1253e+02 1.1688e+02 -1.0900e-01 1.1677e+02 1.1548e+02
1.1250e+02 -2.2408e-01 1.1228e+02 1.1323e+02 1.1217e+02 6.9320e-02 1.1224e+02 1.1132e+02 1.1748e+02 2.2815e-02 1.1750e+02 1.1739e+02 1.0857e+02 6.1344e-02 1.0864e+02 1.0925e+02 1.1295e+02 3.3145e-03 1.1295e+02 1.1203e+02
1.0788e+02 -1.8429e-01 1.0769e+02 1.0697e+02 1.1301e+02 1.2491e-02 1.1302e+02 1.1280e+02 1.1665e+02 -1.4893e-03 1.1665e+02 1.1776e+02 1.0743e+02 -3.0855e-02 1.0739e+02 1.0606e+02 1.1376e+02 9.1863e-03 1.1377e+02 1.1450e+02
1.1159e+02 -3.9379e-02 1.1155e+02 1.1200e+02 1.1264e+02 3.6381e-03 1.1264e+02 1.1282e+02 1.1533e+02 -5.6809e-03 1.1533e+02 1.1636e+02 1.1292e+02 -3.4315e-01 1.1257e+02 1.1135e+02 1.1427e+02 4.1587e-02 1.1431e+02 1.1382e+02
1.1116e+02 -2.2321e-01 1.1094e+02 1.1282e+02 1.1565e+02 3.8955e-02 1.1569e+02 1.1580e+02 1.1686e+02 1.3206e-02 1.1688e+02 1.1902e+02 1.0742e+02 -1.0404e-01 1.0731e+02 1.0724e+02 1.1583e+02 5.0411e-02 1.1588e+02 1.1599e+02
1.1578e+02 -3.1215e-01 1.1546e+02 1.1593e+02 1.1567e+02 -1.4316e-01 1.1553e+02 1.1444e+02 1.2001e+02 -5.5041e-03 1.2000e+02 1.2021e+02 1.0733e+02 -2.5901e-01 1.0707e+02 1.0664e+02 1.1428e+02 -6.2793e-02 1.1422e+02 1.1425e+02
1.1458e+02 -1.9853e-01 1.1438e+02 1.1521e+02 1.1255e+02 2.0468e-01 1.1276e+02 1.1169e+02 1.1884e+02 -5.1120e-03 1.1883e+02 1.1889e+02 1.0867e+02 9.6237e-02 1.0877e+02 1.0900e+02 1.1184e+02 5.4809e-02 1.1190e+02 1.1047e+02
1.0936e+02 -2.5336e-01 1.0911e+02 1.0852e+02 1.1326e+02 -3.1628e-02 1.1323e+02 1.1270e+02 1.1825e+02 -4.7903e-03 1.1825e+02 1.1887e+02 1.0729e+02 2.6040e-02 1.0732e+02 1.0734e+02 1.1468e+02 -2.5038e-02 1.1465e+02 1.1349e+02
1.1470e+02 -1.5796e-01 1.1455e+02 1.1498e+02 1.1014e+02 7.3157e-02 1.1021e+02 1.1007e+02 1.1923e+02 -1.1680e-03 1.1922e+02 1.2124e+02 1.0748e+02 2.5375e-01 1.0774e+02 1.0721e+02 1.1105e+02 5.4195e-02 1.1111e+02 1.1128e+02
1.1139e+02 -1.2705e-01 1.1127e+02 1.1193e+02 1.1224e+02 1.6415e-01 1.1241e+02 1.1072e+02 1.1349e+02 -6.0391e-03 1.1348e+02 1.1279e+02 1.0701e+02 2.3164e-01 1.0724e+02 1.0664e+02 1.1211e+02 9.1182e-02 1.1220e+02 1.1054e+02
1.0686e+02 -4.1702e-02 1.0682e+02 1.0923e+02 1.1178e+02 -3.2150e-02 1.1174e+02 1.0998e+02 1.1872e+02 -4.4247e-03 1.1871e+02 1.1903e+02 1.0879e+02 -3.8982e-01 1.0840e+02 1.0698e+02 1.1239e+02 2.2443e-02 1.1241e+02 1.1074e+02
1.1155e+02 -1.9046e-01 1.1136e+02 1.1169e+02 1.1081e+02 9.1291e-02 1.1090e+02 1.1035e+02 1.1826e+02 -3.8623e-03 1.1825e+02 1.1908e+02 1.0787e+02 -1.8351e-01 1.0769e+02 1.0714e+02 1.1064e+02 2.9944e-02 1.1067e+02 1.1012e+02
1.0995e+02 -5.6707e-02 1.0989e+02 1.0909e+02 1.1256e+02 3.9616e-02 1.1260e+02 1.1222e+02 1.1439e+02 -5.8873e-03 1.1439e+02 1.1504e+02 1.0730e+02 -4.5745e-02 1.0725e+02 1.0718e+02 1.1444e+02 -3.0427e-02 1.1441e+02 1.1343e+02
1.1039e+02 -1.9175e-01 1.1019e+02 1.0968e+02 1.1025e+02 -5.8564e-02 1.1019e+02 1.1050e+02 1.1687e+02 8.1671e-04 1.1687e+02 1.1684e+02 1.0607e+02 -1.8039e-01 1.0589e+02 1.0632e+02 1.1060e+02 -4.0730e-02 1.1056e+02 1.1085e+02
1.1190e+02 -8.5180e-02 1.1181e+02 1.1246e+02 1.1356e+02 -2.4154e-02 1.1354e+02 1.1385e+02 1.1927e+02 -1.5162e-03 1.1926e+02 1.2127e+02 1.0941e+02 -9.3989e-02 1.0931e+02 1.0886e+02 1.1220e+02 2.3292e-04 1.1220e+02 1.1162e+02
1.1109e+02 -1.1026e-01 1.1098e+02 1.1051e+02 1.1018e+02 7.6594e-02 1.1025e+02 1.1019e+02 1.1639e+02 1.4609e-03 1.1640e+02 1.1843e+02 1.0897e+02 2.6897e-01 1.0924e+02 1.0942e+02 1.1049e+02 4.4254e-02 1.1054e+02 1.1053e+02
1.1396e+02 -2.1088e-01 1.1375e+02 1.1312e+02 1.1458e+02 5.2167e-02 1.1463e+02 1.1360e+02 1.1660e+02 -6.1643e-03 1.1659e+02 1.1711e+02 1.1013e+02 -8.1720e-02 1.1004e+02 1.0969e+02 1.1490e+02 -1.4433e-02 1.1488e+02 1.1463e+02
1.1225e+02 -1.8905e-01 1.1206e+02 1.1138e+02 1.1321e+02 4.0799e-02 1.1325e+02 1.1164e+02 1.1877e+02 -5.6400e-03 1.1876e+02 1.1911e+02 1.0831e+02 -3.7088e-01 1.0794e+02 1.0721e+02 1.1245e+02 3.1993e-02 1.1248e+02 1.1195e+02
1.0878e+02 -2.1449e-01 1.0856e+02 1.0779e+02 1.1420e+02 -3.5005e-02 1.1417e+02 1.1345e+02 1.1748e+02 1.1940e-02 1.1750e+02 1.1801e+02 1.0738e+02 -1.4222e-01 1.0724e+02 1.0699e+02 1.1346e+02 4.7632e-04 1.1346e+02 1.1364e+02
1.1315e+02 -2.7646e-01 1.1287e+02 1.1454e+02 1.1326e+02 5.5126e-03 1.1326e+02 1.1384e+02 1.1884e+02 -5.3021e-03 1.1883e+02 1.1937e+02 1.1043e+02 1.0872e-01 1.1054e+02 1.1198e+02 1.1480e+02 8.0585e-03 1.1481e+02 1.1420e+02
1.1419e+02 -1.1282e-01 1.1408e+02 1.1493e+02 1.1508e+02 7.4740e-02 1.1516e+02 1.1491e+02 1.1577e+02 -6.9787e-04 1.1577e+02 1.1640e+02 1.1257e+02 2.2709e-01 1.1280e+02 1.1251e+02 1.1303e+02 -3.6293e-03 1.1302e+02 1.1347e+02
1.0642e+02 1.6951e-02 1.0643e+02 1.0649e+02 1.1580e+02 4.6712e-02 1.1584e+02 1.1562e+02 1.1715e+02 -5.3898e-03 1.1714e+02 1.1836e+02 1.0906e+02 -4.3069e-01 1.0863e+02 1.0780e+02 1.1593e+02 1.0593e-02 1.1594e+02 1.1566e+02
1.1247e+02 -1.8827e-01 1.1228e+02 1.1374e+02 1.1576e+02 9.1594e-02 1.1585e+02 1.1621e+02 1.1813e+02 8.9049e-03 1.1814e+02 1.1927e+02 1.0729e+02 6.3884e-02 1.0736e+02 1.0780e+02 1.1631e+02 3.4517e-02 1.1634e+02 1.1682e+02
1.1117e+02 -1.6287e-02 1.1115e+02 1.1100e+02 1.1295e+02 1.1803e-01 1.1307e+02 1.1438e+02 1.1563e+02 -2.6662e-03 1.1563e+02 1.1711e+02 1.0579e+02 -2.2604e-01 1.0556e+02 1.0567e+02 1.1416e+02 8.0253e-04 1.1416e+02 1.1472e+02
1.1543e+02 -2.1200e-01 1.1522e+02 1.1571e+02 1.1217e+02 -1.7853e-02 1.1215e+02 1.1107e+02 1.1888e+02 -3.9196e-03 1.1888e+02 1.1907e+02 1.1110e+02 -1.1081e-01 1.1099e+02 1.1095e+02 1.1260e+02 -4.1163e-02 1.1256e+02 1.1149e+02
1.0702e+02 -2.5033e-01 1.0677e+02 1.0620e+02 1.1289e+02 1.1804e-01 1.1300e+02 1.1358e+02 1.1698e+02 -1.3969e-03 1.1697e+02 1.1753e+02 1.0622e+02 -1.9430e-01 1.0603e+02 1.0682e+02 1.1527e+02 6.7072e-02 1.1534e+02 1.1478e+02
1.1459e+02 -4.5348e-01 1.1413e+02 1.1444e+02 1.1318e+02 5.5391e-02 1.1324e+02 1.1315e+02 1.1779e+02 3.9258e-03 1.1779e+02 1.1803e+02 1.0852e+02 -1.5005e-01 1.0837e+02 1.0785e+02 1.1249e+02 2.8176e-02 1.1252e+02 1.1314e+02
1.0783e+02 -1.5958e-01 1.0767e+02 1.0954e+02 1.1578e+02 6.2390e-02 1.1584e+02 1.1748e+02 1.1869e+02 -2.4991e-03 1.1869e+02 1.2004e+02 1.0718e+02 4.3909e-02 1.0722e+02 1.0694e+02 1.1561e+02 -2.5166e-02 1.1559e+02 1.1708e+02
1.1522e+02 -1.0709e-01 1.1511e+02 1.1518e+02 1.0982e+02 6.3437e-03 1.0983e+02 1.1010e+02 1.1550e+02 -5.5075e-03 1.1550e+02 1.1664e+02 1.0689e+02 1.0022e-02 1.0690e+02 1.0692e+02 1.0993e+02 -3.2569e-02 1.0990e+02 1.1022e+02
1.1461e+02 -2.2494e-01 1.1438e+02 1.1469e+02 1.1380e+02 5.2776e-02 1.1385e+02 1.1333e+02 1.1646e+02 -3.9263e-03 1.1646e+02 1.1723e+02 1.1094e+02 -1.2611e-01 1.1081e+02 1.1007e+02 1.1216e+02 9.7943e-02 1.1225e+02 1.1167e+02
1.1378e+02 8.0926e-03 1.1379e+02 1.1340e+02 1.1101e+02 1.9336e-01 1.1120e+02 1.1174e+02 1.1590e+02 -3.4951e-03 1.1590e+02 1.1716e+02 1.1038e+02 -2.2419e-01 1.1015e+02 1.0911e+02 1.1107e+02 8.8082e-02 1.1116e+02 1.1151e+02
1.0814e+02 -1.4860e-01 1.0799e+02 1.0882e+02 1.1337e+02 2.0720e-02 1.1339e+02 1.1284e+02 1.1943e+02 -3.3912e-03 1.1942e+02 1.2053e+02 1.1251e+02 -1.1268e-01 1.1240e+02 1.1015e+02 1.1352e+02 -4.8012e-03 1.1351e+02 1.1291e+02
1.1248e+02 -1.8597e-01 1.1229e+02 1.1143e+02 1.1605e+02 5.1528e-03 1.1606e+02 1.1536e+02 1.1859e+02 -2.9872e-03 1.1859e+02 1.1949e+02 1.1045e+02 -5.5083e-02 1.1039e+02 1.1101e+02 1.1456e+02 -1.0825e-02 1.1455e+02 1.1359e+02
1.1700e+02 -6.7943e-02 1.1693e+02 1.1807e+02 1.1277e+02 6.2702e-02 1.1283e+02 1.1347e+02 1.1898e+02 -6.1632e-03 1.1897e+02 1.2030e+02 1.1319e+02 -5.6156e-02 1.1314e+02 1.1168e+02 1.1261e+02 9.1470e-02 1.1270e+02 1.1327e+02
1.1171e+02 -5.1107e-02 1.1165e+02 1.1258e+02 1.1121e+02 -1.6672e-02 1.1119e+02 1.1060e+02 1.1631e+02 -4.6510e-03 1.1631e+02 1.1623e+02 1.0677e+02 3.6756e-02 1.0680e+02 1.0836e+02 1.1146e+02 -2.6164e-02 1.1144e+02 1.1059e+02
1.0690e+02 -4.2715e-02 1.0686e+02 1.0804e+02 1.0913e+02 -2.1251e-01 1.0892e+02 1.0858e+02 1.1613e+02 -5.9091e-03 1.1613e+02 1.1702e+02 1.0811e+02 -2.7510e-01 1.0783e+02 1.0736e+02 1.1068e+02 -5.2445e-02 1.1063e+02 1.1132e+02
1.1562e+02 -6.6978e-02 1.1556e+02 1.1567e+02 1.1699e+02 1.0172e-02 1.1700e+02 1.1719e+02 1.1746e+02 5.7598e-03 1.1746e+02 1.1911e+02 1.1104e+02 -5.2906e-01 1.1052e+02 1.1067e+02 1.1600e+02 -1.4345e-02 1.1599e+02 1.1695e+02
1.1152e+02 -7.0387e-02 1.1145e+02 1.1315e+02 1.1056e+02 9.7979e-02 1.1065e+02 1.1122e+02 1.1668e+02 3.7749e-03 1.1669e+02 1.1752e+02 1.0750e+02 -2.5068e-01 1.0725e+02 1.0975e+02 1.1233e+02 6.3602e-02 1.1239e+02 1.1216e+02
1.0804e+02 -2.2860e-01 1.0782e+02 1.0889e+02 1.1188e+02 9.2536e-02 1.1198e+02 1.1045e+02 1.1738e+02 -5.6854e-03 1.1738e+02 1.1707e+02 1.0682e+02 -1.4542e-01 1.0668e+02 1.0729e+02 1.1430e+02 1.9161e-02 1.1432e+02 1.1298e+02
1.1502e+02 -1.7847e-01 1.1485e+02 1.1525e+02 1.1496e+02 -9.3565e-02 1.1487e+02 1.1504e+02 1.1854e+02 2.6939e-04 1.1854e+02 1.1954e+02 1.1260e+02 -2.2763e-01 1.1238e+02 1.1282e+02 1.1353e+02 -2.0080e-02 1.1351e+02 1.1328e+02
1.1431e+02 -1.3123e-01 1.1418e+02 1.1526e+02 1.1442e+02 1.0023e-01 1.1452e+02 1.1549e+02 1.1809e+02 -4.6518e-03 1.1808e+02 1.1942e+02 1.1034e+02 1.0699e-01 1.1045e+02 1.1080e+02 1.1549e+02 2.0133e-02 1.1551e+02 1.1608e+02
1.1511e+02 -1.8783e-01 1.1492e+02 1.1632e+02 1.1461e+02 -1.3298e-02 1.1460e+02 1.1595e+02 1.1702e+02 1.7229e-02 1.1703e+02 1.1807e+02 1.1709e+02 -6.6697e-01 1.1643e+02 1.1546e+02 1.1434e+02 -7.2685e-02 1.1426e+02 1.1583e+02
1.1292e+02 -2.2936e-01 1.1269e+02 1.1380e+02 1.1450e+02 1.2021e-01 1.1462e+02 1.1217e+02 1.1826e+02 -1.1859e-03 1.1826e+02 1.1942e+02 1.0743e+02 -1.2019e-01 1.0731e+02 1.0689e+02 1.1686e+02 9.1342e-02 1.1696e+02 1.1718e+02
1.1483e+02 -1.7281e-01 1.1465e+02 1.1429e+02 1.1612e+02 -1.1206e-01 1.1601e+02 1.1712e+02 1.1936e+02 -1.9771e-03 1.1936e+02 1.2076e+02 1.1075e+02 -2.5567e-01 1.1049e+02 1.0877e+02 1.1460e+02 -4.5432e-02 1.1456e+02 1.1420e+02
1.1431e+02 -2.0668e-01 1.1410e+02 1.1452e+02 1.1060e+02 -5.1518e-02 1.1055e+02 1.1036e+02 1.1620e+02 1.2364e-02 1.1622e+02 1.1636e+02 1.0753e+02 6.0001e-04 1.0753e+02 1.0779e+02 1.1089e+02 -4.7964e-02 1.1084e+02 1.1117e+02
1.0930e+02 -7.2809e-02 1.0923e+02 1.1062e+02 1.1137e+02 1.2188e-01 1.1149e+02 1.1142e+02 1.1851e+02 -3.0375e-03 1.1851e+02 1.1969e+02 1.0615e+02 -2.8912e-01 1.0586e+02 1.0571e+02 1.1192e+02 7.5658e-02 1.1200e+02 1.1225e+02
1.1506e+02 -9.7711e-02 1.1497e+02 1.1401e+02 1.1392e+02 7.4475e-03 1.1392e+02 1.1494e+02 1.1729e+02 -4.8553e-03 1.1728e+02 1.1854e+02 1.0827e+02 -2.5325e-01 1.0801e+02 1.0815e+02 1.1398e+02 -3.0127e-02 1.1395e+02 1.1464e+02
1.1334e+02 -1.7325e-01 1.1316e+02 1.1439e+02 1.1332e+02 -3.9362e-02 1.1328e+02 1.1272e+02 1.1884e+02 2.6211e-03 1.1884e+02 1.1817e+02 1.0800e+02 -9.5095e-02 1.0790e+02 1.0898e+02 1.1357e+02 -4.3700e-02 1.1352e+02 1.1295e+02
1.1740e+02 -9.1927e-02 1.1731e+02 1.1626e+02 1.1254e+02 5.1617e-02 1.1259e+02 1.1312e+02 1.1751e+02 -2.8918e-03 1.1751e+02 1.1782e+02 1.0769e+02 -3.2583e-02 1.0765e+02 1.0666e+02 1.1178e+02 -2.3074e-02 1.1175e+02 1.1187e+02
1.1411e+02 -3.0373e-01 1.1381e+02 1.1569e+02 1.1032e+02 -1.0270e-01 1.1022e+02 1.1022e+02 1.1681e+02 -4.9707e-03 1.1681e+02 1.1770e+02 1.0605e+02 -3.2177e-01 1.0573e+02 1.0642e+02 1.1176e+02 -5.5205e-02 1.1171e+02 1.1205e+02
1.1269e+02 -2.6756e-01 1.1243e+02 1.1051e+02 1.1195e+02 9.0879e-02 1.1204e+02 1.1103e+02 1.1526e+02 -5.5510e-03 1.1526e+02 1.1662e+02 1.0748e+02 -2.8204e-01 1.0720e+02 1.0625e+02 1.1274e+02 5.5264e-02 1.1280e+02 1.1242e+02
1.1013e+02 -9.1009e-02 1.1004e+02 1.0985e+02 1.1185e+02 -1.4855e-02 1.1184e+02 1.1131e+02 1.1842e+02 -6.0073e-03 1.1841e+02 1.1943e+02 1.0897e+02 -2.2567e-01 1.0874e+02 1.0860e+02 1.1099e+02 4.6724e-02 1.1104e+02 1.1058e+02
1.1302e+02 -4.6132e-02 1.1297e+02 1.1409e+02 1.1213e+02 8.7580e-02 1.1222e+02 1.1242e+02 1.1642e+02 2.5045e-02 1.1645e+02 1.1836e+02 1.1474e+02 -2.6650e-01 1.1447e+02 1.1239e+02 1.1116e+02 1.4369e-02 1.1117e+02 1.1118e+02
1.1070e+02 -1.7760e-01 1.1052e+02 1.1092e+02 1.1305e+02 -6.3103e-02 1.1299e+02 1.1164e+02 1.1715e+02 -5.6427e-03 1.1714e+02 1.1729e+02 1.0811e+02 1.9866e-01 1.0831e+02 1.0694e+02 1.1230e+02 3.5598e-02 1.1234e+02 1.1185e+02
1.1506e+02 -3.4287e-01 1.1472e+02 1.1446e+02 1.1214e+02 1.9592e-01 1.1234e+02 1.1307e+02 1.1761e+02 3.2987e-02 1.1764e+02 1.1831e+02 1.0869e+02 2.4286e-01 1.0893e+02 1.0861e+02 1.1139e+02 8.2407e-02 1.1147e+02 1.1115e+02
1.0978e+02 -8.2620e-02 1.0970e+02 1.0986e+02 1.1497e+02 -3.7581e-02 1.1493e+02 1.1503e+02 1.1941e+02 -5.7008e-03 1.1941e+02 1.1920e+02 1.1048e+02 -5.2730e-01 1.0996e+02 1.1026e+02 1.1466e+02 -3.6361e-02 1.1463e+02 1.1462e+02
1.1657e+02 -2.9876e-01 1.1627e+02 1.1721e+02 1.1795e+02 1.2874e-02 1.1796e+02 1.1692e+02 1.1803e+02 -5.6808e-03 1.1802e+02 1.1902e+02 1.1100e+02 2.9001e-01 1.1129e+02 1.0962e+02 1.1642e+02 2.7605e-02 1.1645e+02 1.1595e+02
1.1544e+02 -2.3381e-01 1.1520e+02 1.1603e+02 1.1325e+02 -5.4806e-02 1.1319e+02 1.1300e+02 1.1458e+02 -6.1385e-03 1.1458e+02 1.1511e+02 1.1253e+02 -4.4271e-01 1.1209e+02 1.1109e+02 1.1299e+02 1.4681e-02 1.1301e+02 1.1315e+02
1.1555e+02 -1.7917e-01 1.1537e+02 1.1504e+02 1.1204e+02 -1.2259e-01 1.1192e+02 1.1171e+02 1.1448e+02 1.3084e-02 1.1450e+02 1.1489e+02 1.1000e+02 -1.7953e-01 1.0982e+02 1.0823e+02 1.1164e+02 1.5311e-02 1.1165e+02 1.1161e+02
1.1413e+02 -1.4887e-01 1.1398e+02 1.1451e+02 1.1322e+02 1.0431e-01 1.1332e+02 1.1278e+02 1.1753e+02 -5.4419e-03 1.1752e+02 1.1887e+02 1.0734e+02 -1.5812e-01 1.0718e+02 1.0677e+02 1.1090e+02 4.2061e-02 1.1095e+02 1.1038e+02
1.1372e+02 -1.9609e-01 1.1352e+02 1.1402e+02 1.1203e+02 1.1446e-01 1.1214e+02 1.1191e+02 1.1814e+02 1.2102e-02 1.1815e+02 1.1879e+02 1.0852e+02 -1.9730e-01 1.0832e+02 1.0807e+02 1.1231e+02 1.0759e-02 1.1232e+02 1.1248e+02
1.1055e+02 -1.1774e-01 1.1043e+02 1.1060e+02 1.1223e+02 4.5820e-03 1.1223e+02 1.1168e+02 1.1840e+02 -4.7468e-03 1.1840e+02 1.1861e+02 1.0704e+02 -3.2234e-01 1.0672e+02 1.0692e+02 1.1460e+02 3.3806e-02 1.1464e+02 1.1464e+02
1.0703e+02 -9.9538e-02 1.0693e+02 1.0767e+02 1.0968e+02 -7.7186e-02 1.0960e+02 1.0864e+02 1.1484e+02 -5.1826e-03 1.1483e+02 1.1605e+02 1.0634e+02 -3.2173e-01 1.0602e+02 1.0570e+02 1.1005e+02 -4.3173e-02 1.1001e+02 1.0979e+02
1.1532e+02 -1.2399e-01 1.1519e+02 1.1397e+02 1.1052e+02 5.8777e-02 1.1058e+02 1.1037e+02 1.1968e+02 -1.2846e-03 1.1968e+02 1.1967e+02 1.0933e+02 -1.6293e-01 1.0917e+02 1.0862e+02 1.1148e+02 3.5335e-02 1.1151e+02 1.1114e+02

